Thermodynamics of the 3D Hubbard model on approach to the Neel transition

We study the thermodynamic properties of the 3D Hubbard model for temperatures down to the Neel temperature using cluster dynamical mean-field theory. In particular we calculate the energy, entropy, density, double occupancy and nearest-neighbor spin correlations as a function of chemical potential, temperature and repulsion strength. To make contact with cold-gas experiments, we also compute properties of the system subject to an external trap in the local density approximation. We find that an entropy per particle $S/N \approx 0.65(6)$ at $U/t=8$ is sufficient to achieve a Neel state in the center of the trap, substantially higher than the entropy required in a homogeneous system. Precursors to antiferromagnetism can clearly be observed in nearest-neighbor spin correlators.

==> aux/tables/Readme.txt <==
This directory contains raw data for the 3D Hubbard model as computed
with various methods, for several interactions. 

The observables are:

double occupancies (in files doubleocc_U?)
energies           (in files energy_U?)
entropies          (in files entropy_U?)
spincorrelations   (in files spincorrelation_U?)

The format is:
T - mu - density - error - quantity - error

Files obtained with 10th order series expansion are provided in .series. Files for DMFT in .dmft, those obtained with dca in .dca. The .dca results are extrapolated to the infinite system size limit.

The files ending with .dat contain a combination of the various results (extrapolated dca where available, otherwise dmft where available, otherwise series expansion data for 10th order HTSE)


The subdirectory cluster_data contains the observables as measured directly for each cluster size. 
The observables are:

densities          (in files cluster_data/density_U?_?.dat
double occupancies (in files cluster_data/doubleocc_U?_?.dat)
energies           (in files cluster_data/energy_U?_?.dat)
entropies          (in files cluster_data/entropy_U?_?.dat)
spincorrelations   (in files cluster_data/spincorrelation_U?_?.dat)

The second "?" in each filename denotes the cluster size. Possible values are: 1(DMFT), 18, 26, 36, 48, 56, and 64.  

The format is:

T - mu - quantity


==> aux/tables/cluster_data/density_U10_1.dat <==
0.3	0	1	

0.35	0	1	

0.4	-24	-1.770386e-06	
0.4	-22	-1.736722e-06	
0.4	-20	-1.256372e-07	
0.4	-18	-4.03286e-07	
0.4	-16	-4.04886e-07	
0.4	-14	7.71518e-06	
0.4	-12	0.000913632	
0.4	-11	0.00937704	
0.4	-10	0.0419994	
0.4	-9	0.1029834	
0.4	-8	0.1913176	
0.4	-7	0.305016	
0.4	-6	0.441592	
0.4	-5	0.5843	
0.4	-4	0.715304	
0.4	-3	0.825852	
0.4	-2	0.913318	
0.4	-1.5	0.945218	
0.4	-1	0.970036	
0.4	-0.5	0.986996	
0.4	0	1	

0.5	-24	-7.64646e-07	
0.5	-22	-8.77504e-07	
0.5	-20	-1.0857e-07	
0.5	-18	-1.337882e-06	
0.5	-16	4.52656e-07	
0.5	-14	2.05382e-05	
0.5	-12	0.0021275	
0.5	-11	0.01344204	
0.5	-10	0.0473998	
0.5	-9	0.1094386	
0.5	-8	0.198591	
0.5	-7	0.315876	
0.5	-6	0.452086	
0.5	-5	0.592954	
0.5	-4	0.72278	
0.5	-3	0.832756	
0.5	-2	0.91732	
0.5	-1.5	0.948268	
0.5	-1	0.971044	
0.5	-0.5	0.987286	
0.5	0	1	

0.6	-24	-1.701778e-06	
0.6	-22	-1.047856e-06	
0.6	-20	3.76324e-07	
0.6	-18	-2.25768e-07	
0.6	-16	3.51312e-06	
0.6	-14	0.0001743084	
0.6	-12	0.0043931	
0.6	-11	0.01753584	
0.6	-10	0.0529908	
0.6	-9	0.1171226	
0.6	-8	0.207544	
0.6	-7	0.325742	
0.6	-6	0.461812	
0.6	-5	0.602004	
0.6	-4	0.729924	
0.6	-3	0.838732	
0.6	-2	0.919612	
0.6	-1.5	0.948626	
0.6	-1	0.97097	
0.6	-0.5	0.987148	
0.6	0	1	

0.7	-24	-2.43514e-07	
0.7	-22	3.26662e-09	
0.7	-20	-2.31256e-07	
0.7	-18	5.61744e-07	
0.7	-16	2.3779e-05	
0.7	-14	0.000446476	
0.7	-12	0.00665328	
0.7	-11	0.0225848	
0.7	-10	0.0608866	
0.7	-9	0.125422	
0.7	-8	0.218752	
0.7	-7	0.335996	
0.7	-6	0.470352	
0.7	-5	0.609126	
0.7	-4	0.734938	
0.7	-3	0.840432	
0.7	-2	0.919876	
0.7	-1.5	0.948578	
0.7	-1	0.970082	
0.7	-0.5	0.986428	
0.7	0	1	

0.8	-24	-1.276908e-06	
0.8	-22	6.39324e-07	
0.8	-20	2.78158e-07	
0.8	-18	1.409418e-05	
0.8	-16	9.76868e-05	
0.8	-14	0.00088768	
0.8	-12	0.0100877	
0.8	-11	0.0289004	
0.8	-10	0.069272	
0.8	-9	0.1366504	
0.8	-8	0.230488	
0.8	-7	0.347998	
0.8	-6	0.481738	
0.8	-5	0.616102	
0.8	-4	0.73936	
0.8	-3	0.842604	
0.8	-2	0.919454	
0.8	-1.5	0.947382	
0.8	-1	0.96913	
0.8	-0.5	0.985778	
0.8	0	1	

0.9	-24	-3.36338e-07	
0.9	-22	-7.47542e-07	
0.9	-20	1.20848e-06	
0.9	-18	2.28026e-05	
0.9	-16	0.0001605292	
0.9	-14	0.001660336	
0.9	-12	0.01366734	
0.9	-11	0.0359046	
0.9	-10	0.078383	
0.9	-9	0.1467016	
0.9	-8	0.241486	
0.9	-7	0.358856	
0.9	-6	0.490232	
0.9	-5	0.621986	
0.9	-4	0.743606	
0.9	-3	0.844798	
0.9	-2	0.918446	
0.9	-1.5	0.945644	
0.9	-1	0.967698	
0.9	-0.5	0.98504	
0.9	0	1	

1	-24	-1.174616e-07	
1	-22	5.0217e-07	
1	-20	7.05664e-06	
1	-18	5.19954e-05	
1	-16	0.000383806	
1	-14	0.00278992	
1	-12	0.0188193	
1	-11	0.0434964	
1	-10	0.0884594	
1	-9	0.1587794	
1	-8	0.254208	
1	-7	0.369454	
1	-6	0.499158	
1	-5	0.627758	
1	-4	0.74582	
1	-3	0.844732	
1	-2	0.916962	
1	-1.5	0.943968	
1	-1	0.965886	
1	-0.5	0.984016	
1	0	1	

1.2	-24	2.76052e-06	
1.2	-22	8.05604e-06	
1.2	-20	4.74296e-05	
1.2	-18	0.00023189	
1.2	-16	0.00126599	
1.2	-14	0.0065931	
1.2	-12	0.030471	
1.2	-11	0.0602506	
1.2	-10	0.1101824	
1.2	-9	0.1832882	
1.2	-8	0.278434	
1.2	-7	0.392112	
1.2	-6	0.516134	
1.2	-5	0.63885	
1.2	-4	0.750146	
1.2	-3	0.843652	
1.2	-2	0.91314	
1.2	-1.5	0.939782	
1.2	-1	0.9625	
1.2	-0.5	0.982028	
1.2	0	1	

1.4	-24	6.8305e-06	
1.4	-22	3.48926e-05	
1.4	-20	0.0001670416	
1.4	-18	0.000721474	
1.4	-16	0.002986	
1.4	-14	0.0118305	
1.4	-12	0.0447296	
1.4	-11	0.0800508	
1.4	-10	0.1330736	
1.4	-9	0.20853	
1.4	-8	0.303684	
1.4	-7	0.413392	
1.4	-6	0.531462	
1.4	-5	0.6479	
1.4	-4	0.75161	
1.4	-3	0.840154	
1.4	-2	0.908196	
1.4	-1.5	0.935262	
1.4	-1	0.959228	
1.4	-0.5	0.980114	
1.4	0	1	

1.6	-24	3.63412e-05	
1.6	-22	0.0001415788	
1.6	-20	0.00048898	
1.6	-18	0.001738158	
1.6	-16	0.00582238	
1.6	-14	0.0197227	
1.6	-12	0.060604	
1.6	-11	0.1005674	
1.6	-10	0.1575048	
1.6	-9	0.233686	
1.6	-8	0.32758	
1.6	-7	0.433754	
1.6	-6	0.544464	
1.6	-5	0.65462	
1.6	-4	0.753444	
1.6	-3	0.836892	
1.6	-2	0.903232	
1.6	-1.5	0.931234	
1.6	-1	0.955812	
1.6	-0.5	0.978396	
1.6	0	1	

1.8	-24	0.0001156956	
1.8	-22	0.000353376	
1.8	-20	0.001147152	
1.8	-18	0.00343496	
1.8	-16	0.01035182	
1.8	-14	0.0296382	
1.8	-12	0.0790068	
1.8	-11	0.1223746	
1.8	-10	0.1812248	
1.8	-9	0.258636	
1.8	-8	0.351354	
1.8	-7	0.452092	
1.8	-6	0.557598	
1.8	-5	0.660862	
1.8	-4	0.754044	
1.8	-3	0.833582	
1.8	-2	0.89918	
1.8	-1.5	0.927408	
1.8	-1	0.95301	
1.8	-0.5	0.976958	
1.8	0	1	

2	-24	0.000300154	
2	-22	0.000821246	
2	-20	0.00219766	
2	-18	0.00596722	
2	-16	0.01606016	
2	-14	0.0411078	
2	-12	0.0976818	
2	-11	0.1445618	
2	-10	0.205592	
2	-9	0.282618	
2	-8	0.371762	
2	-7	0.46865	
2	-6	0.568282	
2	-5	0.66482	
2	-4	0.753796	
2	-3	0.831026	
2	-2	0.895964	
2	-1.5	0.924354	
2	-1	0.950636	
2	-0.5	0.975722	
2	0	1	

2.2	-24	0.00065327	
2.2	-22	0.001630322	
2.2	-20	0.003912	
2.2	-18	0.0096308	
2.2	-16	0.0230978	
2.2	-14	0.0540564	
2.2	-12	0.1176084	
2.2	-11	0.1665312	
2.2	-10	0.229374	
2.2	-9	0.304832	
2.2	-8	0.392078	
2.2	-7	0.48361	
2.2	-6	0.578142	
2.2	-5	0.670322	
2.2	-4	0.754264	
2.2	-3	0.828738	
2.2	-2	0.892762	
2.2	-1.5	0.921626	
2.2	-1	0.948654	
2.2	-0.5	0.974654	
2.2	0	1	

2.4	-24	0.001206398	
2.4	-22	0.00271542	
2.4	-20	0.00628908	
2.4	-18	0.0142945	
2.4	-16	0.031799	
2.4	-14	0.0684864	
2.4	-12	0.1376646	
2.4	-11	0.1888758	
2.4	-10	0.251314	
2.4	-9	0.326706	
2.4	-8	0.409366	
2.4	-7	0.497488	
2.4	-6	0.587746	
2.4	-5	0.674652	
2.4	-4	0.754984	
2.4	-3	0.827488	
2.4	-2	0.890424	
2.4	-1.5	0.9194	
2.4	-1	0.9471	
2.4	-0.5	0.97384	
2.4	0	1	

2.6	-24	0.00207182	
2.6	-22	0.0044792	
2.6	-20	0.0094918	
2.6	-18	0.0201076	
2.6	-16	0.041669	
2.6	-14	0.0834006	
2.6	-12	0.1576944	
2.6	-11	0.209732	
2.6	-10	0.272848	
2.6	-9	0.34615	
2.6	-8	0.42619	
2.6	-7	0.510728	
2.6	-6	0.59596	
2.6	-5	0.678624	
2.6	-4	0.755802	
2.6	-3	0.825666	
2.6	-2	0.888782	
2.6	-1.5	0.917874	
2.6	-1	0.945948	
2.6	-0.5	0.973184	
2.6	0	1	

2.8	-24	0.0032786	
2.8	-22	0.00660198	
2.8	-20	0.013482	
2.8	-18	0.026937	
2.8	-16	0.052448	
2.8	-14	0.0995022	
2.8	-12	0.1774896	
2.8	-11	0.2302	
2.8	-10	0.293174	
2.8	-9	0.3646	
2.8	-8	0.441574	
2.8	-7	0.522456	
2.8	-6	0.60377	
2.8	-5	0.68334	
2.8	-4	0.757206	
2.8	-3	0.825582	
2.8	-2	0.88768	
2.8	-1.5	0.916846	
2.8	-1	0.94513	
2.8	-0.5	0.972744	
2.8	0	1	

3	-24	0.0048735	
3	-22	0.00940622	
3	-20	0.01823678	
3	-18	0.0343452	
3	-16	0.0640968	
3	-14	0.115119	
3	-12	0.1966336	
3	-11	0.250392	
3	-10	0.312434	
3	-9	0.382152	
3	-8	0.456274	
3	-7	0.533546	
3	-6	0.610948	
3	-5	0.68729	
3	-4	0.75852	
3	-3	0.824772	
3	-2	0.88661	
3	-1.5	0.915864	
3	-1	0.944484	
3	-0.5	0.972368	
3	0	1	

3.2	-24	0.00694052	
3.2	-22	0.01293638	
3.2	-20	0.0238054	
3.2	-18	0.0431756	
3.2	-16	0.0766058	
3.2	-14	0.1316362	
3.2	-12	0.21541	
3.2	-11	0.269128	
3.2	-10	0.330336	
3.2	-9	0.398256	
3.2	-8	0.469982	
3.2	-7	0.543952	
3.2	-6	0.617972	
3.2	-5	0.691452	
3.2	-4	0.760918	
3.2	-3	0.825678	
3.2	-2	0.886274	
3.2	-1.5	0.915446	
3.2	-1	0.943986	
3.2	-0.5	0.972144	
3.2	0	1	

3.4	-24	0.00955178	
3.4	-22	0.0169558	
3.4	-20	0.030035	
3.4	-18	0.0524652	
3.4	-16	0.0898092	
3.4	-14	0.147992	
3.4	-12	0.233746	
3.4	-11	0.287228	
3.4	-10	0.347688	
3.4	-9	0.413794	
3.4	-8	0.482958	
3.4	-7	0.554	
3.4	-6	0.62553	
3.4	-5	0.695818	
3.4	-4	0.762772	
3.4	-3	0.826426	
3.4	-2	0.886252	
3.4	-1.5	0.915528	
3.4	-1	0.943972	
3.4	-0.5	0.971988	
3.4	0	1	

3.6	-24	0.01260148	
3.6	-22	0.0216722	
3.6	-20	0.0368854	
3.6	-18	0.0622746	
3.6	-16	0.1031266	
3.6	-14	0.1643424	
3.6	-12	0.250854	
3.6	-11	0.304228	
3.6	-10	0.363296	
3.6	-9	0.427702	
3.6	-8	0.494402	
3.6	-7	0.563392	
3.6	-6	0.63192	
3.6	-5	0.700136	
3.6	-4	0.764736	
3.6	-3	0.826852	
3.6	-2	0.886732	
3.6	-1.5	0.915682	
3.6	-1	0.944002	
3.6	-0.5	0.972056	
3.6	0	1	

3.8	-24	0.01615072	
3.8	-22	0.0269258	
3.8	-20	0.0446966	
3.8	-18	0.0729684	
3.8	-16	0.11652	
3.8	-14	0.1804968	
3.8	-12	0.267532	
3.8	-11	0.320348	
3.8	-10	0.378334	
3.8	-9	0.44044	
3.8	-8	0.505854	
3.8	-7	0.572514	
3.8	-6	0.637976	
3.8	-5	0.704302	
3.8	-4	0.767322	
3.8	-3	0.828294	
3.8	-2	0.887268	
3.8	-1.5	0.915752	
3.8	-1	0.944054	
3.8	-0.5	0.972086	
3.8	0	1	

4	-24	0.0202298	
4	-22	0.0329424	
4	-20	0.0527916	
4	-18	0.084063	
4	-16	0.1302208	
4	-14	0.196055	
4	-12	0.283776	
4	-11	0.336068	
4	-10	0.392546	
4	-9	0.453384	
4	-8	0.516078	
4	-7	0.58072	
4	-6	0.645128	
4	-5	0.708254	
4	-4	0.770032	
4	-3	0.82981	
4	-2	0.888046	
4	-1.5	0.91626	
4	-1	0.944366	
4	-0.5	0.972206	
4	0	1	

4.2	-24	0.024895	
4.2	-22	0.039262	
4.2	-20	0.061643	
4.2	-18	0.0953378	
4.2	-16	0.143778	
4.2	-14	0.21165	
4.2	-12	0.29916	
4.2	-11	0.350308	
4.2	-10	0.406098	
4.2	-9	0.464906	
4.2	-8	0.525884	
4.2	-7	0.58837	
4.2	-6	0.650936	
4.2	-5	0.712264	
4.2	-4	0.773016	
4.2	-3	0.831446	
4.2	-2	0.888646	
4.2	-1.5	0.916792	
4.2	-1	0.944756	
4.2	-0.5	0.972442	
4.2	0	1	

4.4	-24	0.0298348	
4.4	-22	0.0463056	
4.4	-20	0.0708548	
4.4	-18	0.1069186	
4.4	-16	0.157369	
4.4	-14	0.226336	
4.4	-12	0.313926	
4.4	-11	0.36457	
4.4	-10	0.41915	
4.4	-9	0.476818	
4.4	-8	0.536048	
4.4	-7	0.596084	
4.4	-6	0.65689	
4.4	-5	0.716794	
4.4	-4	0.775662	
4.4	-3	0.833492	
4.4	-2	0.889896	
4.4	-1.5	0.917642	
4.4	-1	0.945228	
4.4	-0.5	0.972594	
4.4	0	1	

4.6	-24	0.0352914	
4.6	-22	0.0536804	
4.6	-20	0.0802252	
4.6	-18	0.118537	
4.6	-16	0.1713564	
4.6	-14	0.240824	
4.6	-12	0.328076	
4.6	-11	0.377968	
4.6	-10	0.43196	
4.6	-9	0.487698	
4.6	-8	0.544954	
4.6	-7	0.60376	
4.6	-6	0.66275	
4.6	-5	0.720954	
4.6	-4	0.778824	
4.6	-3	0.835358	
4.6	-2	0.890968	
4.6	-1.5	0.918388	
4.6	-1	0.94569	
4.6	-0.5	0.972882	
4.6	0	1	

4.8	-24	0.0413262	
4.8	-22	0.0615304	
4.8	-20	0.0902936	
4.8	-18	0.1302164	
4.8	-16	0.1846664	
4.8	-14	0.255376	
4.8	-12	0.342072	
4.8	-11	0.391028	
4.8	-10	0.44314	
4.8	-9	0.498198	
4.8	-8	0.553942	
4.8	-7	0.611066	
4.8	-6	0.66824	
4.8	-5	0.725538	
4.8	-4	0.781838	
4.8	-3	0.837396	
4.8	-2	0.892238	
4.8	-1.5	0.919234	
4.8	-1	0.946312	
4.8	-0.5	0.973172	
4.8	0	1	

5	-24	0.0476834	
5	-22	0.069545	
5	-20	0.10029	
5	-18	0.1419704	
5	-16	0.1980734	
5	-14	0.26825	
5	-12	0.354696	
5	-11	0.403352	
5	-10	0.454424	
5	-9	0.50776	
5	-8	0.562394	
5	-7	0.61776	
5	-6	0.673262	
5	-5	0.729634	
5	-4	0.784938	
5	-3	0.839668	
5	-2	0.893474	
5	-1.5	0.92025	
5	-1	0.94692	
5	-0.5	0.97345	
5	0	1	

5.2	-24	0.0545116	
5.2	-22	0.077992	
5.2	-20	0.110372	
5.2	-18	0.1540918	
5.2	-16	0.211202	
5.2	-14	0.28189	
5.2	-12	0.36714	
5.2	-11	0.414558	
5.2	-10	0.464948	
5.2	-9	0.517332	
5.2	-8	0.570342	
5.2	-7	0.624656	
5.2	-6	0.679186	
5.2	-5	0.733924	
5.2	-4	0.787858	
5.2	-3	0.841816	
5.2	-2	0.894962	
5.2	-1.5	0.92121	
5.2	-1	0.947486	
5.2	-0.5	0.97378	
5.2	0	1	

5.4	-24	0.0613288	
5.4	-22	0.0865696	
5.4	-20	0.1206566	
5.4	-18	0.1654658	
5.4	-16	0.223802	
5.4	-14	0.294596	
5.4	-12	0.379264	
5.4	-11	0.426458	
5.4	-10	0.475418	
5.4	-9	0.52632	
5.4	-8	0.578176	
5.4	-7	0.631286	
5.4	-6	0.684464	
5.4	-5	0.737976	
5.4	-4	0.79121	
5.4	-3	0.8441	
5.4	-2	0.89634	
5.4	-1.5	0.922314	
5.4	-1	0.948252	
5.4	-0.5	0.97414	
5.4	0	1	

5.6	-24	0.0687786	
5.6	-22	0.0953212	
5.6	-20	0.1309854	
5.6	-18	0.1769668	
5.6	-16	0.236092	
5.6	-14	0.306832	
5.6	-12	0.391354	
5.6	-11	0.437328	
5.6	-10	0.485276	
5.6	-9	0.534864	
5.6	-8	0.58573	
5.6	-7	0.637442	
5.6	-6	0.689316	
5.6	-5	0.741846	
5.6	-4	0.794256	
5.6	-3	0.846088	
5.6	-2	0.897608	
5.6	-1.5	0.923248	
5.6	-1	0.948878	
5.6	-0.5	0.974462	
5.6	0	1	

5.8	-24	0.0762688	
5.8	-22	0.1043798	
5.8	-20	0.1412354	
5.8	-18	0.1886924	
5.8	-16	0.24802	
5.8	-14	0.319174	
5.8	-12	0.402164	
5.8	-11	0.44747	
5.8	-10	0.49467	
5.8	-9	0.543212	
5.8	-8	0.593294	
5.8	-7	0.643622	
5.8	-6	0.694788	
5.8	-5	0.745704	
5.8	-4	0.796976	
5.8	-3	0.848154	
5.8	-2	0.898968	
5.8	-1.5	0.924168	
5.8	-1	0.949576	
5.8	-0.5	0.974768	
5.8	0	1	

6	-24	0.083918	
6	-22	0.1135316	
6	-20	0.1515824	
6	-18	0.1999694	
6	-16	0.25959	
6	-14	0.330914	
6	-12	0.413154	
6	-11	0.456984	
6	-10	0.503528	
6	-9	0.551316	
6	-8	0.600228	
6	-7	0.649648	
6	-6	0.69989	
6	-5	0.749838	
6	-4	0.800108	
6	-3	0.850492	
6	-2	0.900332	
6	-1.5	0.925296	
6	-1	0.950252	
6	-0.5	0.975134	
6	0	1	

6.2	-24	0.0918476	
6.2	-22	0.1226416	
6.2	-20	0.1618238	
6.2	-18	0.211298	
6.2	-16	0.271284	
6.2	-14	0.342244	
6.2	-12	0.423348	
6.2	-11	0.466822	
6.2	-10	0.512292	
6.2	-9	0.55908	
6.2	-8	0.607072	
6.2	-7	0.655566	
6.2	-6	0.704616	
6.2	-5	0.75379	
6.2	-4	0.803222	
6.2	-3	0.852512	
6.2	-2	0.901884	
6.2	-1.5	0.926356	
6.2	-1	0.950896	
6.2	-0.5	0.975458	
6.2	0	1	

6.4	-24	0.0995334	
6.4	-22	0.131859	
6.4	-20	0.1722692	
6.4	-18	0.221842	
6.4	-16	0.28285	
6.4	-14	0.35309	
6.4	-12	0.433474	
6.4	-11	0.476148	
6.4	-10	0.520852	
6.4	-9	0.56685	
6.4	-8	0.613434	
6.4	-7	0.661168	
6.4	-6	0.709514	
6.4	-5	0.757634	
6.4	-4	0.80613	
6.4	-3	0.854838	
6.4	-2	0.903244	
6.4	-1.5	0.927418	
6.4	-1	0.951638	
6.4	-0.5	0.975832	
6.4	0	1	

6.6	-24	0.1079248	
6.6	-22	0.1412152	
6.6	-20	0.1822554	
6.6	-18	0.232948	
6.6	-16	0.29375	
6.6	-14	0.363606	
6.6	-12	0.442722	
6.6	-11	0.485234	
6.6	-10	0.5289	
6.6	-9	0.574068	
6.6	-8	0.619984	
6.6	-7	0.666724	
6.6	-6	0.713894	
6.6	-5	0.761668	
6.6	-4	0.809196	
6.6	-3	0.856998	
6.6	-2	0.904712	
6.6	-1.5	0.928524	
6.6	-1	0.952362	
6.6	-0.5	0.976172	
6.6	0	1	

6.8	-24	0.116006	
6.8	-22	0.1503868	
6.8	-20	0.1923054	
6.8	-18	0.243786	
6.8	-16	0.304584	
6.8	-14	0.373842	
6.8	-12	0.452104	
6.8	-11	0.493786	
6.8	-10	0.536882	
6.8	-9	0.580796	
6.8	-8	0.62639	
6.8	-7	0.672162	
6.8	-6	0.718364	
6.8	-5	0.765152	
6.8	-4	0.812154	
6.8	-3	0.858938	
6.8	-2	0.9061	
6.8	-1.5	0.929548	
6.8	-1	0.953026	
6.8	-0.5	0.976518	
6.8	0	1	

7	-24	0.1242194	
7	-22	0.159507	
7	-20	0.202198	
7	-18	0.254338	
7	-16	0.31462	
7	-14	0.383816	
7	-12	0.461054	
7	-11	0.502068	
7	-10	0.544266	
7	-9	0.587984	
7	-8	0.63241	
7	-7	0.677432	
7	-6	0.722708	
7	-5	0.768778	
7	-4	0.815152	
7	-3	0.861122	
7	-2	0.907338	
7	-1.5	0.930548	
7	-1	0.953726	
7	-0.5	0.976868	
7	0	1	

7.2	-24	0.132831	
7.2	-22	0.1686436	
7.2	-20	0.212544	
7.2	-18	0.264522	
7.2	-16	0.324494	
7.2	-14	0.39329	
7.2	-12	0.469848	
7.2	-11	0.510234	
7.2	-10	0.551732	
7.2	-9	0.594522	
7.2	-8	0.638104	
7.2	-7	0.682582	
7.2	-6	0.727164	
7.2	-5	0.772386	
7.2	-4	0.817654	
7.2	-3	0.863322	
7.2	-2	0.908728	
7.2	-1.5	0.931562	
7.2	-1	0.954388	
7.2	-0.5	0.977192	
7.2	0	1	

7.4	-24	0.1412446	
7.4	-22	0.177606	
7.4	-20	0.222272	
7.4	-18	0.274526	
7.4	-16	0.33427	
7.4	-14	0.402828	
7.4	-12	0.478204	
7.4	-11	0.518058	
7.4	-10	0.559118	
7.4	-9	0.600724	
7.4	-8	0.643756	
7.4	-7	0.687294	
7.4	-6	0.73146	
7.4	-5	0.775678	
7.4	-4	0.820474	
7.4	-3	0.865196	
7.4	-2	0.910172	
7.4	-1.5	0.932622	
7.4	-1	0.95506	
7.4	-0.5	0.977526	
7.4	0	1	

7.6	-24	0.1497212	
7.6	-22	0.1866428	
7.6	-20	0.231834	
7.6	-18	0.28413	
7.6	-16	0.344178	
7.6	-14	0.411804	
7.6	-12	0.486326	
7.6	-11	0.52543	
7.6	-10	0.565988	
7.6	-9	0.607198	
7.6	-8	0.649358	
7.6	-7	0.6925	
7.6	-6	0.735504	
7.6	-5	0.77935	
7.6	-4	0.823098	
7.6	-3	0.86729	
7.6	-2	0.911428	
7.6	-1.5	0.933556	
7.6	-1	0.955684	
7.6	-0.5	0.977854	
7.6	0	1	

7.8	-24	0.1579848	
7.8	-22	0.195809	
7.8	-20	0.241288	
7.8	-18	0.293772	
7.8	-16	0.353312	
7.8	-14	0.420688	
7.8	-12	0.494276	
7.8	-11	0.532666	
7.8	-10	0.572772	
7.8	-9	0.613476	
7.8	-8	0.65474	
7.8	-7	0.696914	
7.8	-6	0.739604	
7.8	-5	0.78251	
7.8	-4	0.825762	
7.8	-3	0.869236	
7.8	-2	0.91276	
7.8	-1.5	0.934608	
7.8	-1	0.956382	
7.8	-0.5	0.97818	
7.8	0	1	

8	-24	0.1658704	
8	-22	0.204866	
8	-20	0.250402	
8	-18	0.303082	
8	-16	0.362372	
8	-14	0.429032	
8	-12	0.501968	
8	-11	0.539928	
8	-10	0.579282	
8	-9	0.619272	
8	-8	0.660304	
8	-7	0.701566	
8	-6	0.743506	
8	-5	0.7858	
8	-4	0.828276	
8	-3	0.871076	
8	-2	0.914026	
8	-1.5	0.935522	
8	-1	0.956998	
8	-0.5	0.97849	
8	0	1	

8.2	-24	0.1743312	
8.2	-22	0.213598	
8.2	-20	0.259104	
8.2	-18	0.312108	
8.2	-16	0.371104	
8.2	-14	0.437502	
8.2	-12	0.50952	
8.2	-11	0.546684	
8.2	-10	0.585526	
8.2	-9	0.625148	
8.2	-8	0.66519	
8.2	-7	0.705728	
8.2	-6	0.747358	
8.2	-5	0.788756	
8.2	-4	0.830952	
8.2	-3	0.87297	
8.2	-2	0.9152	
8.2	-1.5	0.936384	
8.2	-1	0.957582	
8.2	-0.5	0.978786	
8.2	0	1	

8.4	-24	0.182492	
8.4	-22	0.222014	
8.4	-20	0.26812	
8.4	-18	0.321008	
8.4	-16	0.380026	
8.4	-14	0.445596	
8.4	-12	0.516516	
8.4	-11	0.553714	
8.4	-10	0.591658	
8.4	-9	0.630382	
8.4	-8	0.670094	
8.4	-7	0.710268	
8.4	-6	0.750892	
8.4	-5	0.792142	
8.4	-4	0.833258	
8.4	-3	0.87484	
8.4	-2	0.916482	
8.4	-1.5	0.937336	
8.4	-1	0.9582	
8.4	-0.5	0.979094	
8.4	0	1	

8.6	-24	0.1905672	
8.6	-22	0.230864	
8.6	-20	0.277164	
8.6	-18	0.330084	
8.6	-16	0.388458	
8.6	-14	0.453468	
8.6	-12	0.523648	
8.6	-11	0.560168	
8.6	-10	0.597666	
8.6	-9	0.636022	
8.6	-8	0.674736	
8.6	-7	0.714576	
8.6	-6	0.754234	
8.6	-5	0.79499	
8.6	-4	0.835794	
8.6	-3	0.876566	
8.6	-2	0.91763	
8.6	-1.5	0.938224	
8.6	-1	0.958806	
8.6	-0.5	0.979404	
8.6	0	1	

8.8	-24	0.198529	
8.8	-22	0.23938	
8.8	-20	0.285976	
8.8	-18	0.338532	
8.8	-16	0.39648	
8.8	-14	0.461148	
8.8	-12	0.530566	
8.8	-11	0.56627	
8.8	-10	0.603502	
8.8	-9	0.64143	
8.8	-8	0.679592	
8.8	-7	0.718506	
8.8	-6	0.75796	
8.8	-5	0.797784	
8.8	-4	0.838014	
8.8	-3	0.87834	
8.8	-2	0.918794	
8.8	-1.5	0.939088	
8.8	-1	0.959374	
8.8	-0.5	0.979678	
8.8	0	1	

9	-24	0.206516	
9	-22	0.247428	
9	-20	0.294502	
9	-18	0.34693	
9	-16	0.404774	
9	-14	0.468656	
9	-12	0.537138	
9	-11	0.572426	
9	-10	0.60911	
9	-9	0.64652	
9	-8	0.68396	
9	-7	0.722474	
9	-6	0.76171	
9	-5	0.800656	
9	-4	0.840258	
9	-3	0.880112	
9	-2	0.919988	
9	-1.5	0.939964	
9	-1	0.959964	
9	-0.5	0.979976	
9	0	1	

9.2	-24	0.2144	
9.2	-22	0.255592	
9.2	-20	0.302816	
9.2	-18	0.35499	
9.2	-16	0.412644	
9.2	-14	0.475874	
9.2	-12	0.543474	
9.2	-11	0.578638	
9.2	-10	0.61457	
9.2	-9	0.65131	
9.2	-8	0.688746	
9.2	-7	0.72644	
9.2	-6	0.764836	
9.2	-5	0.803416	
9.2	-4	0.842498	
9.2	-3	0.881676	
9.2	-2	0.92106	
9.2	-1.5	0.940786	
9.2	-1	0.960512	
9.2	-0.5	0.980264	
9.2	0	1	

9.4	-24	0.222252	
9.4	-22	0.26377	
9.4	-20	0.310712	
9.4	-18	0.363204	
9.4	-16	0.420358	
9.4	-14	0.482878	
9.4	-12	0.54978	
9.4	-11	0.584652	
9.4	-10	0.619768	
9.4	-9	0.656214	
9.4	-8	0.693118	
9.4	-7	0.730358	
9.4	-6	0.768212	
9.4	-5	0.806216	
9.4	-4	0.844686	
9.4	-3	0.883332	
9.4	-2	0.922172	
9.4	-1.5	0.941584	
9.4	-1	0.96105	
9.4	-0.5	0.980526	
9.4	0	1	

9.6	-24	0.23038	
9.6	-22	0.271878	
9.6	-20	0.318942	
9.6	-18	0.371116	
9.6	-16	0.428038	
9.6	-14	0.489864	
9.6	-12	0.555792	
9.6	-11	0.590276	
9.6	-10	0.625004	
9.6	-9	0.660968	
9.6	-8	0.69731	
9.6	-7	0.73415	
9.6	-6	0.771372	
9.6	-5	0.808868	
9.6	-4	0.84688	
9.6	-3	0.884956	
9.6	-2	0.923238	
9.6	-1.5	0.942378	
9.6	-1	0.96158	
9.6	-0.5	0.980782	
9.6	0	1	

9.8	-24	0.238018	
9.8	-22	0.279666	
9.8	-20	0.326748	
9.8	-18	0.378752	
9.8	-16	0.435268	
9.8	-14	0.496716	
9.8	-12	0.56175	
9.8	-11	0.595776	
9.8	-10	0.630324	
9.8	-9	0.665606	
9.8	-8	0.701508	
9.8	-7	0.737804	
9.8	-6	0.774394	
9.8	-5	0.811524	
9.8	-4	0.84889	
9.8	-3	0.886466	
9.8	-2	0.92427	
9.8	-1.5	0.943176	
9.8	-1	0.962092	
9.8	-0.5	0.981048	
9.8	0	1	

10	-24	0.245546	
10	-22	0.287662	
10	-20	0.33435	
10	-18	0.386346	
10	-16	0.44227	
10	-14	0.503054	
10	-12	0.567596	
10	-11	0.600996	
10	-10	0.635286	
10	-9	0.670118	
10	-8	0.705474	
10	-7	0.74132	
10	-6	0.77756	
10	-5	0.814116	
10	-4	0.850934	
10	-3	0.887984	
10	-2	0.925234	
10	-1.5	0.943902	
10	-1	0.962596	
10	-0.5	0.9813	
10	0	1	

10.2	-24	0.252968	
10.2	-22	0.295308	
10.2	-20	0.341908	
10.2	-18	0.393702	
10.2	-16	0.449322	
10.2	-14	0.509496	
10.2	-12	0.573382	
10.2	-11	0.606604	
10.2	-10	0.640326	
10.2	-9	0.674434	
10.2	-8	0.709556	
10.2	-7	0.74489	
10.2	-6	0.780494	
10.2	-5	0.816644	
10.2	-4	0.852978	
10.2	-3	0.889564	
10.2	-2	0.926292	
10.2	-1.5	0.944704	
10.2	-1	0.963124	
10.2	-0.5	0.981554	
10.2	0	1	

10.4	-24	0.260364	
10.4	-22	0.302872	
10.4	-20	0.349364	
10.4	-18	0.400842	
10.4	-16	0.456008	
10.4	-14	0.515768	
10.4	-12	0.578684	
10.4	-11	0.61153	
10.4	-10	0.644842	
10.4	-9	0.678668	
10.4	-8	0.713332	
10.4	-7	0.748132	
10.4	-6	0.783378	
10.4	-5	0.819032	
10.4	-4	0.854902	
10.4	-3	0.891028	
10.4	-2	0.927242	
10.4	-1.5	0.945404	
10.4	-1	0.963594	
10.4	-0.5	0.981796	
10.4	0	1	

10.6	-24	0.26784	
10.6	-22	0.310162	
10.6	-20	0.356488	
10.6	-18	0.40788	
10.6	-16	0.462482	
10.6	-14	0.521814	
10.6	-12	0.58422	
10.6	-11	0.616548	
10.6	-10	0.649556	
10.6	-9	0.683028	
10.6	-8	0.716986	
10.6	-7	0.751472	
10.6	-6	0.7863	
10.6	-5	0.821398	
10.6	-4	0.856836	
10.6	-3	0.892458	
10.6	-2	0.928234	
10.6	-1.5	0.946166	
10.6	-1	0.964102	
10.6	-0.5	0.982042	
10.6	0	1	

10.8	-24	0.275186	
10.8	-22	0.317328	
10.8	-20	0.363828	
10.8	-18	0.414644	
10.8	-16	0.469218	
10.8	-14	0.527882	
10.8	-12	0.589684	
10.8	-11	0.621426	
10.8	-10	0.65404	
10.8	-9	0.68722	
10.8	-8	0.72054	
10.8	-7	0.754674	
10.8	-6	0.78902	
10.8	-5	0.82369	
10.8	-4	0.858716	
10.8	-3	0.893872	
10.8	-2	0.929186	
10.8	-1.5	0.946868	
10.8	-1	0.964556	
10.8	-0.5	0.982276	
10.8	0	1	

11	-24	0.282232	
11	-22	0.324416	
11	-20	0.370654	
11	-18	0.421236	
11	-16	0.47551	
11	-14	0.533584	
11	-12	0.594752	
11	-11	0.62607	
11	-10	0.658506	
11	-9	0.691226	
11	-8	0.724224	
11	-7	0.757758	
11	-6	0.791834	
11	-5	0.82598	
11	-4	0.860462	
11	-3	0.89521	
11	-2	0.930056	
11	-1.5	0.947534	
11	-1	0.965018	
11	-0.5	0.982506	
11	0	1	

11.2	-24	0.289316	
11.2	-22	0.331448	
11.2	-20	0.377698	
11.2	-18	0.427978	
11.2	-16	0.481542	
11.2	-14	0.539292	
11.2	-12	0.599896	
11.2	-11	0.630814	
11.2	-10	0.662682	
11.2	-9	0.694994	
11.2	-8	0.727772	
11.2	-7	0.760834	
11.2	-6	0.794472	
11.2	-5	0.828268	
11.2	-4	0.862306	
11.2	-3	0.896502	
11.2	-2	0.93092	
11.2	-1.5	0.948172	
11.2	-1	0.965438	
11.2	-0.5	0.982716	
11.2	0	1	

11.4	-24	0.29628	
11.4	-22	0.338326	
11.4	-20	0.384546	
11.4	-18	0.43458	
11.4	-16	0.487702	
11.4	-14	0.54475	
11.4	-12	0.604622	
11.4	-11	0.635384	
11.4	-10	0.666902	
11.4	-9	0.69889	
11.4	-8	0.731086	
11.4	-7	0.763848	
11.4	-6	0.796958	
11.4	-5	0.83042	
11.4	-4	0.864024	
11.4	-3	0.89787	
11.4	-2	0.931824	
11.4	-1.5	0.948854	
11.4	-1	0.965898	
11.4	-0.5	0.982946	
11.4	0	1	

11.6	-24	0.303048	
11.6	-22	0.34505	
11.6	-20	0.391232	
11.6	-18	0.440782	
11.6	-16	0.493568	
11.6	-14	0.549972	
11.6	-12	0.609326	
11.6	-11	0.63992	
11.6	-10	0.670828	
11.6	-9	0.702574	
11.6	-8	0.734466	
11.6	-7	0.766786	
11.6	-6	0.799508	
11.6	-5	0.832538	
11.6	-4	0.865758	
11.6	-3	0.89919	
11.6	-2	0.93271	
11.6	-1.5	0.949504	
11.6	-1	0.966326	
11.6	-0.5	0.983162	
11.6	0	1	

11.8	-24	0.309654	
11.8	-22	0.351926	
11.8	-20	0.397606	
11.8	-18	0.447076	
11.8	-16	0.499364	
11.8	-14	0.555336	
11.8	-12	0.614122	
11.8	-11	0.644154	
11.8	-10	0.674956	
11.8	-9	0.706206	
11.8	-8	0.737742	
11.8	-7	0.769828	
11.8	-6	0.802094	
11.8	-5	0.834562	
11.8	-4	0.867404	
11.8	-3	0.900406	
11.8	-2	0.933536	
11.8	-1.5	0.950138	
11.8	-1	0.966758	
11.8	-0.5	0.983372	
11.8	0	1	

12	-24	0.316308	
12	-22	0.358486	
12	-20	0.403854	
12	-18	0.452994	
12	-16	0.505078	
12	-14	0.560496	
12	-12	0.618604	
12	-11	0.648688	
12	-10	0.678852	
12	-9	0.70975	
12	-8	0.741012	
12	-7	0.772596	
12	-6	0.804496	
12	-5	0.836644	
12	-4	0.869038	
12	-3	0.90161	
12	-2	0.934328	
12	-1.5	0.950714	
12	-1	0.967144	
12	-0.5	0.983568	
12	0	1	

12.4	-24	0.329178	
12.4	-22	0.371284	
12.4	-20	0.416292	
12.4	-18	0.464958	
12.4	-16	0.516262	
12.4	-14	0.570504	
12.4	-12	0.627294	
12.4	-11	0.656644	
12.4	-10	0.686418	
12.4	-9	0.716472	
12.4	-8	0.747026	
12.4	-7	0.777884	
12.4	-6	0.809022	
12.4	-5	0.840534	
12.4	-4	0.872194	
12.4	-3	0.903986	
12.4	-2	0.935926	
12.4	-1.5	0.95192	
12.4	-1	0.967942	
12.4	-0.5	0.983968	
12.4	0	1	

12.8	-24	0.341688	
12.8	-22	0.383472	
12.8	-20	0.428118	
12.8	-18	0.47621	
12.8	-16	0.526702	
12.8	-14	0.580264	
12.8	-12	0.635794	
12.8	-11	0.664406	
12.8	-10	0.693566	
12.8	-9	0.723184	
12.8	-8	0.752926	
12.8	-7	0.783154	
12.8	-6	0.813618	
12.8	-5	0.844236	
12.8	-4	0.87516	
12.8	-3	0.906244	
12.8	-2	0.937462	
12.8	-1.5	0.953066	
12.8	-1	0.968706	
12.8	-0.5	0.98435	
12.8	0	1	

13.2	-24	0.354004	
13.2	-22	0.395414	
13.2	-20	0.43989	
13.2	-18	0.486874	
13.2	-16	0.536934	
13.2	-14	0.589304	
13.2	-12	0.643756	
13.2	-11	0.672026	
13.2	-10	0.70038	
13.2	-9	0.72927	
13.2	-8	0.758632	
13.2	-7	0.78801	
13.2	-6	0.817894	
13.2	-5	0.847862	
13.2	-4	0.878016	
13.2	-3	0.908374	
13.2	-2	0.938852	
13.2	-1.5	0.95412	
13.2	-1	0.969404	
13.2	-0.5	0.9847	
13.2	0	1	

13.6	-24	0.365836	
13.6	-22	0.406984	
13.6	-20	0.450792	
13.6	-18	0.49752	
13.6	-16	0.54667	
13.6	-14	0.598222	
13.6	-12	0.651496	
13.6	-11	0.679124	
13.6	-10	0.707048	
13.6	-9	0.735368	
13.6	-8	0.763944	
13.6	-7	0.7929	
13.6	-6	0.821934	
13.6	-5	0.851234	
13.6	-4	0.880846	
13.6	-3	0.9105	
13.6	-2	0.940266	
13.6	-1.5	0.95519	
13.6	-1	0.97011	
13.6	-0.5	0.985054	
13.6	0	1	

14	-24	0.377242	
14	-22	0.418006	
14	-20	0.461456	
14	-18	0.507668	
14	-16	0.5562	
14	-14	0.606764	
14	-12	0.659034	
14	-11	0.685862	
14	-10	0.713204	
14	-9	0.741036	
14	-8	0.769002	
14	-7	0.797342	
14	-6	0.82587	
14	-5	0.854574	
14	-4	0.883522	
14	-3	0.912458	
14	-2	0.941584	
14	-1.5	0.956172	
14	-1	0.970774	
14	-0.5	0.985386	
14	0	1	

14.4	-24	0.388358	
14.4	-22	0.428738	
14.4	-20	0.472032	
14.4	-18	0.517442	
14.4	-16	0.565122	
14.4	-14	0.614796	
14.4	-12	0.666368	
14.4	-11	0.692576	
14.4	-10	0.7194	
14.4	-9	0.746518	
14.4	-8	0.774008	
14.4	-7	0.801664	
14.4	-6	0.829614	
14.4	-5	0.857672	
14.4	-4	0.886006	
14.4	-3	0.914392	
14.4	-2	0.942868	
14.4	-1.5	0.957136	
14.4	-1	0.97142	
14.4	-0.5	0.98571	
14.4	0	1	

14.8	-24	0.399066	
14.8	-22	0.439312	
14.8	-20	0.482044	
14.8	-18	0.52698	
14.8	-16	0.573708	
14.8	-14	0.622616	
14.8	-12	0.673244	
14.8	-11	0.699038	
14.8	-10	0.725288	
14.8	-9	0.75183	
14.8	-8	0.77878	
14.8	-7	0.805864	
14.8	-6	0.833194	
14.8	-5	0.860712	
14.8	-4	0.88838	
14.8	-3	0.916166	
14.8	-2	0.944072	
14.8	-1.5	0.958044	
14.8	-1	0.972018	
14.8	-0.5	0.98601	
14.8	0	1	

15.2	-24	0.409368	
15.2	-22	0.449268	
15.2	-20	0.491608	
15.2	-18	0.535988	
15.2	-16	0.582164	
15.2	-14	0.63011	
15.2	-12	0.679766	
15.2	-11	0.70525	
15.2	-10	0.73092	
15.2	-9	0.756878	
15.2	-8	0.783276	
15.2	-7	0.80988	
15.2	-6	0.836654	
15.2	-5	0.86364	
15.2	-4	0.890738	
15.2	-3	0.91793	
15.2	-2	0.94523	
15.2	-1.5	0.958908	
15.2	-1	0.972602	
15.2	-0.5	0.986298	
15.2	0	1	

15.6	-24	0.419546	
15.6	-22	0.459154	
15.6	-20	0.500928	
15.6	-18	0.5446	
15.6	-16	0.590156	
15.6	-14	0.63751	
15.6	-12	0.686202	
15.6	-11	0.711148	
15.6	-10	0.736454	
15.6	-9	0.76194	
15.6	-8	0.787704	
15.6	-7	0.81363	
15.6	-6	0.83995	
15.6	-5	0.86639	
15.6	-4	0.892944	
15.6	-3	0.91958	
15.6	-2	0.946356	
15.6	-1.5	0.95976	
15.6	-1	0.973172	
15.6	-0.5	0.986584	
15.6	0	1	

16	-24	0.429392	
16	-22	0.468642	
16	-20	0.509682	
16	-18	0.552828	
16	-16	0.597822	
16	-14	0.644426	
16	-12	0.692348	
16	-11	0.716914	
16	-10	0.741658	
16	-9	0.766724	
16	-8	0.792026	
16	-7	0.817482	
16	-6	0.843204	
16	-5	0.869022	
16	-4	0.89507	
16	-3	0.921222	
16	-2	0.94744	
16	-1.5	0.960572	
16	-1	0.973712	
16	-0.5	0.986854	
16	0	1	

16.8	-24	0.448162	
16.8	-22	0.486736	
16.8	-20	0.52664	
16.8	-18	0.568812	
16.8	-16	0.612404	
16.8	-14	0.657432	
16.8	-12	0.703816	
16.8	-11	0.727584	
16.8	-10	0.751454	
16.8	-9	0.775602	
16.8	-8	0.799982	
16.8	-7	0.824574	
16.8	-6	0.849372	
16.8	-5	0.874234	
16.8	-4	0.899222	
16.8	-3	0.92434	
16.8	-2	0.949508	
16.8	-1.5	0.962118	
16.8	-1	0.974746	
16.8	-0.5	0.98737	
16.8	0	1	

17.6	-24	0.46603	
17.6	-22	0.503666	
17.6	-20	0.542858	
17.6	-18	0.5839	
17.6	-16	0.626156	
17.6	-14	0.669892	
17.6	-12	0.714752	
17.6	-11	0.737618	
17.6	-10	0.76068	
17.6	-9	0.78394	
17.6	-8	0.807422	
17.6	-7	0.831088	
17.6	-6	0.854934	
17.6	-5	0.878918	
17.6	-4	0.902992	
17.6	-3	0.927156	
17.6	-2	0.951402	
17.6	-1.5	0.963552	
17.6	-1	0.975692	
17.6	-0.5	0.987848	
17.6	0	1	

18.4	-24	0.482546	
18.4	-22	0.51957	
18.4	-20	0.558062	
18.4	-18	0.597728	
18.4	-16	0.638968	
18.4	-14	0.681324	
18.4	-12	0.724818	
18.4	-11	0.746854	
18.4	-10	0.769232	
18.4	-9	0.79176	
18.4	-8	0.814498	
18.4	-7	0.837292	
18.4	-6	0.860238	
18.4	-5	0.883316	
18.4	-4	0.90654	
18.4	-3	0.929822	
18.4	-2	0.95317	
18.4	-1.5	0.964868	
18.4	-1	0.976576	
18.4	-0.5	0.988286	
18.4	0	1	

19.2	-24	0.498424	
19.2	-22	0.53455	
19.2	-20	0.572128	
19.2	-18	0.61095	
19.2	-16	0.650872	
19.2	-14	0.692066	
19.2	-12	0.73415	
19.2	-11	0.755536	
19.2	-10	0.777132	
19.2	-9	0.798854	
19.2	-8	0.8208	
19.2	-7	0.8429	
19.2	-6	0.865158	
19.2	-5	0.887484	
19.2	-4	0.909864	
19.2	-3	0.932346	
19.2	-2	0.954868	
19.2	-1.5	0.966142	
19.2	-1	0.977424	
19.2	-0.5	0.98871	
19.2	0	1	

20	-24	0.513352	
20	-22	0.548806	
20	-20	0.585358	
20	-18	0.623352	
20	-16	0.662188	
20	-14	0.702138	
20	-12	0.742966	
20	-11	0.763688	
20	-10	0.784544	
20	-9	0.80565	
20	-8	0.826848	
20	-7	0.84822	
20	-6	0.869674	
20	-5	0.891206	
20	-4	0.912882	
20	-3	0.93459	
20	-2	0.956374	
20	-1.5	0.967272	
20	-1	0.978178	
20	-0.5	0.989088	
20	0	1	

20.8	-24	0.527436	
20.8	-22	0.562204	
20.8	-20	0.597944	
20.8	-18	0.634916	
20.8	-16	0.672774	
20.8	-14	0.711542	
20.8	-12	0.751206	
20.8	-11	0.771332	
20.8	-10	0.791534	
20.8	-9	0.811954	
20.8	-8	0.83248	
20.8	-7	0.853162	
20.8	-6	0.873914	
20.8	-5	0.894826	
20.8	-4	0.915776	
20.8	-3	0.93678	
20.8	-2	0.957822	
20.8	-1.5	0.968356	
20.8	-1	0.978902	
20.8	-0.5	0.98945	
20.8	0	1	

21.6	-24	0.540968	
21.6	-22	0.574754	
21.6	-20	0.609852	
21.6	-18	0.645838	
21.6	-16	0.682714	
21.6	-14	0.720456	
21.6	-12	0.75895	
21.6	-11	0.778452	
21.6	-10	0.798032	
21.6	-9	0.817844	
21.6	-8	0.83779	
21.6	-7	0.857792	
21.6	-6	0.87793	
21.6	-5	0.898148	
21.6	-4	0.918436	
21.6	-3	0.93877	
21.6	-2	0.959164	
21.6	-1.5	0.969366	
21.6	-1	0.979578	
21.6	-0.5	0.989786	
21.6	0	1	

22.4	-24	0.553564	
22.4	-22	0.586788	
22.4	-20	0.62096	
22.4	-18	0.656196	
22.4	-16	0.692114	
22.4	-14	0.728836	
22.4	-12	0.76624	
22.4	-11	0.785198	
22.4	-10	0.804268	
22.4	-9	0.823484	
22.4	-8	0.842824	
22.4	-7	0.862214	
22.4	-6	0.881716	
22.4	-5	0.901298	
22.4	-4	0.920954	
22.4	-3	0.94068	
22.4	-2	0.96043	
22.4	-1.5	0.970316	
22.4	-1	0.980208	
22.4	-0.5	0.990102	
22.4	0	1	

23.2	-24	0.565724	
23.2	-22	0.598258	
23.2	-20	0.63152	
23.2	-18	0.66592	
23.2	-16	0.700956	
23.2	-14	0.736736	
23.2	-12	0.773102	
23.2	-11	0.791554	
23.2	-10	0.810078	
23.2	-9	0.828744	
23.2	-8	0.847514	
23.2	-7	0.866364	
23.2	-6	0.885284	
23.2	-5	0.904282	
23.2	-4	0.923364	
23.2	-3	0.942472	
23.2	-2	0.961636	
23.2	-1.5	0.971218	
23.2	-1	0.980808	
23.2	-0.5	0.990404	
23.2	0	1	

24	-24	0.577256	
24	-22	0.609052	
24	-20	0.641582	
24	-18	0.675078	
24	-16	0.709344	
24	-14	0.744166	
24	-12	0.779628	
24	-11	0.797528	
24	-10	0.815552	
24	-9	0.833692	
24	-8	0.851912	
24	-7	0.87023	
24	-6	0.88867	
24	-5	0.907106	
24	-4	0.92561	
24	-3	0.944176	
24	-2	0.962764	
24	-1.5	0.972068	
24	-1	0.981376	
24	-0.5	0.990688	
24	0	1	

24.8	-24	0.58823	
24.8	-22	0.619266	
24.8	-20	0.651298	
24.8	-18	0.683872	
24.8	-16	0.717192	
24.8	-14	0.751196	
24.8	-12	0.785688	
24.8	-11	0.803164	
24.8	-10	0.820722	
24.8	-9	0.838386	
24.8	-8	0.856114	
24.8	-7	0.873908	
24.8	-6	0.891796	
24.8	-5	0.909732	
24.8	-4	0.927726	
24.8	-3	0.945758	
24.8	-2	0.963826	
24.8	-1.5	0.972866	
24.8	-1	0.981906	
24.8	-0.5	0.990954	
24.8	0	1	

25.6	-24	0.59866	
25.6	-22	0.629134	
25.6	-20	0.660374	
25.6	-18	0.692254	
25.6	-16	0.724746	
25.6	-14	0.757866	
25.6	-12	0.791536	
25.6	-11	0.808512	
25.6	-10	0.825588	
25.6	-9	0.842784	
25.6	-8	0.860008	
25.6	-7	0.877356	
25.6	-6	0.894762	
25.6	-5	0.912218	
25.6	-4	0.929724	
25.6	-3	0.947266	
25.6	-2	0.96483	
25.6	-1.5	0.97362	
25.6	-1	0.98241	
25.6	-0.5	0.991204	
25.6	0	1	

26.4	-24	0.608556	
26.4	-22	0.63845	
26.4	-20	0.668992	
26.4	-18	0.70023	
26.4	-16	0.73197	
26.4	-14	0.764236	
26.4	-12	0.797028	
26.4	-11	0.813558	
26.4	-10	0.830232	
26.4	-9	0.846968	
26.4	-8	0.863784	
26.4	-7	0.880666	
26.4	-6	0.89759	
26.4	-5	0.914574	
26.4	-4	0.931608	
26.4	-3	0.948682	
26.4	-2	0.965772	
26.4	-1.5	0.974326	
26.4	-1	0.98288	
26.4	-0.5	0.99144	
26.4	0	1	

27.2	-24	0.61801	
27.2	-22	0.647268	
27.2	-20	0.677198	
27.2	-18	0.70771	
27.2	-16	0.73881	
27.2	-14	0.770324	
27.2	-12	0.802248	
27.2	-11	0.818396	
27.2	-10	0.83463	
27.2	-9	0.850962	
27.2	-8	0.867338	
27.2	-7	0.883766	
27.2	-6	0.900266	
27.2	-5	0.916812	
27.2	-4	0.933408	
27.2	-3	0.950018	
27.2	-2	0.966666	
27.2	-1.5	0.974994	
27.2	-1	0.983328	
27.2	-0.5	0.991664	
27.2	0	1	

28	-24	0.62699	
28	-22	0.655764	
28	-20	0.685022	
28	-18	0.714878	
28	-16	0.74524	
28	-14	0.776034	
28	-12	0.807284	
28	-11	0.82303	
28	-10	0.838866	
28	-9	0.854728	
28	-8	0.870686	
28	-7	0.886716	
28	-6	0.902806	
28	-5	0.918918	
28	-4	0.935108	
28	-3	0.951302	
28	-2	0.967534	
28	-1.5	0.97564	
28	-1	0.983758	
28	-0.5	0.991878	
28	0	1	

28.8	-24	0.635664	
28.8	-22	0.663782	
28.8	-20	0.692496	
28.8	-18	0.721742	
28.8	-16	0.751428	
28.8	-14	0.781522	
28.8	-12	0.812016	
28.8	-11	0.827404	
28.8	-10	0.842846	
28.8	-9	0.858394	
28.8	-8	0.873934	
28.8	-7	0.889578	
28.8	-6	0.905268	
28.8	-5	0.920994	
28.8	-4	0.936752	
28.8	-3	0.952534	
28.8	-2	0.968346	
28.8	-1.5	0.976258	
28.8	-1	0.984168	
28.8	-0.5	0.992084	
28.8	0	1	

29.6	-24	0.643944	
29.6	-22	0.671526	
29.6	-20	0.699592	
29.6	-18	0.728242	
29.6	-16	0.757236	
29.6	-14	0.786712	
29.6	-12	0.81657	
29.6	-11	0.83154	
29.6	-10	0.846626	
29.6	-9	0.861784	
29.6	-8	0.87699	
29.6	-7	0.892256	
29.6	-6	0.907556	
29.6	-5	0.922904	
29.6	-4	0.938284	
29.6	-3	0.95369	
29.6	-2	0.969116	
29.6	-1.5	0.976834	
29.6	-1	0.984554	
29.6	-0.5	0.992278	
29.6	0	1	

30.4	-24	0.651878	
30.4	-22	0.678946	
30.4	-20	0.706432	
30.4	-18	0.734456	
30.4	-16	0.76289	
30.4	-14	0.79169	
30.4	-12	0.820804	
30.4	-11	0.835502	
30.4	-10	0.85027	
30.4	-9	0.865066	
30.4	-8	0.879934	
30.4	-7	0.894832	
30.4	-6	0.909778	
30.4	-5	0.924754	
30.4	-4	0.939764	
30.4	-3	0.954802	
30.4	-2	0.969852	
30.4	-1.5	0.977388	
30.4	-1	0.984924	
30.4	-0.5	0.992462	
30.4	0	1	

31.2	-24	0.659458	
31.2	-22	0.686018	
31.2	-20	0.713052	
31.2	-18	0.740438	
31.2	-16	0.768268	
31.2	-14	0.796426	
31.2	-12	0.824962	
31.2	-11	0.839328	
31.2	-10	0.853698	
31.2	-9	0.86815	
31.2	-8	0.88267	
31.2	-7	0.897246	
31.2	-6	0.911858	
31.2	-5	0.926498	
31.2	-4	0.941166	
31.2	-3	0.955852	
31.2	-2	0.970558	
31.2	-1.5	0.977916	
31.2	-1	0.985276	
31.2	-0.5	0.992638	
31.2	0	1	

32	-24	0.666666	
32	-22	0.692734	
32	-20	0.719262	
32	-18	0.746174	
32	-16	0.773412	
32	-14	0.800972	
32	-12	0.828882	
32	-11	0.842908	
32	-10	0.857002	
32	-9	0.871174	
32	-8	0.885336	
32	-7	0.899586	
32	-6	0.913874	
32	-5	0.92819	
32	-4	0.942516	
32	-3	0.956866	
32	-2	0.97123	
32	-1.5	0.97842	
32	-1	0.985612	
32	-0.5	0.992806	
32	0	1	

32.8	-24	0.673594	
32.8	-22	0.699262	
32.8	-20	0.725314	
32.8	-18	0.751704	
32.8	-16	0.778422	
32.8	-14	0.805372	
32.8	-12	0.83266	
32.8	-11	0.846392	
32.8	-10	0.860182	
32.8	-9	0.87401	
32.8	-8	0.887908	
32.8	-7	0.90184	
32.8	-6	0.91578	
32.8	-5	0.929778	
32.8	-4	0.943784	
32.8	-3	0.957824	
32.8	-2	0.971874	
32.8	-1.5	0.978902	
32.8	-1	0.985936	
32.8	-0.5	0.992968	
32.8	0	1	

33.6	-24	0.680348	
33.6	-22	0.705392	
33.6	-20	0.731018	
33.6	-18	0.756862	
33.6	-16	0.783104	
33.6	-14	0.809594	
33.6	-12	0.8363	
33.6	-11	0.849712	
33.6	-10	0.86322	
33.6	-9	0.876768	
33.6	-8	0.890338	
33.6	-7	0.903944	
33.6	-6	0.917614	
33.6	-5	0.931294	
33.6	-4	0.94501	
33.6	-3	0.958746	
33.6	-2	0.972488	
33.6	-1.5	0.979366	
33.6	-1	0.986242	
33.6	-0.5	0.993122	
33.6	0	1	

34.4	-24	0.686856	
34.4	-22	0.711496	
34.4	-20	0.736482	
34.4	-18	0.761924	
34.4	-16	0.787594	
34.4	-14	0.813572	
34.4	-12	0.839748	
34.4	-11	0.852894	
34.4	-10	0.866114	
34.4	-9	0.879404	
34.4	-8	0.892688	
34.4	-7	0.906042	
34.4	-6	0.91941	
34.4	-5	0.932784	
34.4	-4	0.946196	
34.4	-3	0.95963	
34.4	-2	0.97308	
34.4	-1.5	0.979808	
34.4	-1	0.986538	
34.4	-0.5	0.993268	
34.4	0	1	

35.2	-24	0.693006	
35.2	-22	0.717312	
35.2	-20	0.74183	
35.2	-18	0.76667	
35.2	-16	0.791828	
35.2	-14	0.81736	
35.2	-12	0.843014	
35.2	-11	0.85592	
35.2	-10	0.868902	
35.2	-9	0.881888	
35.2	-8	0.89493	
35.2	-7	0.907984	
35.2	-6	0.921074	
35.2	-5	0.934184	
35.2	-4	0.947328	
35.2	-3	0.960482	
35.2	-2	0.97365	
35.2	-1.5	0.980236	
35.2	-1	0.98682	
35.2	-0.5	0.993412	
35.2	0	1	

36	-24	0.69888	
36	-22	0.722752	
36	-20	0.746992	
36	-18	0.771366	
36	-16	0.796038	
36	-14	0.82102	
36	-12	0.846164	
36	-11	0.8588	
36	-10	0.871538	
36	-9	0.884274	
36	-8	0.897048	
36	-7	0.90987	
36	-6	0.922674	
36	-5	0.935536	
36	-4	0.948404	
36	-3	0.961286	
36	-2	0.974186	
36	-1.5	0.980636	
36	-1	0.98709	
36	-0.5	0.993544	
36	0	1	

36.8	-24	0.704626	
36.8	-22	0.728088	
36.8	-20	0.751832	
36.8	-18	0.775872	
36.8	-16	0.800136	
36.8	-14	0.82458	
36.8	-12	0.849254	
36.8	-11	0.86167	
36.8	-10	0.87409	
36.8	-9	0.886586	
36.8	-8	0.899106	
36.8	-7	0.91165	
36.8	-6	0.924214	
36.8	-5	0.93681	
36.8	-4	0.949434	
36.8	-3	0.962058	
36.8	-2	0.974698	
36.8	-1.5	0.981024	
36.8	-1	0.987346	
36.8	-0.5	0.993674	
36.8	0	1	

37.6	-24	0.710208	
37.6	-22	0.733182	
37.6	-20	0.75652	
37.6	-18	0.780124	
37.6	-16	0.803958	
37.6	-14	0.828022	
37.6	-12	0.852224	
37.6	-11	0.864374	
37.6	-10	0.876574	
37.6	-9	0.888804	
37.6	-8	0.9011	
37.6	-7	0.913386	
37.6	-6	0.925712	
37.6	-5	0.938056	
37.6	-4	0.950422	
37.6	-3	0.962806	
37.6	-2	0.9752	
37.6	-1.5	0.981402	
37.6	-1	0.987598	
37.6	-0.5	0.9938	
37.6	0	1	

38.4	-24	0.715574	
38.4	-22	0.738182	
38.4	-20	0.761096	
38.4	-18	0.78425	
38.4	-16	0.80767	
38.4	-14	0.831234	
38.4	-12	0.855034	
38.4	-11	0.866966	
38.4	-10	0.878978	
38.4	-9	0.890966	
38.4	-8	0.903026	
38.4	-7	0.915074	
38.4	-6	0.927176	
38.4	-5	0.939274	
38.4	-4	0.9514	
38.4	-3	0.963538	
38.4	-2	0.97569	
38.4	-1.5	0.981764	
38.4	-1	0.987842	
38.4	-0.5	0.993922	
38.4	0	1	

39.2	-24	0.720652	
39.2	-22	0.742958	
39.2	-20	0.765494	
39.2	-18	0.788226	
39.2	-16	0.811204	
39.2	-14	0.834388	
39.2	-12	0.857726	
39.2	-11	0.869448	
39.2	-10	0.881214	
39.2	-9	0.892998	
39.2	-8	0.90482	
39.2	-7	0.91667	
39.2	-6	0.92854	
39.2	-5	0.94042	
39.2	-4	0.95232	
39.2	-3	0.964228	
39.2	-2	0.976148	
39.2	-1.5	0.982112	
39.2	-1	0.988072	
39.2	-0.5	0.994036	
39.2	0	1	

40	-24	0.725704	
40	-22	0.747544	
40	-20	0.769716	
40	-18	0.792088	
40	-16	0.814664	
40	-14	0.837422	
40	-12	0.860338	
40	-11	0.871848	
40	-10	0.8834	
40	-9	0.89498	
40	-8	0.90658	
40	-7	0.918202	
40	-6	0.929848	
40	-5	0.941522	
40	-4	0.953196	
40	-3	0.964894	
40	-2	0.976588	
40	-1.5	0.982438	
40	-1	0.988294	
40	-0.5	0.994146	
40	0	1	



==> aux/tables/cluster_data/density_U10_18.dat <==
0.3	0	1	

0.35	0	1	

0.4	-4	0.716462	
0.4	-3	0.829916	
0.4	-2	0.920034	
0.4	-1.5	0.953198	
0.4	-1	0.97651	
0.4	-0.5	0.99136	
0.4	0	1	

0.5	-4	0.723668	
0.5	-3	0.835736	
0.5	-2	0.92284	
0.5	-1.5	0.95301	
0.5	-1	0.975884	
0.5	-0.5	0.990122	
0.5	0	1	

0.6	-4	0.72995	
0.6	-3	0.840544	
0.6	-2	0.923824	
0.6	-1.5	0.952862	
0.6	-1	0.974534	
0.6	-0.5	0.989124	
0.6	0	1	

0.7	-4	0.735536	
0.7	-3	0.843468	
0.7	-2	0.923566	
0.7	-1.5	0.951674	
0.7	-1	0.972386	
0.7	-0.5	0.987658	
0.7	0	1	

0.8	-4	0.74026	
0.8	-3	0.844996	
0.8	-2	0.922576	
0.8	-1.5	0.950002	
0.8	-1	0.970858	
0.8	-0.5	0.986692	
0.8	0	1	

0.9	-4	0.7441	
0.9	-3	0.845626	
0.9	-2	0.920858	
0.9	-1.5	0.947926	
0.9	-1	0.96892	
0.9	-0.5	0.985628	
0.9	0	1	

1	-4	0.747128	
1	-3	0.845802	
1	-2	0.918798	
1	-1.5	0.945634	
1	-1	0.967078	
1	-0.5	0.98457	
1	0	1	

1.2	-4	0.75108	
1.2	-3	0.84387	
1.2	-2	0.913962	
1.2	-1.5	0.94039	
1.2	-1	0.963192	
1.2	-0.5	0.982412	
1.2	0	1	

1.4	-4	0.75307	
1.4	-3	0.841366	
1.4	-2	0.908964	
1.4	-1.5	0.935834	
1.4	-1	0.959246	
1.4	-0.5	0.980248	
1.4	0	1	

1.6	-4	0.754348	
1.6	-3	0.83782	
1.6	-2	0.90422	
1.6	-1.5	0.931542	
1.6	-1	0.956088	
1.6	-0.5	0.97855	
1.6	0	1	

1.8	-4	0.754612	
1.8	-3	0.834524	
1.8	-2	0.89985	
1.8	-1.5	0.927756	
1.8	-1	0.953262	
1.8	-0.5	0.977058	
1.8	0	1	

2	-4	0.754614	
2	-3	0.831664	
2	-2	0.896236	
2	-1.5	0.924514	
2	-1	0.950874	
2	-0.5	0.975796	
2	0	1	

2.2	-4	0.754922	
2.2	-3	0.82915	
2.2	-2	0.893178	
2.2	-1.5	0.921884	
2.2	-1	0.948892	
2.2	-0.5	0.97473	
2.2	0	1	

2.4	-4	0.755652	
2.4	-3	0.827428	
2.4	-2	0.890774	
2.4	-1.5	0.9197	
2.4	-1	0.947288	
2.4	-0.5	0.973906	
2.4	0	1	

2.6	-4	0.756322	
2.6	-3	0.826232	
2.6	-2	0.889038	
2.6	-1.5	0.918128	
2.6	-1	0.946082	
2.6	-0.5	0.973236	
2.6	0	1	

2.8	-4	0.757472	
2.8	-3	0.825654	
2.8	-2	0.887762	
2.8	-1.5	0.91697	
2.8	-1	0.945186	
2.8	-0.5	0.972764	
2.8	0	1	

3	-4	0.759046	
3	-3	0.825434	
3	-2	0.886998	
3	-1.5	0.916158	
3	-1	0.944594	
3	-0.5	0.972434	
3	0	1	

3.2	-4	0.760768	
3.2	-3	0.825816	
3.2	-2	0.886656	
3.2	-1.5	0.915738	
3.2	-1	0.9442	
3.2	-0.5	0.972226	
3.2	0	1	

3.4	-4	0.762866	
3.4	-3	0.826514	
3.4	-2	0.886562	
3.4	-1.5	0.915588	
3.4	-1	0.944018	
3.4	-0.5	0.972118	
3.4	0	1	

3.6	-4	0.765168	
3.6	-3	0.82752	
3.6	-2	0.886868	
3.6	-1.5	0.915668	
3.6	-1	0.944026	
3.6	-0.5	0.972106	
3.6	0	1	

3.8	-4	0.76772	
3.8	-3	0.82875	
3.8	-2	0.887446	
3.8	-1.5	0.915966	
3.8	-1	0.94419	
3.8	-0.5	0.972158	
3.8	0	1	

4	-4	0.770378	
4	-3	0.830264	
4	-2	0.888092	
4	-1.5	0.916442	
4	-1	0.944476	
4	-0.5	0.972284	
4	0	1	



==> aux/tables/cluster_data/density_U10_26.dat <==
0.3	0	1	

0.35	0	1	

0.4	-4	0.716524	
0.4	-3	0.83188	
0.4	-2	0.922108	
0.4	-1.5	0.95439	
0.4	-1	0.977948	
0.4	-0.5	0.991816	
0.4	0	1	

0.5	-4	0.724052	
0.5	-3	0.837108	
0.5	-2	0.924308	
0.5	-1.5	0.954816	
0.5	-1	0.97681	
0.5	-0.5	0.99052	
0.5	0	1	

0.6	-4	0.730718	
0.6	-3	0.841322	
0.6	-2	0.924602	
0.6	-1.5	0.953832	
0.6	-1	0.97463	
0.6	-0.5	0.989474	
0.6	0	1	

0.7	-4	0.736062	
0.7	-3	0.844158	
0.7	-2	0.92444	
0.7	-1.5	0.952376	
0.7	-1	0.973152	
0.7	-0.5	0.988048	
0.7	0	1	

0.8	-4	0.74076	
0.8	-3	0.84555	
0.8	-2	0.9231	
0.8	-1.5	0.950656	
0.8	-1	0.97127	
0.8	-0.5	0.987014	
0.8	0	1	

0.9	-4	0.74448	
0.9	-3	0.846098	
0.9	-2	0.921236	
0.9	-1.5	0.94845	
0.9	-1	0.969356	
0.9	-0.5	0.985838	
0.9	0	1	

1	-4	0.747064	
1	-3	0.846036	
1	-2	0.919012	
1	-1.5	0.945952	
1	-1	0.96734	
1	-0.5	0.9847	
1	0	1	

1.2	-4	0.751212	
1.2	-3	0.844196	
1.2	-2	0.91412	
1.2	-1.5	0.9407	
1.2	-1	0.963372	
1.2	-0.5	0.982496	
1.2	0	1	

1.4	-4	0.753176	
1.4	-3	0.84111	
1.4	-2	0.90909	
1.4	-1.5	0.936094	
1.4	-1	0.959454	
1.4	-0.5	0.980346	
1.4	0	1	

1.6	-4	0.754048	
1.6	-3	0.837746	
1.6	-2	0.904184	
1.6	-1.5	0.931682	
1.6	-1	0.95619	
1.6	-0.5	0.97861	
1.6	0	1	

1.8	-4	0.754434	
1.8	-3	0.834454	
1.8	-2	0.899932	
1.8	-1.5	0.927784	
1.8	-1	0.95332	
1.8	-0.5	0.977072	
1.8	0	1	

2	-4	0.75445	
2	-3	0.831494	
2	-2	0.896258	
2	-1.5	0.924608	
2	-1	0.9509	
2	-0.5	0.975802	
2	0	1	

2.2	-4	0.755014	
2.2	-3	0.829144	
2.2	-2	0.893174	
2.2	-1.5	0.921884	
2.2	-1	0.948878	
2.2	-0.5	0.974736	
2.2	0	1	

2.4	-4	0.755484	
2.4	-3	0.82744	
2.4	-2	0.890812	
2.4	-1.5	0.919772	
2.4	-1	0.94728	
2.4	-0.5	0.9739	
2.4	0	1	

2.6	-4	0.756296	
2.6	-3	0.82676	
2.6	-2	0.889124	
2.6	-1.5	0.9181	
2.6	-1	0.94611	
2.6	-0.5	0.973258	
2.6	0	1	

2.8	-4	0.757942	
2.8	-3	0.826094	
2.8	-2	0.887746	
2.8	-1.5	0.91695	
2.8	-1	0.945168	
2.8	-0.5	0.972774	
2.8	0	1	

3	-4	0.759346	
3	-3	0.82586	
3	-2	0.886998	
3	-1.5	0.9162	
3	-1	0.94459	
3	-0.5	0.97242	
3	0	1	

3.2	-4	0.761056	
3.2	-3	0.826144	
3.2	-2	0.88665	
3.2	-1.5	0.915754	
3.2	-1	0.944198	
3.2	-0.5	0.97222	
3.2	0	1	

3.4	-4	0.763096	
3.4	-3	0.82665	
3.4	-2	0.88661	
3.4	-1.5	0.915552	
3.4	-1	0.94404	
3.4	-0.5	0.972116	
3.4	0	1	

3.6	-4	0.76537	
3.6	-3	0.827598	
3.6	-2	0.88687	
3.6	-1.5	0.915694	
3.6	-1	0.944048	
3.6	-0.5	0.97209	
3.6	0	1	

3.8	-4	0.767888	
3.8	-3	0.828836	
3.8	-2	0.887356	
3.8	-1.5	0.915988	
3.8	-1	0.944206	
3.8	-0.5	0.97216	
3.8	0	1	

4	-4	0.770516	
4	-3	0.83041	
4	-2	0.888134	
4	-1.5	0.916446	
4	-1	0.944476	
4	-0.5	0.972294	
4	0	1	



==> aux/tables/cluster_data/density_U10_36.dat <==
0.3	0	1	

0.35	0	1	

0.4	-4	0.717644	
0.4	-3	0.833812	
0.4	-2	0.925908	
0.4	-1.5	0.958802	
0.4	-1	0.980806	
0.4	-0.5	0.993278	
0.4	0	1	

0.5	-4	0.724598	
0.5	-3	0.839092	
0.5	-2	0.926542	
0.5	-1.5	0.958428	
0.5	-1	0.978846	
0.5	-0.5	0.991834	
0.5	0	1	

0.6	-4	0.731856	
0.6	-3	0.842906	
0.6	-2	0.926648	
0.6	-1.5	0.956026	
0.6	-1	0.976322	
0.6	-0.5	0.99002	
0.6	0	1	

0.7	-4	0.736434	
0.7	-3	0.844758	
0.7	-2	0.925454	
0.7	-1.5	0.954184	
0.7	-1	0.974492	
0.7	-0.5	0.988862	
0.7	0	1	

0.8	-4	0.74116	
0.8	-3	0.846208	
0.8	-2	0.924548	
0.8	-1.5	0.951784	
0.8	-1	0.972136	
0.8	-0.5	0.987508	
0.8	0	1	

0.9	-4	0.744894	
0.9	-3	0.847162	
0.9	-2	0.922352	
0.9	-1.5	0.94937	
0.9	-1	0.970068	
0.9	-0.5	0.986198	
0.9	0	1	

1	-4	0.747284	
1	-3	0.846852	
1	-2	0.919844	
1	-1.5	0.946868	
1	-1	0.96791	
1	-0.5	0.98501	
1	0	1	

1.2	-4	0.751536	
1.2	-3	0.844326	
1.2	-2	0.914786	
1.2	-1.5	0.941196	
1.2	-1	0.963466	
1.2	-0.5	0.982524	
1.2	0	1	

1.4	-4	0.753168	
1.4	-3	0.841456	
1.4	-2	0.909338	
1.4	-1.5	0.936366	
1.4	-1	0.959736	
1.4	-0.5	0.980516	
1.4	0	1	

1.6	-4	0.754152	
1.6	-3	0.837806	
1.6	-2	0.90438	
1.6	-1.5	0.931818	
1.6	-1	0.956368	
1.6	-0.5	0.978716	
1.6	0	1	

1.8	-4	0.754436	
1.8	-3	0.83451	
1.8	-2	0.90006	
1.8	-1.5	0.927938	
1.8	-1	0.95347	
1.8	-0.5	0.97716	
1.8	0	1	

2	-4	0.754474	
2	-3	0.831686	
2	-2	0.89635	
2	-1.5	0.924636	
2	-1	0.950978	
2	-0.5	0.975864	
2	0	1	

2.2	-4	0.75507	
2.2	-3	0.829302	
2.2	-2	0.893502	
2.2	-1.5	0.92196	
2.2	-1	0.949006	
2.2	-0.5	0.974756	
2.2	0	1	

2.4	-4	0.755568	
2.4	-3	0.827556	
2.4	-2	0.89087	
2.4	-1.5	0.919852	
2.4	-1	0.947322	
2.4	-0.5	0.973932	
2.4	0	1	

2.6	-4	0.7564	
2.6	-3	0.826728	
2.6	-2	0.889038	
2.6	-1.5	0.918158	
2.6	-1	0.946116	
2.6	-0.5	0.97326	
2.6	0	1	

2.8	-4	0.757538	
2.8	-3	0.82604	
2.8	-2	0.887828	
2.8	-1.5	0.91695	
2.8	-1	0.945226	
2.8	-0.5	0.972768	
2.8	0	1	

3	-4	0.759268	
3	-3	0.825768	
3	-2	0.887002	
3	-1.5	0.916194	
3	-1	0.944604	
3	-0.5	0.97243	
3	0	1	

3.2	-4	0.761054	
3.2	-3	0.825986	
3.2	-2	0.886634	
3.2	-1.5	0.915748	
3.2	-1	0.944212	
3.2	-0.5	0.972246	
3.2	0	1	

3.4	-4	0.763098	
3.4	-3	0.826652	
3.4	-2	0.886538	
3.4	-1.5	0.915562	
3.4	-1	0.944014	
3.4	-0.5	0.97211	
3.4	0	1	

3.6	-4	0.765414	
3.6	-3	0.82776	
3.6	-2	0.886974	
3.6	-1.5	0.915726	
3.6	-1	0.94407	
3.6	-0.5	0.972118	
3.6	0	1	

3.8	-4	0.767908	
3.8	-3	0.828842	
3.8	-2	0.887372	
3.8	-1.5	0.915956	
3.8	-1	0.944188	
3.8	-0.5	0.972152	
3.8	0	1	

4	-4	0.770572	
4	-3	0.830384	
4	-2	0.888156	
4	-1.5	0.916464	
4	-1	0.944498	
4	-0.5	0.972294	
4	0	1	



==> aux/tables/cluster_data/density_U10_48.dat <==
0.3	0	1	

0.35	0	1	

0.4	-4	0.718412	
0.4	-3	0.835126	
0.4	-2	0.927946	
0.4	-1.5	0.960908	
0.4	-1	0.982984	
0.4	-0.5	0.994334	
0.4	0	1	

0.5	-4	0.724846	
0.5	-3	0.839524	
0.5	-2	0.928678	
0.5	-1.5	0.958844	
0.5	-1	0.979712	
0.5	-0.5	0.992168	
0.5	0	1	

0.6	-4	0.731858	
0.6	-3	0.843236	
0.6	-2	0.928184	
0.6	-1.5	0.956972	
0.6	-1	0.977586	
0.6	-0.5	0.990672	
0.6	0	1	

0.7	-4	0.737058	
0.7	-3	0.84595	
0.7	-2	0.927024	
0.7	-1.5	0.955118	
0.7	-1	0.975056	
0.7	-0.5	0.989256	
0.7	0	1	

0.8	-4	0.741298	
0.8	-3	0.847532	
0.8	-2	0.925726	
0.8	-1.5	0.952504	
0.8	-1	0.972936	
0.8	-0.5	0.987854	
0.8	0	1	

0.9	-4	0.744962	
0.9	-3	0.84754	
0.9	-2	0.923204	
0.9	-1.5	0.950158	
0.9	-1	0.970454	
0.9	-0.5	0.986504	
0.9	0	1	

1	-4	0.747794	
1	-3	0.846906	
1	-2	0.92058	
1	-1.5	0.946988	
1	-1	0.96796	
1	-0.5	0.985214	
1	0	1	

1.2	-4	0.751282	
1.2	-3	0.84492	
1.2	-2	0.915108	
1.2	-1.5	0.941592	
1.2	-1	0.963786	
1.2	-0.5	0.982692	
1.2	0	1	

1.4	-4	0.753376	
1.4	-3	0.841612	
1.4	-2	0.909628	
1.4	-1.5	0.936726	
1.4	-1	0.959852	
1.4	-0.5	0.980626	
1.4	0	1	

1.6	-4	0.754444	
1.6	-3	0.838036	
1.6	-2	0.904692	
1.6	-1.5	0.932152	
1.6	-1	0.956528	
1.6	-0.5	0.978782	
1.6	0	1	

1.8	-4	0.754262	
1.8	-3	0.834676	
1.8	-2	0.900198	
1.8	-1.5	0.92797	
1.8	-1	0.953468	
1.8	-0.5	0.977228	
1.8	0	1	

2	-4	0.754858	
2	-3	0.831606	
2	-2	0.896416	
2	-1.5	0.92475	
2	-1	0.950948	
2	-0.5	0.975876	
2	0	1	

2.2	-4	0.755076	
2.2	-3	0.829222	
2.2	-2	0.893406	
2.2	-1.5	0.922032	
2.2	-1	0.94894	
2.2	-0.5	0.974774	
2.2	0	1	

2.4	-4	0.755658	
2.4	-3	0.827504	
2.4	-2	0.890902	
2.4	-1.5	0.919724	
2.4	-1	0.947374	
2.4	-0.5	0.973912	
2.4	0	1	

2.6	-4	0.75648	
2.6	-3	0.826712	
2.6	-2	0.889062	
2.6	-1.5	0.918226	
2.6	-1	0.94612	
2.6	-0.5	0.97325	
2.6	0	1	

2.8	-4	0.757526	
2.8	-3	0.825854	
2.8	-2	0.887918	
2.8	-1.5	0.916976	
2.8	-1	0.945194	
2.8	-0.5	0.972784	
2.8	0	1	

3	-4	0.759082	
3	-3	0.82578	
3	-2	0.88702	
3	-1.5	0.916228	
3	-1	0.944594	
3	-0.5	0.972448	
3	0	1	

3.2	-4	0.7611	
3.2	-3	0.825828	
3.2	-2	0.88662	
3.2	-1.5	0.915808	
3.2	-1	0.944212	
3.2	-0.5	0.97226	
3.2	0	1	

3.4	-4	0.762986	
3.4	-3	0.826626	
3.4	-2	0.88652	
3.4	-1.5	0.915566	
3.4	-1	0.944108	
3.4	-0.5	0.97213	
3.4	0	1	

3.6	-4	0.76551	
3.6	-3	0.827586	
3.6	-2	0.886848	
3.6	-1.5	0.915746	
3.6	-1	0.944046	
3.6	-0.5	0.972114	
3.6	0	1	

3.8	-4	0.76783	
3.8	-3	0.828822	
3.8	-2	0.887484	
3.8	-1.5	0.915972	
3.8	-1	0.944184	
3.8	-0.5	0.972172	
3.8	0	1	

4	-4	0.7705	
4	-3	0.830276	
4	-2	0.888146	
4	-1.5	0.916512	
4	-1	0.94443	
4	-0.5	0.972288	
4	0	1	



==> aux/tables/cluster_data/density_U10_64.dat <==
0.3	0	1	

0.35	0	1	

0.4	-4	0.71877	
0.4	-3	0.834652	
0.4	-2	0.929362	
0.4	-1.5	0.961992	
0.4	-1	0.982956	
0.4	-0.5	0.994902	
0.4	0	1	

0.5	-4	0.724856	
0.5	-3	0.841052	
0.5	-2	0.929332	
0.5	-1.5	0.959994	
0.5	-1	0.980942	
0.5	-0.5	0.992518	
0.5	0	1	

0.6	-4	0.731124	
0.6	-3	0.842534	
0.6	-2	0.927728	
0.6	-1.5	0.957894	
0.6	-1	0.97847	
0.6	-0.5	0.990834	
0.6	0	1	

0.7	-4	0.73607	
0.7	-3	0.846278	
0.7	-2	0.927118	
0.7	-1.5	0.955414	
0.7	-1	0.975668	
0.7	-0.5	0.9894	
0.7	0	1	

0.8	-4	0.741254	
0.8	-3	0.847246	
0.8	-2	0.925752	
0.8	-1.5	0.952786	
0.8	-1	0.973034	
0.8	-0.5	0.987918	
0.8	0	1	

0.9	-4	0.744926	
0.9	-3	0.847622	
0.9	-2	0.92301	
0.9	-1.5	0.950198	
0.9	-1	0.970666	
0.9	-0.5	0.986554	
0.9	0	1	

1	-4	0.748086	
1	-3	0.847704	
1	-2	0.92072	
1	-1.5	0.947086	
1	-1	0.968248	
1	-0.5	0.98507	
1	0	1	

1.2	-4	0.75072	
1.2	-3	0.844876	
1.2	-2	0.9151	
1.2	-1.5	0.941826	
1.2	-1	0.963846	
1.2	-0.5	0.982772	
1.2	0	1	

1.4	-4	0.753014	
1.4	-3	0.841814	
1.4	-2	0.909396	
1.4	-1.5	0.93665	
1.4	-1	0.959954	
1.4	-0.5	0.980552	
1.4	0	1	

1.6	-4	0.754344	
1.6	-3	0.838024	
1.6	-2	0.904788	
1.6	-1.5	0.93196	
1.6	-1	0.956526	
1.6	-0.5	0.978802	
1.6	0	1	

1.8	-4	0.754408	
1.8	-3	0.835024	
1.8	-2	0.900304	
1.8	-1.5	0.928022	
1.8	-1	0.953534	
1.8	-0.5	0.977198	
1.8	0	1	

2	-4	0.754684	
2	-3	0.831696	
2	-2	0.896414	
2	-1.5	0.924768	
2	-1	0.950932	
2	-0.5	0.975896	
2	0	1	

2.2	-4	0.755156	
2.2	-3	0.829318	
2.2	-2	0.893316	
2.2	-1.5	0.921934	
2.2	-1	0.949096	
2.2	-0.5	0.97478	
2.2	0	1	

2.4	-4	0.75563	
2.4	-3	0.827458	
2.4	-2	0.890818	
2.4	-1.5	0.919856	
2.4	-1	0.947308	
2.4	-0.5	0.973912	
2.4	0	1	

2.6	-4	0.756308	
2.6	-3	0.8265	
2.6	-2	0.88901	
2.6	-1.5	0.918196	
2.6	-1	0.946136	
2.6	-0.5	0.973268	
2.6	0	1	

2.8	-4	0.757646	
2.8	-3	0.825766	
2.8	-2	0.88777	
2.8	-1.5	0.916962	
2.8	-1	0.945196	
2.8	-0.5	0.97277	
2.8	0	1	

3	-4	0.759284	
3	-3	0.825498	
3	-2	0.887086	
3	-1.5	0.916164	
3	-1	0.94455	
3	-0.5	0.97244	
3	0	1	

3.2	-4	0.760926	
3.2	-3	0.825956	
3.2	-2	0.886516	
3.2	-1.5	0.915752	
3.2	-1	0.944234	
3.2	-0.5	0.972242	
3.2	0	1	

3.4	-4	0.762918	
3.4	-3	0.826572	
3.4	-2	0.886648	
3.4	-1.5	0.915566	
3.4	-1	0.944044	
3.4	-0.5	0.972082	
3.4	0	1	

3.6	-4	0.765246	
3.6	-3	0.827434	
3.6	-2	0.886764	
3.6	-1.5	0.915736	
3.6	-1	0.94407	
3.6	-0.5	0.97209	
3.6	0	1	

3.8	-4	0.767652	
3.8	-3	0.828798	
3.8	-2	0.887272	
3.8	-1.5	0.915962	
3.8	-1	0.944164	
3.8	-0.5	0.972178	
3.8	0	1	

4	-4	0.770394	
4	-3	0.830224	
4	-2	0.888148	
4	-1.5	0.91645	
4	-1	0.944506	
4	-0.5	0.972308	
4	0	1	



==> aux/tables/cluster_data/density_U12_1.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-24	-1.051852e-06	
0.5	-22	2.83468e-07	
0.5	-20	3.30846e-07	
0.5	-18	-1.238208e-06	
0.5	-16	3.19564e-06	
0.5	-14	0.000339278	
0.5	-12	0.01321352	
0.5	-11	0.0461862	
0.5	-10	0.1074978	
0.5	-9	0.1968188	
0.5	-8	0.309906	
0.5	-7	0.443448	
0.5	-6	0.584084	
0.5	-5	0.712112	
0.5	-4	0.822352	
0.5	-3	0.909228	
0.5	-2	0.965698	
0.5	-1.5	0.982712	
0.5	-1	0.992276	
0.5	-0.5	0.997102	
0.5	0	1	

0.6	-24	-6.63522e-07	
0.6	-22	-6.99612e-07	
0.6	-20	-1.705568e-07	
0.6	-18	1.561998e-06	
0.6	-16	1.166672e-05	
0.6	-14	0.000809914	
0.6	-12	0.01747844	
0.6	-11	0.052722	
0.6	-10	0.1152234	
0.6	-9	0.206244	
0.6	-8	0.320038	
0.6	-7	0.453326	
0.6	-6	0.590464	
0.6	-5	0.717688	
0.6	-4	0.828028	
0.6	-3	0.912906	
0.6	-2	0.96534	
0.6	-1.5	0.981112	
0.6	-1	0.99037	
0.6	-0.5	0.996074	
0.6	0	1	

0.7	-24	8.98456e-08	
0.7	-22	-6.18106e-08	
0.7	-20	1.151306e-06	
0.7	-18	5.83092e-06	
0.7	-16	0.0001105784	
0.7	-14	0.001851692	
0.7	-12	0.0226346	
0.7	-11	0.0600378	
0.7	-10	0.1244796	
0.7	-9	0.214948	
0.7	-8	0.330942	
0.7	-7	0.463868	
0.7	-6	0.598192	
0.7	-5	0.724116	
0.7	-4	0.83105	
0.7	-3	0.913332	
0.7	-2	0.963308	
0.7	-1.5	0.978606	
0.7	-1	0.988778	
0.7	-0.5	0.995168	
0.7	0	1	

0.8	-24	-5.26076e-07	
0.8	-22	-3.13588e-07	
0.8	-20	1.828976e-06	
0.8	-18	1.71011e-05	
0.8	-16	0.000229924	
0.8	-14	0.00291586	
0.8	-12	0.029048	
0.8	-11	0.0685128	
0.8	-10	0.1336734	
0.8	-9	0.22769	
0.8	-8	0.342712	
0.8	-7	0.47373	
0.8	-6	0.603946	
0.8	-5	0.729302	
0.8	-4	0.83338	
0.8	-3	0.911814	
0.8	-2	0.961484	
0.8	-1.5	0.976558	
0.8	-1	0.987042	
0.8	-0.5	0.994304	
0.8	0	1	

0.9	-24	-6.83538e-07	
0.9	-22	6.27104e-07	
0.9	-20	4.33868e-06	
0.9	-18	7.1787e-05	
0.9	-16	0.00061044	
0.9	-14	0.00511042	
0.9	-12	0.0356608	
0.9	-11	0.0775798	
0.9	-10	0.145333	
0.9	-9	0.240024	
0.9	-8	0.352988	
0.9	-7	0.482876	
0.9	-6	0.612976	
0.9	-5	0.734176	
0.9	-4	0.83551	
0.9	-3	0.910798	
0.9	-2	0.958488	
0.9	-1.5	0.974464	
0.9	-1	0.985166	
0.9	-0.5	0.993342	
0.9	0	1	

1	-24	-3.14032e-08	
1	-22	2.24748e-06	
1	-20	3.57428e-05	
1	-18	0.0001629418	
1	-16	0.001006934	
1	-14	0.00726744	
1	-12	0.0429702	
1	-11	0.0879112	
1	-10	0.1560124	
1	-9	0.251482	
1	-8	0.365312	
1	-7	0.492354	
1	-6	0.61992	
1	-5	0.73685	
1	-4	0.835018	
1	-3	0.907904	
1	-2	0.95597	
1	-1.5	0.971468	
1	-1	0.983456	
1	-0.5	0.992356	
1	0	1	

1.2	-24	3.8971e-06	
1.2	-22	1.939328e-05	
1.2	-20	0.0001041208	
1.2	-18	0.000550178	
1.2	-16	0.0027595	
1.2	-14	0.01431396	
1.2	-12	0.0599976	
1.2	-11	0.1097152	
1.2	-10	0.1807196	
1.2	-9	0.27516	
1.2	-8	0.386334	
1.2	-7	0.509674	
1.2	-6	0.63014	
1.2	-5	0.741186	
1.2	-4	0.83354	
1.2	-3	0.902772	
1.2	-2	0.949916	
1.2	-1.5	0.966296	
1.2	-1	0.979354	
1.2	-0.5	0.990226	
1.2	0	1	

1.4	-24	1.781274e-05	
1.4	-22	8.21986e-05	
1.4	-20	0.000369236	
1.4	-18	0.001421286	
1.4	-16	0.00597452	
1.4	-14	0.023568	
1.4	-12	0.079827	
1.4	-11	0.1323558	
1.4	-10	0.206416	
1.4	-9	0.300922	
1.4	-8	0.408304	
1.4	-7	0.525968	
1.4	-6	0.640002	
1.4	-5	0.743672	
1.4	-4	0.830206	
1.4	-3	0.897086	
1.4	-2	0.943816	
1.4	-1.5	0.961548	
1.4	-1	0.975756	
1.4	-0.5	0.988372	
1.4	0	1	

1.6	-24	7.81536e-05	
1.6	-22	0.000254424	
1.6	-20	0.000862386	
1.6	-18	0.00309906	
1.6	-16	0.01068098	
1.6	-14	0.0350192	
1.6	-12	0.100419	
1.6	-11	0.1558026	
1.6	-10	0.232224	
1.6	-9	0.324316	
1.6	-8	0.429254	
1.6	-7	0.539102	
1.6	-6	0.64667	
1.6	-5	0.744818	
1.6	-4	0.826298	
1.6	-3	0.89066	
1.6	-2	0.937932	
1.6	-1.5	0.956266	
1.6	-1	0.97241	
1.6	-0.5	0.98664	
1.6	0	1	

1.8	-24	0.000201362	
1.8	-22	0.000663068	
1.8	-20	0.001956192	
1.8	-18	0.00584728	
1.8	-16	0.01731548	
1.8	-14	0.048527	
1.8	-12	0.1225778	
1.8	-11	0.1799102	
1.8	-10	0.256966	
1.8	-9	0.346878	
1.8	-8	0.446786	
1.8	-7	0.550936	
1.8	-6	0.652666	
1.8	-5	0.743898	
1.8	-4	0.822386	
1.8	-3	0.884436	
1.8	-2	0.931882	
1.8	-1.5	0.951386	
1.8	-1	0.969114	
1.8	-0.5	0.984912	
1.8	0	1	

2	-24	0.000494264	
2	-22	0.00135665	
2	-20	0.00366476	
2	-18	0.00971134	
2	-16	0.026003	
2	-14	0.0641924	
2	-12	0.1437204	
2	-11	0.203994	
2	-10	0.280046	
2	-9	0.367908	
2	-8	0.4636	
2	-7	0.562302	
2	-6	0.65752	
2	-5	0.743186	
2	-4	0.818004	
2	-3	0.8783	
2	-2	0.927392	
2	-1.5	0.947468	
2	-1	0.965964	
2	-0.5	0.983324	
2	0	1	

2.2	-24	0.000999602	
2.2	-22	0.00249506	
2.2	-20	0.00612966	
2.2	-18	0.01506632	
2.2	-16	0.0355932	
2.2	-14	0.080541	
2.2	-12	0.1658382	
2.2	-11	0.227878	
2.2	-10	0.302664	
2.2	-9	0.388906	
2.2	-8	0.479072	
2.2	-7	0.571722	
2.2	-6	0.66172	
2.2	-5	0.743512	
2.2	-4	0.814152	
2.2	-3	0.874076	
2.2	-2	0.922758	
2.2	-1.5	0.943972	
2.2	-1	0.96337	
2.2	-0.5	0.981962	
2.2	0	1	

2.4	-24	0.001815238	
2.4	-22	0.00416936	
2.4	-20	0.0094938	
2.4	-18	0.0212676	
2.4	-16	0.0469766	
2.4	-14	0.0977386	
2.4	-12	0.1878462	
2.4	-11	0.249706	
2.4	-10	0.323258	
2.4	-9	0.405632	
2.4	-8	0.492054	
2.4	-7	0.580364	
2.4	-6	0.665394	
2.4	-5	0.743296	
2.4	-4	0.81125	
2.4	-3	0.869774	
2.4	-2	0.919132	
2.4	-1.5	0.940726	
2.4	-1	0.961436	
2.4	-0.5	0.980936	
2.4	0	1	

2.6	-24	0.0030069	
2.6	-22	0.006399	
2.6	-20	0.01396908	
2.6	-18	0.028679	
2.6	-16	0.0593458	
2.6	-14	0.1152382	
2.6	-12	0.20821	
2.6	-11	0.270896	
2.6	-10	0.343808	
2.6	-9	0.422096	
2.6	-8	0.505066	
2.6	-7	0.588254	
2.6	-6	0.669068	
2.6	-5	0.74281	
2.6	-4	0.809598	
2.6	-3	0.866394	
2.6	-2	0.915598	
2.6	-1.5	0.938236	
2.6	-1	0.959412	
2.6	-0.5	0.97991	
2.6	0	1	

2.8	-24	0.00463432	
2.8	-22	0.00954202	
2.8	-20	0.01908998	
2.8	-18	0.037526	
2.8	-16	0.0725894	
2.8	-14	0.1331578	
2.8	-12	0.228492	
2.8	-11	0.291226	
2.8	-10	0.361862	
2.8	-9	0.437308	
2.8	-8	0.517062	
2.8	-7	0.59609	
2.8	-6	0.672586	
2.8	-5	0.74343	
2.8	-4	0.807116	
2.8	-3	0.863292	
2.8	-2	0.913114	
2.8	-1.5	0.936102	
2.8	-1	0.957828	
2.8	-0.5	0.979176	
2.8	0	1	

3	-24	0.00675986	
3	-22	0.01320464	
3	-20	0.0251422	
3	-18	0.0470712	
3	-16	0.0864992	
3	-14	0.1513166	
3	-12	0.24826	
3	-11	0.310056	
3	-10	0.378244	
3	-9	0.451578	
3	-8	0.527312	
3	-7	0.602272	
3	-6	0.67515	
3	-5	0.743734	
3	-4	0.805484	
3	-3	0.861204	
3	-2	0.910758	
3	-1.5	0.93419	
3	-1	0.956648	
3	-0.5	0.978458	
3	0	1	

3.2	-24	0.00953846	
3.2	-22	0.01750548	
3.2	-20	0.0320916	
3.2	-18	0.0578266	
3.2	-16	0.1007658	
3.2	-14	0.1690118	
3.2	-12	0.26744	
3.2	-11	0.328074	
3.2	-10	0.394496	
3.2	-9	0.464564	
3.2	-8	0.536794	
3.2	-7	0.608442	
3.2	-6	0.678918	
3.2	-5	0.743688	
3.2	-4	0.804418	
3.2	-3	0.859656	
3.2	-2	0.909222	
3.2	-1.5	0.932832	
3.2	-1	0.955694	
3.2	-0.5	0.977954	
3.2	0	1	

3.4	-24	0.01278362	
3.4	-22	0.0225332	
3.4	-20	0.0397002	
3.4	-18	0.0686928	
3.4	-16	0.1151706	
3.4	-14	0.186109	
3.4	-12	0.285512	
3.4	-11	0.344606	
3.4	-10	0.409434	
3.4	-9	0.47705	
3.4	-8	0.545912	
3.4	-7	0.614828	
3.4	-6	0.682424	
3.4	-5	0.745186	
3.4	-4	0.804124	
3.4	-3	0.85801	
3.4	-2	0.907742	
3.4	-1.5	0.931784	
3.4	-1	0.954878	
3.4	-0.5	0.97753	
3.4	0	1	

3.6	-24	0.01667582	
3.6	-22	0.0283134	
3.6	-20	0.0481148	
3.6	-18	0.0802856	
3.6	-16	0.1298668	
3.6	-14	0.20309	
3.6	-12	0.30186	
3.6	-11	0.360318	
3.6	-10	0.423444	
3.6	-9	0.487886	
3.6	-8	0.55433	
3.6	-7	0.621144	
3.6	-6	0.685712	
3.6	-5	0.74657	
3.6	-4	0.803732	
3.6	-3	0.85709	
3.6	-2	0.906832	
3.6	-1.5	0.930874	
3.6	-1	0.954192	
3.6	-0.5	0.977202	
3.6	0	1	

3.8	-24	0.020931	
3.8	-22	0.0348122	
3.8	-20	0.0571072	
3.8	-18	0.0924194	
3.8	-16	0.1449156	
3.8	-14	0.219706	
3.8	-12	0.317932	
3.8	-11	0.374844	
3.8	-10	0.435874	
3.8	-9	0.498192	
3.8	-8	0.562632	
3.8	-7	0.626228	
3.8	-6	0.689822	
3.8	-5	0.74821	
3.8	-4	0.804208	
3.8	-3	0.856636	
3.8	-2	0.906336	
3.8	-1.5	0.930284	
3.8	-1	0.9538	
3.8	-0.5	0.976938	
3.8	0	1	

4	-24	0.0258966	
4	-22	0.0417308	
4	-20	0.0667382	
4	-18	0.1047478	
4	-16	0.159699	
4	-14	0.235726	
4	-12	0.332736	
4	-11	0.38819	
4	-10	0.447862	
4	-9	0.508968	
4	-8	0.570818	
4	-7	0.631882	
4	-6	0.692416	
4	-5	0.749964	
4	-4	0.804746	
4	-3	0.856806	
4	-2	0.905966	
4	-1.5	0.92982	
4	-1	0.953464	
4	-0.5	0.976806	
4	0	1	

4.2	-24	0.0313552	
4.2	-22	0.0492626	
4.2	-20	0.0764756	
4.2	-18	0.1170778	
4.2	-16	0.1746426	
4.2	-14	0.251176	
4.2	-12	0.347974	
4.2	-11	0.402246	
4.2	-10	0.459246	
4.2	-9	0.51855	
4.2	-8	0.578224	
4.2	-7	0.637898	
4.2	-6	0.695696	
4.2	-5	0.751744	
4.2	-4	0.805368	
4.2	-3	0.856884	
4.2	-2	0.905886	
4.2	-1.5	0.929806	
4.2	-1	0.953466	
4.2	-0.5	0.976798	
4.2	0	1	

4.4	-24	0.0370654	
4.4	-22	0.0573854	
4.4	-20	0.087226	
4.4	-18	0.1296828	
4.4	-16	0.188641	
4.4	-14	0.266018	
4.4	-12	0.36147	
4.4	-11	0.41457	
4.4	-10	0.469916	
4.4	-9	0.527614	
4.4	-8	0.585466	
4.4	-7	0.642432	
4.4	-6	0.69945	
4.4	-5	0.754252	
4.4	-4	0.80681	
4.4	-3	0.857218	
4.4	-2	0.905982	
4.4	-1.5	0.929918	
4.4	-1	0.953384	
4.4	-0.5	0.976736	
4.4	0	1	

4.6	-24	0.0435336	
4.6	-22	0.0656792	
4.6	-20	0.0978604	
4.6	-18	0.1422572	
4.6	-16	0.202434	
4.6	-14	0.280374	
4.6	-12	0.374026	
4.6	-11	0.426032	
4.6	-10	0.48044	
4.6	-9	0.535806	
4.6	-8	0.592016	
4.6	-7	0.647512	
4.6	-6	0.702546	
4.6	-5	0.756196	
4.6	-4	0.807678	
4.6	-3	0.857904	
4.6	-2	0.906128	
4.6	-1.5	0.929858	
4.6	-1	0.953344	
4.6	-0.5	0.976744	
4.6	0	1	

4.8	-24	0.0503492	
4.8	-22	0.0742882	
4.8	-20	0.1083506	
4.8	-18	0.154899	
4.8	-16	0.216548	
4.8	-14	0.2937	
4.8	-12	0.386476	
4.8	-11	0.436974	
4.8	-10	0.490144	
4.8	-9	0.544084	
4.8	-8	0.598672	
4.8	-7	0.652572	
4.8	-6	0.70643	
4.8	-5	0.758312	
4.8	-4	0.809154	
4.8	-3	0.858782	
4.8	-2	0.906642	
4.8	-1.5	0.930162	
4.8	-1	0.953548	
4.8	-0.5	0.976786	
4.8	0	1	

5	-24	0.0573916	
5	-22	0.083186	
5	-20	0.1191826	
5	-18	0.16739	
5	-16	0.230086	
5	-14	0.307076	
5	-12	0.398098	
5	-11	0.44791	
5	-10	0.499404	
5	-9	0.55161	
5	-8	0.605344	
5	-7	0.657496	
5	-6	0.70977	
5	-5	0.76132	
5	-4	0.811266	
5	-3	0.859516	
5	-2	0.907098	
5	-1.5	0.930618	
5	-1	0.95383	
5	-0.5	0.97695	
5	0	1	

5.2	-24	0.0649978	
5.2	-22	0.092598	
5.2	-20	0.1300886	
5.2	-18	0.1793834	
5.2	-16	0.242914	
5.2	-14	0.31976	
5.2	-12	0.409062	
5.2	-11	0.457956	
5.2	-10	0.508146	
5.2	-9	0.559612	
5.2	-8	0.611098	
5.2	-7	0.662414	
5.2	-6	0.713524	
5.2	-5	0.763624	
5.2	-4	0.812898	
5.2	-3	0.860726	
5.2	-2	0.907688	
5.2	-1.5	0.930782	
5.2	-1	0.954018	
5.2	-0.5	0.977034	
5.2	0	1	

5.4	-24	0.0727346	
5.4	-22	0.1019628	
5.4	-20	0.141123	
5.4	-18	0.19183	
5.4	-16	0.255288	
5.4	-14	0.332286	
5.4	-12	0.419852	
5.4	-11	0.467406	
5.4	-10	0.516632	
5.4	-9	0.566766	
5.4	-8	0.617062	
5.4	-7	0.667282	
5.4	-6	0.716644	
5.4	-5	0.766072	
5.4	-4	0.814414	
5.4	-3	0.861958	
5.4	-2	0.908378	
5.4	-1.5	0.931414	
5.4	-1	0.954402	
5.4	-0.5	0.977202	
5.4	0	1	

5.6	-24	0.0807692	
5.6	-22	0.1116444	
5.6	-20	0.1520434	
5.6	-18	0.2041	
5.6	-16	0.26758	
5.6	-14	0.343982	
5.6	-12	0.430844	
5.6	-11	0.477518	
5.6	-10	0.524958	
5.6	-9	0.573888	
5.6	-8	0.6225	
5.6	-7	0.671984	
5.6	-6	0.720976	
5.6	-5	0.768886	
5.6	-4	0.816534	
5.6	-3	0.86303	
5.6	-2	0.909246	
5.6	-1.5	0.931978	
5.6	-1	0.9547	
5.6	-0.5	0.977362	
5.6	0	1	

5.8	-24	0.0890366	
5.8	-22	0.121256	
5.8	-20	0.162452	
5.8	-18	0.215856	
5.8	-16	0.279644	
5.8	-14	0.355516	
5.8	-12	0.441074	
5.8	-11	0.486584	
5.8	-10	0.53265	
5.8	-9	0.58069	
5.8	-8	0.628208	
5.8	-7	0.676438	
5.8	-6	0.724444	
5.8	-5	0.771592	
5.8	-4	0.818464	
5.8	-3	0.864494	
5.8	-2	0.910026	
5.8	-1.5	0.932542	
5.8	-1	0.955148	
5.8	-0.5	0.977542	
5.8	0	1	

6	-24	0.0975268	
6	-22	0.1308964	
6	-20	0.1736994	
6	-18	0.226968	
6	-16	0.291286	
6	-14	0.365746	
6	-12	0.449898	
6	-11	0.494596	
6	-10	0.54018	
6	-9	0.5873	
6	-8	0.633764	
6	-7	0.680852	
6	-6	0.72783	
6	-5	0.774438	
6	-4	0.820478	
6	-3	0.86583	
6	-2	0.910926	
6	-1.5	0.93321	
6	-1	0.955526	
6	-0.5	0.977752	
6	0	1	

6.2	-24	0.1058846	
6.2	-22	0.1403552	
6.2	-20	0.1838828	
6.2	-18	0.238078	
6.2	-16	0.301906	
6.2	-14	0.376394	
6.2	-12	0.45953	
6.2	-11	0.503256	
6.2	-10	0.547772	
6.2	-9	0.593374	
6.2	-8	0.63955	
6.2	-7	0.685284	
6.2	-6	0.73164	
6.2	-5	0.777144	
6.2	-4	0.822414	
6.2	-3	0.867518	
6.2	-2	0.911844	
6.2	-1.5	0.933914	
6.2	-1	0.956012	
6.2	-0.5	0.978	
6.2	0	1	

6.4	-24	0.1143812	
6.4	-22	0.1501722	
6.4	-20	0.1943488	
6.4	-18	0.249088	
6.4	-16	0.31287	
6.4	-14	0.386472	
6.4	-12	0.468026	
6.4	-11	0.51116	
6.4	-10	0.554804	
6.4	-9	0.599672	
6.4	-8	0.644574	
6.4	-7	0.689684	
6.4	-6	0.734886	
6.4	-5	0.779948	
6.4	-4	0.824484	
6.4	-3	0.868828	
6.4	-2	0.91288	
6.4	-1.5	0.934728	
6.4	-1	0.956486	
6.4	-0.5	0.978248	
6.4	0	1	

6.6	-24	0.1231466	
6.6	-22	0.1598936	
6.6	-20	0.204942	
6.6	-18	0.259802	
6.6	-16	0.323342	
6.6	-14	0.396772	
6.6	-12	0.47652	
6.6	-11	0.518812	
6.6	-10	0.561786	
6.6	-9	0.605954	
6.6	-8	0.649656	
6.6	-7	0.69367	
6.6	-6	0.73835	
6.6	-5	0.782846	
6.6	-4	0.826704	
6.6	-3	0.870426	
6.6	-2	0.913778	
6.6	-1.5	0.93537	
6.6	-1	0.957002	
6.6	-0.5	0.978496	
6.6	0	1	

6.8	-24	0.1316496	
6.8	-22	0.1692314	
6.8	-20	0.215484	
6.8	-18	0.270326	
6.8	-16	0.333956	
6.8	-14	0.406254	
6.8	-12	0.48513	
6.8	-11	0.526402	
6.8	-10	0.568308	
6.8	-9	0.611408	
6.8	-8	0.654886	
6.8	-7	0.697908	
6.8	-6	0.74159	
6.8	-5	0.785416	
6.8	-4	0.82855	
6.8	-3	0.871828	
6.8	-2	0.914626	
6.8	-1.5	0.936014	
6.8	-1	0.95738	
6.8	-0.5	0.978676	
6.8	0	1	

7	-24	0.1403332	
7	-22	0.1789066	
7	-20	0.2257	
7	-18	0.280542	
7	-16	0.343532	
7	-14	0.415504	
7	-12	0.493148	
7	-11	0.53318	
7	-10	0.574768	
7	-9	0.616764	
7	-8	0.659592	
7	-7	0.70234	
7	-6	0.745098	
7	-5	0.78806	
7	-4	0.830594	
7	-3	0.873312	
7	-2	0.915618	
7	-1.5	0.936654	
7	-1	0.957824	
7	-0.5	0.97892	
7	0	1	

7.2	-24	0.1490374	
7.2	-22	0.1880852	
7.2	-20	0.235406	
7.2	-18	0.290532	
7.2	-16	0.353746	
7.2	-14	0.424842	
7.2	-12	0.500714	
7.2	-11	0.540178	
7.2	-10	0.581118	
7.2	-9	0.622688	
7.2	-8	0.66438	
7.2	-7	0.706528	
7.2	-6	0.748318	
7.2	-5	0.790564	
7.2	-4	0.832834	
7.2	-3	0.874762	
7.2	-2	0.91662	
7.2	-1.5	0.93749	
7.2	-1	0.95837	
7.2	-0.5	0.979176	
7.2	0	1	

7.4	-24	0.1573602	
7.4	-22	0.1977542	
7.4	-20	0.245202	
7.4	-18	0.300068	
7.4	-16	0.363034	
7.4	-14	0.43307	
7.4	-12	0.508118	
7.4	-11	0.547186	
7.4	-10	0.587662	
7.4	-9	0.628016	
7.4	-8	0.668836	
7.4	-7	0.71054	
7.4	-6	0.751806	
7.4	-5	0.793298	
7.4	-4	0.834708	
7.4	-3	0.876368	
7.4	-2	0.91761	
7.4	-1.5	0.938188	
7.4	-1	0.958826	
7.4	-0.5	0.979408	
7.4	0	1	

7.6	-24	0.1660674	
7.6	-22	0.206802	
7.6	-20	0.25459	
7.6	-18	0.309218	
7.6	-16	0.371894	
7.6	-14	0.44107	
7.6	-12	0.515402	
7.6	-11	0.55359	
7.6	-10	0.59345	
7.6	-9	0.633286	
7.6	-8	0.673644	
7.6	-7	0.714292	
7.6	-6	0.755092	
7.6	-5	0.796082	
7.6	-4	0.836918	
7.6	-3	0.877774	
7.6	-2	0.91859	
7.6	-1.5	0.938948	
7.6	-1	0.959322	
7.6	-0.5	0.979654	
7.6	0	1	

7.8	-24	0.175047	
7.8	-22	0.215564	
7.8	-20	0.263708	
7.8	-18	0.318486	
7.8	-16	0.38087	
7.8	-14	0.449582	
7.8	-12	0.522262	
7.8	-11	0.560346	
7.8	-10	0.59906	
7.8	-9	0.638352	
7.8	-8	0.678216	
7.8	-7	0.718314	
7.8	-6	0.758342	
7.8	-5	0.798578	
7.8	-4	0.839054	
7.8	-3	0.87936	
7.8	-2	0.919568	
7.8	-1.5	0.939658	
7.8	-1	0.95979	
7.8	-0.5	0.97989	
7.8	0	1	

8	-24	0.1832934	
8	-22	0.224492	
8	-20	0.273012	
8	-18	0.327518	
8	-16	0.389484	
8	-14	0.457128	
8	-12	0.529286	
8	-11	0.566638	
8	-10	0.604704	
8	-9	0.6433	
8	-8	0.682368	
8	-7	0.721844	
8	-6	0.76163	
8	-5	0.801264	
8	-4	0.840944	
8	-3	0.880816	
8	-2	0.920592	
8	-1.5	0.940448	
8	-1	0.960294	
8	-0.5	0.980148	
8	0	1	

8.2	-24	0.191551	
8.2	-22	0.233662	
8.2	-20	0.281928	
8.2	-18	0.336684	
8.2	-16	0.39792	
8.2	-14	0.464922	
8.2	-12	0.535956	
8.2	-11	0.57277	
8.2	-10	0.610258	
8.2	-9	0.648406	
8.2	-8	0.686738	
8.2	-7	0.725474	
8.2	-6	0.76459	
8.2	-5	0.803926	
8.2	-4	0.84308	
8.2	-3	0.882186	
8.2	-2	0.921558	
8.2	-1.5	0.941144	
8.2	-1	0.960768	
8.2	-0.5	0.980388	
8.2	0	1	

8.4	-24	0.199971	
8.4	-22	0.242294	
8.4	-20	0.29076	
8.4	-18	0.345528	
8.4	-16	0.406	
8.4	-14	0.472046	
8.4	-12	0.542164	
8.4	-11	0.578538	
8.4	-10	0.615692	
8.4	-9	0.653366	
8.4	-8	0.691118	
8.4	-7	0.728926	
8.4	-6	0.767714	
8.4	-5	0.80644	
8.4	-4	0.845072	
8.4	-3	0.883756	
8.4	-2	0.922466	
8.4	-1.5	0.94186	
8.4	-1	0.96127	
8.4	-0.5	0.98063	
8.4	0	1	

8.6	-24	0.208586	
8.6	-22	0.251058	
8.6	-20	0.299314	
8.6	-18	0.353592	
8.6	-16	0.413836	
8.6	-14	0.479476	
8.6	-12	0.548568	
8.6	-11	0.584202	
8.6	-10	0.62077	
8.6	-9	0.65784	
8.6	-8	0.695128	
8.6	-7	0.732566	
8.6	-6	0.770682	
8.6	-5	0.80867	
8.6	-4	0.8471	
8.6	-3	0.885214	
8.6	-2	0.923428	
8.6	-1.5	0.942584	
8.6	-1	0.961738	
8.6	-0.5	0.980874	
8.6	0	1	

8.8	-24	0.216786	
8.8	-22	0.259324	
8.8	-20	0.308044	
8.8	-18	0.362058	
8.8	-16	0.421814	
8.8	-14	0.486432	
8.8	-12	0.55456	
8.8	-11	0.589754	
8.8	-10	0.625842	
8.8	-9	0.662362	
8.8	-8	0.699126	
8.8	-7	0.736248	
8.8	-6	0.77355	
8.8	-5	0.81119	
8.8	-4	0.848832	
8.8	-3	0.886668	
8.8	-2	0.924398	
8.8	-1.5	0.94332	
8.8	-1	0.962184	
8.8	-0.5	0.981104	
8.8	0	1	

9	-24	0.224868	
9	-22	0.267672	
9	-20	0.316166	
9	-18	0.37041	
9	-16	0.429138	
9	-14	0.493212	
9	-12	0.560968	
9	-11	0.595328	
9	-10	0.630706	
9	-9	0.666796	
9	-8	0.703184	
9	-7	0.739684	
9	-6	0.776496	
9	-5	0.81361	
9	-4	0.850738	
9	-3	0.888034	
9	-2	0.925356	
9	-1.5	0.944024	
9	-1	0.96267	
9	-0.5	0.98133	
9	0	1	

9.2	-24	0.232846	
9.2	-22	0.275994	
9.2	-20	0.324304	
9.2	-18	0.378008	
9.2	-16	0.436824	
9.2	-14	0.499812	
9.2	-12	0.56651	
9.2	-11	0.600536	
9.2	-10	0.635612	
9.2	-9	0.671046	
9.2	-8	0.707064	
9.2	-7	0.742918	
9.2	-6	0.779514	
9.2	-5	0.815766	
9.2	-4	0.852594	
9.2	-3	0.889472	
9.2	-2	0.926216	
9.2	-1.5	0.944656	
9.2	-1	0.963106	
9.2	-0.5	0.981552	
9.2	0	1	

9.4	-24	0.240816	
9.4	-22	0.283912	
9.4	-20	0.332012	
9.4	-18	0.38565	
9.4	-16	0.44383	
9.4	-14	0.50618	
9.4	-12	0.572246	
9.4	-11	0.605828	
9.4	-10	0.640308	
9.4	-9	0.67512	
9.4	-8	0.710916	
9.4	-7	0.746268	
9.4	-6	0.782198	
9.4	-5	0.818276	
9.4	-4	0.854428	
9.4	-3	0.890796	
9.4	-2	0.927146	
9.4	-1.5	0.94539	
9.4	-1	0.963596	
9.4	-0.5	0.981792	
9.4	0	1	

9.6	-24	0.248558	
9.6	-22	0.291716	
9.6	-20	0.340006	
9.6	-18	0.393148	
9.6	-16	0.451048	
9.6	-14	0.512508	
9.6	-12	0.577696	
9.6	-11	0.61121	
9.6	-10	0.64498	
9.6	-9	0.679366	
9.6	-8	0.714182	
9.6	-7	0.749476	
9.6	-6	0.784894	
9.6	-5	0.820456	
9.6	-4	0.856186	
9.6	-3	0.892074	
9.6	-2	0.928044	
9.6	-1.5	0.946046	
9.6	-1	0.964006	
9.6	-0.5	0.982002	
9.6	0	1	

9.8	-24	0.256016	
9.8	-22	0.299494	
9.8	-20	0.347622	
9.8	-18	0.400258	
9.8	-16	0.458032	
9.8	-14	0.518602	
9.8	-12	0.58284	
9.8	-11	0.616116	
9.8	-10	0.649626	
9.8	-9	0.683526	
9.8	-8	0.717886	
9.8	-7	0.752728	
9.8	-6	0.78753	
9.8	-5	0.822794	
9.8	-4	0.857976	
9.8	-3	0.893366	
9.8	-2	0.928906	
9.8	-1.5	0.94664	
9.8	-1	0.964432	
9.8	-0.5	0.982216	
9.8	0	1	

10	-24	0.263402	
10	-22	0.306984	
10	-20	0.355244	
10	-18	0.407368	
10	-16	0.464822	
10	-14	0.524624	
10	-12	0.588102	
10	-11	0.62066	
10	-10	0.653798	
10	-9	0.687554	
10	-8	0.721218	
10	-7	0.755608	
10	-6	0.790272	
10	-5	0.824912	
10	-4	0.859844	
10	-3	0.894746	
10	-2	0.92977	
10	-1.5	0.947284	
10	-1	0.964844	
10	-0.5	0.982418	
10	0	1	

10.2	-24	0.270706	
10.2	-22	0.31444	
10.2	-20	0.362218	
10.2	-18	0.414368	
10.2	-16	0.471144	
10.2	-14	0.530662	
10.2	-12	0.593172	
10.2	-11	0.6257	
10.2	-10	0.657914	
10.2	-9	0.691152	
10.2	-8	0.7248	
10.2	-7	0.758552	
10.2	-6	0.792882	
10.2	-5	0.826984	
10.2	-4	0.861348	
10.2	-3	0.895972	
10.2	-2	0.930624	
10.2	-1.5	0.947972	
10.2	-1	0.965304	
10.2	-0.5	0.982646	
10.2	0	1	

10.4	-24	0.278332	
10.4	-22	0.321848	
10.4	-20	0.369384	
10.4	-18	0.421118	
10.4	-16	0.477408	
10.4	-14	0.536468	
10.4	-12	0.59812	
10.4	-11	0.630346	
10.4	-10	0.66256	
10.4	-9	0.695076	
10.4	-8	0.728182	
10.4	-7	0.761368	
10.4	-6	0.795144	
10.4	-5	0.829126	
10.4	-4	0.863118	
10.4	-3	0.89721	
10.4	-2	0.931416	
10.4	-1.5	0.948564	
10.4	-1	0.965702	
10.4	-0.5	0.98285	
10.4	0	1	

10.6	-24	0.285618	
10.6	-22	0.3291	
10.6	-20	0.376254	
10.6	-18	0.427924	
10.6	-16	0.483572	
10.6	-14	0.542226	
10.6	-12	0.603094	
10.6	-11	0.63481	
10.6	-10	0.666332	
10.6	-9	0.698596	
10.6	-8	0.73141	
10.6	-7	0.764296	
10.6	-6	0.797552	
10.6	-5	0.831106	
10.6	-4	0.864722	
10.6	-3	0.898446	
10.6	-2	0.932238	
10.6	-1.5	0.94917	
10.6	-1	0.966106	
10.6	-0.5	0.983048	
10.6	0	1	

10.8	-24	0.292788	
10.8	-22	0.336062	
10.8	-20	0.383302	
10.8	-18	0.434436	
10.8	-16	0.48948	
10.8	-14	0.547372	
10.8	-12	0.607878	
10.8	-11	0.638904	
10.8	-10	0.670496	
10.8	-9	0.70218	
10.8	-8	0.734524	
10.8	-7	0.767286	
10.8	-6	0.799958	
10.8	-5	0.833044	
10.8	-4	0.866364	
10.8	-3	0.899632	
10.8	-2	0.933062	
10.8	-1.5	0.949788	
10.8	-1	0.966506	
10.8	-0.5	0.983258	
10.8	0	1	

11	-24	0.29974	
11	-22	0.34294	
11	-20	0.389916	
11	-18	0.440746	
11	-16	0.495326	
11	-14	0.552766	
11	-12	0.612558	
11	-11	0.643132	
11	-10	0.674434	
11	-9	0.705826	
11	-8	0.73764	
11	-7	0.769956	
11	-6	0.802334	
11	-5	0.835018	
11	-4	0.867846	
11	-3	0.900796	
11	-2	0.933842	
11	-1.5	0.95039	
11	-1	0.966908	
11	-0.5	0.983454	
11	0	1	

11.2	-24	0.306476	
11.2	-22	0.349866	
11.2	-20	0.396566	
11.2	-18	0.447156	
11.2	-16	0.5013	
11.2	-14	0.557726	
11.2	-12	0.61675	
11.2	-11	0.647446	
11.2	-10	0.678354	
11.2	-9	0.709164	
11.2	-8	0.740796	
11.2	-7	0.772556	
11.2	-6	0.8048	
11.2	-5	0.836952	
11.2	-4	0.86937	
11.2	-3	0.901994	
11.2	-2	0.934602	
11.2	-1.5	0.950944	
11.2	-1	0.967286	
11.2	-0.5	0.983642	
11.2	0	1	

11.4	-24	0.313194	
11.4	-22	0.35647	
11.4	-20	0.402956	
11.4	-18	0.453116	
11.4	-16	0.506842	
11.4	-14	0.562838	
11.4	-12	0.62135	
11.4	-11	0.651448	
11.4	-10	0.681966	
11.4	-9	0.712818	
11.4	-8	0.744084	
11.4	-7	0.77518	
11.4	-6	0.806994	
11.4	-5	0.838866	
11.4	-4	0.87091	
11.4	-3	0.903074	
11.4	-2	0.935338	
11.4	-1.5	0.951508	
11.4	-1	0.967658	
11.4	-0.5	0.983834	
11.4	0	1	

11.6	-24	0.320034	
11.6	-22	0.362998	
11.6	-20	0.409456	
11.6	-18	0.45913	
11.6	-16	0.512116	
11.6	-14	0.567874	
11.6	-12	0.625768	
11.6	-11	0.65545	
11.6	-10	0.685526	
11.6	-9	0.716048	
11.6	-8	0.746784	
11.6	-7	0.777972	
11.6	-6	0.809246	
11.6	-5	0.840692	
11.6	-4	0.872454	
11.6	-3	0.9042	
11.6	-2	0.93611	
11.6	-1.5	0.952054	
11.6	-1	0.96804	
11.6	-0.5	0.984014	
11.6	0	1	

11.8	-24	0.326558	
11.8	-22	0.369228	
11.8	-20	0.415626	
11.8	-18	0.464944	
11.8	-16	0.517696	
11.8	-14	0.572914	
11.8	-12	0.63008	
11.8	-11	0.659342	
11.8	-10	0.689204	
11.8	-9	0.719304	
11.8	-8	0.749718	
11.8	-7	0.780462	
11.8	-6	0.811354	
11.8	-5	0.842532	
11.8	-4	0.873784	
11.8	-3	0.905314	
11.8	-2	0.936822	
11.8	-1.5	0.952586	
11.8	-1	0.9684	
11.8	-0.5	0.984186	
11.8	0	1	

12	-24	0.332882	
12	-22	0.375724	
12	-20	0.421622	
12	-18	0.470666	
12	-16	0.5228	
12	-14	0.577424	
12	-12	0.634184	
12	-11	0.66317	
12	-10	0.692836	
12	-9	0.722508	
12	-8	0.752644	
12	-7	0.782956	
12	-6	0.81356	
12	-5	0.844308	
12	-4	0.875266	
12	-3	0.906294	
12	-2	0.93749	
12	-1.5	0.953094	
12	-1	0.968732	
12	-0.5	0.984368	
12	0	1	

12.4	-24	0.345466	
12.4	-22	0.388192	
12.4	-20	0.433184	
12.4	-18	0.481818	
12.4	-16	0.533102	
12.4	-14	0.58668	
12.4	-12	0.642342	
12.4	-11	0.670608	
12.4	-10	0.69949	
12.4	-9	0.728752	
12.4	-8	0.75818	
12.4	-7	0.78779	
12.4	-6	0.817762	
12.4	-5	0.847804	
12.4	-4	0.878094	
12.4	-3	0.908438	
12.4	-2	0.938934	
12.4	-1.5	0.954194	
12.4	-1	0.969462	
12.4	-0.5	0.984728	
12.4	0	1	

12.8	-24	0.357698	
12.8	-22	0.39978	
12.8	-20	0.444756	
12.8	-18	0.492556	
12.8	-16	0.542962	
12.8	-14	0.595574	
12.8	-12	0.650144	
12.8	-11	0.678008	
12.8	-10	0.706044	
12.8	-9	0.734648	
12.8	-8	0.763396	
12.8	-7	0.792492	
12.8	-6	0.821702	
12.8	-5	0.851144	
12.8	-4	0.88075	
12.8	-3	0.910454	
12.8	-2	0.940268	
12.8	-1.5	0.9552	
12.8	-1	0.970122	
12.8	-0.5	0.985064	
12.8	0	1	

13.2	-24	0.369416	
13.2	-22	0.411334	
13.2	-20	0.455962	
13.2	-18	0.502868	
13.2	-16	0.552502	
13.2	-14	0.604268	
13.2	-12	0.65773	
13.2	-11	0.684982	
13.2	-10	0.71246	
13.2	-9	0.7402	
13.2	-8	0.768512	
13.2	-7	0.797002	
13.2	-6	0.825526	
13.2	-5	0.854288	
13.2	-4	0.883292	
13.2	-3	0.912392	
13.2	-2	0.94154	
13.2	-1.5	0.95616	
13.2	-1	0.97077	
13.2	-0.5	0.98538	
13.2	0	1	

13.6	-24	0.38109	
13.6	-22	0.422458	
13.6	-20	0.466258	
13.6	-18	0.51262	
13.6	-16	0.561596	
13.6	-14	0.61238	
13.6	-12	0.664744	
13.6	-11	0.691574	
13.6	-10	0.71843	
13.6	-9	0.745718	
13.6	-8	0.773368	
13.6	-7	0.801214	
13.6	-6	0.829278	
13.6	-5	0.857494	
13.6	-4	0.885798	
13.6	-3	0.914256	
13.6	-2	0.942776	
13.6	-1.5	0.957078	
13.6	-1	0.971378	
13.6	-0.5	0.985686	
13.6	0	1	

14	-24	0.39225	
14	-22	0.433022	
14	-20	0.476664	
14	-18	0.52226	
14	-16	0.57031	
14	-14	0.620234	
14	-12	0.671378	
14	-11	0.697844	
14	-10	0.72426	
14	-9	0.751216	
14	-8	0.778124	
14	-7	0.80541	
14	-6	0.832812	
14	-5	0.860438	
14	-4	0.888204	
14	-3	0.916062	
14	-2	0.94401	
14	-1.5	0.958	
14	-1	0.971994	
14	-0.5	0.985994	
14	0	1	

14.4	-24	0.40281	
14.4	-22	0.4433	
14.4	-20	0.48647	
14.4	-18	0.531606	
14.4	-16	0.578712	
14.4	-14	0.62775	
14.4	-12	0.67816	
14.4	-11	0.703936	
14.4	-10	0.729926	
14.4	-9	0.7561	
14.4	-8	0.782808	
14.4	-7	0.809274	
14.4	-6	0.836296	
14.4	-5	0.863292	
14.4	-4	0.890498	
14.4	-3	0.91777	
14.4	-2	0.945112	
14.4	-1.5	0.95884	
14.4	-1	0.972554	
14.4	-0.5	0.986274	
14.4	0	1	

14.8	-24	0.413246	
14.8	-22	0.453434	
14.8	-20	0.495858	
14.8	-18	0.54056	
14.8	-16	0.586596	
14.8	-14	0.63489	
14.8	-12	0.684584	
14.8	-11	0.709602	
14.8	-10	0.735412	
14.8	-9	0.760976	
14.8	-8	0.786916	
14.8	-7	0.813146	
14.8	-6	0.839586	
14.8	-5	0.866012	
14.8	-4	0.892716	
14.8	-3	0.91946	
14.8	-2	0.946264	
14.8	-1.5	0.959698	
14.8	-1	0.973108	
14.8	-0.5	0.986558	
14.8	0	1	

15.2	-24	0.423232	
15.2	-22	0.4633	
15.2	-20	0.505248	
15.2	-18	0.549112	
15.2	-16	0.594606	
15.2	-14	0.641884	
15.2	-12	0.690646	
15.2	-11	0.71556	
15.2	-10	0.740432	
15.2	-9	0.765752	
15.2	-8	0.791166	
15.2	-7	0.81688	
15.2	-6	0.842726	
15.2	-5	0.868796	
15.2	-4	0.89488	
15.2	-3	0.921092	
15.2	-2	0.947364	
15.2	-1.5	0.960516	
15.2	-1	0.973652	
15.2	-0.5	0.986832	
15.2	0	1	

15.6	-24	0.43324	
15.6	-22	0.47263	
15.6	-20	0.51411	
15.6	-18	0.557258	
15.6	-16	0.602014	
15.6	-14	0.648646	
15.6	-12	0.69644	
15.6	-11	0.720892	
15.6	-10	0.745458	
15.6	-9	0.770204	
15.6	-8	0.79528	
15.6	-7	0.82048	
15.6	-6	0.845818	
15.6	-5	0.871238	
15.6	-4	0.896864	
15.6	-3	0.922594	
15.6	-2	0.948338	
15.6	-1.5	0.961268	
15.6	-1	0.974174	
15.6	-0.5	0.987086	
15.6	0	1	

16	-24	0.442644	
16	-22	0.481712	
16	-20	0.522712	
16	-18	0.565346	
16	-16	0.6095	
16	-14	0.654978	
16	-12	0.702056	
16	-11	0.725968	
16	-10	0.750238	
16	-9	0.774608	
16	-8	0.799064	
16	-7	0.82389	
16	-6	0.848734	
16	-5	0.873736	
16	-4	0.898814	
16	-3	0.924054	
16	-2	0.949318	
16	-1.5	0.961994	
16	-1	0.974652	
16	-0.5	0.987326	
16	0	1	

16.8	-24	0.460786	
16.8	-22	0.499176	
16.8	-20	0.539026	
16.8	-18	0.580424	
16.8	-16	0.62337	
16.8	-14	0.667494	
16.8	-12	0.712798	
16.8	-11	0.735966	
16.8	-10	0.759208	
16.8	-9	0.782796	
16.8	-8	0.806474	
16.8	-7	0.830406	
16.8	-6	0.854348	
16.8	-5	0.87842	
16.8	-4	0.902602	
16.8	-3	0.92689	
16.8	-2	0.951218	
16.8	-1.5	0.963408	
16.8	-1	0.975602	
16.8	-0.5	0.9878	
16.8	0	1	

17.6	-24	0.478192	
17.6	-22	0.515556	
17.6	-20	0.554266	
17.6	-18	0.594642	
17.6	-16	0.636246	
17.6	-14	0.679188	
17.6	-12	0.722828	
17.6	-11	0.745232	
17.6	-10	0.767824	
17.6	-9	0.790494	
17.6	-8	0.813362	
17.6	-7	0.836334	
17.6	-6	0.85948	
17.6	-5	0.882718	
17.6	-4	0.906084	
17.6	-3	0.929498	
17.6	-2	0.952974	
17.6	-1.5	0.964734	
17.6	-1	0.976484	
17.6	-0.5	0.988242	
17.6	0	1	

18.4	-24	0.49411	
18.4	-22	0.530684	
18.4	-20	0.568696	
18.4	-18	0.60808	
18.4	-16	0.648274	
18.4	-14	0.689918	
18.4	-12	0.732404	
18.4	-11	0.753828	
18.4	-10	0.775624	
18.4	-9	0.797588	
18.4	-8	0.819714	
18.4	-7	0.841958	
18.4	-6	0.864338	
18.4	-5	0.886838	
18.4	-4	0.909348	
18.4	-3	0.931968	
18.4	-2	0.9546	
18.4	-1.5	0.96595	
18.4	-1	0.977294	
18.4	-0.5	0.988646	
18.4	0	1	

19.2	-24	0.509038	
19.2	-22	0.544846	
19.2	-20	0.582248	
19.2	-18	0.620376	
19.2	-16	0.6597	
19.2	-14	0.700154	
19.2	-12	0.741292	
19.2	-11	0.762202	
19.2	-10	0.783234	
19.2	-9	0.804444	
19.2	-8	0.825758	
19.2	-7	0.84731	
19.2	-6	0.868814	
19.2	-5	0.890606	
19.2	-4	0.912374	
19.2	-3	0.934232	
19.2	-2	0.956134	
19.2	-1.5	0.967092	
19.2	-1	0.978062	
19.2	-0.5	0.98903	
19.2	0	1	

20	-24	0.523478	
20	-22	0.55876	
20	-20	0.594902	
20	-18	0.632136	
20	-16	0.67041	
20	-14	0.709604	
20	-12	0.749506	
20	-11	0.76982	
20	-10	0.79028	
20	-9	0.810802	
20	-8	0.831548	
20	-7	0.852312	
20	-6	0.873216	
20	-5	0.894222	
20	-4	0.91526	
20	-3	0.9364	
20	-2	0.95758	
20	-1.5	0.968164	
20	-1	0.978778	
20	-0.5	0.989384	
20	0	1	

20.8	-24	0.537196	
20.8	-22	0.571528	
20.8	-20	0.606822	
20.8	-18	0.643182	
20.8	-16	0.68044	
20.8	-14	0.718578	
20.8	-12	0.757376	
20.8	-11	0.777016	
20.8	-10	0.796796	
20.8	-9	0.816734	
20.8	-8	0.836824	
20.8	-7	0.856938	
20.8	-6	0.877234	
20.8	-5	0.897568	
20.8	-4	0.917984	
20.8	-3	0.938422	
20.8	-2	0.95894	
20.8	-1.5	0.969204	
20.8	-1	0.979464	
20.8	-0.5	0.989734	
20.8	0	1	

21.6	-24	0.55008	
21.6	-22	0.583668	
21.6	-20	0.618196	
21.6	-18	0.653698	
21.6	-16	0.689946	
21.6	-14	0.726952	
21.6	-12	0.764734	
21.6	-11	0.783906	
21.6	-10	0.80302	
21.6	-9	0.82239	
21.6	-8	0.841764	
21.6	-7	0.861374	
21.6	-6	0.880954	
21.6	-5	0.900696	
21.6	-4	0.920504	
21.6	-3	0.940332	
21.6	-2	0.960204	
21.6	-1.5	0.970152	
21.6	-1	0.980098	
21.6	-0.5	0.99005	
21.6	0	1	

22.4	-24	0.562482	
22.4	-22	0.595204	
22.4	-20	0.628888	
22.4	-18	0.663452	
22.4	-16	0.698832	
22.4	-14	0.735006	
22.4	-12	0.771596	
22.4	-11	0.790214	
22.4	-10	0.809016	
22.4	-9	0.82773	
22.4	-8	0.846664	
22.4	-7	0.865592	
22.4	-6	0.884632	
22.4	-5	0.903742	
22.4	-4	0.922924	
22.4	-3	0.942148	
22.4	-2	0.961412	
22.4	-1.5	0.971056	
22.4	-1	0.980702	
22.4	-0.5	0.99035	
22.4	0	1	

23.2	-24	0.574016	
23.2	-22	0.60623	
23.2	-20	0.639086	
23.2	-18	0.672908	
23.2	-16	0.707332	
23.2	-14	0.742438	
23.2	-12	0.778194	
23.2	-11	0.796268	
23.2	-10	0.814392	
23.2	-9	0.83264	
23.2	-8	0.850976	
23.2	-7	0.869434	
23.2	-6	0.888006	
23.2	-5	0.906588	
23.2	-4	0.925208	
23.2	-3	0.943862	
23.2	-2	0.962558	
23.2	-1.5	0.97191	
23.2	-1	0.981274	
23.2	-0.5	0.990636	
23.2	0	1	

24	-24	0.585052	
24	-22	0.616604	
24	-20	0.648814	
24	-18	0.681718	
24	-16	0.715374	
24	-14	0.749604	
24	-12	0.784362	
24	-11	0.801968	
24	-10	0.819592	
24	-9	0.837358	
24	-8	0.855214	
24	-7	0.873116	
24	-6	0.891104	
24	-5	0.909174	
24	-4	0.927266	
24	-3	0.945434	
24	-2	0.963602	
24	-1.5	0.972696	
24	-1	0.981798	
24	-0.5	0.990896	
24	0	1	

24.8	-24	0.595576	
24.8	-22	0.626506	
24.8	-20	0.657996	
24.8	-18	0.690226	
24.8	-16	0.722968	
24.8	-14	0.756406	
24.8	-12	0.790216	
24.8	-11	0.807332	
24.8	-10	0.824532	
24.8	-9	0.841808	
24.8	-8	0.859192	
24.8	-7	0.876636	
24.8	-6	0.894164	
24.8	-5	0.911714	
24.8	-4	0.929312	
24.8	-3	0.946942	
24.8	-2	0.964614	
24.8	-1.5	0.973458	
24.8	-1	0.982304	
24.8	-0.5	0.991154	
24.8	0	1	

25.6	-24	0.605796	
25.6	-22	0.635894	
25.6	-20	0.66669	
25.6	-18	0.698196	
25.6	-16	0.730194	
25.6	-14	0.762758	
25.6	-12	0.79578	
25.6	-11	0.81245	
25.6	-10	0.829222	
25.6	-9	0.846034	
25.6	-8	0.86293	
25.6	-7	0.879922	
25.6	-6	0.896982	
25.6	-5	0.914064	
25.6	-4	0.931202	
25.6	-3	0.948372	
25.6	-2	0.96557	
25.6	-1.5	0.97417	
25.6	-1	0.982778	
25.6	-0.5	0.991388	
25.6	0	1	

26.4	-24	0.6152	
26.4	-22	0.64485	
26.4	-20	0.674958	
26.4	-18	0.705802	
26.4	-16	0.737072	
26.4	-14	0.768874	
26.4	-12	0.801088	
26.4	-11	0.817322	
26.4	-10	0.83363	
26.4	-9	0.850018	
26.4	-8	0.866514	
26.4	-7	0.88307	
26.4	-6	0.899672	
26.4	-5	0.916326	
26.4	-4	0.933006	
26.4	-3	0.949724	
26.4	-2	0.966474	
26.4	-1.5	0.974852	
26.4	-1	0.983234	
26.4	-0.5	0.991616	
26.4	0	1	

27.2	-24	0.624292	
27.2	-22	0.653344	
27.2	-20	0.682912	
27.2	-18	0.71295	
27.2	-16	0.743586	
27.2	-14	0.774616	
27.2	-12	0.806104	
27.2	-11	0.821968	
27.2	-10	0.8379	
27.2	-9	0.853884	
27.2	-8	0.869952	
27.2	-7	0.886092	
27.2	-6	0.90227	
27.2	-5	0.918482	
27.2	-4	0.93473	
27.2	-3	0.951018	
27.2	-2	0.96733	
27.2	-1.5	0.9755	
27.2	-1	0.983662	
27.2	-0.5	0.991832	
27.2	0	1	

28	-24	0.632996	
28	-22	0.661438	
28	-20	0.690332	
28	-18	0.719924	
28	-16	0.74984	
28	-14	0.780174	
28	-12	0.81091	
28	-11	0.826376	
28	-10	0.841912	
28	-9	0.85753	
28	-8	0.87319	
28	-7	0.888932	
28	-6	0.904718	
28	-5	0.920516	
28	-4	0.936364	
28	-3	0.952254	
28	-2	0.968162	
28	-1.5	0.97612	
28	-1	0.984078	
28	-0.5	0.992038	
28	0	1	

28.8	-24	0.641364	
28.8	-22	0.669186	
28.8	-20	0.69764	
28.8	-18	0.726472	
28.8	-16	0.75575	
28.8	-14	0.785446	
28.8	-12	0.815434	
28.8	-11	0.83055	
28.8	-10	0.845712	
28.8	-9	0.860976	
28.8	-8	0.876324	
28.8	-7	0.891648	
28.8	-6	0.907038	
28.8	-5	0.922472	
28.8	-4	0.937942	
28.8	-3	0.953426	
28.8	-2	0.968946	
28.8	-1.5	0.976704	
28.8	-1	0.98447	
28.8	-0.5	0.992234	
28.8	0	1	

29.6	-24	0.649516	
29.6	-22	0.676708	
29.6	-20	0.704462	
29.6	-18	0.732738	
29.6	-16	0.761378	
29.6	-14	0.790414	
29.6	-12	0.819774	
29.6	-11	0.834552	
29.6	-10	0.849396	
29.6	-9	0.86428	
29.6	-8	0.879206	
29.6	-7	0.89422	
29.6	-6	0.90925	
29.6	-5	0.924324	
29.6	-4	0.939422	
29.6	-3	0.954538	
29.6	-2	0.969682	
29.6	-1.5	0.977262	
29.6	-1	0.984838	
29.6	-0.5	0.99242	
29.6	0	1	

30.4	-24	0.657122	
30.4	-22	0.683942	
30.4	-20	0.711154	
30.4	-18	0.738736	
30.4	-16	0.76681	
30.4	-14	0.795212	
30.4	-12	0.823884	
30.4	-11	0.83832	
30.4	-10	0.852838	
30.4	-9	0.867386	
30.4	-8	0.882022	
30.4	-7	0.896672	
30.4	-6	0.911378	
30.4	-5	0.926092	
30.4	-4	0.940838	
30.4	-3	0.955614	
30.4	-2	0.970402	
30.4	-1.5	0.977796	
30.4	-1	0.985194	
30.4	-0.5	0.992598	
30.4	0	1	

31.2	-24	0.664554	
31.2	-22	0.690832	
31.2	-20	0.717504	
31.2	-18	0.744542	
31.2	-16	0.771976	
31.2	-14	0.799754	
31.2	-12	0.82786	
31.2	-11	0.841976	
31.2	-10	0.85615	
31.2	-9	0.870394	
31.2	-8	0.884666	
31.2	-7	0.898994	
31.2	-6	0.913342	
31.2	-5	0.927742	
31.2	-4	0.942166	
31.2	-3	0.956606	
31.2	-2	0.97106	
31.2	-1.5	0.978294	
31.2	-1	0.985528	
31.2	-0.5	0.992764	
31.2	0	1	

32	-24	0.671612	
32	-22	0.697376	
32	-20	0.723558	
32	-18	0.750112	
32	-16	0.776972	
32	-14	0.804194	
32	-12	0.83161	
32	-11	0.845468	
32	-10	0.859314	
32	-9	0.87325	
32	-8	0.887228	
32	-7	0.901254	
32	-6	0.915294	
32	-5	0.929372	
32	-4	0.943462	
32	-3	0.95758	
32	-2	0.97171	
32	-1.5	0.978782	
32	-1	0.985852	
32	-0.5	0.992926	
32	0	1	

32.8	-24	0.678358	
32.8	-22	0.703684	
32.8	-20	0.729378	
32.8	-18	0.755378	
32.8	-16	0.781748	
32.8	-14	0.808324	
32.8	-12	0.835258	
32.8	-11	0.848802	
32.8	-10	0.862398	
32.8	-9	0.876024	
32.8	-8	0.88968	
32.8	-7	0.903388	
32.8	-6	0.91712	
32.8	-5	0.930894	
32.8	-4	0.944692	
32.8	-3	0.958506	
32.8	-2	0.972328	
32.8	-1.5	0.979246	
32.8	-1	0.986162	
32.8	-0.5	0.993082	
32.8	0	1	

33.6	-24	0.684884	
33.6	-22	0.709756	
33.6	-20	0.734924	
33.6	-18	0.76043	
33.6	-16	0.786322	
33.6	-14	0.812426	
33.6	-12	0.83876	
33.6	-11	0.852006	
33.6	-10	0.865308	
33.6	-9	0.87862	
33.6	-8	0.892018	
33.6	-7	0.905442	
33.6	-6	0.918884	
33.6	-5	0.93236	
33.6	-4	0.945866	
33.6	-3	0.959388	
33.6	-2	0.97292	
33.6	-1.5	0.97969	
33.6	-1	0.98646	
33.6	-0.5	0.99323	
33.6	0	1	

34.4	-24	0.691176	
34.4	-22	0.715538	
34.4	-20	0.740314	
34.4	-18	0.765374	
34.4	-16	0.790708	
34.4	-14	0.816314	
34.4	-12	0.84214	
34.4	-11	0.855102	
34.4	-10	0.86813	
34.4	-9	0.881202	
34.4	-8	0.894324	
34.4	-7	0.907452	
34.4	-6	0.920618	
34.4	-5	0.933804	
34.4	-4	0.947018	
34.4	-3	0.96025	
34.4	-2	0.973492	
34.4	-1.5	0.980118	
34.4	-1	0.986744	
34.4	-0.5	0.993372	
34.4	0	1	

35.2	-24	0.697162	
35.2	-22	0.721132	
35.2	-20	0.745404	
35.2	-18	0.770022	
35.2	-16	0.794908	
35.2	-14	0.819988	
35.2	-12	0.845328	
35.2	-11	0.85806	
35.2	-10	0.870814	
35.2	-9	0.883624	
35.2	-8	0.896452	
35.2	-7	0.909348	
35.2	-6	0.92225	
35.2	-5	0.935176	
35.2	-4	0.948112	
35.2	-3	0.96107	
35.2	-2	0.974036	
35.2	-1.5	0.980528	
35.2	-1	0.987018	
35.2	-0.5	0.993508	
35.2	0	1	

36	-24	0.702904	
36	-22	0.72653	
36	-20	0.750412	
36	-18	0.774506	
36	-16	0.798934	
36	-14	0.823574	
36	-12	0.848416	
36	-11	0.860908	
36	-10	0.873402	
36	-9	0.885944	
36	-8	0.898542	
36	-7	0.911156	
36	-6	0.923804	
36	-5	0.936472	
36	-4	0.949154	
36	-3	0.961852	
36	-2	0.974566	
36	-1.5	0.98092	
36	-1	0.98728	
36	-0.5	0.99364	
36	0	1	

36.8	-24	0.70854	
36.8	-22	0.731686	
36.8	-20	0.75514	
36.8	-18	0.77888	
36.8	-16	0.802852	
36.8	-14	0.826966	
36.8	-12	0.85136	
36.8	-11	0.863596	
36.8	-10	0.875882	
36.8	-9	0.888194	
36.8	-8	0.900552	
36.8	-7	0.912918	
36.8	-6	0.925314	
36.8	-5	0.937734	
36.8	-4	0.950164	
36.8	-3	0.962608	
36.8	-2	0.975066	
36.8	-1.5	0.981302	
36.8	-1	0.987532	
36.8	-0.5	0.993766	
36.8	0	1	

37.6	-24	0.713976	
37.6	-22	0.73673	
37.6	-20	0.759744	
37.6	-18	0.783066	
37.6	-16	0.806574	
37.6	-14	0.830298	
37.6	-12	0.85423	
37.6	-11	0.866214	
37.6	-10	0.878256	
37.6	-9	0.89034	
37.6	-8	0.902442	
37.6	-7	0.91459	
37.6	-6	0.92675	
37.6	-5	0.93893	
37.6	-4	0.951122	
37.6	-3	0.96333	
37.6	-2	0.97555	
37.6	-1.5	0.981662	
37.6	-1	0.987774	
37.6	-0.5	0.993886	
37.6	0	1	

38.4	-24	0.719206	
38.4	-22	0.741594	
38.4	-20	0.764208	
38.4	-18	0.787078	
38.4	-16	0.810182	
38.4	-14	0.833464	
38.4	-12	0.856956	
38.4	-11	0.868754	
38.4	-10	0.880572	
38.4	-9	0.89243	
38.4	-8	0.90432	
38.4	-7	0.916226	
38.4	-6	0.928156	
38.4	-5	0.940102	
38.4	-4	0.95206	
38.4	-3	0.964028	
38.4	-2	0.976014	
38.4	-1.5	0.982008	
38.4	-1	0.988004	
38.4	-0.5	0.994002	
38.4	0	1	

39.2	-24	0.724216	
39.2	-22	0.746224	
39.2	-20	0.76856	
39.2	-18	0.791022	
39.2	-16	0.813668	
39.2	-14	0.83658	
39.2	-12	0.859612	
39.2	-11	0.871184	
39.2	-10	0.882788	
39.2	-9	0.894428	
39.2	-8	0.90608	
39.2	-7	0.917776	
39.2	-6	0.929482	
39.2	-5	0.941214	
39.2	-4	0.952946	
39.2	-3	0.964706	
39.2	-2	0.976464	
39.2	-1.5	0.982348	
39.2	-1	0.988232	
39.2	-0.5	0.994116	
39.2	0	1	

40	-24	0.729	
40	-22	0.750736	
40	-20	0.772642	
40	-18	0.794772	
40	-16	0.81709	
40	-14	0.839538	
40	-12	0.862146	
40	-11	0.873534	
40	-10	0.88493	
40	-9	0.89635	
40	-8	0.90781	
40	-7	0.919278	
40	-6	0.930774	
40	-5	0.942276	
40	-4	0.953812	
40	-3	0.96535	
40	-2	0.976896	
40	-1.5	0.982672	
40	-1	0.988446	
40	-0.5	0.994224	
40	0	1	



==> aux/tables/cluster_data/density_U12_18.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-5	0.712834	
0.5	-4	0.825186	
0.5	-3	0.91428	
0.5	-2	0.971082	
0.5	-1	0.99399	
0.5	-0.5	0.997784	
0.5	0	1	

0.6	-5	0.719782	
0.6	-4	0.829988	
0.6	-3	0.91635	
0.6	-2	0.969014	
0.6	-1	0.992254	
0.6	-0.5	0.996944	
0.6	0	1	

0.7	-5	0.725056	
0.7	-4	0.833246	
0.7	-3	0.91589	
0.7	-2	0.966512	
0.7	-1	0.99042	
0.7	-0.5	0.99599	
0.7	0	1	

0.8	-5	0.73006	
0.8	-4	0.835284	
0.8	-3	0.914422	
0.8	-2	0.963732	
0.8	-1	0.987944	
0.8	-0.5	0.994706	
0.8	0	1	

0.9	-5	0.734352	
0.9	-4	0.836278	
0.9	-3	0.912766	
0.9	-2	0.960768	
0.9	-1	0.986082	
0.9	-0.5	0.993724	
0.9	0	1	

1	-5	0.737498	
1	-4	0.836196	
1	-3	0.910142	
1	-2	0.95757	
1	-1	0.984086	
1	-0.5	0.992712	
1	0	1	

1.2	-5	0.741838	
1.2	-4	0.834526	
1.2	-3	0.904758	
1.2	-2	0.95101	
1.2	-1	0.980116	
1.2	-0.5	0.99065	
1.2	0	1	

1.4	-5	0.744182	
1.4	-4	0.831282	
1.4	-3	0.898132	
1.4	-2	0.944212	
1.4	-1	0.976226	
1.4	-0.5	0.988626	
1.4	0	1	

1.6	-5	0.745014	
1.6	-4	0.82756	
1.6	-3	0.891432	
1.6	-2	0.938152	
1.6	-1	0.972342	
1.6	-0.5	0.986566	
1.6	0	1	

1.8	-5	0.745162	
1.8	-4	0.823166	
1.8	-3	0.885134	
1.8	-2	0.932564	
1.8	-1	0.96912	
1.8	-0.5	0.984908	
1.8	0	1	

2	-5	0.744696	
2	-4	0.818942	
2	-3	0.879506	
2	-2	0.92755	
2	-1	0.96616	
2	-0.5	0.983412	
2	0	1	

2.2	-5	0.744146	
2.2	-4	0.815212	
2.2	-3	0.874516	
2.2	-2	0.923126	
2.2	-1	0.963618	
2.2	-0.5	0.982058	
2.2	0	1	

2.4	-5	0.743634	
2.4	-4	0.812054	
2.4	-3	0.870248	
2.4	-2	0.919198	
2.4	-1	0.961444	
2.4	-0.5	0.980944	
2.4	0	1	

2.6	-5	0.74343	
2.6	-4	0.809462	
2.6	-3	0.866638	
2.6	-2	0.916012	
2.6	-1	0.959526	
2.6	-0.5	0.97998	
2.6	0	1	

2.8	-5	0.743596	
2.8	-4	0.807372	
2.8	-3	0.863684	
2.8	-2	0.913282	
2.8	-1	0.957976	
2.8	-0.5	0.979156	
2.8	0	1	

3	-5	0.744032	
3	-4	0.805964	
3	-3	0.861378	
3	-2	0.911176	
3	-1	0.956688	
3	-0.5	0.978482	
3	0	1	

3.2	-5	0.744738	
3.2	-4	0.804876	
3.2	-3	0.859564	
3.2	-2	0.909402	
3.2	-1	0.955696	
3.2	-0.5	0.977962	
3.2	0	1	

3.4	-5	0.745676	
3.4	-4	0.804248	
3.4	-3	0.85823	
3.4	-2	0.908132	
3.4	-1	0.954864	
3.4	-0.5	0.977544	
3.4	0	1	

3.6	-5	0.746986	
3.6	-4	0.804098	
3.6	-3	0.857522	
3.6	-2	0.907162	
3.6	-1	0.954298	
3.6	-0.5	0.977226	
3.6	0	1	

3.8	-5	0.748394	
3.8	-4	0.804514	
3.8	-3	0.857008	
3.8	-2	0.906568	
3.8	-1	0.953866	
3.8	-0.5	0.97701	
3.8	0	1	

4	-5	0.750218	
4	-4	0.805004	
4	-3	0.856832	
4	-2	0.90619	
4	-1	0.953612	
4	-0.5	0.976872	
4	0	1	



==> aux/tables/cluster_data/density_U12_26.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-5	0.712608	
0.5	-4	0.8265	
0.5	-3	0.915642	
0.5	-2	0.972534	
0.5	-1.5	0.987654	
0.5	-1	0.99472	
0.5	-0.5	0.998022	
0.5	0	1	

0.6	-5	0.71947	
0.6	-4	0.830986	
0.6	-3	0.916484	
0.6	-2	0.969846	
0.6	-1.5	0.984992	
0.6	-1	0.992758	
0.6	-0.5	0.997076	
0.6	0	1	

0.7	-5	0.725646	
0.7	-4	0.834036	
0.7	-3	0.916142	
0.7	-2	0.968206	
0.7	-1.5	0.98204	
0.7	-1	0.990726	
0.7	-0.5	0.996064	
0.7	0	1	

0.8	-5	0.730516	
0.8	-4	0.835488	
0.8	-3	0.914898	
0.8	-2	0.96472	
0.8	-1.5	0.979086	
0.8	-1	0.988656	
0.8	-0.5	0.99501	
0.8	0	1	

0.9	-5	0.734504	
0.9	-4	0.836784	
0.9	-3	0.91302	
0.9	-2	0.961534	
0.9	-1.5	0.976282	
0.9	-1	0.986512	
0.9	-0.5	0.993978	
0.9	0	1	

1	-5	0.73756	
1	-4	0.836668	
1	-3	0.91101	
1	-2	0.958266	
1	-1.5	0.973348	
1	-1	0.98447	
1	-0.5	0.99235	
1	0	1	

1.2	-5	0.74233	
1.2	-4	0.834722	
1.2	-3	0.904782	
1.2	-2	0.951488	
1.2	-1.5	0.967848	
1.2	-1	0.980194	
1.2	-0.5	0.990396	
1.2	0	1	

1.4	-5	0.744124	
1.4	-4	0.83152	
1.4	-3	0.898256	
1.4	-2	0.944764	
1.4	-1.5	0.962196	
1.4	-1	0.97626	
1.4	-0.5	0.98847	
1.4	0	1	

1.6	-5	0.744834	
1.6	-4	0.82746	
1.6	-3	0.891428	
1.6	-2	0.938512	
1.6	-1.5	0.95702	
1.6	-1	0.972622	
1.6	-0.5	0.986672	
1.6	0	1	

1.8	-5	0.745044	
1.8	-4	0.82305	
1.8	-3	0.885302	
1.8	-2	0.933268	
1.8	-1.5	0.952258	
1.8	-1	0.969344	
1.8	-0.5	0.985022	
1.8	0	1	

2	-5	0.744644	
2	-4	0.818978	
2	-3	0.879636	
2	-2	0.927984	
2	-1.5	0.948032	
2	-1	0.966428	
2	-0.5	0.983512	
2	0	1	

2.2	-5	0.74423	
2.2	-4	0.815188	
2.2	-3	0.87464	
2.2	-2	0.923556	
2.2	-1.5	0.944346	
2.2	-1	0.96382	
2.2	-0.5	0.982172	
2.2	0	1	

2.4	-5	0.74366	
2.4	-4	0.812138	
2.4	-3	0.870174	
2.4	-2	0.91956	
2.4	-1.5	0.941146	
2.4	-1	0.961554	
2.4	-0.5	0.98104	
2.4	0	1	

2.6	-5	0.743548	
2.6	-4	0.809386	
2.6	-3	0.866608	
2.6	-2	0.91641	
2.6	-1.5	0.93853	
2.6	-1	0.95966	
2.6	-0.5	0.98007	
2.6	0	1	

2.8	-5	0.743636	
2.8	-4	0.8074	
2.8	-3	0.86376	
2.8	-2	0.913578	
2.8	-1.5	0.936228	
2.8	-1	0.958046	
2.8	-0.5	0.979266	
2.8	0	1	

3	-5	0.743944	
3	-4	0.805822	
3	-3	0.86131	
3	-2	0.911402	
3	-1.5	0.934454	
3	-1	0.956758	
3	-0.5	0.978588	
3	0	1	

3.2	-5	0.744642	
3.2	-4	0.804998	
3.2	-3	0.859626	
3.2	-2	0.909616	
3.2	-1.5	0.933052	
3.2	-1	0.955774	
3.2	-0.5	0.978056	
3.2	0	1	

3.4	-5	0.745632	
3.4	-4	0.80438	
3.4	-3	0.858786	
3.4	-2	0.908352	
3.4	-1.5	0.931898	
3.4	-1	0.954952	
3.4	-0.5	0.977642	
3.4	0	1	

3.6	-5	0.746788	
3.6	-4	0.804168	
3.6	-3	0.857904	
3.6	-2	0.907398	
3.6	-1.5	0.931114	
3.6	-1	0.954434	
3.6	-0.5	0.977318	
3.6	0	1	

3.8	-5	0.748496	
3.8	-4	0.80432	
3.8	-3	0.857392	
3.8	-2	0.906708	
3.8	-1.5	0.93051	
3.8	-1	0.953928	
3.8	-0.5	0.977098	
3.8	0	1	

4	-5	0.75017	
4	-4	0.805008	
4	-3	0.857218	
4	-2	0.90632	
4	-1.5	0.930162	
4	-1	0.953676	
4	-0.5	0.976954	
4	0	1	



==> aux/tables/cluster_data/density_U12_36.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-5	0.713224	
0.5	-4	0.82814	
0.5	-3	0.918274	
0.5	-2	0.974098	
0.5	-1.5	0.988624	
0.5	-1	0.995404	
0.5	-0.5	0.99828	
0.5	0	1	

0.6	-5	0.719712	
0.6	-4	0.832472	
0.6	-3	0.917694	
0.6	-2	0.971192	
0.6	-1.5	0.98564	
0.6	-1	0.993386	
0.6	-0.5	0.997372	
0.6	0	1	

0.7	-5	0.725766	
0.7	-4	0.834536	
0.7	-3	0.917978	
0.7	-2	0.968974	
0.7	-1.5	0.982448	
0.7	-1	0.991232	
0.7	-0.5	0.996334	
0.7	0	1	

0.8	-5	0.730856	
0.8	-4	0.836446	
0.8	-3	0.91629	
0.8	-2	0.965522	
0.8	-1.5	0.979488	
0.8	-1	0.988964	
0.8	-0.5	0.995264	
0.8	0	1	

0.9	-5	0.73479	
0.9	-4	0.837042	
0.9	-3	0.913956	
0.9	-2	0.962048	
0.9	-1.5	0.976772	
0.9	-1	0.986964	
0.9	-0.5	0.994134	
0.9	0	1	

1	-5	0.738146	
1	-4	0.836966	
1	-3	0.911318	
1	-2	0.958836	
1	-1.5	0.973616	
1	-1	0.984798	
1	-0.5	0.992608	
1	0	1	

1.2	-5	0.742216	
1.2	-4	0.835208	
1.2	-3	0.905114	
1.2	-2	0.951862	
1.2	-1.5	0.96805	
1.2	-1	0.980404	
1.2	-0.5	0.990646	
1.2	0	1	

1.4	-5	0.744284	
1.4	-4	0.831534	
1.4	-3	0.89827	
1.4	-2	0.945148	
1.4	-1.5	0.962266	
1.4	-1	0.976464	
1.4	-0.5	0.988658	
1.4	0	1	

1.6	-5	0.745288	
1.6	-4	0.827748	
1.6	-3	0.891476	
1.6	-2	0.93889	
1.6	-1.5	0.957152	
1.6	-1	0.97271	
1.6	-0.5	0.986744	
1.6	0	1	

1.8	-5	0.745134	
1.8	-4	0.823416	
1.8	-3	0.885576	
1.8	-2	0.933246	
1.8	-1.5	0.952366	
1.8	-1	0.969426	
1.8	-0.5	0.985052	
1.8	0	1	

2	-5	0.744654	
2	-4	0.819064	
2	-3	0.879684	
2	-2	0.927926	
2	-1.5	0.94805	
2	-1	0.966394	
2	-0.5	0.983516	
2	0	1	

2.2	-5	0.744226	
2.2	-4	0.815208	
2.2	-3	0.87503	
2.2	-2	0.923458	
2.2	-1.5	0.944258	
2.2	-1	0.963818	
2.2	-0.5	0.982174	
2.2	0	1	

2.4	-5	0.743884	
2.4	-4	0.812048	
2.4	-3	0.870656	
2.4	-2	0.919612	
2.4	-1.5	0.941208	
2.4	-1	0.961566	
2.4	-0.5	0.981014	
2.4	0	1	

2.6	-5	0.743724	
2.6	-4	0.809464	
2.6	-3	0.866962	
2.6	-2	0.916286	
2.6	-1.5	0.938546	
2.6	-1	0.959626	
2.6	-0.5	0.980042	
2.6	0	1	

2.8	-5	0.743582	
2.8	-4	0.807436	
2.8	-3	0.863954	
2.8	-2	0.913548	
2.8	-1.5	0.936208	
2.8	-1	0.958058	
2.8	-0.5	0.979224	
2.8	0	1	

3	-5	0.74392	
3	-4	0.805974	
3	-3	0.861496	
3	-2	0.911464	
3	-1.5	0.934458	
3	-1	0.956818	
3	-0.5	0.978566	
3	0	1	

3.2	-5	0.744662	
3.2	-4	0.804992	
3.2	-3	0.859884	
3.2	-2	0.909678	
3.2	-1.5	0.933022	
3.2	-1	0.95573	
3.2	-0.5	0.97803	
3.2	0	1	

3.4	-5	0.745736	
3.4	-4	0.804316	
3.4	-3	0.85854	
3.4	-2	0.90831	
3.4	-1.5	0.931924	
3.4	-1	0.954972	
3.4	-0.5	0.977592	
3.4	0	1	

3.6	-5	0.74706	
3.6	-4	0.804092	
3.6	-3	0.857672	
3.6	-2	0.907358	
3.6	-1.5	0.93109	
3.6	-1	0.95439	
3.6	-0.5	0.9773	
3.6	0	1	

3.8	-5	0.748396	
3.8	-4	0.804522	
3.8	-3	0.857126	
3.8	-2	0.906728	
3.8	-1.5	0.930494	
3.8	-1	0.953938	
3.8	-0.5	0.9771	
3.8	0	1	

4	-5	0.750298	
4	-4	0.805206	
4	-3	0.85701	
4	-2	0.90631	
4	-1.5	0.930112	
4	-1	0.953654	
4	-0.5	0.97692	
4	0	1	



==> aux/tables/cluster_data/density_U12_48.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-4	0.827576	
0.5	-3	0.919102	
0.5	-2	0.975668	
0.5	-1.5	0.989284	
0.5	-1	0.995612	
0.5	-0.5	0.998386	
0.5	0	1	

0.6	-4	0.832194	
0.6	-3	0.91934	
0.6	-2	0.972556	
0.6	-1.5	0.986062	
0.6	-1	0.993382	
0.6	-0.5	0.99752	
0.6	0	1	

0.7	-4	0.835164	
0.7	-3	0.918562	
0.7	-2	0.969396	
0.7	-1.5	0.983006	
0.7	-1	0.991378	
0.7	-0.5	0.996494	
0.7	0	1	

0.8	-4	0.837092	
0.8	-3	0.916528	
0.8	-2	0.966	
0.8	-1.5	0.979812	
0.8	-1	0.989184	
0.8	-0.5	0.995432	
0.8	0	1	

0.9	-4	0.837462	
0.9	-3	0.914778	
0.9	-2	0.962514	
0.9	-1.5	0.976996	
0.9	-1	0.98695	
0.9	-0.5	0.994184	
0.9	0	1	

1	-4	0.837684	
1	-3	0.911688	
1	-2	0.95908	
1	-1.5	0.974052	
1	-1	0.985046	
1	-0.5	0.99286	
1	0	1	

1.2	-4	0.835252	
1.2	-3	0.905408	
1.2	-2	0.951936	
1.2	-1.5	0.968158	
1.2	-1	0.980592	
1.2	-0.5	0.99076	
1.2	0	1	

1.4	-4	0.83163	
1.4	-3	0.89844	
1.4	-2	0.945428	
1.4	-1.5	0.962468	
1.4	-1	0.976506	
1.4	-0.5	0.988664	
1.4	0	1	

1.6	-4	0.827772	
1.6	-3	0.891802	
1.6	-2	0.939098	
1.6	-1.5	0.957086	
1.6	-1	0.972838	
1.6	-0.5	0.986808	
1.6	0	1	

1.8	-4	0.823232	
1.8	-3	0.88559	
1.8	-2	0.933024	
1.8	-1.5	0.952286	
1.8	-1	0.969462	
1.8	-0.5	0.985016	
1.8	0	1	

2	-4	0.819172	
2	-3	0.879946	
2	-2	0.928044	
2	-1.5	0.948036	
2	-1	0.966432	
2	-0.5	0.983552	
2	0	1	

2.2	-4	0.815448	
2.2	-3	0.875154	
2.2	-2	0.923428	
2.2	-1.5	0.944232	
2.2	-1	0.96375	
2.2	-0.5	0.982214	
2.2	0	1	

2.4	-4	0.812048	
2.4	-3	0.870732	
2.4	-2	0.91943	
2.4	-1.5	0.941162	
2.4	-1	0.961548	
2.4	-0.5	0.981016	
2.4	0	1	

2.6	-4	0.809328	
2.6	-3	0.866848	
2.6	-2	0.916106	
2.6	-1.5	0.93849	
2.6	-1	0.959604	
2.6	-0.5	0.980002	
2.6	0	1	

2.8	-4	0.807444	
2.8	-3	0.86376	
2.8	-2	0.913362	
2.8	-1.5	0.936224	
2.8	-1	0.958032	
2.8	-0.5	0.979236	
2.8	0	1	

3	-4	0.805944	
3	-3	0.861406	
3	-2	0.911276	
3	-1.5	0.934446	
3	-1	0.95681	
3	-0.5	0.97854	
3	0	1	

3.2	-4	0.804994	
3.2	-3	0.859578	
3.2	-2	0.909548	
3.2	-1.5	0.933098	
3.2	-1	0.955732	
3.2	-0.5	0.97805	
3.2	0	1	

3.4	-4	0.804548	
3.4	-3	0.858476	
3.4	-2	0.90834	
3.4	-1.5	0.931824	
3.4	-1	0.954958	
3.4	-0.5	0.977638	
3.4	0	1	

3.6	-4	0.804194	
3.6	-3	0.857544	
3.6	-2	0.907276	
3.6	-1.5	0.93101	
3.6	-1	0.954326	
3.6	-0.5	0.977278	
3.6	0	1	

3.8	-4	0.804532	
3.8	-3	0.857056	
3.8	-2	0.906634	
3.8	-1.5	0.930484	
3.8	-1	0.953966	
3.8	-0.5	0.977068	
3.8	0	1	

4	-4	0.805248	
4	-3	0.85718	
4	-2	0.906246	
4	-1.5	0.93013	
4	-1	0.953614	
4	-0.5	0.976896	
4	0	1	



==> aux/tables/cluster_data/density_U12_64.dat <==
0.25	0	1	

0.3	0	1	

0.35	0	1	

0.4	0	1	

0.5	-5	0.71334	
0.5	-4	0.830324	
0.5	-3	0.919932	
0.5	-2	0.976028	
0.5	-1.5	0.989354	
0.5	-1	0.99569	
0.5	-0.5	0.998486	
0.5	0	1	

0.6	-5	0.719164	
0.6	-4	0.832472	
0.6	-3	0.920466	
0.6	-2	0.972612	
0.6	-1.5	0.986206	
0.6	-1	0.993868	
0.6	-0.5	0.997562	
0.6	0	1	

0.7	-5	0.725802	
0.7	-4	0.835222	
0.7	-3	0.918332	
0.7	-2	0.969858	
0.7	-1.5	0.983378	
0.7	-1	0.991522	
0.7	-0.5	0.996356	
0.7	0	1	

0.8	-5	0.731548	
0.8	-4	0.837338	
0.8	-3	0.916514	
0.8	-2	0.966394	
0.8	-1.5	0.980002	
0.8	-1	0.989314	
0.8	-0.5	0.995388	
0.8	0	1	

0.9	-5	0.735052	
0.9	-4	0.837108	
0.9	-3	0.915226	
0.9	-2	0.962588	
0.9	-1.5	0.977016	
0.9	-1	0.987238	
0.9	-0.5	0.994368	
0.9	0	1	

1	-5	0.737804	
1	-4	0.838042	
1	-3	0.912106	
1	-2	0.95924	
1	-1.5	0.974152	
1	-1	0.985128	
1	-0.5	0.993244	
1	0	1	

1.2	-5	0.742496	
1.2	-4	0.835362	
1.2	-3	0.905484	
1.2	-2	0.952178	
1.2	-1.5	0.968006	
1.2	-1	0.980524	
1.2	-0.5	0.990848	
1.2	0	1	

1.4	-5	0.74455	
1.4	-4	0.832096	
1.4	-3	0.898786	
1.4	-2	0.945606	
1.4	-1.5	0.962564	
1.4	-1	0.976654	
1.4	-0.5	0.988784	
1.4	0	1	

1.6	-5	0.74498	
1.6	-4	0.827524	
1.6	-3	0.89186	
1.6	-2	0.939118	
1.6	-1.5	0.957462	
1.6	-1	0.972772	
1.6	-0.5	0.986836	
1.6	0	1	

1.8	-5	0.745046	
1.8	-4	0.823048	
1.8	-3	0.885192	
1.8	-2	0.93315	
1.8	-1.5	0.952316	
1.8	-1	0.969268	
1.8	-0.5	0.98505	
1.8	0	1	

2	-5	0.74457	
2	-4	0.818948	
2	-3	0.879864	
2	-2	0.927998	
2	-1.5	0.948102	
2	-1	0.96637	
2	-0.5	0.983516	
2	0	1	

2.2	-5	0.744332	
2.2	-4	0.815382	
2.2	-3	0.875172	
2.2	-2	0.923294	
2.2	-1.5	0.944482	
2.2	-1	0.963772	
2.2	-0.5	0.982142	
2.2	0	1	

2.4	-5	0.743868	
2.4	-4	0.811842	
2.4	-3	0.870506	
2.4	-2	0.919324	
2.4	-1.5	0.941304	
2.4	-1	0.961432	
2.4	-0.5	0.98097	
2.4	0	1	

2.6	-5	0.74383	
2.6	-4	0.809764	
2.6	-3	0.866844	
2.6	-2	0.916092	
2.6	-1.5	0.938414	
2.6	-1	0.959584	
2.6	-0.5	0.979988	
2.6	0	1	

2.8	-5	0.744074	
2.8	-4	0.80774	
2.8	-3	0.86386	
2.8	-2	0.913608	
2.8	-1.5	0.936384	
2.8	-1	0.958102	
2.8	-0.5	0.979148	
2.8	0	1	

3	-5	0.744304	
3	-4	0.805976	
3	-3	0.861496	
3	-2	0.911222	
3	-1.5	0.934348	
3	-1	0.95665	
3	-0.5	0.978526	
3	0	1	

3.2	-5	0.744696	
3.2	-4	0.805004	
3.2	-3	0.859842	
3.2	-2	0.909356	
3.2	-1.5	0.933008	
3.2	-1	0.955692	
3.2	-0.5	0.977924	
3.2	0	1	

3.4	-5	0.745722	
3.4	-4	0.804594	
3.4	-3	0.858236	
3.4	-2	0.908244	
3.4	-1.5	0.9318	
3.4	-1	0.954926	
3.4	-0.5	0.977584	
3.4	0	1	

3.6	-5	0.746942	
3.6	-4	0.804082	
3.6	-3	0.857524	
3.6	-2	0.907192	
3.6	-1.5	0.931044	
3.6	-1	0.9543	
3.6	-0.5	0.97725	
3.6	0	1	

3.8	-5	0.748518	
3.8	-4	0.804598	
3.8	-3	0.857026	
3.8	-2	0.906628	
3.8	-1.5	0.930504	
3.8	-1	0.953898	
3.8	-0.5	0.977004	
3.8	0	1	

4	-5	0.750274	
4	-4	0.804814	
4	-3	0.856964	
4	-2	0.906252	
4	-1.5	0.930142	
4	-1	0.953612	
4	-0.5	0.97685	
4	0	1	



==> aux/tables/cluster_data/density_U4_1.dat <==
0.15	-24	-2.9765e-05	
0.15	-22	-2.3108e-05	
0.15	-20	-1.755564e-05	
0.15	-18	-1.35847e-05	
0.15	-16	-9.98906e-06	
0.15	-14	-6.47498e-06	
0.15	-12	-4.83212e-06	
0.15	-11	-3.50546e-06	
0.15	-10	-2.52722e-06	
0.15	-9	5.05194e-07	
0.15	-8	0.00204396	
0.15	-7	0.035012	
0.15	-6	0.1018224	
0.15	-5	0.1969612	
0.15	-4	0.326328	
0.15	-3	0.497006	
0.15	-2	0.67494	
0.15	-1.5	0.75914	
0.15	-1	0.841256	
0.15	-0.5	0.921168	
0.15	0	1	

0.2	-24	-1.234218e-05	
0.2	-22	-9.78018e-06	
0.2	-20	-7.77014e-06	
0.2	-18	-5.87292e-06	
0.2	-16	-4.88392e-06	
0.2	-14	-3.21192e-06	
0.2	-12	-2.8956e-06	
0.2	-11	-1.959982e-06	
0.2	-10	-1.291868e-06	
0.2	-9	1.997928e-05	
0.2	-8	0.003223	
0.2	-7	0.0363986	
0.2	-6	0.1030714	
0.2	-5	0.1987566	
0.2	-4	0.329082	
0.2	-3	0.498026	
0.2	-2	0.675216	
0.2	-1.5	0.76001	
0.2	-1	0.841698	
0.2	-0.5	0.921392	
0.2	0	1	

0.25	-24	-6.01146e-06	
0.25	-22	-5.20498e-06	
0.25	-20	-4.3157e-06	
0.25	-18	-2.80246e-06	
0.25	-16	-2.3192e-06	
0.25	-14	-1.271052e-06	
0.25	-12	-5.9215e-07	
0.25	-11	-1.29006e-06	
0.25	-10	1.600776e-06	
0.25	-9	9.51726e-05	
0.25	-8	0.004491	
0.25	-7	0.037583	
0.25	-6	0.1040774	
0.25	-5	0.200678	
0.25	-4	0.33284	
0.25	-3	0.500786	
0.25	-2	0.676452	
0.25	-1.5	0.760598	
0.25	-1	0.842248	
0.25	-0.5	0.921586	
0.25	0	1	

0.3	-24	-4.18338e-06	
0.3	-22	-3.32934e-06	
0.3	-20	-1.983506e-06	
0.3	-18	-1.675374e-06	
0.3	-16	-1.111612e-06	
0.3	-14	-6.48072e-07	
0.3	-12	-6.534e-07	
0.3	-11	3.46002e-07	
0.3	-10	7.18328e-06	
0.3	-9	0.000258078	
0.3	-8	0.00577966	
0.3	-7	0.0392686	
0.3	-6	0.1059584	
0.3	-5	0.203276	
0.3	-4	0.336182	
0.3	-3	0.503704	
0.3	-2	0.677376	
0.3	-1.5	0.761574	
0.3	-1	0.843016	
0.3	-0.5	0.922062	
0.3	0	1	

0.4	-24	-1.620632e-06	
0.4	-22	-9.0847e-07	
0.4	-20	-1.026894e-06	
0.4	-18	-4.83742e-07	
0.4	-16	-5.78986e-07	
0.4	-14	-1.970338e-07	
0.4	-12	9.24188e-07	
0.4	-11	6.76064e-06	
0.4	-10	8.57568e-05	
0.4	-9	0.00094624	
0.4	-8	0.00931	
0.4	-7	0.043961	
0.4	-6	0.1102438	
0.4	-5	0.209792	
0.4	-4	0.344618	
0.4	-3	0.509722	
0.4	-2	0.681028	
0.4	-1.5	0.764212	
0.4	-1	0.844752	
0.4	-0.5	0.922908	
0.4	0	1	

0.5	-24	-8.76196e-07	
0.5	-22	-6.97006e-07	
0.5	-20	-4.09736e-08	
0.5	-18	2.47708e-07	
0.5	-16	-7.74594e-07	
0.5	-14	2.52482e-07	
0.5	-12	5.66326e-06	
0.5	-11	3.88192e-05	
0.5	-10	0.0003051	
0.5	-9	0.00229546	
0.5	-8	0.01346798	
0.5	-7	0.0492536	
0.5	-6	0.117132	
0.5	-5	0.21819	
0.5	-4	0.353976	
0.5	-3	0.515798	
0.5	-2	0.685242	
0.5	-1.5	0.767428	
0.5	-1	0.846786	
0.5	-0.5	0.924024	
0.5	0	1	

0.6	-24	-7.58272e-07	
0.6	-22	-2.23108e-07	
0.6	-20	-1.085474e-06	
0.6	-18	-4.7504e-07	
0.6	-16	-2.48126e-07	
0.6	-14	1.515916e-06	
0.6	-12	2.73268e-05	
0.6	-11	0.0001518368	
0.6	-10	0.000844736	
0.6	-9	0.00427764	
0.6	-8	0.01828664	
0.6	-7	0.0562298	
0.6	-6	0.125203	
0.6	-5	0.227984	
0.6	-4	0.363556	
0.6	-3	0.523682	
0.6	-2	0.68988	
0.6	-1.5	0.771012	
0.6	-1	0.849124	
0.6	-0.5	0.925154	
0.6	0	1	

0.7	-24	-1.087922e-06	
0.7	-22	-8.9394e-07	
0.7	-20	2.92516e-07	
0.7	-18	5.66134e-07	
0.7	-16	-2.27088e-07	
0.7	-14	4.85934e-06	
0.7	-12	0.0001028472	
0.7	-11	0.000427636	
0.7	-10	0.001768402	
0.7	-9	0.00689122	
0.7	-8	0.0236426	
0.7	-7	0.063733	
0.7	-6	0.1344334	
0.7	-5	0.238666	
0.7	-4	0.373882	
0.7	-3	0.5319	
0.7	-2	0.694834	
0.7	-1.5	0.774232	
0.7	-1	0.85138	
0.7	-0.5	0.926446	
0.7	0	1	

0.8	-24	5.1914e-07	
0.8	-22	-9.66146e-07	
0.8	-20	3.86136e-07	
0.8	-18	1.835972e-08	
0.8	-16	2.50384e-06	
0.8	-14	2.2264e-05	
0.8	-12	0.000260682	
0.8	-11	0.0009112	
0.8	-10	0.0031198	
0.8	-9	0.01029884	
0.8	-8	0.0299504	
0.8	-7	0.0723664	
0.8	-6	0.1454892	
0.8	-5	0.250004	
0.8	-4	0.385116	
0.8	-3	0.539708	
0.8	-2	0.69973	
0.8	-1.5	0.777854	
0.8	-1	0.853864	
0.8	-0.5	0.927466	
0.8	0	1	

0.9	-24	6.52574e-07	
0.9	-22	4.57904e-07	
0.9	-20	-9.56142e-07	
0.9	-18	1.372686e-06	
0.9	-16	6.72894e-06	
0.9	-14	6.67776e-05	
0.9	-12	0.000566484	
0.9	-11	0.001757216	
0.9	-10	0.00508764	
0.9	-9	0.0143784	
0.9	-8	0.036913	
0.9	-7	0.0822546	
0.9	-6	0.1566328	
0.9	-5	0.261944	
0.9	-4	0.395948	
0.9	-3	0.547774	
0.9	-2	0.704806	
0.9	-1.5	0.781222	
0.9	-1	0.85608	
0.9	-0.5	0.928584	
0.9	0	1	

1	-24	-7.36724e-07	
1	-22	-1.131104e-06	
1	-20	1.634342e-07	
1	-18	3.47972e-06	
1	-16	1.920222e-05	
1	-14	0.0001528762	
1	-12	0.001106806	
1	-11	0.0028976	
1	-10	0.00768646	
1	-9	0.01923526	
1	-8	0.0445534	
1	-7	0.0926064	
1	-6	0.1687788	
1	-5	0.274982	
1	-4	0.406782	
1	-3	0.556514	
1	-2	0.70971	
1	-1.5	0.784796	
1	-1	0.858024	
1	-0.5	0.929434	
1	0	1	

1.2	-24	-4.5105e-07	
1.2	-22	1.305448e-06	
1.2	-20	2.77516e-06	
1.2	-18	2.05012e-05	
1.2	-16	0.0001098236	
1.2	-14	0.000558418	
1.2	-12	0.00292478	
1.2	-11	0.00654164	
1.2	-10	0.01441546	
1.2	-9	0.0308808	
1.2	-8	0.0623088	
1.2	-7	0.1152948	
1.2	-6	0.1941414	
1.2	-5	0.300584	
1.2	-4	0.429448	
1.2	-3	0.572422	
1.2	-2	0.71908	
1.2	-1.5	0.791552	
1.2	-1	0.862264	
1.2	-0.5	0.931426	
1.2	0	1	

1.4	-24	1.088198e-06	
1.4	-22	6.61894e-06	
1.4	-20	2.29858e-05	
1.4	-18	9.03506e-05	
1.4	-16	0.000364472	
1.4	-14	0.001520892	
1.4	-12	0.00614238	
1.4	-11	0.0122707	
1.4	-10	0.0240016	
1.4	-9	0.0453336	
1.4	-8	0.0823728	
1.4	-7	0.1396842	
1.4	-6	0.220864	
1.4	-5	0.326342	
1.4	-4	0.451196	
1.4	-3	0.58825	
1.4	-2	0.728412	
1.4	-1.5	0.797514	
1.4	-1	0.866092	
1.4	-0.5	0.9332	
1.4	0	1	

1.6	-24	5.43292e-06	
1.6	-22	2.12472e-05	
1.6	-20	7.54966e-05	
1.6	-18	0.000266202	
1.6	-16	0.000927918	
1.6	-14	0.00326022	
1.6	-12	0.01099386	
1.6	-11	0.01992036	
1.6	-10	0.0357252	
1.6	-9	0.0621652	
1.6	-8	0.1039342	
1.6	-7	0.1647242	
1.6	-6	0.247618	
1.6	-5	0.351276	
1.6	-4	0.471982	
1.6	-3	0.603014	
1.6	-2	0.73707	
1.6	-1.5	0.80396	
1.6	-1	0.869782	
1.6	-0.5	0.935072	
1.6	0	1	

1.8	-24	2.25914e-05	
1.8	-22	7.05598e-05	
1.8	-20	0.00021431	
1.8	-18	0.000661876	
1.8	-16	0.001998584	
1.8	-14	0.0060171	
1.8	-12	0.0176425	
1.8	-11	0.0297806	
1.8	-10	0.0496444	
1.8	-9	0.080606	
1.8	-8	0.1261562	
1.8	-7	0.1901626	
1.8	-6	0.27359	
1.8	-5	0.376138	
1.8	-4	0.492338	
1.8	-3	0.61696	
1.8	-2	0.745846	
1.8	-1.5	0.809868	
1.8	-1	0.873746	
1.8	-0.5	0.93699	
1.8	0	1	

2	-24	6.73304e-05	
2	-22	0.0001888132	
2	-20	0.00050146	
2	-18	0.001375968	
2	-16	0.00370746	
2	-14	0.0099199	
2	-12	0.0258974	
2	-11	0.0415416	
2	-10	0.0652574	
2	-9	0.1003692	
2	-8	0.1496472	
2	-7	0.21561	
2	-6	0.299334	
2	-5	0.399132	
2	-4	0.511516	
2	-3	0.630606	
2	-2	0.75442	
2	-1.5	0.81605	
2	-1	0.877538	
2	-0.5	0.93887	
2	0	1	

2.2	-24	0.000167299	
2.2	-22	0.000416956	
2.2	-20	0.001024844	
2.2	-18	0.0025243	
2.2	-16	0.00617124	
2.2	-14	0.01512426	
2.2	-12	0.0358596	
2.2	-11	0.0546222	
2.2	-10	0.0820386	
2.2	-9	0.1207262	
2.2	-8	0.1729082	
2.2	-7	0.24073	
2.2	-6	0.32304	
2.2	-5	0.420884	
2.2	-4	0.52896	
2.2	-3	0.643906	
2.2	-2	0.762236	
2.2	-1.5	0.82191	
2.2	-1	0.881406	
2.2	-0.5	0.940716	
2.2	0	1	

2.4	-24	0.000356542	
2.4	-22	0.000806338	
2.4	-20	0.001864764	
2.4	-18	0.00420104	
2.4	-16	0.00953954	
2.4	-14	0.0215134	
2.4	-12	0.0472304	
2.4	-11	0.0693194	
2.4	-10	0.0998632	
2.4	-9	0.1414074	
2.4	-8	0.1959164	
2.4	-7	0.264712	
2.4	-6	0.34668	
2.4	-5	0.441656	
2.4	-4	0.545892	
2.4	-3	0.65628	
2.4	-2	0.770138	
2.4	-1.5	0.827668	
2.4	-1	0.885032	
2.4	-0.5	0.942552	
2.4	0	1	

2.6	-24	0.000659446	
2.6	-22	0.001404496	
2.6	-20	0.00304532	
2.6	-18	0.00650912	
2.6	-16	0.01386114	
2.6	-14	0.0290972	
2.6	-12	0.0599676	
2.6	-11	0.0848624	
2.6	-10	0.1187042	
2.6	-9	0.1623912	
2.6	-8	0.218736	
2.6	-7	0.287562	
2.6	-6	0.36873	
2.6	-5	0.46123	
2.6	-4	0.561874	
2.6	-3	0.668324	
2.6	-2	0.777884	
2.6	-1.5	0.8333	
2.6	-1	0.888708	
2.6	-0.5	0.944336	
2.6	0	1	

2.8	-24	0.001132352	
2.8	-22	0.0023077	
2.8	-20	0.00467036	
2.8	-18	0.00947404	
2.8	-16	0.01906706	
2.8	-14	0.0379454	
2.8	-12	0.073524	
2.8	-11	0.1009574	
2.8	-10	0.1373084	
2.8	-9	0.1837254	
2.8	-8	0.240802	
2.8	-7	0.309502	
2.8	-6	0.389768	
2.8	-5	0.479418	
2.8	-4	0.57707	
2.8	-3	0.679324	
2.8	-2	0.78517	
2.8	-1.5	0.83866	
2.8	-1	0.89236	
2.8	-0.5	0.946118	
2.8	0	1	

3	-24	0.001823872	
3	-22	0.00352966	
3	-20	0.00683112	
3	-18	0.0131989	
3	-16	0.0251872	
3	-14	0.0476836	
3	-12	0.0879118	
3	-11	0.1176902	
3	-10	0.1562014	
3	-9	0.204136	
3	-8	0.262224	
3	-7	0.330666	
3	-6	0.409616	
3	-5	0.496828	
3	-4	0.591168	
3	-3	0.690094	
3	-2	0.792226	
3	-1.5	0.843994	
3	-1	0.89575	
3	-0.5	0.947878	
3	0	1	

3.2	-24	0.00276722	
3.2	-22	0.00515168	
3.2	-20	0.00950664	
3.2	-18	0.01763344	
3.2	-16	0.032234	
3.2	-14	0.058336	
3.2	-12	0.1028762	
3.2	-11	0.1351418	
3.2	-10	0.1748884	
3.2	-9	0.223914	
3.2	-8	0.283122	
3.2	-7	0.350864	
3.2	-6	0.428548	
3.2	-5	0.513456	
3.2	-4	0.604554	
3.2	-3	0.700312	
3.2	-2	0.799004	
3.2	-1.5	0.848874	
3.2	-1	0.899136	
3.2	-0.5	0.949524	
3.2	0	1	

3.4	-24	0.003991	
3.4	-22	0.00718498	
3.4	-20	0.01279454	
3.4	-18	0.0228068	
3.4	-16	0.040127	
3.4	-14	0.0695108	
3.4	-12	0.1181216	
3.4	-11	0.1524498	
3.4	-10	0.1935592	
3.4	-9	0.243718	
3.4	-8	0.302934	
3.4	-7	0.36989	
3.4	-6	0.446086	
3.4	-5	0.529056	
3.4	-4	0.617506	
3.4	-3	0.710038	
3.4	-2	0.805454	
3.4	-1.5	0.853632	
3.4	-1	0.902294	
3.4	-0.5	0.951112	
3.4	0	1	

3.6	-24	0.00554822	
3.6	-22	0.00964898	
3.6	-20	0.01665314	
3.6	-18	0.0285852	
3.6	-16	0.0486796	
3.6	-14	0.0816666	
3.6	-12	0.1336152	
3.6	-11	0.1693648	
3.6	-10	0.21212	
3.6	-9	0.263166	
3.6	-8	0.32202	
3.6	-7	0.388684	
3.6	-6	0.462916	
3.6	-5	0.543912	
3.6	-4	0.629518	
3.6	-3	0.719074	
3.6	-2	0.811424	
3.6	-1.5	0.858276	
3.6	-1	0.905356	
3.6	-0.5	0.952646	
3.6	0	1	

3.8	-24	0.00748806	
3.8	-22	0.01256488	
3.8	-20	0.0211648	
3.8	-18	0.0350628	
3.8	-16	0.0579752	
3.8	-14	0.0940186	
3.8	-12	0.1494504	
3.8	-11	0.1863142	
3.8	-10	0.230208	
3.8	-9	0.281572	
3.8	-8	0.340482	
3.8	-7	0.40602	
3.8	-6	0.478878	
3.8	-5	0.557804	
3.8	-4	0.641028	
3.8	-3	0.727896	
3.8	-2	0.817268	
3.8	-1.5	0.86267	
3.8	-1	0.908276	
3.8	-0.5	0.954096	
3.8	0	1	

4	-24	0.00978536	
4	-22	0.01596316	
4	-20	0.026167	
4	-18	0.0423032	
4	-16	0.0675928	
4	-14	0.1067114	
4	-12	0.1653796	
4	-11	0.203216	
4	-10	0.247776	
4	-9	0.29936	
4	-8	0.3582	
4	-7	0.422472	
4	-6	0.494328	
4	-5	0.570852	
4	-4	0.651704	
4	-3	0.736202	
4	-2	0.822838	
4	-1.5	0.866842	
4	-1	0.911058	
4	-0.5	0.955494	
4	0	1	

4.2	-24	0.0124314	
4.2	-22	0.01983366	
4.2	-20	0.0316136	
4.2	-18	0.0499522	
4.2	-16	0.0780076	
4.2	-14	0.1200698	
4.2	-12	0.1812114	
4.2	-11	0.219616	
4.2	-10	0.264978	
4.2	-9	0.31675	
4.2	-8	0.374778	
4.2	-7	0.438338	
4.2	-6	0.508654	
4.2	-5	0.58334	
4.2	-4	0.662198	
4.2	-3	0.744074	
4.2	-2	0.828204	
4.2	-1.5	0.870792	
4.2	-1	0.913788	
4.2	-0.5	0.956834	
4.2	0	1	

4.4	-24	0.01549358	
4.4	-22	0.0241868	
4.4	-20	0.0375722	
4.4	-18	0.0580138	
4.4	-16	0.088487	
4.4	-14	0.133494	
4.4	-12	0.1965746	
4.4	-11	0.23592	
4.4	-10	0.2816	
4.4	-9	0.333268	
4.4	-8	0.390758	
4.4	-7	0.45373	
4.4	-6	0.522294	
4.4	-5	0.59557	
4.4	-4	0.67204	
4.4	-3	0.751512	
4.4	-2	0.833212	
4.4	-1.5	0.874606	
4.4	-1	0.916302	
4.4	-0.5	0.958118	
4.4	0	1	

4.6	-24	0.01894968	
4.6	-22	0.0290194	
4.6	-20	0.0440204	
4.6	-18	0.0665366	
4.6	-16	0.0994502	
4.6	-14	0.1465908	
4.6	-12	0.211656	
4.6	-11	0.251792	
4.6	-10	0.297726	
4.6	-9	0.34907	
4.6	-8	0.40606	
4.6	-7	0.468222	
4.6	-6	0.53517	
4.6	-5	0.606552	
4.6	-4	0.681374	
4.6	-3	0.758652	
4.6	-2	0.838088	
4.6	-1.5	0.87823	
4.6	-1	0.918686	
4.6	-0.5	0.95931	
4.6	0	1	

4.8	-24	0.022796	
4.8	-22	0.0342572	
4.8	-20	0.0509954	
4.8	-18	0.0756106	
4.8	-16	0.1109012	
4.8	-14	0.1598034	
4.8	-12	0.226656	
4.8	-11	0.267248	
4.8	-10	0.313276	
4.8	-9	0.364558	
4.8	-8	0.420854	
4.8	-7	0.481902	
4.8	-6	0.547584	
4.8	-5	0.61719	
4.8	-4	0.69014	
4.8	-3	0.765426	
4.8	-2	0.842584	
4.8	-1.5	0.881678	
4.8	-1	0.920976	
4.8	-0.5	0.960468	
4.8	0	1	

5	-24	0.0269934	
5	-22	0.0399182	
5	-20	0.0583732	
5	-18	0.0847394	
5	-16	0.122166	
5	-14	0.1730794	
5	-12	0.241468	
5	-11	0.282164	
5	-10	0.328466	
5	-9	0.379322	
5	-8	0.434956	
5	-7	0.495282	
5	-6	0.559686	
5	-5	0.627406	
5	-4	0.698582	
5	-3	0.77194	
5	-2	0.846986	
5	-1.5	0.88503	
5	-1	0.923226	
5	-0.5	0.961558	
5	0	1	

5.2	-24	0.0315538	
5.2	-22	0.045789	
5.2	-20	0.0660752	
5.2	-18	0.0943234	
5.2	-16	0.1336224	
5.2	-14	0.1864316	
5.2	-12	0.255728	
5.2	-11	0.297	
5.2	-10	0.343012	
5.2	-9	0.393622	
5.2	-8	0.448722	
5.2	-7	0.5078	
5.2	-6	0.570828	
5.2	-5	0.637246	
5.2	-4	0.706514	
5.2	-3	0.777988	
5.2	-2	0.851026	
5.2	-1.5	0.88805	
5.2	-1	0.925228	
5.2	-0.5	0.962584	
5.2	0	1	

5.4	-24	0.0365536	
5.4	-22	0.0521436	
5.4	-20	0.073998	
5.4	-18	0.1041696	
5.4	-16	0.1452228	
5.4	-14	0.1996296	
5.4	-12	0.269818	
5.4	-11	0.311244	
5.4	-10	0.357206	
5.4	-9	0.407332	
5.4	-8	0.46167	
5.4	-7	0.52009	
5.4	-6	0.581788	
5.4	-5	0.646382	
5.4	-4	0.714054	
5.4	-3	0.783844	
5.4	-2	0.854978	
5.4	-1.5	0.89107	
5.4	-1	0.927238	
5.4	-0.5	0.96358	
5.4	0	1	

5.6	-24	0.0418728	
5.6	-22	0.0587604	
5.6	-20	0.0822318	
5.6	-18	0.1140672	
5.6	-16	0.156874	
5.6	-14	0.21278	
5.6	-12	0.283328	
5.6	-11	0.325088	
5.6	-10	0.370806	
5.6	-9	0.420406	
5.6	-8	0.474168	
5.6	-7	0.531552	
5.6	-6	0.591998	
5.6	-5	0.65537	
5.6	-4	0.721368	
5.6	-3	0.789348	
5.6	-2	0.858828	
5.6	-1.5	0.8939	
5.6	-1	0.929144	
5.6	-0.5	0.964544	
5.6	0	1	

5.8	-24	0.0475238	
5.8	-22	0.0657662	
5.8	-20	0.0908166	
5.8	-18	0.1241644	
5.8	-16	0.1684802	
5.8	-14	0.225612	
5.8	-12	0.29697	
5.8	-11	0.338466	
5.8	-10	0.383928	
5.8	-9	0.43319	
5.8	-8	0.48614	
5.8	-7	0.54257	
5.8	-6	0.601894	
5.8	-5	0.663986	
5.8	-4	0.728266	
5.8	-3	0.794638	
5.8	-2	0.862334	
5.8	-1.5	0.89658	
5.8	-1	0.930982	
5.8	-0.5	0.965458	
5.8	0	1	

6	-24	0.0532592	
6	-22	0.072944	
6	-20	0.099339	
6	-18	0.134495	
6	-16	0.180153	
6	-14	0.238186	
6	-12	0.309918	
6	-11	0.3515	
6	-10	0.396658	
6	-9	0.445452	
6	-8	0.497498	
6	-7	0.55317	
6	-6	0.611312	
6	-5	0.671994	
6	-4	0.73489	
6	-3	0.799666	
6	-2	0.865746	
6	-1.5	0.899098	
6	-1	0.932632	
6	-0.5	0.966294	
6	0	1	

6.2	-24	0.0592728	
6.2	-22	0.080392	
6.2	-20	0.1079826	
6.2	-18	0.1448738	
6.2	-16	0.191708	
6.2	-14	0.250624	
6.2	-12	0.322638	
6.2	-11	0.364184	
6.2	-10	0.409038	
6.2	-9	0.457194	
6.2	-8	0.508756	
6.2	-7	0.56322	
6.2	-6	0.620354	
6.2	-5	0.679806	
6.2	-4	0.741416	
6.2	-3	0.804548	
6.2	-2	0.869032	
6.2	-1.5	0.90159	
6.2	-1	0.93433	
6.2	-0.5	0.967142	
6.2	0	1	

6.4	-24	0.0654792	
6.4	-22	0.0880304	
6.4	-20	0.117066	
6.4	-18	0.1549846	
6.4	-16	0.202998	
6.4	-14	0.262902	
6.4	-12	0.335014	
6.4	-11	0.376308	
6.4	-10	0.420866	
6.4	-9	0.468676	
6.4	-8	0.519418	
6.4	-7	0.572974	
6.4	-6	0.628882	
6.4	-5	0.687254	
6.4	-4	0.74747	
6.4	-3	0.80925	
6.4	-2	0.872166	
6.4	-1.5	0.90391	
6.4	-1	0.935874	
6.4	-0.5	0.967914	
6.4	0	1	

6.6	-24	0.072152	
6.6	-22	0.0956866	
6.6	-20	0.1261184	
6.6	-18	0.1651646	
6.6	-16	0.214108	
6.6	-14	0.274834	
6.6	-12	0.347028	
6.6	-11	0.388208	
6.6	-10	0.432364	
6.6	-9	0.479542	
6.6	-8	0.529526	
6.6	-7	0.58221	
6.6	-6	0.637266	
6.6	-5	0.69434	
6.6	-4	0.753304	
6.6	-3	0.813788	
6.6	-2	0.875186	
6.6	-1.5	0.906192	
6.6	-1	0.937368	
6.6	-0.5	0.968656	
6.6	0	1	

6.8	-24	0.078858	
6.8	-22	0.103587	
6.8	-20	0.1353146	
6.8	-18	0.1755138	
6.8	-16	0.225334	
6.8	-14	0.286482	
6.8	-12	0.35878	
6.8	-11	0.399684	
6.8	-10	0.443482	
6.8	-9	0.49017	
6.8	-8	0.5392	
6.8	-7	0.59112	
6.8	-6	0.645084	
6.8	-5	0.701192	
6.8	-4	0.758844	
6.8	-3	0.817924	
6.8	-2	0.878088	
6.8	-1.5	0.908414	
6.8	-1	0.938852	
6.8	-0.5	0.96941	
6.8	0	1	

7	-24	0.0856972	
7	-22	0.111757	
7	-20	0.1444276	
7	-18	0.1856712	
7	-16	0.236396	
7	-14	0.297992	
7	-12	0.37012	
7	-11	0.410766	
7	-10	0.454234	
7	-9	0.500198	
7	-8	0.548836	
7	-7	0.599848	
7	-6	0.652958	
7	-5	0.707786	
7	-4	0.764226	
7	-3	0.822006	
7	-2	0.88078	
7	-1.5	0.910446	
7	-1	0.940234	
7	-0.5	0.970096	
7	0	1	

7.2	-24	0.0929236	
7.2	-22	0.1197292	
7.2	-20	0.1536508	
7.2	-18	0.1958322	
7.2	-16	0.24726	
7.2	-14	0.309138	
7.2	-12	0.381	
7.2	-11	0.42159	
7.2	-10	0.46459	
7.2	-9	0.509986	
7.2	-8	0.557946	
7.2	-7	0.608112	
7.2	-6	0.660202	
7.2	-5	0.713986	
7.2	-4	0.76948	
7.2	-3	0.825942	
7.2	-2	0.883394	
7.2	-1.5	0.912442	
7.2	-1	0.941566	
7.2	-0.5	0.970768	
7.2	0	1	

7.4	-24	0.0999502	
7.4	-22	0.1278172	
7.4	-20	0.1628482	
7.4	-18	0.205934	
7.4	-16	0.25806	
7.4	-14	0.319984	
7.4	-12	0.391816	
7.4	-11	0.431844	
7.4	-10	0.474476	
7.4	-9	0.51958	
7.4	-8	0.566794	
7.4	-7	0.616046	
7.4	-6	0.667184	
7.4	-5	0.720118	
7.4	-4	0.774352	
7.4	-3	0.829808	
7.4	-2	0.886004	
7.4	-1.5	0.914364	
7.4	-1	0.942844	
7.4	-0.5	0.971404	
7.4	0	1	

7.6	-24	0.107223	
7.6	-22	0.1361852	
7.6	-20	0.1720976	
7.6	-18	0.215916	
7.6	-16	0.26849	
7.6	-14	0.330738	
7.6	-12	0.402332	
7.6	-11	0.442164	
7.6	-10	0.484338	
7.6	-9	0.52854	
7.6	-8	0.575352	
7.6	-7	0.623668	
7.6	-6	0.67399	
7.6	-5	0.725918	
7.6	-4	0.778982	
7.6	-3	0.833358	
7.6	-2	0.8885	
7.6	-1.5	0.916244	
7.6	-1	0.944094	
7.6	-0.5	0.972024	
7.6	0	1	

7.8	-24	0.1147128	
7.8	-22	0.144604	
7.8	-20	0.1812708	
7.8	-18	0.225802	
7.8	-16	0.27884	
7.8	-14	0.341052	
7.8	-12	0.41257	
7.8	-11	0.45191	
7.8	-10	0.493616	
7.8	-9	0.537404	
7.8	-8	0.58339	
7.8	-7	0.631108	
7.8	-6	0.68053	
7.8	-5	0.731382	
7.8	-4	0.783572	
7.8	-3	0.836736	
7.8	-2	0.89073	
7.8	-1.5	0.917976	
7.8	-1	0.94527	
7.8	-0.5	0.97262	
7.8	0	1	

8	-24	0.1220534	
8	-22	0.1528082	
8	-20	0.190355	
8	-18	0.235394	
8	-16	0.288952	
8	-14	0.351312	
8	-12	0.422482	
8	-11	0.461514	
8	-10	0.50262	
8	-9	0.546062	
8	-8	0.59134	
8	-7	0.63834	
8	-6	0.686684	
8	-5	0.736758	
8	-4	0.78796	
8	-3	0.840122	
8	-2	0.89296	
8	-1.5	0.91961	
8	-1	0.94637	
8	-0.5	0.973168	
8	0	1	

8.2	-24	0.1296798	
8.2	-22	0.1612048	
8.2	-20	0.1995156	
8.2	-18	0.245064	
8.2	-16	0.298734	
8.2	-14	0.361284	
8.2	-12	0.431948	
8.2	-11	0.470656	
8.2	-10	0.511546	
8.2	-9	0.554328	
8.2	-8	0.598856	
8.2	-7	0.645104	
8.2	-6	0.692826	
8.2	-5	0.741956	
8.2	-4	0.792136	
8.2	-3	0.843262	
8.2	-2	0.895152	
8.2	-1.5	0.921258	
8.2	-1	0.947458	
8.2	-0.5	0.973712	
8.2	0	1	

8.4	-24	0.137205	
8.4	-22	0.1693288	
8.4	-20	0.208426	
8.4	-18	0.254632	
8.4	-16	0.308476	
8.4	-14	0.370986	
8.4	-12	0.441282	
8.4	-11	0.479692	
8.4	-10	0.520098	
8.4	-9	0.562224	
8.4	-8	0.606176	
8.4	-7	0.651694	
8.4	-6	0.698738	
8.4	-5	0.74687	
8.4	-4	0.796202	
8.4	-3	0.846334	
8.4	-2	0.897186	
8.4	-1.5	0.92278	
8.4	-1	0.94848	
8.4	-0.5	0.974228	
8.4	0	1	

8.6	-24	0.1446558	
8.6	-22	0.1777566	
8.6	-20	0.217276	
8.6	-18	0.263986	
8.6	-16	0.318068	
8.6	-14	0.3804	
8.6	-12	0.450294	
8.6	-11	0.488362	
8.6	-10	0.528192	
8.6	-9	0.569804	
8.6	-8	0.61331	
8.6	-7	0.658142	
8.6	-6	0.704342	
8.6	-5	0.751708	
8.6	-4	0.800046	
8.6	-3	0.84933	
8.6	-2	0.899208	
8.6	-1.5	0.924318	
8.6	-1	0.949498	
8.6	-0.5	0.974738	
8.6	0	1	

8.8	-24	0.1521558	
8.8	-22	0.186029	
8.8	-20	0.226082	
8.8	-18	0.273136	
8.8	-16	0.327436	
8.8	-14	0.389644	
8.8	-12	0.459048	
8.8	-11	0.496964	
8.8	-10	0.536254	
8.8	-9	0.57737	
8.8	-8	0.620118	
8.8	-7	0.664304	
8.8	-6	0.709814	
8.8	-5	0.756348	
8.8	-4	0.803888	
8.8	-3	0.852162	
8.8	-2	0.90112	
8.8	-1.5	0.925742	
8.8	-1	0.950458	
8.8	-0.5	0.975216	
8.8	0	1	

9	-24	0.1597002	
9	-22	0.1942948	
9	-20	0.234788	
9	-18	0.282234	
9	-16	0.336662	
9	-14	0.398656	
9	-12	0.46762	
9	-11	0.505068	
9	-10	0.54404	
9	-9	0.584524	
9	-8	0.62678	
9	-7	0.670284	
9	-6	0.71501	
9	-5	0.76078	
9	-4	0.807542	
9	-3	0.85497	
9	-2	0.90297	
9	-1.5	0.92713	
9	-1	0.951376	
9	-0.5	0.975676	
9	0	1	

9.2	-24	0.1674682	
9.2	-22	0.202556	
9.2	-20	0.24351	
9.2	-18	0.291022	
9.2	-16	0.345738	
9.2	-14	0.407522	
9.2	-12	0.476044	
9.2	-11	0.513078	
9.2	-10	0.551554	
9.2	-9	0.591644	
9.2	-8	0.633096	
9.2	-7	0.676068	
9.2	-6	0.72011	
9.2	-5	0.765122	
9.2	-4	0.810992	
9.2	-3	0.857626	
9.2	-2	0.904778	
9.2	-1.5	0.928492	
9.2	-1	0.9523	
9.2	-0.5	0.976142	
9.2	0	1	

9.4	-24	0.1751072	
9.4	-22	0.210724	
9.4	-20	0.252224	
9.4	-18	0.29986	
9.4	-16	0.354602	
9.4	-14	0.416124	
9.4	-12	0.48406	
9.4	-11	0.520692	
9.4	-10	0.558908	
9.4	-9	0.598512	
9.4	-8	0.639296	
9.4	-7	0.681666	
9.4	-6	0.724968	
9.4	-5	0.769278	
9.4	-4	0.814442	
9.4	-3	0.860206	
9.4	-2	0.906524	
9.4	-1.5	0.929804	
9.4	-1	0.953162	
9.4	-0.5	0.97657	
9.4	0	1	

9.6	-24	0.1826224	
9.6	-22	0.218966	
9.6	-20	0.26071	
9.6	-18	0.308508	
9.6	-16	0.3632	
9.6	-14	0.424598	
9.6	-12	0.492064	
9.6	-11	0.528234	
9.6	-10	0.566132	
9.6	-9	0.60507	
9.6	-8	0.645356	
9.6	-7	0.686932	
9.6	-6	0.729658	
9.6	-5	0.773316	
9.6	-4	0.81767	
9.6	-3	0.86268	
9.6	-2	0.908184	
9.6	-1.5	0.931066	
9.6	-1	0.954008	
9.6	-0.5	0.976994	
9.6	0	1	

9.8	-24	0.1901428	
9.8	-22	0.22682	
9.8	-20	0.269096	
9.8	-18	0.317016	
9.8	-16	0.371686	
9.8	-14	0.432768	
9.8	-12	0.499778	
9.8	-11	0.53562	
9.8	-10	0.573006	
9.8	-9	0.611412	
9.8	-8	0.651242	
9.8	-7	0.692182	
9.8	-6	0.73421	
9.8	-5	0.777152	
9.8	-4	0.820822	
9.8	-3	0.865088	
9.8	-2	0.9098	
9.8	-1.5	0.932274	
9.8	-1	0.954818	
9.8	-0.5	0.977404	
9.8	0	1	

10	-24	0.19771	
10	-22	0.234702	
10	-20	0.277214	
10	-18	0.32539	
10	-16	0.379878	
10	-14	0.44072	
10	-12	0.507236	
10	-11	0.5427	
10	-10	0.579574	
10	-9	0.617626	
10	-8	0.65702	
10	-7	0.697404	
10	-6	0.738638	
10	-5	0.780894	
10	-4	0.82384	
10	-3	0.867406	
10	-2	0.911348	
10	-1.5	0.933444	
10	-1	0.955598	
10	-0.5	0.977792	
10	0	1	

10.2	-24	0.205104	
10.2	-22	0.242576	
10.2	-20	0.28522	
10.2	-18	0.333604	
10.2	-16	0.387954	
10.2	-14	0.448534	
10.2	-12	0.514602	
10.2	-11	0.549566	
10.2	-10	0.586054	
10.2	-9	0.623754	
10.2	-8	0.662436	
10.2	-7	0.70219	
10.2	-6	0.742928	
10.2	-5	0.784544	
10.2	-4	0.826788	
10.2	-3	0.869596	
10.2	-2	0.912844	
10.2	-1.5	0.934578	
10.2	-1	0.956356	
10.2	-0.5	0.978172	
10.2	0	1	

10.4	-24	0.212476	
10.4	-22	0.250334	
10.4	-20	0.29325	
10.4	-18	0.341688	
10.4	-16	0.395882	
10.4	-14	0.456194	
10.4	-12	0.521632	
10.4	-11	0.55636	
10.4	-10	0.592352	
10.4	-9	0.629544	
10.4	-8	0.66779	
10.4	-7	0.706986	
10.4	-6	0.747122	
10.4	-5	0.788052	
10.4	-4	0.829676	
10.4	-3	0.871768	
10.4	-2	0.914282	
10.4	-1.5	0.935656	
10.4	-1	0.957076	
10.4	-0.5	0.978528	
10.4	0	1	

10.6	-24	0.219862	
10.6	-22	0.258016	
10.6	-20	0.301168	
10.6	-18	0.349562	
10.6	-16	0.4036	
10.6	-14	0.463602	
10.6	-12	0.528556	
10.6	-11	0.56286	
10.6	-10	0.59853	
10.6	-9	0.635196	
10.6	-8	0.67298	
10.6	-7	0.711634	
10.6	-6	0.751178	
10.6	-5	0.791496	
10.6	-4	0.832416	
10.6	-3	0.873872	
10.6	-2	0.915694	
10.6	-1.5	0.936718	
10.6	-1	0.957784	
10.6	-0.5	0.978886	
10.6	0	1	

10.8	-24	0.227172	
10.8	-22	0.26563	
10.8	-20	0.308898	
10.8	-18	0.357436	
10.8	-16	0.411348	
10.8	-14	0.470948	
10.8	-12	0.535332	
10.8	-11	0.569188	
10.8	-10	0.604484	
10.8	-9	0.640724	
10.8	-8	0.677994	
10.8	-7	0.71614	
10.8	-6	0.755182	
10.8	-5	0.794776	
10.8	-4	0.835122	
10.8	-3	0.875878	
10.8	-2	0.917044	
10.8	-1.5	0.937748	
10.8	-1	0.958466	
10.8	-0.5	0.979228	
10.8	0	1	

11	-24	0.234418	
11	-22	0.273078	
11	-20	0.316518	
11	-18	0.365002	
11	-16	0.418872	
11	-14	0.477884	
11	-12	0.541772	
11	-11	0.57544	
11	-10	0.61025	
11	-9	0.646018	
11	-8	0.682836	
11	-7	0.72051	
11	-6	0.75895	
11	-5	0.79805	
11	-4	0.837668	
11	-3	0.877868	
11	-2	0.918384	
11	-1.5	0.93874	
11	-1	0.959128	
11	-0.5	0.97956	
11	0	1	

11.2	-24	0.241612	
11.2	-22	0.280406	
11.2	-20	0.324016	
11.2	-18	0.37248	
11.2	-16	0.426166	
11.2	-14	0.484716	
11.2	-12	0.548148	
11.2	-11	0.581556	
11.2	-10	0.615794	
11.2	-9	0.651266	
11.2	-8	0.687582	
11.2	-7	0.724718	
11.2	-6	0.762606	
11.2	-5	0.80112	
11.2	-4	0.840256	
11.2	-3	0.87974	
11.2	-2	0.91963	
11.2	-1.5	0.939686	
11.2	-1	0.959768	
11.2	-0.5	0.97988	
11.2	0	1	

11.4	-24	0.248772	
11.4	-22	0.287756	
11.4	-20	0.331484	
11.4	-18	0.379858	
11.4	-16	0.43333	
11.4	-14	0.491476	
11.4	-12	0.554374	
11.4	-11	0.587468	
11.4	-10	0.621346	
11.4	-9	0.656342	
11.4	-8	0.692174	
11.4	-7	0.728792	
11.4	-6	0.766198	
11.4	-5	0.804152	
11.4	-4	0.842692	
11.4	-3	0.88165	
11.4	-2	0.920916	
11.4	-1.5	0.940638	
11.4	-1	0.960396	
11.4	-0.5	0.98019	
11.4	0	1	

11.6	-24	0.255838	
11.6	-22	0.29498	
11.6	-20	0.338742	
11.6	-18	0.38708	
11.6	-16	0.440292	
11.6	-14	0.498086	
11.6	-12	0.56027	
11.6	-11	0.593144	
11.6	-10	0.62672	
11.6	-9	0.661184	
11.6	-8	0.696656	
11.6	-7	0.732792	
11.6	-6	0.769674	
11.6	-5	0.807104	
11.6	-4	0.845076	
11.6	-3	0.88347	
11.6	-2	0.922128	
11.6	-1.5	0.941552	
11.6	-1	0.96102	
11.6	-0.5	0.9805	
11.6	0	1	

11.8	-24	0.262828	
11.8	-22	0.302114	
11.8	-20	0.34593	
11.8	-18	0.394132	
11.8	-16	0.447164	
11.8	-14	0.504598	
11.8	-12	0.566208	
11.8	-11	0.598538	
11.8	-10	0.631918	
11.8	-9	0.666006	
11.8	-8	0.701002	
11.8	-7	0.736642	
11.8	-6	0.773024	
11.8	-5	0.809986	
11.8	-4	0.847382	
11.8	-3	0.885182	
11.8	-2	0.923292	
11.8	-1.5	0.942426	
11.8	-1	0.961598	
11.8	-0.5	0.980796	
11.8	0	1	

12	-24	0.269828	
12	-22	0.309178	
12	-20	0.35299	
12	-18	0.401136	
12	-16	0.45383	
12	-14	0.510894	
12	-12	0.57196	
12	-11	0.603966	
12	-10	0.636958	
12	-9	0.670726	
12	-8	0.705206	
12	-7	0.740474	
12	-6	0.776304	
12	-5	0.812724	
12	-4	0.849636	
12	-3	0.88688	
12	-2	0.924432	
12	-1.5	0.943286	
12	-1	0.962168	
12	-0.5	0.981078	
12	0	1	

12.4	-24	0.283412	
12.4	-22	0.322892	
12.4	-20	0.36679	
12.4	-18	0.414698	
12.4	-16	0.466826	
12.4	-14	0.522996	
12.4	-12	0.583154	
12.4	-11	0.614408	
12.4	-10	0.646718	
12.4	-9	0.679692	
12.4	-8	0.713394	
12.4	-7	0.747654	
12.4	-6	0.782622	
12.4	-5	0.81808	
12.4	-4	0.853882	
12.4	-3	0.89012	
12.4	-2	0.926614	
12.4	-1.5	0.944916	
12.4	-1	0.963262	
12.4	-0.5	0.981624	
12.4	0	1	

12.8	-24	0.296738	
12.8	-22	0.336246	
12.8	-20	0.380112	
12.8	-18	0.427744	
12.8	-16	0.479406	
12.8	-14	0.534706	
12.8	-12	0.593804	
12.8	-11	0.624372	
12.8	-10	0.655864	
12.8	-9	0.688232	
12.8	-8	0.721174	
12.8	-7	0.75457	
12.8	-6	0.788586	
12.8	-5	0.823084	
12.8	-4	0.85797	
12.8	-3	0.89321	
12.8	-2	0.928682	
12.8	-1.5	0.946472	
12.8	-1	0.964292	
12.8	-0.5	0.98214	
12.8	0	1	

13.2	-24	0.309712	
13.2	-22	0.349326	
13.2	-20	0.393016	
13.2	-18	0.440194	
13.2	-16	0.491282	
13.2	-14	0.545868	
13.2	-12	0.603696	
13.2	-11	0.634006	
13.2	-10	0.664706	
13.2	-9	0.696208	
13.2	-8	0.728408	
13.2	-7	0.761122	
13.2	-6	0.79433	
13.2	-5	0.827874	
13.2	-4	0.861832	
13.2	-3	0.89611	
13.2	-2	0.93063	
13.2	-1.5	0.947932	
13.2	-1	0.965272	
13.2	-0.5	0.98263	
13.2	0	1	

13.6	-24	0.322514	
13.6	-22	0.362002	
13.6	-20	0.405498	
13.6	-18	0.452382	
13.6	-16	0.502738	
13.6	-14	0.55646	
13.6	-12	0.613364	
13.6	-11	0.642914	
13.6	-10	0.673206	
13.6	-9	0.703916	
13.6	-8	0.735248	
13.6	-7	0.767216	
13.6	-6	0.799646	
13.6	-5	0.83241	
13.6	-4	0.865528	
13.6	-3	0.898876	
13.6	-2	0.932468	
13.6	-1.5	0.949312	
13.6	-1	0.966192	
13.6	-0.5	0.983092	
13.6	0	1	

14	-24	0.33483	
14	-22	0.374416	
14	-20	0.417506	
14	-18	0.464072	
14	-16	0.513812	
14	-14	0.566738	
14	-12	0.622534	
14	-11	0.65156	
14	-10	0.681102	
14	-9	0.711356	
14	-8	0.741912	
14	-7	0.77305	
14	-6	0.804706	
14	-5	0.836656	
14	-4	0.868986	
14	-3	0.901498	
14	-2	0.934228	
14	-1.5	0.950648	
14	-1	0.96708	
14	-0.5	0.98354	
14	0	1	

14.4	-24	0.34664	
14.4	-22	0.38614	
14.4	-20	0.42918	
14.4	-18	0.475272	
14.4	-16	0.52437	
14.4	-14	0.576576	
14.4	-12	0.631358	
14.4	-11	0.65973	
14.4	-10	0.688704	
14.4	-9	0.718226	
14.4	-8	0.748314	
14.4	-7	0.778734	
14.4	-6	0.809524	
14.4	-5	0.840752	
14.4	-4	0.87224	
14.4	-3	0.903992	
14.4	-2	0.93588	
14.4	-1.5	0.951884	
14.4	-1	0.96792	
14.4	-0.5	0.983954	
14.4	0	1	

14.8	-24	0.358328	
14.8	-22	0.397786	
14.8	-20	0.44046	
14.8	-18	0.486034	
14.8	-16	0.534462	
14.8	-14	0.586048	
14.8	-12	0.639838	
14.8	-11	0.667656	
14.8	-10	0.695952	
14.8	-9	0.724936	
14.8	-8	0.754234	
14.8	-7	0.784078	
14.8	-6	0.814212	
14.8	-5	0.844656	
14.8	-4	0.875378	
14.8	-3	0.906342	
14.8	-2	0.937454	
14.8	-1.5	0.953068	
14.8	-1	0.968708	
14.8	-0.5	0.984344	
14.8	0	1	

15.2	-24	0.369642	
15.2	-22	0.408962	
15.2	-20	0.451378	
15.2	-18	0.49651	
15.2	-16	0.54424	
15.2	-14	0.594884	
15.2	-12	0.647862	
15.2	-11	0.675108	
15.2	-10	0.702968	
15.2	-9	0.731236	
15.2	-8	0.759956	
15.2	-7	0.78909	
15.2	-6	0.81859	
15.2	-5	0.848386	
15.2	-4	0.878398	
15.2	-3	0.908612	
15.2	-2	0.93898	
15.2	-1.5	0.95422	
15.2	-1	0.969464	
15.2	-0.5	0.98473	
15.2	0	1	

15.6	-24	0.380692	
15.6	-22	0.419804	
15.6	-20	0.461814	
15.6	-18	0.506544	
15.6	-16	0.553684	
15.6	-14	0.60354	
15.6	-12	0.655566	
15.6	-11	0.682372	
15.6	-10	0.709602	
15.6	-9	0.737346	
15.6	-8	0.765462	
15.6	-7	0.793954	
15.6	-6	0.822772	
15.6	-5	0.851862	
15.6	-4	0.881212	
15.6	-3	0.91075	
15.6	-2	0.940428	
15.6	-1.5	0.955304	
15.6	-1	0.970192	
15.6	-0.5	0.985094	
15.6	0	1	

16	-24	0.391538	
16	-22	0.4304	
16	-20	0.472024	
16	-18	0.516172	
16	-16	0.562818	
16	-14	0.611834	
16	-12	0.663024	
16	-11	0.689236	
16	-10	0.71601	
16	-9	0.743122	
16	-8	0.77073	
16	-7	0.798636	
16	-6	0.826784	
16	-5	0.855252	
16	-4	0.883926	
16	-3	0.912792	
16	-2	0.94178	
16	-1.5	0.956316	
16	-1	0.970872	
16	-0.5	0.985434	
16	0	1	

16.8	-24	0.411938	
16.8	-22	0.450494	
16.8	-20	0.49132	
16.8	-18	0.534544	
16.8	-16	0.580034	
16.8	-14	0.62743	
16.8	-12	0.676898	
16.8	-11	0.702208	
16.8	-10	0.727974	
16.8	-9	0.754104	
16.8	-8	0.780512	
16.8	-7	0.807294	
16.8	-6	0.834298	
16.8	-5	0.861558	
16.8	-4	0.88903	
16.8	-3	0.916624	
16.8	-2	0.944356	
16.8	-1.5	0.95825	
16.8	-1	0.972156	
16.8	-0.5	0.986076	
16.8	0	1	

17.6	-24	0.431406	
17.6	-22	0.469406	
17.6	-20	0.509504	
17.6	-18	0.551692	
17.6	-16	0.595932	
17.6	-14	0.642002	
17.6	-12	0.689692	
17.6	-11	0.714184	
17.6	-10	0.738998	
17.6	-9	0.764146	
17.6	-8	0.789556	
17.6	-7	0.815256	
17.6	-6	0.841236	
17.6	-5	0.867368	
17.6	-4	0.89367	
17.6	-3	0.920134	
17.6	-2	0.94669	
17.6	-1.5	0.960008	
17.6	-1	0.973332	
17.6	-0.5	0.986664	
17.6	0	1	

18.4	-24	0.449874	
18.4	-22	0.487326	
18.4	-20	0.526544	
18.4	-18	0.5678	
18.4	-16	0.610752	
18.4	-14	0.655436	
18.4	-12	0.701688	
18.4	-11	0.725302	
18.4	-10	0.749156	
18.4	-9	0.773402	
18.4	-8	0.797908	
18.4	-7	0.822638	
18.4	-6	0.847584	
18.4	-5	0.872714	
18.4	-4	0.897968	
18.4	-3	0.923366	
18.4	-2	0.948856	
18.4	-1.5	0.961632	
18.4	-1	0.974416	
18.4	-0.5	0.987206	
18.4	0	1	

19.2	-24	0.46726	
19.2	-22	0.50409	
19.2	-20	0.542578	
19.2	-18	0.582774	
19.2	-16	0.624622	
19.2	-14	0.667926	
19.2	-12	0.712682	
19.2	-11	0.735526	
19.2	-10	0.758662	
19.2	-9	0.782036	
19.2	-8	0.80566	
19.2	-7	0.829424	
19.2	-6	0.853464	
19.2	-5	0.877612	
19.2	-4	0.901946	
19.2	-3	0.926354	
19.2	-2	0.95086	
19.2	-1.5	0.963132	
19.2	-1	0.975416	
19.2	-0.5	0.987706	
19.2	0	1	

20	-24	0.483642	
20	-22	0.519834	
20	-20	0.55755	
20	-18	0.59681	
20	-16	0.637496	
20	-14	0.679624	
20	-12	0.722964	
20	-11	0.745042	
20	-10	0.76741	
20	-9	0.789974	
20	-8	0.812766	
20	-7	0.83576	
20	-6	0.8589	
20	-5	0.882198	
20	-4	0.905608	
20	-3	0.929122	
20	-2	0.952702	
20	-1.5	0.96452	
20	-1	0.97634	
20	-0.5	0.98817	
20	0	1	

20.8	-24	0.49927	
20.8	-22	0.53476	
20.8	-20	0.571684	
20.8	-18	0.610016	
20.8	-16	0.649658	
20.8	-14	0.690574	
20.8	-12	0.73255	
20.8	-11	0.75394	
20.8	-10	0.775532	
20.8	-9	0.797378	
20.8	-8	0.819384	
20.8	-7	0.841618	
20.8	-6	0.863958	
20.8	-5	0.886432	
20.8	-4	0.909008	
20.8	-3	0.931678	
20.8	-2	0.954416	
20.8	-1.5	0.9658	
20.8	-1	0.977196	
20.8	-0.5	0.988596	
20.8	0	1	

21.6	-24	0.514018	
21.6	-22	0.548932	
21.6	-20	0.585112	
21.6	-18	0.622424	
21.6	-16	0.66106	
21.6	-14	0.70076	
21.6	-12	0.741552	
21.6	-11	0.762254	
21.6	-10	0.783222	
21.6	-9	0.804314	
21.6	-8	0.8256	
21.6	-7	0.847068	
21.6	-6	0.86865	
21.6	-5	0.890354	
21.6	-4	0.912162	
21.6	-3	0.934052	
21.6	-2	0.956004	
21.6	-1.5	0.966992	
21.6	-1	0.977992	
21.6	-0.5	0.988994	
21.6	0	1	

22.4	-24	0.528038	
22.4	-22	0.562186	
22.4	-20	0.59755	
22.4	-18	0.63424	
22.4	-16	0.671776	
22.4	-14	0.710416	
22.4	-12	0.749926	
22.4	-11	0.770064	
22.4	-10	0.790346	
22.4	-9	0.810798	
22.4	-8	0.831406	
22.4	-7	0.852172	
22.4	-6	0.873056	
22.4	-5	0.894046	
22.4	-4	0.915132	
22.4	-3	0.93628	
22.4	-2	0.957488	
22.4	-1.5	0.968108	
22.4	-1	0.978734	
22.4	-0.5	0.989366	
22.4	0	1	

23.2	-24	0.541396	
23.2	-22	0.5748	
23.2	-20	0.609434	
23.2	-18	0.645168	
23.2	-16	0.681886	
23.2	-14	0.71942	
23.2	-12	0.757838	
23.2	-11	0.777378	
23.2	-10	0.797008	
23.2	-9	0.81685	
23.2	-8	0.836854	
23.2	-7	0.85697	
23.2	-6	0.877186	
23.2	-5	0.897504	
23.2	-4	0.917898	
23.2	-3	0.93837	
23.2	-2	0.958884	
23.2	-1.5	0.969156	
23.2	-1	0.979434	
23.2	-0.5	0.989716	
23.2	0	1	

24	-24	0.554044	
24	-22	0.586766	
24	-20	0.620616	
24	-18	0.65552	
24	-16	0.691292	
24	-14	0.72793	
24	-12	0.765306	
24	-11	0.784232	
24	-10	0.803318	
24	-9	0.822596	
24	-8	0.841946	
24	-7	0.861476	
24	-6	0.88103	
24	-5	0.90073	
24	-4	0.92049	
24	-3	0.940318	
24	-2	0.960184	
24	-1.5	0.970136	
24	-1	0.980086	
24	-0.5	0.990044	
24	0	1	

24.8	-24	0.566128	
24.8	-22	0.598144	
24.8	-20	0.631216	
24.8	-18	0.665314	
24.8	-16	0.700216	
24.8	-14	0.735886	
24.8	-12	0.772248	
24.8	-11	0.790684	
24.8	-10	0.809238	
24.8	-9	0.82793	
24.8	-8	0.846768	
24.8	-7	0.865666	
24.8	-6	0.884676	
24.8	-5	0.903782	
24.8	-4	0.922942	
24.8	-3	0.942162	
24.8	-2	0.961416	
24.8	-1.5	0.971054	
24.8	-1	0.9807	
24.8	-0.5	0.99035	
24.8	0	1	

25.6	-24	0.57755	
25.6	-22	0.608934	
25.6	-20	0.641392	
25.6	-18	0.674616	
25.6	-16	0.708652	
25.6	-14	0.743416	
25.6	-12	0.77885	
25.6	-11	0.796762	
25.6	-10	0.814856	
25.6	-9	0.832982	
25.6	-8	0.851266	
25.6	-7	0.869632	
25.6	-6	0.888112	
25.6	-5	0.906638	
25.6	-4	0.925234	
25.6	-3	0.943882	
25.6	-2	0.962566	
25.6	-1.5	0.971924	
25.6	-1	0.981278	
25.6	-0.5	0.990638	
25.6	0	1	

26.4	-24	0.588372	
26.4	-22	0.619276	
26.4	-20	0.650928	
26.4	-18	0.683418	
26.4	-16	0.716616	
26.4	-14	0.750536	
26.4	-12	0.785044	
26.4	-11	0.80248	
26.4	-10	0.820058	
26.4	-9	0.83773	
26.4	-8	0.855516	
26.4	-7	0.873386	
26.4	-6	0.89134	
26.4	-5	0.909328	
26.4	-4	0.9274	
26.4	-3	0.945502	
26.4	-2	0.963652	
26.4	-1.5	0.972738	
26.4	-1	0.98182	
26.4	-0.5	0.990912	
26.4	0	1	

27.2	-24	0.598748	
27.2	-22	0.629042	
27.2	-20	0.660054	
27.2	-18	0.691786	
27.2	-16	0.724254	
27.2	-14	0.75728	
27.2	-12	0.790922	
27.2	-11	0.807918	
27.2	-10	0.825016	
27.2	-9	0.842228	
27.2	-8	0.859514	
27.2	-7	0.876912	
27.2	-6	0.894348	
27.2	-5	0.911864	
27.2	-4	0.92943	
27.2	-3	0.947034	
27.2	-2	0.964672	
27.2	-1.5	0.973502	
27.2	-1	0.98233	
27.2	-0.5	0.991166	
27.2	0	1	

28	-24	0.608632	
28	-22	0.638322	
28	-20	0.668738	
28	-18	0.699772	
28	-16	0.73146	
28	-14	0.763714	
28	-12	0.796488	
28	-11	0.813046	
28	-10	0.829736	
28	-9	0.846464	
28	-8	0.863332	
28	-7	0.880236	
28	-6	0.897232	
28	-5	0.914268	
28	-4	0.931364	
28	-3	0.948482	
28	-2	0.965642	
28	-1.5	0.974226	
28	-1	0.982816	
28	-0.5	0.991408	
28	0	1	

28.8	-24	0.618094	
28.8	-22	0.647158	
28.8	-20	0.676988	
28.8	-18	0.707398	
28.8	-16	0.73838	
28.8	-14	0.769856	
28.8	-12	0.801802	
28.8	-11	0.817938	
28.8	-10	0.834202	
28.8	-9	0.850512	
28.8	-8	0.86693	
28.8	-7	0.883402	
28.8	-6	0.899942	
28.8	-5	0.916538	
28.8	-4	0.933176	
28.8	-3	0.949852	
28.8	-2	0.966552	
28.8	-1.5	0.974914	
28.8	-1	0.983272	
28.8	-0.5	0.991636	
28.8	0	1	

29.6	-24	0.62711	
29.6	-22	0.655636	
29.6	-20	0.684784	
29.6	-18	0.714588	
29.6	-16	0.744856	
29.6	-14	0.775646	
29.6	-12	0.80684	
29.6	-11	0.822584	
29.6	-10	0.838404	
29.6	-9	0.854348	
29.6	-8	0.870338	
29.6	-7	0.886402	
29.6	-6	0.902524	
29.6	-5	0.918694	
29.6	-4	0.934906	
29.6	-3	0.95115	
29.6	-2	0.96742	
29.6	-1.5	0.975566	
29.6	-1	0.983706	
29.6	-0.5	0.991852	
29.6	0	1	

30.4	-24	0.635776	
30.4	-22	0.663736	
30.4	-20	0.6923	
30.4	-18	0.72141	
30.4	-16	0.751056	
30.4	-14	0.78114	
30.4	-12	0.811654	
30.4	-11	0.827022	
30.4	-10	0.842476	
30.4	-9	0.85802	
30.4	-8	0.873608	
30.4	-7	0.889296	
30.4	-6	0.904984	
30.4	-5	0.920766	
30.4	-4	0.936552	
30.4	-3	0.9524	
30.4	-2	0.968244	
30.4	-1.5	0.976184	
30.4	-1	0.984122	
30.4	-0.5	0.99206	
30.4	0	1	

31.2	-24	0.64406	
31.2	-22	0.671498	
31.2	-20	0.699458	
31.2	-18	0.727986	
31.2	-16	0.75697	
31.2	-14	0.786386	
31.2	-12	0.816196	
31.2	-11	0.831206	
31.2	-10	0.846296	
31.2	-9	0.861462	
31.2	-8	0.876712	
31.2	-7	0.89199	
31.2	-6	0.907332	
31.2	-5	0.922708	
31.2	-4	0.938128	
31.2	-3	0.953572	
31.2	-2	0.969038	
31.2	-1.5	0.976778	
31.2	-1	0.984514	
31.2	-0.5	0.992258	
31.2	0	1	

32	-24	0.651892	
32	-22	0.678886	
32	-20	0.706326	
32	-18	0.734238	
32	-16	0.76262	
32	-14	0.791396	
32	-12	0.82052	
32	-11	0.835182	
32	-10	0.849956	
32	-9	0.864768	
32	-8	0.879648	
32	-7	0.894574	
32	-6	0.90956	
32	-5	0.924562	
32	-4	0.939618	
32	-3	0.954686	
32	-2	0.96978	
32	-1.5	0.977332	
32	-1	0.984886	
32	-0.5	0.992444	
32	0	1	

32.8	-24	0.659504	
32.8	-22	0.68591	
32.8	-20	0.712892	
32.8	-18	0.740254	
32.8	-16	0.76802	
32.8	-14	0.79619	
32.8	-12	0.82467	
32.8	-11	0.83902	
32.8	-10	0.853442	
32.8	-9	0.867928	
32.8	-8	0.882458	
32.8	-7	0.897044	
32.8	-6	0.911668	
32.8	-5	0.926332	
32.8	-4	0.941034	
32.8	-3	0.955752	
32.8	-2	0.97049	
32.8	-1.5	0.977866	
32.8	-1	0.985242	
32.8	-0.5	0.992622	
32.8	0	1	

33.6	-24	0.666742	
33.6	-22	0.692696	
33.6	-20	0.719114	
33.6	-18	0.74599	
33.6	-16	0.773198	
33.6	-14	0.800766	
33.6	-12	0.828634	
33.6	-11	0.842694	
33.6	-10	0.856776	
33.6	-9	0.870948	
33.6	-8	0.885142	
33.6	-7	0.899406	
33.6	-6	0.9137	
33.6	-5	0.928032	
33.6	-4	0.94239	
33.6	-3	0.95677	
33.6	-2	0.971172	
33.6	-1.5	0.978378	
33.6	-1	0.985582	
33.6	-0.5	0.992792	
33.6	0	1	

34.4	-24	0.673718	
34.4	-22	0.699218	
34.4	-20	0.72515	
34.4	-18	0.751446	
34.4	-16	0.778124	
34.4	-14	0.805152	
34.4	-12	0.83242	
34.4	-11	0.84617	
34.4	-10	0.85996	
34.4	-9	0.873816	
34.4	-8	0.887716	
34.4	-7	0.90166	
34.4	-6	0.915632	
34.4	-5	0.929644	
34.4	-4	0.943684	
34.4	-3	0.957744	
34.4	-2	0.97182	
34.4	-1.5	0.978864	
34.4	-1	0.985908	
34.4	-0.5	0.992954	
34.4	0	1	

35.2	-24	0.68043	
35.2	-22	0.705476	
35.2	-20	0.7309	
35.2	-18	0.756698	
35.2	-16	0.78286	
35.2	-14	0.809308	
35.2	-12	0.836036	
35.2	-11	0.849504	
35.2	-10	0.863016	
35.2	-9	0.87657	
35.2	-8	0.89018	
35.2	-7	0.90381	
35.2	-6	0.917484	
35.2	-5	0.931188	
35.2	-4	0.94492	
35.2	-3	0.958674	
35.2	-2	0.97244	
35.2	-1.5	0.97933	
35.2	-1	0.986218	
35.2	-0.5	0.99311	
35.2	0	1	

36	-24	0.686874	
36	-22	0.711476	
36	-20	0.736424	
36	-18	0.761766	
36	-16	0.7874	
36	-14	0.813334	
36	-12	0.839516	
36	-11	0.852686	
36	-10	0.865914	
36	-9	0.879188	
36	-8	0.892504	
36	-7	0.90587	
36	-6	0.919248	
36	-5	0.932668	
36	-4	0.946102	
36	-3	0.959564	
36	-2	0.973034	
36	-1.5	0.979774	
36	-1	0.986514	
36	-0.5	0.993258	
36	0	1	

36.8	-24	0.693096	
36.8	-22	0.717244	
36.8	-20	0.741762	
36.8	-18	0.766618	
36.8	-16	0.791754	
36.8	-14	0.817192	
36.8	-12	0.842842	
36.8	-11	0.855742	
36.8	-10	0.868718	
36.8	-9	0.88171	
36.8	-8	0.894768	
36.8	-7	0.907838	
36.8	-6	0.920946	
36.8	-5	0.93408	
36.8	-4	0.94724	
36.8	-3	0.960412	
36.8	-2	0.973602	
36.8	-1.5	0.9802	
36.8	-1	0.986798	
36.8	-0.5	0.9934	
36.8	0	1	

37.6	-24	0.699068	
37.6	-22	0.72282	
37.6	-20	0.746876	
37.6	-18	0.771272	
37.6	-16	0.795952	
37.6	-14	0.82088	
37.6	-12	0.846034	
37.6	-11	0.85869	
37.6	-10	0.871406	
37.6	-9	0.88415	
37.6	-8	0.896926	
37.6	-7	0.909732	
37.6	-6	0.922578	
37.6	-5	0.935436	
37.6	-4	0.94832	
37.6	-3	0.961226	
37.6	-2	0.974144	
37.6	-1.5	0.980606	
37.6	-1	0.98707	
37.6	-0.5	0.993536	
37.6	0	1	

38.4	-24	0.70479	
38.4	-22	0.72816	
38.4	-20	0.751826	
38.4	-18	0.775766	
38.4	-16	0.79998	
38.4	-14	0.824438	
38.4	-12	0.849124	
38.4	-11	0.861532	
38.4	-10	0.873978	
38.4	-9	0.886466	
38.4	-8	0.898986	
38.4	-7	0.911542	
38.4	-6	0.924128	
38.4	-5	0.936736	
38.4	-4	0.949368	
38.4	-3	0.962012	
38.4	-2	0.97467	
38.4	-1.5	0.981	
38.4	-1	0.987332	
38.4	-0.5	0.993666	
38.4	0	1	

39.2	-24	0.710326	
39.2	-22	0.73328	
39.2	-20	0.756538	
39.2	-18	0.780084	
39.2	-16	0.803866	
39.2	-14	0.827864	
39.2	-12	0.852072	
39.2	-11	0.864244	
39.2	-10	0.876458	
39.2	-9	0.888708	
39.2	-8	0.900988	
39.2	-7	0.913304	
39.2	-6	0.925636	
39.2	-5	0.937994	
39.2	-4	0.950376	
39.2	-3	0.962768	
39.2	-2	0.975172	
39.2	-1.5	0.98138	
39.2	-1	0.987584	
39.2	-0.5	0.993792	
39.2	0	1	

40	-24	0.715666	
40	-22	0.738242	
40	-20	0.761102	
40	-18	0.784226	
40	-16	0.807584	
40	-14	0.831154	
40	-12	0.85493	
40	-11	0.86687	
40	-10	0.878856	
40	-9	0.890858	
40	-8	0.902912	
40	-7	0.914976	
40	-6	0.927082	
40	-5	0.939202	
40	-4	0.951338	
40	-3	0.963492	
40	-2	0.975656	
40	-1.5	0.981742	
40	-1	0.987826	
40	-0.5	0.993914	
40	0	1	



==> aux/tables/cluster_data/density_U4_18.dat <==
0.15	-2	0.675168	
0.15	-1.5	0.760026	
0.15	-1	0.842062	
0.15	-0.5	0.92178	
0.15	0	1	

0.2	-2	0.675792	
0.2	-1.5	0.760518	
0.2	-1	0.84247	
0.2	-0.5	0.921952	
0.2	0	1	

0.25	-2	0.676802	
0.25	-1.5	0.76122	
0.25	-1	0.843008	
0.25	-0.5	0.922202	
0.25	0	1	

0.3	-2	0.678122	
0.3	-1.5	0.76224	
0.3	-1	0.843616	
0.3	-0.5	0.922548	
0.3	0	1	

0.4	-2	0.681532	
0.4	-1.5	0.76476	
0.4	-1	0.845338	
0.4	-0.5	0.923436	
0.4	0	1	

0.5	-2	0.685718	
0.5	-1.5	0.767878	
0.5	-1	0.847478	
0.5	-0.5	0.924514	
0.5	0	1	

0.6	-2	0.690388	
0.6	-1.5	0.771342	
0.6	-1	0.849744	
0.6	-0.5	0.92566	
0.6	0	1	

0.7	-2	0.69529	
0.7	-1.5	0.77489	
0.7	-1	0.852038	
0.7	-0.5	0.926742	
0.7	0	1	

0.8	-2	0.70023	
0.8	-1.5	0.77884	
0.8	-1	0.854228	
0.8	-0.5	0.92781	
0.8	0	1	

0.9	-2	0.705242	
0.9	-1.5	0.78185	
0.9	-1	0.856336	
0.9	-0.5	0.928868	
0.9	0	1	

1	-2	0.710106	
1	-1.5	0.785218	
1	-1	0.858622	
1	-0.5	0.929886	
1	0	1	

1.2	-2	0.719642	
1.2	-1.5	0.791864	
1.2	-1	0.862456	
1.2	-0.5	0.931652	
1.2	0	1	

1.4	-2	0.728728	
1.4	-1.5	0.798066	
1.4	-1	0.866222	
1.4	-0.5	0.933422	
1.4	0	1	

1.6	-2	0.737502	
1.6	-1.5	0.804124	
1.6	-1	0.870036	
1.6	-0.5	0.93522	
1.6	0	1	

1.8	-2	0.746082	
1.8	-1.5	0.810126	
1.8	-1	0.873832	
1.8	-0.5	0.93704	
1.8	0	1	

2	-2	0.754436	
2	-1.5	0.816128	
2	-1	0.879508	
2	-0.5	0.939868	
2	0	1	

2.2	-2	0.762548	
2.2	-1.5	0.822022	
2.2	-1	0.881418	
2.2	-0.5	0.940764	
2.2	0	1	

2.4	-2	0.7704	
2.4	-1.5	0.827734	
2.4	-1	0.885206	
2.4	-0.5	0.942598	
2.4	0	1	

2.6	-2	0.777994	
2.6	-1.5	0.833354	
2.6	-1	0.888842	
2.6	-0.5	0.944408	
2.6	0	1	

2.8	-2	0.78529	
2.8	-1.5	0.83878	
2.8	-1	0.89242	
2.8	-0.5	0.946176	
2.8	0	1	

3	-2	0.792308	
3	-1.5	0.843968	
3	-1	0.89586	
3	-0.5	0.947896	
3	0	1	

3.2	-2	0.799002	
3.2	-1.5	0.848962	
3.2	-1	0.89917	
3.2	-0.5	0.949546	
3.2	0	1	

3.4	-2	0.805374	
3.4	-1.5	0.85375	
3.4	-1	0.902372	
3.4	-0.5	0.95113	
3.4	0	1	

3.6	-2	0.811492	
3.6	-1.5	0.85832	
3.6	-1	0.905408	
3.6	-0.5	0.952664	
3.6	0	1	

3.8	-2	0.817364	
3.8	-1.5	0.862718	
3.8	-1	0.908316	
3.8	-0.5	0.954118	
3.8	0	1	

4	-2	0.82292	
4	-1.5	0.866888	
4	-1	0.911104	
4	-0.5	0.955508	
4	0	1	



==> aux/tables/cluster_data/density_U4_26.dat <==
0.15	-2	0.675458	
0.15	-1.5	0.760922	
0.15	-1	0.842974	
0.15	-0.5	0.922548	
0.15	0	1	

0.2	-2	0.676512	
0.2	-1.5	0.76124	
0.2	-1	0.843404	
0.2	-0.5	0.922608	
0.2	0	1	

0.25	-2	0.677256	
0.25	-1.5	0.761998	
0.25	-1	0.84388	
0.25	-0.5	0.922852	
0.25	0	1	

0.3	-2	0.678654	
0.3	-1.5	0.762934	
0.3	-1	0.844452	
0.3	-0.5	0.923168	
0.3	0	1	

0.4	-2	0.68181	
0.4	-1.5	0.765434	
0.4	-1	0.846098	
0.4	-0.5	0.923928	
0.4	0	1	

0.5	-2	0.686044	
0.5	-1.5	0.76846	
0.5	-1	0.848052	
0.5	-0.5	0.924932	
0.5	0	1	

0.6	-2	0.690654	
0.6	-1.5	0.771744	
0.6	-1	0.850204	
0.6	-0.5	0.925954	
0.6	0	1	

0.7	-2	0.695524	
0.7	-1.5	0.775264	
0.7	-1	0.8524	
0.7	-0.5	0.926976	
0.7	0	1	

0.8	-2	0.700498	
0.8	-1.5	0.778712	
0.8	-1	0.854546	
0.8	-0.5	0.927976	
0.8	0	1	

0.9	-2	0.705382	
0.9	-1.5	0.7821	
0.9	-1	0.856578	
0.9	-0.5	0.929006	
0.9	0	1	

1	-2	0.710206	
1	-1.5	0.785378	
1	-1	0.858666	
1	-0.5	0.929928	
1	0	1	

1.2	-2	0.719748	
1.2	-1.5	0.791904	
1.2	-1	0.86248	
1.2	-0.5	0.931688	
1.2	0	1	

1.4	-2	0.728762	
1.4	-1.5	0.798068	
1.4	-1	0.866246	
1.4	-0.5	0.933434	
1.4	0	1	

1.6	-2	0.737546	
1.6	-1.5	0.804132	
1.6	-1	0.87003	
1.6	-0.5	0.935228	
1.6	0	1	

1.8	-2	0.746118	
1.8	-1.5	0.810212	
1.8	-1	0.87383	
1.8	-0.5	0.937044	
1.8	0	1	

2	-2	0.754446	
2	-1.5	0.816164	
2	-1	0.877646	
2	-0.5	0.938908	
2	0	1	

2.2	-2	0.762542	
2.2	-1.5	0.822012	
2.2	-1	0.881436	
2.2	-0.5	0.940762	
2.2	0	1	

2.4	-2	0.770436	
2.4	-1.5	0.82777	
2.4	-1	0.885194	
2.4	-0.5	0.942602	
2.4	0	1	

2.6	-2	0.777984	
2.6	-1.5	0.833362	
2.6	-1	0.888844	
2.6	-0.5	0.944412	
2.6	0	1	

2.8	-2	0.785294	
2.8	-1.5	0.838742	
2.8	-1	0.892408	
2.8	-0.5	0.946184	
2.8	0	1	

3	-2	0.79233	
3	-1.5	0.843968	
3	-1	0.89584	
3	-0.5	0.947898	
3	0	1	

3.2	-2	0.79899	
3.2	-1.5	0.848962	
3.2	-1	0.899158	
3.2	-0.5	0.949552	
3.2	0	1	

3.4	-2	0.805412	
3.4	-1.5	0.85373	
3.4	-1	0.902364	
3.4	-0.5	0.951136	
3.4	0	1	

3.6	-2	0.811516	
3.6	-1.5	0.85833	
3.6	-1	0.90541	
3.6	-0.5	0.952662	
3.6	0	1	

3.8	-2	0.817368	
3.8	-1.5	0.862696	
3.8	-1	0.908324	
3.8	-0.5	0.954108	
3.8	0	1	

4	-2	0.822908	
4	-1.5	0.866878	
4	-1	0.911102	
4	-0.5	0.955508	
4	0	1	



==> aux/tables/cluster_data/density_U4_36.dat <==
0.15	-2	0.676156	
0.15	-1.5	0.761602	
0.15	-1	0.844144	
0.15	-0.5	0.923358	
0.15	0	1	

0.2	-2	0.676818	
0.2	-1.5	0.762068	
0.2	-1	0.844332	
0.2	-0.5	0.92341	
0.2	0	1	

0.25	-2	0.677848	
0.25	-1.5	0.762674	
0.25	-1	0.844746	
0.25	-0.5	0.923566	
0.25	0	1	

0.3	-2	0.67901	
0.3	-1.5	0.76366	
0.3	-1	0.845306	
0.3	-0.5	0.923794	
0.3	0	1	

0.4	-2	0.682124	
0.4	-1.5	0.766034	
0.4	-1	0.846806	
0.4	-0.5	0.92445	
0.4	0	1	

0.5	-2	0.686296	
0.5	-1.5	0.768978	
0.5	-1	0.848652	
0.5	-0.5	0.925382	
0.5	0	1	

0.6	-2	0.690966	
0.6	-1.5	0.772238	
0.6	-1	0.850724	
0.6	-0.5	0.926332	
0.6	0	1	

0.7	-2	0.695838	
0.7	-1.5	0.77562	
0.7	-1	0.85281	
0.7	-0.5	0.927258	
0.7	0	1	

0.8	-2	0.700758	
0.8	-1.5	0.778986	
0.8	-1	0.854886	
0.8	-0.5	0.92818	
0.8	0	1	

0.9	-2	0.705568	
0.9	-1.5	0.782336	
0.9	-1	0.856832	
0.9	-0.5	0.929092	
0.9	0	1	

1	-2	0.710482	
1	-1.5	0.785552	
1	-1	0.858804	
1	-0.5	0.929982	
1	0	1	

1.2	-2	0.71982	
1.2	-1.5	0.791894	
1.2	-1	0.862576	
1.2	-0.5	0.931706	
1.2	0	1	

1.4	-2	0.728786	
1.4	-1.5	0.79812	
1.4	-1	0.866332	
1.4	-0.5	0.933438	
1.4	0	1	

1.6	-2	0.737618	
1.6	-1.5	0.804204	
1.6	-1	0.870098	
1.6	-0.5	0.93523	
1.6	0	1	

1.8	-2	0.746152	
1.8	-1.5	0.810182	
1.8	-1	0.873832	
1.8	-0.5	0.937064	
1.8	0	1	

2	-2	0.754454	
2	-1.5	0.816156	
2	-1	0.87767	
2	-0.5	0.938914	
2	0	1	

2.2	-2	0.76257	
2.2	-1.5	0.82201	
2.2	-1	0.881446	
2.2	-0.5	0.940758	
2.2	0	1	

2.4	-2	0.77049	
2.4	-1.5	0.827754	
2.4	-1	0.885196	
2.4	-0.5	0.94259	
2.4	0	1	

2.6	-2	0.778034	
2.6	-1.5	0.83335	
2.6	-1	0.88883	
2.6	-0.5	0.944412	
2.6	0	1	

2.8	-2	0.78527	
2.8	-1.5	0.838736	
2.8	-1	0.892414	
2.8	-0.5	0.946188	
2.8	0	1	

3	-2	0.792292	
3	-1.5	0.843964	
3	-1	0.895864	
3	-0.5	0.947894	
3	0	1	

3.2	-2	0.799014	
3.2	-1.5	0.848974	
3.2	-1	0.899178	
3.2	-0.5	0.949546	
3.2	0	1	

3.4	-2	0.80542	
3.4	-1.5	0.853756	
3.4	-1	0.902348	
3.4	-0.5	0.951138	
3.4	0	1	

3.6	-2	0.811546	
3.6	-1.5	0.858336	
3.6	-1	0.905412	
3.6	-0.5	0.952654	
3.6	0	1	

3.8	-2	0.817356	
3.8	-1.5	0.862708	
3.8	-1	0.908316	
3.8	-0.5	0.954122	
3.8	0	1	

4	-2	0.822912	
4	-1.5	0.866886	
4	-1	0.911106	
4	-0.5	0.955512	
4	0	1	



==> aux/tables/cluster_data/density_U4_48.dat <==
0.15	-2	0.676988	
0.15	-1.5	0.762766	
0.15	-1	0.84478	
0.15	-0.5	0.92407	
0.15	0	1	

0.2	-2	0.677322	
0.2	-1.5	0.763138	
0.2	-1	0.845202	
0.2	-0.5	0.924196	
0.2	0	1	

0.25	-2	0.678394	
0.25	-1.5	0.763588	
0.25	-1	0.845844	
0.25	-0.5	0.924288	
0.25	0	1	

0.3	-2	0.679214	
0.3	-1.5	0.76418	
0.3	-1	0.846056	
0.3	-0.5	0.924448	
0.3	0	1	

0.4	-2	0.682762	
0.4	-1.5	0.766666	
0.4	-1	0.84758	
0.4	-0.5	0.925112	
0.4	0	1	

0.5	-2	0.686704	
0.5	-1.5	0.769558	
0.5	-1	0.849194	
0.5	-0.5	0.925812	
0.5	0	1	

0.6	-2	0.691146	
0.6	-1.5	0.772606	
0.6	-1	0.851156	
0.6	-0.5	0.926648	
0.6	0	1	

0.7	-2	0.695882	
0.7	-1.5	0.775896	
0.7	-1	0.853174	
0.7	-0.5	0.927484	
0.7	0	1	

0.8	-2	0.70087	
0.8	-1.5	0.779328	
0.8	-1	0.85512	
0.8	-0.5	0.92839	
0.8	0	1	

0.9	-2	0.7058	
0.9	-1.5	0.782596	
0.9	-1	0.857046	
0.9	-0.5	0.929216	
0.9	0	1	

1	-2	0.710484	
1	-1.5	0.785758	
1	-1	0.85897	
1	-0.5	0.930068	
1	0	1	

1.2	-2	0.719932	
1.2	-1.5	0.79199	
1.2	-1	0.862602	
1.2	-0.5	0.931734	
1.2	0	1	

1.4	-2	0.728842	
1.4	-1.5	0.798228	
1.4	-1	0.866386	
1.4	-0.5	0.933488	
1.4	0	1	

1.6	-2	0.737664	
1.6	-1.5	0.804268	
1.6	-1	0.870102	
1.6	-0.5	0.935272	
1.6	0	1	

1.8	-2	0.746152	
1.8	-1.5	0.810304	
1.8	-1	0.873894	
1.8	-0.5	0.937068	
1.8	0	1	

2	-2	0.75447	
2	-1.5	0.816246	
2	-1	0.877668	
2	-0.5	0.938936	
2	0	1	

2.2	-2	0.762564	
2.2	-1.5	0.822028	
2.2	-1	0.881472	
2.2	-0.5	0.940776	
2.2	0	1	

2.4	-2	0.770364	
2.4	-1.5	0.827762	
2.4	-1	0.885196	
2.4	-0.5	0.942594	
2.4	0	1	

2.6	-2	0.77803	
2.6	-1.5	0.83333	
2.6	-1	0.888832	
2.6	-0.5	0.944418	
2.6	0	1	

2.8	-2	0.785284	
2.8	-1.5	0.838772	
2.8	-1	0.892392	
2.8	-0.5	0.94618	
2.8	0	1	

3	-2	0.792288	
3	-1.5	0.843956	
3	-1	0.895864	
3	-0.5	0.947896	
3	0	1	

3.2	-2	0.798996	
3.2	-1.5	0.848976	
3.2	-1	0.899162	
3.2	-0.5	0.949554	
3.2	0	1	

3.4	-2	0.805396	
3.4	-1.5	0.853752	
3.4	-1	0.90237	
3.4	-0.5	0.951136	
3.4	0	1	

3.6	-2	0.811534	
3.6	-1.5	0.85832	
3.6	-1	0.905418	
3.6	-0.5	0.952658	
3.6	0	1	

3.8	-2	0.81736	
3.8	-1.5	0.86271	
3.8	-1	0.908316	
3.8	-0.5	0.95412	
3.8	0	1	

4	-2	0.822908	
4	-1.5	0.866872	
4	-1	0.911112	
4	-0.5	0.955512	
4	0	1	



==> aux/tables/cluster_data/density_U4_56.dat <==
0.15	-2	0.676292	
0.15	-1.5	0.762236	
0.15	-1	0.843792	
0.15	-0.5	0.92292	
0.15	0	1	

0.2	-2	0.67692	
0.2	-1.5	0.76285	
0.2	-1	0.844272	
0.2	-0.5	0.923106	
0.2	0	1	

0.25	-2	0.677982	
0.25	-1.5	0.762956	
0.25	-1	0.844824	
0.25	-0.5	0.923412	
0.25	0	1	

0.3	-2	0.679548	
0.3	-1.5	0.764108	
0.3	-1	0.845434	
0.3	-0.5	0.92375	
0.3	0	1	

0.4	-2	0.682606	
0.4	-1.5	0.76622	
0.4	-1	0.846984	
0.4	-0.5	0.924608	
0.4	0	1	

0.5	-2	0.6867	
0.5	-1.5	0.76934	
0.5	-1	0.848936	
0.5	-0.5	0.9255	
0.5	0	1	

0.6	-2	0.69109	
0.6	-1.5	0.772422	
0.6	-1	0.850972	
0.6	-0.5	0.926392	
0.6	0	1	

0.7	-2	0.69587	
0.7	-1.5	0.77586	
0.7	-1	0.852976	
0.7	-0.5	0.927426	
0.7	0	1	

0.8	-2	0.70078	
0.8	-1.5	0.779104	
0.8	-1	0.854908	
0.8	-0.5	0.928324	
0.8	0	1	

0.9	-2	0.70576	
0.9	-1.5	0.782538	
0.9	-1	0.857	
0.9	-0.5	0.92922	
0.9	0	1	

1	-2	0.710394	
1	-1.5	0.785734	
1	-1	0.858964	
1	-0.5	0.930026	
1	0	1	

1.2	-2	0.719782	
1.2	-1.5	0.792078	
1.2	-1	0.862672	
1.2	-0.5	0.931752	
1.2	0	1	

1.4	-2	0.728814	
1.4	-1.5	0.798178	
1.4	-1	0.866314	
1.4	-0.5	0.933502	
1.4	0	1	

1.6	-2	0.737672	
1.6	-1.5	0.804208	
1.6	-1	0.87009	
1.6	-0.5	0.935224	
1.6	0	1	

1.8	-2	0.746042	
1.8	-1.5	0.810288	
1.8	-1	0.873864	
1.8	-0.5	0.937056	
1.8	0	1	

2	-2	0.754444	
2	-1.5	0.816196	
2	-1	0.877722	
2	-0.5	0.938906	
2	0	1	

2.2	-2	0.762462	
2.2	-1.5	0.822044	
2.2	-1	0.881464	
2.2	-0.5	0.940766	
2.2	0	1	

2.4	-2	0.770402	
2.4	-1.5	0.827786	
2.4	-1	0.885224	
2.4	-0.5	0.942614	
2.4	0	1	

2.6	-2	0.778006	
2.6	-1.5	0.833332	
2.6	-1	0.888836	
2.6	-0.5	0.944412	
2.6	0	1	

2.8	-2	0.785268	
2.8	-1.5	0.838752	
2.8	-1	0.8924	
2.8	-0.5	0.946192	
2.8	0	1	

3	-2	0.792294	
3	-1.5	0.843954	
3	-1	0.895842	
3	-0.5	0.9479	
3	0	1	

3.2	-2	0.799018	
3.2	-1.5	0.848958	
3.2	-1	0.899176	
3.2	-0.5	0.949548	
3.2	0	1	

3.4	-2	0.805414	
3.4	-1.5	0.853732	
3.4	-1	0.902358	
3.4	-0.5	0.951136	
3.4	0	1	

3.6	-2	0.811514	
3.6	-1.5	0.85834	
3.6	-1	0.905406	
3.6	-0.5	0.952664	
3.6	0	1	

3.8	-2	0.817364	
3.8	-1.5	0.862714	
3.8	-1	0.908334	
3.8	-0.5	0.954118	
3.8	0	1	

4	-2	0.822924	
4	-1.5	0.866878	
4	-1	0.91111	
4	-0.5	0.95551	
4	0	1	



==> aux/tables/cluster_data/density_U4_64.dat <==
0.15	-2	0.676136	
0.15	-1.5	0.761626	
0.15	-1	0.844258	
0.15	-0.5	0.923076	
0.15	0	1	

0.2	-2	0.677416	
0.2	-1.5	0.762804	
0.2	-1	0.844582	
0.2	-0.5	0.923368	
0.2	0	1	

0.25	-2	0.678392	
0.25	-1.5	0.763428	
0.25	-1	0.844974	
0.25	-0.5	0.92367	
0.25	0	1	

0.3	-2	0.679464	
0.3	-1.5	0.763888	
0.3	-1	0.845664	
0.3	-0.5	0.92392	
0.3	0	1	

0.4	-2	0.682488	
0.4	-1.5	0.766296	
0.4	-1	0.847086	
0.4	-0.5	0.924758	
0.4	0	1	

0.5	-2	0.686474	
0.5	-1.5	0.769318	
0.5	-1	0.84907	
0.5	-0.5	0.92567	
0.5	0	1	

0.6	-2	0.69113	
0.6	-1.5	0.772564	
0.6	-1	0.850956	
0.6	-0.5	0.926612	
0.6	0	1	

0.7	-2	0.696036	
0.7	-1.5	0.775936	
0.7	-1	0.853136	
0.7	-0.5	0.927468	
0.7	0	1	

0.8	-2	0.701056	
0.8	-1.5	0.779322	
0.8	-1	0.855032	
0.8	-0.5	0.928338	
0.8	0	1	

0.9	-2	0.705816	
0.9	-1.5	0.78255	
0.9	-1	0.857002	
0.9	-0.5	0.929256	
0.9	0	1	

1	-2	0.71055	
1	-1.5	0.785768	
1	-1	0.858846	
1	-0.5	0.930062	
1	0	1	

1.2	-2	0.719674	
1.2	-1.5	0.792138	
1.2	-1	0.862676	
1.2	-0.5	0.931714	
1.2	0	1	

1.4	-2	0.728992	
1.4	-1.5	0.798116	
1.4	-1	0.866252	
1.4	-0.5	0.933464	
1.4	0	1	

1.6	-2	0.737474	
1.6	-1.5	0.8043	
1.6	-1	0.87015	
1.6	-0.5	0.93523	
1.6	0	1	

1.8	-2	0.746204	
1.8	-1.5	0.810196	
1.8	-1	0.87384	
1.8	-0.5	0.937078	
1.8	0	1	

2	-2	0.754538	
2	-1.5	0.816132	
2	-1	0.877706	
2	-0.5	0.938926	
2	0	1	

2.2	-2	0.762592	
2.2	-1.5	0.82203	
2.2	-1	0.88149	
2.2	-0.5	0.94076	
2.2	0	1	

2.4	-2	0.770472	
2.4	-1.5	0.827806	
2.4	-1	0.885202	
2.4	-0.5	0.942568	
2.4	0	1	

2.6	-2	0.77801	
2.6	-1.5	0.833348	
2.6	-1	0.888874	
2.6	-0.5	0.944412	
2.6	0	1	

2.8	-2	0.785316	
2.8	-1.5	0.838762	
2.8	-1	0.892412	
2.8	-0.5	0.946174	
2.8	0	1	

3	-2	0.792296	
3	-1.5	0.843926	
3	-1	0.895862	
3	-0.5	0.9479	
3	0	1	

3.2	-2	0.799006	
3.2	-1.5	0.84895	
3.2	-1	0.899194	
3.2	-0.5	0.949552	
3.2	0	1	

3.4	-2	0.805422	
3.4	-1.5	0.853752	
3.4	-1	0.902356	
3.4	-0.5	0.951132	
3.4	0	1	

3.6	-2	0.811532	
3.6	-1.5	0.85834	
3.6	-1	0.90542	
3.6	-0.5	0.952666	
3.6	0	1	

3.8	-2	0.817372	
3.8	-1.5	0.862704	
3.8	-1	0.908326	
3.8	-0.5	0.954118	
3.8	0	1	

4	-2	0.822936	
4	-1.5	0.866882	
4	-1	0.911112	
4	-0.5	0.955506	
4	0	1	



==> aux/tables/cluster_data/density_U6_1.dat <==
0.3	-24	-3.44946e-06	
0.3	-22	-2.62866e-06	
0.3	-20	-2.12124e-06	
0.3	-18	-1.360928e-06	
0.3	-16	-1.213544e-06	
0.3	-14	-8.51014e-07	
0.3	-12	6.15322e-08	
0.3	-11	5.84966e-06	
0.3	-10	0.000260262	
0.3	-9	0.00597832	
0.3	-8	0.0385276	
0.3	-7	0.1024916	
0.3	-6	0.194628	
0.3	-5	0.317224	
0.3	-4	0.468974	
0.3	-3	0.623244	
0.3	-2	0.765496	
0.3	-1.5	0.829936	
0.3	-1	0.889804	
0.3	-0.5	0.945932	
0.3	0	1	

0.4	-24	-2.47e-06	
0.4	-22	-8.37462e-07	
0.4	-20	-1.38401e-06	
0.4	-18	-1.198302e-06	
0.4	-16	-7.67592e-07	
0.4	-14	-6.13302e-07	
0.4	-12	4.81674e-06	
0.4	-11	7.5931e-05	
0.4	-10	0.000889656	
0.4	-9	0.0092023	
0.4	-8	0.0426516	
0.4	-7	0.1078786	
0.4	-6	0.20091	
0.4	-5	0.325616	
0.4	-4	0.475712	
0.4	-3	0.629594	
0.4	-2	0.770186	
0.4	-1.5	0.833688	
0.4	-1	0.89267	
0.4	-0.5	0.947576	
0.4	0	1	

0.5	-24	-1.004466e-06	
0.5	-22	-1.845622e-07	
0.5	-20	7.7145e-08	
0.5	-18	-7.07682e-07	
0.5	-16	4.13646e-08	
0.5	-14	4.74942e-08	
0.5	-12	4.51164e-05	
0.5	-11	0.000290924	
0.5	-10	0.00224712	
0.5	-9	0.01326592	
0.5	-8	0.048276	
0.5	-7	0.113757	
0.5	-6	0.208924	
0.5	-5	0.335442	
0.5	-4	0.484188	
0.5	-3	0.635312	
0.5	-2	0.774602	
0.5	-1.5	0.837402	
0.5	-1	0.895498	
0.5	-0.5	0.948984	
0.5	0	1	

0.6	-24	-8.42172e-07	
0.6	-22	1.175116e-06	
0.6	-20	3.52008e-07	
0.6	-18	-1.302628e-06	
0.6	-16	-3.84346e-07	
0.6	-14	5.785e-06	
0.6	-12	0.0001518446	
0.6	-11	0.000823128	
0.6	-10	0.0042423	
0.6	-9	0.01787056	
0.6	-8	0.0547272	
0.6	-7	0.12155	
0.6	-6	0.218978	
0.6	-5	0.345252	
0.6	-4	0.491496	
0.6	-3	0.641332	
0.6	-2	0.77946	
0.6	-1.5	0.840932	
0.6	-1	0.897902	
0.6	-0.5	0.95028	
0.6	0	1	

0.7	-24	-2.37262e-07	
0.7	-22	-1.367494e-07	
0.7	-20	4.18528e-07	
0.7	-18	5.10042e-07	
0.7	-16	3.19728e-08	
0.7	-14	2.18286e-05	
0.7	-12	0.000423054	
0.7	-11	0.001732376	
0.7	-10	0.0067316	
0.7	-9	0.023216	
0.7	-8	0.0624138	
0.7	-7	0.1303368	
0.7	-6	0.229978	
0.7	-5	0.355624	
0.7	-4	0.500826	
0.7	-3	0.64739	
0.7	-2	0.782964	
0.7	-1.5	0.844062	
0.7	-1	0.899626	
0.7	-0.5	0.951058	
0.7	0	1	

0.8	-24	-1.04155e-07	
0.8	-22	-8.71368e-07	
0.8	-20	-2.71908e-07	
0.8	-18	-9.49726e-07	
0.8	-16	5.48692e-06	
0.8	-14	7.46448e-05	
0.8	-12	0.000907932	
0.8	-11	0.00310646	
0.8	-10	0.01024246	
0.8	-9	0.0295302	
0.8	-8	0.0712328	
0.8	-7	0.1403588	
0.8	-6	0.240466	
0.8	-5	0.365986	
0.8	-4	0.509474	
0.8	-3	0.65346	
0.8	-2	0.785904	
0.8	-1.5	0.846088	
0.8	-1	0.90117	
0.8	-0.5	0.951748	
0.8	0	1	

0.9	-24	1.12839e-07	
0.9	-22	4.33754e-08	
0.9	-20	8.78644e-07	
0.9	-18	1.727048e-06	
0.9	-16	1.848832e-05	
0.9	-14	0.0001803422	
0.9	-12	0.00171778	
0.9	-11	0.0050545	
0.9	-10	0.01420776	
0.9	-9	0.036499	
0.9	-8	0.080635	
0.9	-7	0.1523296	
0.9	-6	0.251508	
0.9	-5	0.376964	
0.9	-4	0.517862	
0.9	-3	0.65945	
0.9	-2	0.78977	
0.9	-1.5	0.847878	
0.9	-1	0.901908	
0.9	-0.5	0.952026	
0.9	0	1	

1	-24	9.94414e-07	
1	-22	-9.58056e-07	
1	-20	1.130268e-06	
1	-18	5.80716e-06	
1	-16	5.22792e-05	
1	-14	0.000378954	
1	-12	0.00285244	
1	-11	0.0075986	
1	-10	0.01892448	
1	-9	0.0445046	
1	-8	0.0904452	
1	-7	0.1635252	
1	-6	0.264598	
1	-5	0.388778	
1	-4	0.526294	
1	-3	0.664492	
1	-2	0.791996	
1	-1.5	0.849452	
1	-1	0.902462	
1	-0.5	0.9523	
1	0	1	

1.2	-24	-8.225e-08	
1.2	-22	2.03774e-06	
1.2	-20	8.04806e-06	
1.2	-18	4.69466e-05	
1.2	-16	0.000232548	
1.2	-14	0.001237094	
1.2	-12	0.00650484	
1.2	-11	0.01447918	
1.2	-10	0.030621	
1.2	-9	0.0617958	
1.2	-8	0.1130512	
1.2	-7	0.1891974	
1.2	-6	0.290156	
1.2	-5	0.410746	
1.2	-4	0.542762	
1.2	-3	0.674202	
1.2	-2	0.79611	
1.2	-1.5	0.851276	
1.2	-1	0.903298	
1.2	-0.5	0.95253	
1.2	0	1	

1.4	-24	1.615132e-06	
1.4	-22	1.046284e-05	
1.4	-20	4.20172e-05	
1.4	-18	0.0001764918	
1.4	-16	0.000743426	
1.4	-14	0.00306942	
1.4	-12	0.01222568	
1.4	-11	0.023859	
1.4	-10	0.045085	
1.4	-9	0.08116	
1.4	-8	0.1368164	
1.4	-7	0.215114	
1.4	-6	0.31508	
1.4	-5	0.432112	
1.4	-4	0.557654	
1.4	-3	0.682966	
1.4	-2	0.799236	
1.4	-1.5	0.8529	
1.4	-1	0.903918	
1.4	-0.5	0.952558	
1.4	0	1	

1.6	-24	1.160962e-05	
1.6	-22	4.17584e-05	
1.6	-20	0.0001444308	
1.6	-18	0.000499836	
1.6	-16	0.001772838	
1.6	-14	0.0060488	
1.6	-12	0.0199586	
1.6	-11	0.0355502	
1.6	-10	0.061654	
1.6	-9	0.1020028	
1.6	-8	0.1614916	
1.6	-7	0.241236	
1.6	-6	0.339526	
1.6	-5	0.451994	
1.6	-4	0.571792	
1.6	-3	0.690566	
1.6	-2	0.802038	
1.6	-1.5	0.854328	
1.6	-1	0.90452	
1.6	-0.5	0.952622	
1.6	0	1	

1.8	-24	4.22098e-05	
1.8	-22	0.000130525	
1.8	-20	0.000380428	
1.8	-18	0.00115006	
1.8	-16	0.00347786	
1.8	-14	0.01032836	
1.8	-12	0.0296906	
1.8	-11	0.049482	
1.8	-10	0.0795518	
1.8	-9	0.1245524	
1.8	-8	0.1861544	
1.8	-7	0.266328	
1.8	-6	0.36298	
1.8	-5	0.47066	
1.8	-4	0.58511	
1.8	-3	0.697852	
1.8	-2	0.805322	
1.8	-1.5	0.856092	
1.8	-1	0.905248	
1.8	-0.5	0.952966	
1.8	0	1	

2	-24	0.0001130058	
2	-22	0.000308566	
2	-20	0.00083562	
2	-18	0.00232268	
2	-16	0.00602028	
2	-14	0.01610616	
2	-12	0.0413944	
2	-11	0.0648716	
2	-10	0.0992274	
2	-9	0.147263	
2	-8	0.210688	
2	-7	0.290676	
2	-6	0.385328	
2	-5	0.488812	
2	-4	0.597066	
2	-3	0.705232	
2	-2	0.808548	
2	-1.5	0.857832	
2	-1	0.90605	
2	-0.5	0.953326	
2	0	1	

2.2	-24	0.000266536	
2.2	-22	0.000645706	
2.2	-20	0.00163155	
2.2	-18	0.00399232	
2.2	-16	0.00966	
2.2	-14	0.0233474	
2.2	-12	0.0542456	
2.2	-11	0.0815722	
2.2	-10	0.1190956	
2.2	-9	0.1702402	
2.2	-8	0.23479	
2.2	-7	0.313842	
2.2	-6	0.405512	
2.2	-5	0.505406	
2.2	-4	0.608918	
2.2	-3	0.71222	
2.2	-2	0.811774	
2.2	-1.5	0.860076	
2.2	-1	0.90737	
2.2	-0.5	0.953906	
2.2	0	1	

2.4	-24	0.00053055	
2.4	-22	0.001215092	
2.4	-20	0.0027608	
2.4	-18	0.00636096	
2.4	-16	0.0142912	
2.4	-14	0.0318608	
2.4	-12	0.068699	
2.4	-11	0.0991616	
2.4	-10	0.139663	
2.4	-9	0.192661	
2.4	-8	0.257932	
2.4	-7	0.335824	
2.4	-6	0.424994	
2.4	-5	0.520808	
2.4	-4	0.619896	
2.4	-3	0.718892	
2.4	-2	0.815372	
2.4	-1.5	0.862428	
2.4	-1	0.908728	
2.4	-0.5	0.954522	
2.4	0	1	

2.6	-24	0.000978814	
2.6	-22	0.0020892	
2.6	-20	0.0044591	
2.6	-18	0.00944366	
2.6	-16	0.01993282	
2.6	-14	0.0416314	
2.6	-12	0.084343	
2.6	-11	0.1170564	
2.6	-10	0.1600042	
2.6	-9	0.214642	
2.6	-8	0.27991	
2.6	-7	0.35685	
2.6	-6	0.442928	
2.6	-5	0.535208	
2.6	-4	0.630306	
2.6	-3	0.725592	
2.6	-2	0.819154	
2.6	-1.5	0.865172	
2.6	-1	0.910404	
2.6	-0.5	0.95527	
2.6	0	1	

2.8	-24	0.001624154	
2.8	-22	0.00324904	
2.8	-20	0.00666798	
2.8	-18	0.01346282	
2.8	-16	0.0267648	
2.8	-14	0.0527162	
2.8	-12	0.1002926	
2.8	-11	0.1359194	
2.8	-10	0.180638	
2.8	-9	0.235868	
2.8	-8	0.301254	
2.8	-7	0.377094	
2.8	-6	0.459956	
2.8	-5	0.548984	
2.8	-4	0.640212	
2.8	-3	0.732106	
2.8	-2	0.823056	
2.8	-1.5	0.867772	
2.8	-1	0.912192	
2.8	-0.5	0.956174	
2.8	0	1	

3	-24	0.00255084	
3	-22	0.0048869	
3	-20	0.00950874	
3	-18	0.01810402	
3	-16	0.0344606	
3	-14	0.0646444	
3	-12	0.1167528	
3	-11	0.1539668	
3	-10	0.200692	
3	-9	0.256136	
3	-8	0.321756	
3	-7	0.395774	
3	-6	0.476228	
3	-5	0.561922	
3	-4	0.650028	
3	-3	0.738938	
3	-2	0.82711	
3	-1.5	0.870502	
3	-1	0.913862	
3	-0.5	0.957008	
3	0	1	

3.2	-24	0.00375842	
3.2	-22	0.0070118	
3.2	-20	0.01293228	
3.2	-18	0.0238312	
3.2	-16	0.0431942	
3.2	-14	0.0771048	
3.2	-12	0.1336456	
3.2	-11	0.172373	
3.2	-10	0.220086	
3.2	-9	0.275788	
3.2	-8	0.341394	
3.2	-7	0.413358	
3.2	-6	0.491528	
3.2	-5	0.573942	
3.2	-4	0.65886	
3.2	-3	0.745074	
3.2	-2	0.83092	
3.2	-1.5	0.873364	
3.2	-1	0.915742	
3.2	-0.5	0.9579	
3.2	0	1	

3.4	-24	0.00535092	
3.4	-22	0.00957016	
3.4	-20	0.01708104	
3.4	-18	0.0301484	
3.4	-16	0.0526574	
3.4	-14	0.090362	
3.4	-12	0.1502484	
3.4	-11	0.1903112	
3.4	-10	0.238842	
3.4	-9	0.294394	
3.4	-8	0.358852	
3.4	-7	0.429774	
3.4	-6	0.505358	
3.4	-5	0.585978	
3.4	-4	0.668422	
3.4	-3	0.751072	
3.4	-2	0.83451	
3.4	-1.5	0.876084	
3.4	-1	0.917464	
3.4	-0.5	0.958798	
3.4	0	1	

3.6	-24	0.0073225	
3.6	-22	0.01264592	
3.6	-20	0.021771	
3.6	-18	0.0371188	
3.6	-16	0.0627282	
3.6	-14	0.1037928	
3.6	-12	0.1667622	
3.6	-11	0.208326	
3.6	-10	0.257126	
3.6	-9	0.312932	
3.6	-8	0.376066	
3.6	-7	0.445522	
3.6	-6	0.519666	
3.6	-5	0.596996	
3.6	-4	0.67675	
3.6	-3	0.757252	
3.6	-2	0.838504	
3.6	-1.5	0.87885	
3.6	-1	0.91937	
3.6	-0.5	0.959704	
3.6	0	1	

3.8	-24	0.00973608	
3.8	-22	0.01631446	
3.8	-20	0.0270572	
3.8	-18	0.0448406	
3.8	-16	0.073444	
3.8	-14	0.1180084	
3.8	-12	0.1832536	
3.8	-11	0.225926	
3.8	-10	0.274602	
3.8	-9	0.330446	
3.8	-8	0.392658	
3.8	-7	0.460918	
3.8	-6	0.532342	
3.8	-5	0.60764	
3.8	-4	0.685008	
3.8	-3	0.763358	
3.8	-2	0.842394	
3.8	-1.5	0.881732	
3.8	-1	0.921248	
3.8	-0.5	0.96062	
3.8	0	1	

4	-24	0.0124905	
4	-22	0.020317	
4	-20	0.0329388	
4	-18	0.0532802	
4	-16	0.0843658	
4	-14	0.1320676	
4	-12	0.199808	
4	-11	0.24299	
4	-10	0.292064	
4	-9	0.347334	
4	-8	0.40801	
4	-7	0.474902	
4	-6	0.544392	
4	-5	0.617922	
4	-4	0.692862	
4	-3	0.769382	
4	-2	0.846084	
4	-1.5	0.884476	
4	-1	0.923016	
4	-0.5	0.961502	
4	0	1	

4.2	-24	0.01569436	
4.2	-22	0.0249988	
4.2	-20	0.039468	
4.2	-18	0.0619574	
4.2	-16	0.0960502	
4.2	-14	0.1461822	
4.2	-12	0.215942	
4.2	-11	0.2593	
4.2	-10	0.308162	
4.2	-9	0.363244	
4.2	-8	0.423092	
4.2	-7	0.488204	
4.2	-6	0.556564	
4.2	-5	0.62769	
4.2	-4	0.700632	
4.2	-3	0.774812	
4.2	-2	0.849678	
4.2	-1.5	0.887224	
4.2	-1	0.924766	
4.2	-0.5	0.962376	
4.2	0	1	

4.4	-24	0.01931212	
4.4	-22	0.030099	
4.4	-20	0.0464626	
4.4	-18	0.0714144	
4.4	-16	0.1077006	
4.4	-14	0.160059	
4.4	-12	0.231646	
4.4	-11	0.27536	
4.4	-10	0.32417	
4.4	-9	0.378552	
4.4	-8	0.437666	
4.4	-7	0.500792	
4.4	-6	0.56765	
4.4	-5	0.636874	
4.4	-4	0.70799	
4.4	-3	0.780244	
4.4	-2	0.853252	
4.4	-1.5	0.889956	
4.4	-1	0.926566	
4.4	-0.5	0.96327	
4.4	0	1	

4.6	-24	0.0233356	
4.6	-22	0.0357276	
4.6	-20	0.0538794	
4.6	-18	0.080758	
4.6	-16	0.119739	
4.6	-14	0.1739892	
4.6	-12	0.246884	
4.6	-11	0.290576	
4.6	-10	0.339418	
4.6	-9	0.39346	
4.6	-8	0.451366	
4.6	-7	0.51316	
4.6	-6	0.578242	
4.6	-5	0.645666	
4.6	-4	0.715124	
4.6	-3	0.785524	
4.6	-2	0.856636	
4.6	-1.5	0.892502	
4.6	-1	0.928284	
4.6	-0.5	0.964138	
4.6	0	1	

4.8	-24	0.0279298	
4.8	-22	0.0416316	
4.8	-20	0.0617802	
4.8	-18	0.090782	
4.8	-16	0.1317404	
4.8	-14	0.1879226	
4.8	-12	0.261752	
4.8	-11	0.305572	
4.8	-10	0.353908	
4.8	-9	0.407204	
4.8	-8	0.464202	
4.8	-7	0.524806	
4.8	-6	0.58852	
4.8	-5	0.654342	
4.8	-4	0.722004	
4.8	-3	0.790664	
4.8	-2	0.859976	
4.8	-1.5	0.894948	
4.8	-1	0.929926	
4.8	-0.5	0.964964	
4.8	0	1	

5	-24	0.0328206	
5	-22	0.0480844	
5	-20	0.0698076	
5	-18	0.1011898	
5	-16	0.1442878	
5	-14	0.201774	
5	-12	0.276134	
5	-11	0.320172	
5	-10	0.367932	
5	-9	0.420636	
5	-8	0.47681	
5	-7	0.536014	
5	-6	0.598314	
5	-5	0.662404	
5	-4	0.728346	
5	-3	0.795446	
5	-2	0.863286	
5	-1.5	0.897316	
5	-1	0.931488	
5	-0.5	0.965736	
5	0	1	

5.2	-24	0.0379586	
5.2	-22	0.0546234	
5.2	-20	0.0785706	
5.2	-18	0.1113708	
5.2	-16	0.1564356	
5.2	-14	0.21513	
5.2	-12	0.290238	
5.2	-11	0.334132	
5.2	-10	0.381442	
5.2	-9	0.433396	
5.2	-8	0.488618	
5.2	-7	0.54683	
5.2	-6	0.60752	
5.2	-5	0.67011	
5.2	-4	0.734468	
5.2	-3	0.800096	
5.2	-2	0.866328	
5.2	-1.5	0.899642	
5.2	-1	0.933066	
5.2	-0.5	0.966516	
5.2	0	1	

5.4	-24	0.0435242	
5.4	-22	0.0617174	
5.4	-20	0.087351	
5.4	-18	0.1218742	
5.4	-16	0.1686246	
5.4	-14	0.22844	
5.4	-12	0.303938	
5.4	-11	0.347538	
5.4	-10	0.394662	
5.4	-9	0.445618	
5.4	-8	0.499896	
5.4	-7	0.55729	
5.4	-6	0.616486	
5.4	-5	0.677538	
5.4	-4	0.74056	
5.4	-3	0.804584	
5.4	-2	0.86937	
5.4	-1.5	0.901948	
5.4	-1	0.934588	
5.4	-0.5	0.967282	
5.4	0	1	

5.6	-24	0.0493696	
5.6	-22	0.0691708	
5.6	-20	0.0961622	
5.6	-18	0.1323014	
5.6	-16	0.1805432	
5.6	-14	0.241254	
5.6	-12	0.317186	
5.6	-11	0.360802	
5.6	-10	0.407264	
5.6	-9	0.457586	
5.6	-8	0.510782	
5.6	-7	0.566996	
5.6	-6	0.624912	
5.6	-5	0.685106	
5.6	-4	0.746362	
5.6	-3	0.80911	
5.6	-2	0.87224	
5.6	-1.5	0.90412	
5.6	-1	0.936018	
5.6	-0.5	0.968002	
5.6	0	1	

5.8	-24	0.055421	
5.8	-22	0.0767246	
5.8	-20	0.105118	
5.8	-18	0.1430886	
5.8	-16	0.1924114	
5.8	-14	0.254258	
5.8	-12	0.329932	
5.8	-11	0.373448	
5.8	-10	0.419398	
5.8	-9	0.46894	
5.8	-8	0.52168	
5.8	-7	0.57637	
5.8	-6	0.633054	
5.8	-5	0.692058	
5.8	-4	0.752012	
5.8	-3	0.81306	
5.8	-2	0.87504	
5.8	-1.5	0.906204	
5.8	-1	0.93742	
5.8	-0.5	0.968714	
5.8	0	1	

6	-24	0.0620034	
6	-22	0.084373	
6	-20	0.1145812	
6	-18	0.153723	
6	-16	0.204032	
6	-14	0.266554	
6	-12	0.34245	
6	-11	0.385462	
6	-10	0.43077	
6	-9	0.47995	
6	-8	0.531422	
6	-7	0.58556	
6	-6	0.641108	
6	-5	0.69869	
6	-4	0.757498	
6	-3	0.817314	
6	-2	0.877806	
6	-1.5	0.908206	
6	-1	0.938774	
6	-0.5	0.969374	
6	0	1	

6.2	-24	0.0685706	
6.2	-22	0.0926796	
6.2	-20	0.1240552	
6.2	-18	0.164569	
6.2	-16	0.215736	
6.2	-14	0.27888	
6.2	-12	0.354644	
6.2	-11	0.397316	
6.2	-10	0.442216	
6.2	-9	0.49044	
6.2	-8	0.541194	
6.2	-7	0.594176	
6.2	-6	0.64891	
6.2	-5	0.705068	
6.2	-4	0.762628	
6.2	-3	0.821156	
6.2	-2	0.88043	
6.2	-1.5	0.910174	
6.2	-1	0.94008	
6.2	-0.5	0.970038	
6.2	0	1	

6.4	-24	0.0754044	
6.4	-22	0.1008726	
6.4	-20	0.1335436	
6.4	-18	0.1753864	
6.4	-16	0.227364	
6.4	-14	0.290968	
6.4	-12	0.366356	
6.4	-11	0.408548	
6.4	-10	0.453024	
6.4	-9	0.500626	
6.4	-8	0.55055	
6.4	-7	0.602296	
6.4	-6	0.656282	
6.4	-5	0.711266	
6.4	-4	0.767682	
6.4	-3	0.824914	
6.4	-2	0.882898	
6.4	-1.5	0.912072	
6.4	-1	0.941342	
6.4	-0.5	0.970668	
6.4	0	1	

6.6	-24	0.0825836	
6.6	-22	0.1091546	
6.6	-20	0.1430426	
6.6	-18	0.1861832	
6.6	-16	0.238584	
6.6	-14	0.302512	
6.6	-12	0.37771	
6.6	-11	0.419574	
6.6	-10	0.463596	
6.6	-9	0.51055	
6.6	-8	0.55955	
6.6	-7	0.610448	
6.6	-6	0.663196	
6.6	-5	0.717294	
6.6	-4	0.772526	
6.6	-3	0.82854	
6.6	-2	0.88531	
6.6	-1.5	0.913926	
6.6	-1	0.942574	
6.6	-0.5	0.971276	
6.6	0	1	

6.8	-24	0.0897568	
6.8	-22	0.1173646	
6.8	-20	0.1524048	
6.8	-18	0.1965122	
6.8	-16	0.249726	
6.8	-14	0.314102	
6.8	-12	0.388814	
6.8	-11	0.430384	
6.8	-10	0.473626	
6.8	-9	0.520104	
6.8	-8	0.568154	
6.8	-7	0.61857	
6.8	-6	0.670054	
6.8	-5	0.722968	
6.8	-4	0.777056	
6.8	-3	0.832116	
6.8	-2	0.887724	
6.8	-1.5	0.915706	
6.8	-1	0.943762	
6.8	-0.5	0.971862	
6.8	0	1	

7	-24	0.0970114	
7	-22	0.1258058	
7	-20	0.161811	
7	-18	0.20679	
7	-16	0.260456	
7	-14	0.325248	
7	-12	0.39952	
7	-11	0.44057	
7	-10	0.48361	
7	-9	0.5287	
7	-8	0.576598	
7	-7	0.625938	
7	-6	0.676552	
7	-5	0.728646	
7	-4	0.781618	
7	-3	0.835472	
7	-2	0.889982	
7	-1.5	0.917412	
7	-1	0.944894	
7	-0.5	0.972446	
7	0	1	

7.2	-24	0.1045356	
7.2	-22	0.1344932	
7.2	-20	0.1712992	
7.2	-18	0.216834	
7.2	-16	0.271378	
7.2	-14	0.336012	
7.2	-12	0.409768	
7.2	-11	0.450592	
7.2	-10	0.492988	
7.2	-9	0.537694	
7.2	-8	0.58449	
7.2	-7	0.633006	
7.2	-6	0.682768	
7.2	-5	0.73387	
7.2	-4	0.785912	
7.2	-3	0.83878	
7.2	-2	0.892166	
7.2	-1.5	0.919052	
7.2	-1	0.945972	
7.2	-0.5	0.972984	
7.2	0	1	

7.4	-24	0.1122752	
7.4	-22	0.142972	
7.4	-20	0.1809086	
7.4	-18	0.226976	
7.4	-16	0.281792	
7.4	-14	0.346318	
7.4	-12	0.419974	
7.4	-11	0.460294	
7.4	-10	0.502058	
7.4	-9	0.546472	
7.4	-8	0.592206	
7.4	-7	0.639818	
7.4	-6	0.689088	
7.4	-5	0.738998	
7.4	-4	0.790088	
7.4	-3	0.841856	
7.4	-2	0.894274	
7.4	-1.5	0.920632	
7.4	-1	0.947036	
7.4	-0.5	0.973512	
7.4	0	1	

7.6	-24	0.1199702	
7.6	-22	0.1516616	
7.6	-20	0.1903538	
7.6	-18	0.23704	
7.6	-16	0.292106	
7.6	-14	0.356496	
7.6	-12	0.429574	
7.6	-11	0.469494	
7.6	-10	0.510978	
7.6	-9	0.554616	
7.6	-8	0.599684	
7.6	-7	0.646562	
7.6	-6	0.694836	
7.6	-5	0.743944	
7.6	-4	0.794138	
7.6	-3	0.84494	
7.6	-2	0.896362	
7.6	-1.5	0.922196	
7.6	-1	0.948102	
7.6	-0.5	0.974032	
7.6	0	1	

7.8	-24	0.1276288	
7.8	-22	0.160295	
7.8	-20	0.1997556	
7.8	-18	0.246998	
7.8	-16	0.302296	
7.8	-14	0.366614	
7.8	-12	0.439246	
7.8	-11	0.478308	
7.8	-10	0.519692	
7.8	-9	0.562608	
7.8	-8	0.606944	
7.8	-7	0.653136	
7.8	-6	0.70028	
7.8	-5	0.748746	
7.8	-4	0.797888	
7.8	-3	0.84781	
7.8	-2	0.898236	
7.8	-1.5	0.923624	
7.8	-1	0.949028	
7.8	-0.5	0.974514	
7.8	0	1	

8	-24	0.1352744	
8	-22	0.168891	
8	-20	0.20902	
8	-18	0.256618	
8	-16	0.312232	
8	-14	0.376172	
8	-12	0.44844	
8	-11	0.487244	
8	-10	0.528012	
8	-9	0.57032	
8	-8	0.613806	
8	-7	0.659238	
8	-6	0.705762	
8	-5	0.75343	
8	-4	0.801674	
8	-3	0.850678	
8	-2	0.900124	
8	-1.5	0.925038	
8	-1	0.949974	
8	-0.5	0.974984	
8	0	1	

8.2	-24	0.1431894	
8.2	-22	0.177123	
8.2	-20	0.218344	
8.2	-18	0.266208	
8.2	-16	0.32199	
8.2	-14	0.385652	
8.2	-12	0.457334	
8.2	-11	0.495882	
8.2	-10	0.536042	
8.2	-9	0.577712	
8.2	-8	0.62088	
8.2	-7	0.665132	
8.2	-6	0.711088	
8.2	-5	0.757804	
8.2	-4	0.805294	
8.2	-3	0.853388	
8.2	-2	0.902034	
8.2	-1.5	0.926456	
8.2	-1	0.950932	
8.2	-0.5	0.975458	
8.2	0	1	

8.4	-24	0.1509426	
8.4	-22	0.1856136	
8.4	-20	0.227216	
8.4	-18	0.27541	
8.4	-16	0.33149	
8.4	-14	0.394928	
8.4	-12	0.465952	
8.4	-11	0.504014	
8.4	-10	0.543884	
8.4	-9	0.584848	
8.4	-8	0.627426	
8.4	-7	0.67108	
8.4	-6	0.716134	
8.4	-5	0.762014	
8.4	-4	0.808766	
8.4	-3	0.856034	
8.4	-2	0.903768	
8.4	-1.5	0.927756	
8.4	-1	0.951802	
8.4	-0.5	0.975896	
8.4	0	1	

8.6	-24	0.1588322	
8.6	-22	0.1942398	
8.6	-20	0.236154	
8.6	-18	0.284656	
8.6	-16	0.34077	
8.6	-14	0.403966	
8.6	-12	0.474296	
8.6	-11	0.51216	
8.6	-10	0.551356	
8.6	-9	0.59179	
8.6	-8	0.633916	
8.6	-7	0.676856	
8.6	-6	0.721102	
8.6	-5	0.76629	
8.6	-4	0.812092	
8.6	-3	0.85861	
8.6	-2	0.905512	
8.6	-1.5	0.92907	
8.6	-1	0.952688	
8.6	-0.5	0.976334	
8.6	0	1	

8.8	-24	0.1665616	
8.8	-22	0.202406	
8.8	-20	0.244984	
8.8	-18	0.293726	
8.8	-16	0.349738	
8.8	-14	0.41276	
8.8	-12	0.482604	
8.8	-11	0.519994	
8.8	-10	0.558518	
8.8	-9	0.59867	
8.8	-8	0.640014	
8.8	-7	0.682484	
8.8	-6	0.725842	
8.8	-5	0.770294	
8.8	-4	0.815382	
8.8	-3	0.861034	
8.8	-2	0.907132	
8.8	-1.5	0.930284	
8.8	-1	0.953498	
8.8	-0.5	0.976748	
8.8	0	1	

9	-24	0.174415	
9	-22	0.210818	
9	-20	0.25359	
9	-18	0.302668	
9	-16	0.358652	
9	-14	0.421298	
9	-12	0.490566	
9	-11	0.527614	
9	-10	0.565708	
9	-9	0.60536	
9	-8	0.645966	
9	-7	0.687792	
9	-6	0.73043	
9	-5	0.774078	
9	-4	0.818528	
9	-3	0.863468	
9	-2	0.908706	
9	-1.5	0.931458	
9	-1	0.954286	
9	-0.5	0.977134	
9	0	1	

9.2	-24	0.1822148	
9.2	-22	0.219356	
9.2	-20	0.262342	
9.2	-18	0.311362	
9.2	-16	0.367284	
9.2	-14	0.429548	
9.2	-12	0.498378	
9.2	-11	0.534824	
9.2	-10	0.572606	
9.2	-9	0.611618	
9.2	-8	0.65163	
9.2	-7	0.69289	
9.2	-6	0.735074	
9.2	-5	0.777928	
9.2	-4	0.821582	
9.2	-3	0.865724	
9.2	-2	0.910288	
9.2	-1.5	0.932672	
9.2	-1	0.955072	
9.2	-0.5	0.97753	
9.2	0	1	

9.4	-24	0.1900468	
9.4	-22	0.22746	
9.4	-20	0.270666	
9.4	-18	0.320018	
9.4	-16	0.375884	
9.4	-14	0.437854	
9.4	-12	0.505972	
9.4	-11	0.541874	
9.4	-10	0.579196	
9.4	-9	0.617824	
9.4	-8	0.657292	
9.4	-7	0.697952	
9.4	-6	0.739448	
9.4	-5	0.781628	
9.4	-4	0.824564	
9.4	-3	0.867996	
9.4	-2	0.911782	
9.4	-1.5	0.933772	
9.4	-1	0.955824	
9.4	-0.5	0.977906	
9.4	0	1	

9.6	-24	0.1977064	
9.6	-22	0.235468	
9.6	-20	0.278994	
9.6	-18	0.328188	
9.6	-16	0.384002	
9.6	-14	0.445488	
9.6	-12	0.513068	
9.6	-11	0.548682	
9.6	-10	0.585722	
9.6	-9	0.623684	
9.6	-8	0.662746	
9.6	-7	0.702794	
9.6	-6	0.743736	
9.6	-5	0.785296	
9.6	-4	0.827408	
9.6	-3	0.87007	
9.6	-2	0.9132	
9.6	-1.5	0.934854	
9.6	-1	0.956552	
9.6	-0.5	0.97827	
9.6	0	1	

9.8	-24	0.20525	
9.8	-22	0.243542	
9.8	-20	0.287218	
9.8	-18	0.336696	
9.8	-16	0.39228	
9.8	-14	0.453384	
9.8	-12	0.520142	
9.8	-11	0.555442	
9.8	-10	0.592042	
9.8	-9	0.629442	
9.8	-8	0.668084	
9.8	-7	0.707434	
9.8	-6	0.747802	
9.8	-5	0.788742	
9.8	-4	0.830284	
9.8	-3	0.872296	
9.8	-2	0.91464	
9.8	-1.5	0.935896	
9.8	-1	0.957258	
9.8	-0.5	0.97861	
9.8	0	1	

10	-24	0.21267	
10	-22	0.25151	
10	-20	0.295466	
10	-18	0.344716	
10	-16	0.400338	
10	-14	0.460922	
10	-12	0.526976	
10	-11	0.56206	
10	-10	0.598044	
10	-9	0.635106	
10	-8	0.673154	
10	-7	0.712042	
10	-6	0.75165	
10	-5	0.792118	
10	-4	0.833094	
10	-3	0.87435	
10	-2	0.91604	
10	-1.5	0.936984	
10	-1	0.95796	
10	-0.5	0.978964	
10	0	1	

10.2	-24	0.22011	
10.2	-22	0.259298	
10.2	-20	0.303414	
10.2	-18	0.352722	
10.2	-16	0.408094	
10.2	-14	0.468318	
10.2	-12	0.53379	
10.2	-11	0.568516	
10.2	-10	0.604004	
10.2	-9	0.64053	
10.2	-8	0.678176	
10.2	-7	0.71642	
10.2	-6	0.755574	
10.2	-5	0.79532	
10.2	-4	0.83562	
10.2	-3	0.876364	
10.2	-2	0.91739	
10.2	-1.5	0.938	
10.2	-1	0.958638	
10.2	-0.5	0.97931	
10.2	0	1	

10.4	-24	0.227706	
10.4	-22	0.267	
10.4	-20	0.311306	
10.4	-18	0.360558	
10.4	-16	0.415576	
10.4	-14	0.47542	
10.4	-12	0.540498	
10.4	-11	0.574728	
10.4	-10	0.609746	
10.4	-9	0.64595	
10.4	-8	0.68295	
10.4	-7	0.720778	
10.4	-6	0.759346	
10.4	-5	0.798388	
10.4	-4	0.838154	
10.4	-3	0.878256	
10.4	-2	0.91867	
10.4	-1.5	0.938952	
10.4	-1	0.959288	
10.4	-0.5	0.979638	
10.4	0	1	

10.6	-24	0.235136	
10.6	-22	0.274646	
10.6	-20	0.319116	
10.6	-18	0.368244	
10.6	-16	0.422982	
10.6	-14	0.482552	
10.6	-12	0.546838	
10.6	-11	0.580702	
10.6	-10	0.61545	
10.6	-9	0.651166	
10.6	-8	0.687618	
10.6	-7	0.72504	
10.6	-6	0.763042	
10.6	-5	0.80159	
10.6	-4	0.84062	
10.6	-3	0.880136	
10.6	-2	0.919888	
10.6	-1.5	0.939876	
10.6	-1	0.959896	
10.6	-0.5	0.979942	
10.6	0	1	

10.8	-24	0.242482	
10.8	-22	0.282168	
10.8	-20	0.326722	
10.8	-18	0.375648	
10.8	-16	0.430224	
10.8	-14	0.489336	
10.8	-12	0.553104	
10.8	-11	0.586428	
10.8	-10	0.620952	
10.8	-9	0.656196	
10.8	-8	0.6923	
10.8	-7	0.729064	
10.8	-6	0.766616	
10.8	-5	0.804526	
10.8	-4	0.843014	
10.8	-3	0.881884	
10.8	-2	0.921124	
10.8	-1.5	0.940804	
10.8	-1	0.960516	
10.8	-0.5	0.980256	
10.8	0	1	

11	-24	0.24982	
11	-22	0.289536	
11	-20	0.334186	
11	-18	0.383076	
11	-16	0.437308	
11	-14	0.49611	
11	-12	0.559178	
11	-11	0.59218	
11	-10	0.626156	
11	-9	0.661086	
11	-8	0.69664	
11	-7	0.732962	
11	-6	0.77004	
11	-5	0.807568	
11	-4	0.845408	
11	-3	0.883734	
11	-2	0.9223	
11	-1.5	0.94168	
11	-1	0.961102	
11	-0.5	0.980542	
11	0	1	

11.2	-24	0.256834	
11.2	-22	0.29688	
11.2	-20	0.341584	
11.2	-18	0.390338	
11.2	-16	0.444278	
11.2	-14	0.502696	
11.2	-12	0.565216	
11.2	-11	0.597788	
11.2	-10	0.631504	
11.2	-9	0.665802	
11.2	-8	0.701018	
11.2	-7	0.736838	
11.2	-6	0.77326	
11.2	-5	0.810394	
11.2	-4	0.847772	
11.2	-3	0.885478	
11.2	-2	0.92349	
11.2	-1.5	0.942566	
11.2	-1	0.961698	
11.2	-0.5	0.980844	
11.2	0	1	

11.4	-24	0.264004	
11.4	-22	0.303978	
11.4	-20	0.34882	
11.4	-18	0.397458	
11.4	-16	0.45107	
11.4	-14	0.509046	
11.4	-12	0.57107	
11.4	-11	0.603264	
11.4	-10	0.63639	
11.4	-9	0.670424	
11.4	-8	0.70519	
11.4	-7	0.740516	
11.4	-6	0.776494	
11.4	-5	0.812966	
11.4	-4	0.849988	
11.4	-3	0.88719	
11.4	-2	0.924636	
11.4	-1.5	0.943436	
11.4	-1	0.962266	
11.4	-0.5	0.981128	
11.4	0	1	

11.6	-24	0.270974	
11.6	-22	0.311124	
11.6	-20	0.355996	
11.6	-18	0.404528	
11.6	-16	0.457644	
11.6	-14	0.51519	
11.6	-12	0.576564	
11.6	-11	0.608572	
11.6	-10	0.641322	
11.6	-9	0.675064	
11.6	-8	0.709228	
11.6	-7	0.744144	
11.6	-6	0.779708	
11.6	-5	0.815626	
11.6	-4	0.851994	
11.6	-3	0.888774	
11.6	-2	0.925726	
11.6	-1.5	0.944254	
11.6	-1	0.962818	
11.6	-0.5	0.981404	
11.6	0	1	

11.8	-24	0.27782	
11.8	-22	0.318116	
11.8	-20	0.362808	
11.8	-18	0.411304	
11.8	-16	0.464198	
11.8	-14	0.52129	
11.8	-12	0.582024	
11.8	-11	0.613788	
11.8	-10	0.646138	
11.8	-9	0.679376	
11.8	-8	0.713208	
11.8	-7	0.747708	
11.8	-6	0.78267	
11.8	-5	0.81825	
11.8	-4	0.854054	
11.8	-3	0.890294	
11.8	-2	0.926708	
11.8	-1.5	0.945016	
11.8	-1	0.963338	
11.8	-0.5	0.981666	
11.8	0	1	

12	-24	0.284744	
12	-22	0.324996	
12	-20	0.369728	
12	-18	0.417936	
12	-16	0.470658	
12	-14	0.527264	
12	-12	0.587464	
12	-11	0.61883	
12	-10	0.650888	
12	-9	0.683584	
12	-8	0.717158	
12	-7	0.75112	
12	-6	0.785752	
12	-5	0.820734	
12	-4	0.856168	
12	-3	0.891818	
12	-2	0.927744	
12	-1.5	0.945794	
12	-1	0.963846	
12	-0.5	0.981918	
12	0	1	

12.4	-24	0.298072	
12.4	-22	0.338454	
12.4	-20	0.38304	
12.4	-18	0.430874	
12.4	-16	0.482974	
12.4	-14	0.53862	
12.4	-12	0.597756	
12.4	-11	0.628544	
12.4	-10	0.659858	
12.4	-9	0.691956	
12.4	-8	0.72457	
12.4	-7	0.757818	
12.4	-6	0.791434	
12.4	-5	0.82558	
12.4	-4	0.86005	
12.4	-3	0.894802	
12.4	-2	0.929748	
12.4	-1.5	0.94727	
12.4	-1	0.964834	
12.4	-0.5	0.982416	
12.4	0	1	

12.8	-24	0.311084	
12.8	-22	0.351566	
12.8	-20	0.39593	
12.8	-18	0.443374	
12.8	-16	0.494918	
12.8	-14	0.549666	
12.8	-12	0.607716	
12.8	-11	0.637726	
12.8	-10	0.668472	
12.8	-9	0.699886	
12.8	-8	0.731718	
12.8	-7	0.764076	
12.8	-6	0.796946	
12.8	-5	0.830172	
12.8	-4	0.86372	
12.8	-3	0.897582	
12.8	-2	0.931614	
12.8	-1.5	0.948676	
12.8	-1	0.965774	
12.8	-0.5	0.98288	
12.8	0	1	

13.2	-24	0.323824	
13.2	-22	0.364416	
13.2	-20	0.408344	
13.2	-18	0.455362	
13.2	-16	0.506346	
13.2	-14	0.560204	
13.2	-12	0.617064	
13.2	-11	0.646598	
13.2	-10	0.676612	
13.2	-9	0.707384	
13.2	-8	0.738414	
13.2	-7	0.7701	
13.2	-6	0.80216	
13.2	-5	0.834518	
13.2	-4	0.867252	
13.2	-3	0.90023	
13.2	-2	0.933374	
13.2	-1.5	0.950004	
13.2	-1	0.966662	
13.2	-0.5	0.983326	
13.2	0	1	

13.6	-24	0.336222	
13.6	-22	0.376688	
13.6	-20	0.420414	
13.6	-18	0.466996	
13.6	-16	0.517248	
13.6	-14	0.57031	
13.6	-12	0.626036	
13.6	-11	0.654994	
13.6	-10	0.684438	
13.6	-9	0.714408	
13.6	-8	0.744852	
13.6	-7	0.77575	
13.6	-6	0.807066	
13.6	-5	0.838718	
13.6	-4	0.87061	
13.6	-3	0.902784	
13.6	-2	0.93506	
13.6	-1.5	0.95128	
13.6	-1	0.967508	
13.6	-0.5	0.983748	
13.6	0	1	

14	-24	0.348244	
14	-22	0.388448	
14	-20	0.432108	
14	-18	0.478198	
14	-16	0.527726	
14	-14	0.579856	
14	-12	0.634636	
14	-11	0.662998	
14	-10	0.691846	
14	-9	0.721236	
14	-8	0.75103	
14	-7	0.781196	
14	-6	0.811828	
14	-5	0.84266	
14	-4	0.87381	
14	-3	0.905184	
14	-2	0.936678	
14	-1.5	0.952492	
14	-1	0.96832	
14	-0.5	0.984156	
14	0	1	

14.4	-24	0.360008	
14.4	-22	0.400056	
14.4	-20	0.443358	
14.4	-18	0.489024	
14.4	-16	0.537738	
14.4	-14	0.589144	
14.4	-12	0.642876	
14.4	-11	0.670594	
14.4	-10	0.698936	
14.4	-9	0.727682	
14.4	-8	0.756888	
14.4	-7	0.786426	
14.4	-6	0.816294	
14.4	-5	0.846414	
14.4	-4	0.876888	
14.4	-3	0.907474	
14.4	-2	0.938222	
14.4	-1.5	0.953648	
14.4	-1	0.969092	
14.4	-0.5	0.984542	
14.4	0	1	

14.8	-24	0.37134	
14.8	-22	0.411246	
14.8	-20	0.454094	
14.8	-18	0.4994	
14.8	-16	0.54739	
14.8	-14	0.598056	
14.8	-12	0.650932	
14.8	-11	0.678092	
14.8	-10	0.705698	
14.8	-9	0.733884	
14.8	-8	0.762402	
14.8	-7	0.79132	
14.8	-6	0.820572	
14.8	-5	0.850048	
14.8	-4	0.879752	
14.8	-3	0.90965	
14.8	-2	0.939694	
14.8	-1.5	0.954752	
14.8	-1	0.969818	
14.8	-0.5	0.984908	
14.8	0	1	

15.2	-24	0.382446	
15.2	-22	0.422116	
15.2	-20	0.464494	
15.2	-18	0.509464	
15.2	-16	0.556788	
15.2	-14	0.60657	
15.2	-12	0.658508	
15.2	-11	0.685236	
15.2	-10	0.712336	
15.2	-9	0.739776	
15.2	-8	0.76776	
15.2	-7	0.796056	
15.2	-6	0.824598	
15.2	-5	0.85346	
15.2	-4	0.882514	
15.2	-3	0.911754	
15.2	-2	0.941088	
15.2	-1.5	0.9558	
15.2	-1	0.970522	
15.2	-0.5	0.985258	
15.2	0	1	

15.6	-24	0.393178	
15.6	-22	0.432684	
15.6	-20	0.474646	
15.6	-18	0.51903	
15.6	-16	0.565798	
15.6	-14	0.61478	
15.6	-12	0.665788	
15.6	-11	0.691944	
15.6	-10	0.718568	
15.6	-9	0.745506	
15.6	-8	0.772854	
15.6	-7	0.800552	
15.6	-6	0.828574	
15.6	-5	0.856728	
15.6	-4	0.885146	
15.6	-3	0.913698	
15.6	-2	0.9424	
15.6	-1.5	0.956784	
15.6	-1	0.97118	
15.6	-0.5	0.985586	
15.6	0	1	

16	-24	0.403752	
16	-22	0.442944	
16	-20	0.484444	
16	-18	0.52848	
16	-16	0.57441	
16	-14	0.6226	
16	-12	0.672812	
16	-11	0.698448	
16	-10	0.724528	
16	-9	0.750994	
16	-8	0.777746	
16	-7	0.804914	
16	-6	0.83225	
16	-5	0.859844	
16	-4	0.88768	
16	-3	0.915624	
16	-2	0.94368	
16	-1.5	0.957748	
16	-1	0.97182	
16	-0.5	0.98591	
16	0	1	

16.8	-24	0.423768	
16.8	-22	0.462346	
16.8	-20	0.50312	
16.8	-18	0.545992	
16.8	-16	0.590746	
16.8	-14	0.63744	
16.8	-12	0.685862	
16.8	-11	0.710682	
16.8	-10	0.735808	
16.8	-9	0.761258	
16.8	-8	0.787052	
16.8	-7	0.813072	
16.8	-6	0.839336	
16.8	-5	0.865776	
16.8	-4	0.892396	
16.8	-3	0.919156	
16.8	-2	0.94607	
16.8	-1.5	0.959534	
16.8	-1	0.973018	
16.8	-0.5	0.986506	
16.8	0	1	

17.6	-24	0.442648	
17.6	-22	0.480632	
17.6	-20	0.520584	
17.6	-18	0.562262	
17.6	-16	0.606056	
17.6	-14	0.651226	
17.6	-12	0.69808	
17.6	-11	0.722	
17.6	-10	0.746194	
17.6	-9	0.770742	
17.6	-8	0.795566	
17.6	-7	0.820554	
17.6	-6	0.845816	
17.6	-5	0.871224	
17.6	-4	0.89679	
17.6	-3	0.9225	
17.6	-2	0.948282	
17.6	-1.5	0.961196	
17.6	-1	0.974122	
17.6	-0.5	0.98706	
17.6	0	1	

18.4	-24	0.460638	
18.4	-22	0.49782	
18.4	-20	0.536842	
18.4	-18	0.577718	
18.4	-16	0.620166	
18.4	-14	0.664122	
18.4	-12	0.709344	
18.4	-11	0.732512	
18.4	-10	0.755862	
18.4	-9	0.77951	
18.4	-8	0.803392	
18.4	-7	0.827482	
18.4	-6	0.8518	
18.4	-5	0.876252	
18.4	-4	0.900848	
18.4	-3	0.925538	
18.4	-2	0.950316	
18.4	-1.5	0.96272	
18.4	-1	0.975144	
18.4	-0.5	0.98757	
18.4	0	1	

19.2	-24	0.477588	
19.2	-22	0.51406	
19.2	-20	0.552316	
19.2	-18	0.59217	
19.2	-16	0.633318	
19.2	-14	0.67594	
19.2	-12	0.7199	
19.2	-11	0.742256	
19.2	-10	0.764836	
19.2	-9	0.787642	
19.2	-8	0.810672	
19.2	-7	0.833956	
19.2	-6	0.85735	
19.2	-5	0.88089	
19.2	-4	0.904582	
19.2	-3	0.928354	
19.2	-2	0.952194	
19.2	-1.5	0.964126	
19.2	-1	0.976078	
19.2	-0.5	0.988038	
19.2	0	1	

20	-24	0.49352	
20	-22	0.529384	
20	-20	0.566854	
20	-18	0.605554	
20	-16	0.645882	
20	-14	0.687108	
20	-12	0.729644	
20	-11	0.751326	
20	-10	0.773178	
20	-9	0.795294	
20	-8	0.817542	
20	-7	0.839952	
20	-6	0.862498	
20	-5	0.88521	
20	-4	0.90805	
20	-3	0.930948	
20	-2	0.953932	
20	-1.5	0.96544	
20	-1	0.976954	
20	-0.5	0.988478	
20	0	1	

20.8	-24	0.508676	
20.8	-22	0.543848	
20.8	-20	0.58031	
20.8	-18	0.618214	
20.8	-16	0.657286	
20.8	-14	0.697678	
20.8	-12	0.738804	
20.8	-11	0.759698	
20.8	-10	0.780966	
20.8	-9	0.802246	
20.8	-8	0.823804	
20.8	-7	0.845536	
20.8	-6	0.867312	
20.8	-5	0.889254	
20.8	-4	0.911306	
20.8	-3	0.9334	
20.8	-2	0.955576	
20.8	-1.5	0.966668	
20.8	-1	0.977776	
20.8	-0.5	0.988886	
20.8	0	1	

21.6	-24	0.523012	
21.6	-22	0.557576	
21.6	-20	0.593302	
21.6	-18	0.630162	
21.6	-16	0.66822	
21.6	-14	0.707286	
21.6	-12	0.747432	
21.6	-11	0.767698	
21.6	-10	0.788186	
21.6	-9	0.808842	
21.6	-8	0.829678	
21.6	-7	0.850646	
21.6	-6	0.871778	
21.6	-5	0.892988	
21.6	-4	0.91428	
21.6	-3	0.935642	
21.6	-2	0.957068	
21.6	-1.5	0.967802	
21.6	-1	0.978524	
21.6	-0.5	0.989262	
21.6	0	1	

22.4	-24	0.536526	
22.4	-22	0.57043	
22.4	-20	0.605428	
22.4	-18	0.64149	
22.4	-16	0.678512	
22.4	-14	0.716508	
22.4	-12	0.755382	
22.4	-11	0.775116	
22.4	-10	0.795052	
22.4	-9	0.815092	
22.4	-8	0.83527	
22.4	-7	0.855552	
22.4	-6	0.875984	
22.4	-5	0.896502	
22.4	-4	0.917096	
22.4	-3	0.93776	
22.4	-2	0.95848	
22.4	-1.5	0.968854	
22.4	-1	0.979232	
22.4	-0.5	0.989616	
22.4	0	1	

23.2	-24	0.5494	
23.2	-22	0.582592	
23.2	-20	0.616852	
23.2	-18	0.652066	
23.2	-16	0.68815	
23.2	-14	0.72519	
23.2	-12	0.762944	
23.2	-11	0.782072	
23.2	-10	0.801378	
23.2	-9	0.820832	
23.2	-8	0.840412	
23.2	-7	0.860112	
23.2	-6	0.879924	
23.2	-5	0.899802	
23.2	-4	0.919754	
23.2	-3	0.93976	
23.2	-2	0.959816	
23.2	-1.5	0.969858	
23.2	-1	0.9799	
23.2	-0.5	0.98995	
23.2	0	1	

24	-24	0.561734	
24	-22	0.594126	
24	-20	0.6277	
24	-18	0.662072	
24	-16	0.697308	
24	-14	0.733296	
24	-12	0.77005	
24	-11	0.788668	
24	-10	0.807414	
24	-9	0.826272	
24	-8	0.845284	
24	-7	0.864376	
24	-6	0.883576	
24	-5	0.902862	
24	-4	0.922206	
24	-3	0.941606	
24	-2	0.961048	
24	-1.5	0.970786	
24	-1	0.980522	
24	-0.5	0.990258	
24	0	1	

24.8	-24	0.573436	
24.8	-22	0.605108	
24.8	-20	0.637882	
24.8	-18	0.671516	
24.8	-16	0.705934	
24.8	-14	0.740998	
24.8	-12	0.77676	
24.8	-11	0.794836	
24.8	-10	0.81306	
24.8	-9	0.831398	
24.8	-8	0.849868	
24.8	-7	0.86843	
24.8	-6	0.887058	
24.8	-5	0.905764	
24.8	-4	0.924534	
24.8	-3	0.943362	
24.8	-2	0.962216	
24.8	-1.5	0.97166	
24.8	-1	0.981102	
24.8	-0.5	0.99055	
24.8	0	1	

25.6	-24	0.5845	
25.6	-22	0.61571	
25.6	-20	0.647662	
25.6	-18	0.680502	
25.6	-16	0.714042	
25.6	-14	0.748248	
25.6	-12	0.783074	
25.6	-11	0.800688	
25.6	-10	0.818408	
25.6	-9	0.836258	
25.6	-8	0.854198	
25.6	-7	0.872228	
25.6	-6	0.890326	
25.6	-5	0.908492	
25.6	-4	0.926724	
25.6	-3	0.945	
25.6	-2	0.963314	
25.6	-1.5	0.972482	
25.6	-1	0.98165	
25.6	-0.5	0.990826	
25.6	0	1	

26.4	-24	0.595088	
26.4	-22	0.625656	
26.4	-20	0.656994	
26.4	-18	0.688984	
26.4	-16	0.721766	
26.4	-14	0.75516	
26.4	-12	0.78904	
26.4	-11	0.806192	
26.4	-10	0.82348	
26.4	-9	0.840852	
26.4	-8	0.85827	
26.4	-7	0.875804	
26.4	-6	0.89341	
26.4	-5	0.91108	
26.4	-4	0.928798	
26.4	-3	0.946556	
26.4	-2	0.964358	
26.4	-1.5	0.973264	
26.4	-1	0.982174	
26.4	-0.5	0.991086	
26.4	0	1	

27.2	-24	0.60513	
27.2	-22	0.635066	
27.2	-20	0.665798	
27.2	-18	0.69717	
27.2	-16	0.729084	
27.2	-14	0.76164	
27.2	-12	0.794712	
27.2	-11	0.811458	
27.2	-10	0.82825	
27.2	-9	0.845134	
27.2	-8	0.862116	
27.2	-7	0.879196	
27.2	-6	0.896324	
27.2	-5	0.913516	
27.2	-4	0.930768	
27.2	-3	0.948046	
27.2	-2	0.965348	
27.2	-1.5	0.97401	
27.2	-1	0.98267	
27.2	-0.5	0.991334	
27.2	0	1	

28	-24	0.61476	
28	-22	0.64408	
28	-20	0.67414	
28	-18	0.704844	
28	-16	0.736148	
28	-14	0.767838	
28	-12	0.800088	
28	-11	0.816386	
28	-10	0.832762	
28	-9	0.849252	
28	-8	0.865806	
28	-7	0.882434	
28	-6	0.899104	
28	-5	0.915842	
28	-4	0.932616	
28	-3	0.949428	
28	-2	0.966274	
28	-1.5	0.974702	
28	-1	0.983132	
28	-0.5	0.991566	
28	0	1	

28.8	-24	0.623898	
28.8	-22	0.652704	
28.8	-20	0.682082	
28.8	-18	0.712134	
28.8	-16	0.742722	
28.8	-14	0.773762	
28.8	-12	0.805232	
28.8	-11	0.82112	
28.8	-10	0.837066	
28.8	-9	0.853162	
28.8	-8	0.86926	
28.8	-7	0.885466	
28.8	-6	0.901732	
28.8	-5	0.918024	
28.8	-4	0.93438	
28.8	-3	0.950752	
28.8	-2	0.967152	
28.8	-1.5	0.975364	
28.8	-1	0.983574	
28.8	-0.5	0.991786	
28.8	0	1	

29.6	-24	0.632664	
29.6	-22	0.66086	
29.6	-20	0.689714	
29.6	-18	0.71906	
29.6	-16	0.748976	
29.6	-14	0.779328	
29.6	-12	0.81009	
29.6	-11	0.825594	
29.6	-10	0.841192	
29.6	-9	0.856864	
29.6	-8	0.872594	
29.6	-7	0.888398	
29.6	-6	0.904214	
29.6	-5	0.920114	
29.6	-4	0.936034	
29.6	-3	0.95201	
29.6	-2	0.967988	
29.6	-1.5	0.975988	
29.6	-1	0.983992	
29.6	-0.5	0.991994	
29.6	0	1	

30.4	-24	0.64114	
30.4	-22	0.668764	
30.4	-20	0.696972	
30.4	-18	0.725754	
30.4	-16	0.75498	
30.4	-14	0.784662	
30.4	-12	0.814694	
30.4	-11	0.829848	
30.4	-10	0.84506	
30.4	-9	0.860362	
30.4	-8	0.875714	
30.4	-7	0.891138	
30.4	-6	0.906596	
30.4	-5	0.922094	
30.4	-4	0.937636	
30.4	-3	0.953202	
30.4	-2	0.96879	
30.4	-1.5	0.976592	
30.4	-1	0.984392	
30.4	-0.5	0.992196	
30.4	0	1	

31.2	-24	0.649124	
31.2	-22	0.676302	
31.2	-20	0.703942	
31.2	-18	0.732118	
31.2	-16	0.760718	
31.2	-14	0.789682	
31.2	-12	0.819064	
31.2	-11	0.833868	
31.2	-10	0.84878	
31.2	-9	0.863712	
31.2	-8	0.87871	
31.2	-7	0.893748	
31.2	-6	0.908842	
31.2	-5	0.923978	
31.2	-4	0.939142	
31.2	-3	0.954334	
31.2	-2	0.969542	
31.2	-1.5	0.977154	
31.2	-1	0.98477	
31.2	-0.5	0.992384	
31.2	0	1	

32	-24	0.656782	
32	-22	0.683448	
32	-20	0.710606	
32	-18	0.738182	
32	-16	0.766196	
32	-14	0.794584	
32	-12	0.823284	
32	-11	0.83776	
32	-10	0.852276	
32	-9	0.866886	
32	-8	0.88154	
32	-7	0.896242	
32	-6	0.910984	
32	-5	0.925764	
32	-4	0.940572	
32	-3	0.955414	
32	-2	0.970262	
32	-1.5	0.977694	
32	-1	0.98513	
32	-0.5	0.992564	
32	0	1	

32.4	0	1	

32.8	-24	0.664206	
32.8	-22	0.690336	
32.8	-20	0.716964	
32.8	-18	0.744044	
32.8	-16	0.771458	
32.8	-14	0.799234	
32.8	-12	0.827318	
32.8	-11	0.841442	
32.8	-10	0.855664	
32.8	-9	0.869956	
32.8	-8	0.88426	
32.8	-7	0.898622	
32.8	-6	0.913026	
32.8	-5	0.927472	
32.8	-4	0.94195	
32.8	-3	0.956436	
32.8	-2	0.97095	
32.8	-1.5	0.978206	
32.8	-1	0.98547	
32.8	-0.5	0.992734	

33.6	-24	0.671298	
33.6	-22	0.696938	
33.6	-20	0.723032	
33.6	-18	0.749556	
33.6	-16	0.77648	
33.6	-14	0.803658	
33.6	-12	0.83114	
33.6	-11	0.844986	
33.6	-10	0.858902	
33.6	-9	0.872856	
33.6	-8	0.88688	
33.6	-7	0.900908	
33.6	-6	0.914996	
33.6	-5	0.929118	
33.6	-4	0.943254	
33.6	-3	0.95742	
33.6	-2	0.971604	
33.6	-1.5	0.978704	
33.6	-1	0.9858	
33.6	-0.5	0.9929	
33.6	0	1	

34.4	-24	0.678144	
34.4	-22	0.70338	
34.4	-20	0.728946	
34.4	-18	0.75494	
34.4	-16	0.781248	
34.4	-14	0.80792	
34.4	-12	0.834828	
34.4	-11	0.848412	
34.4	-10	0.861992	
34.4	-9	0.875658	
34.4	-8	0.889344	
34.4	-7	0.903096	
34.4	-6	0.916866	
34.4	-5	0.930692	
34.4	-4	0.94451	
34.4	-3	0.958376	
34.4	-2	0.972236	
34.4	-1.5	0.979178	
34.4	-1	0.986118	
34.4	-0.5	0.993058	
34.4	0	1	

35.2	-24	0.684638	
35.2	-22	0.709418	
35.2	-20	0.73458	
35.2	-18	0.76004	
35.2	-16	0.785848	
35.2	-14	0.81196	
35.2	-12	0.838348	
35.2	-11	0.851616	
35.2	-10	0.864932	
35.2	-9	0.87832	
35.2	-8	0.891742	
35.2	-7	0.905186	
35.2	-6	0.91867	
35.2	-5	0.932176	
35.2	-4	0.94572	
35.2	-3	0.95927	
35.2	-2	0.97284	
35.2	-1.5	0.97963	
35.2	-1	0.986418	
35.2	-0.5	0.99321	
35.2	0	1	

36	-24	0.69092	
36	-22	0.715258	
36	-20	0.739958	
36	-18	0.764986	
36	-16	0.79033	
36	-14	0.81593	
36	-12	0.841766	
36	-11	0.854754	
36	-10	0.867802	
36	-9	0.880894	
36	-8	0.894028	
36	-7	0.90718	
36	-6	0.9204	
36	-5	0.933612	
36	-4	0.946874	
36	-3	0.960132	
36	-2	0.973412	
36	-1.5	0.98006	
36	-1	0.986704	
36	-0.5	0.993352	
36	0	1	

36.8	-24	0.696908	
36.8	-22	0.720866	
36.8	-20	0.745134	
36.8	-18	0.769734	
36.8	-16	0.79455	
36.8	-14	0.819668	
36.8	-12	0.844976	
36.8	-11	0.85772	
36.8	-10	0.870504	
36.8	-9	0.883346	
36.8	-8	0.896202	
36.8	-7	0.909108	
36.8	-6	0.92203	
36.8	-5	0.935	
36.8	-4	0.947968	
36.8	-3	0.960968	
36.8	-2	0.973968	
36.8	-1.5	0.980476	
36.8	-1	0.986984	
36.8	-0.5	0.993492	
36.8	0	1	

37.6	-24	0.702724	
37.6	-22	0.726254	
37.6	-20	0.75011	
37.6	-18	0.774276	
37.6	-16	0.798668	
37.6	-14	0.823268	
37.6	-12	0.848104	
37.6	-11	0.86059	
37.6	-10	0.873134	
37.6	-9	0.885708	
37.6	-8	0.898312	
37.6	-7	0.910954	
37.6	-6	0.923624	
37.6	-5	0.936318	
37.6	-4	0.949026	
37.6	-3	0.961758	
37.6	-2	0.974496	
37.6	-1.5	0.980874	
37.6	-1	0.987246	
37.6	-0.5	0.993624	
37.6	0	1	

38.4	-24	0.708318	
38.4	-22	0.731416	
38.4	-20	0.754862	
38.4	-18	0.778552	
38.4	-16	0.802572	
38.4	-14	0.826742	
38.4	-12	0.851106	
38.4	-11	0.863342	
38.4	-10	0.87566	
38.4	-9	0.887976	
38.4	-8	0.900356	
38.4	-7	0.91273	
38.4	-6	0.925138	
38.4	-5	0.937584	
38.4	-4	0.95005	
38.4	-3	0.962522	
38.4	-2	0.975008	
38.4	-1.5	0.981258	
38.4	-1	0.987502	
38.4	-0.5	0.993752	
38.4	0	1	

39.2	-24	0.713728	
39.2	-22	0.73647	
39.2	-20	0.75948	
39.2	-18	0.78277	
39.2	-16	0.806294	
39.2	-14	0.830016	
39.2	-12	0.853956	
39.2	-11	0.865978	
39.2	-10	0.878072	
39.2	-9	0.890132	
39.2	-8	0.902282	
39.2	-7	0.91442	
39.2	-6	0.926614	
39.2	-5	0.938814	
39.2	-4	0.951026	
39.2	-3	0.96326	
39.2	-2	0.9755	
39.2	-1.5	0.981624	
39.2	-1	0.987748	
39.2	-0.5	0.993874	
39.2	0	1	

40	-24	0.71892	
40	-22	0.741284	
40	-20	0.763908	
40	-18	0.786796	
40	-16	0.809908	
40	-14	0.83322	
40	-12	0.856712	
40	-11	0.86851	
40	-10	0.880338	
40	-9	0.892214	
40	-8	0.904116	
40	-7	0.91605	
40	-6	0.928	
40	-5	0.939974	
40	-4	0.951958	
40	-3	0.963958	
40	-2	0.97597	
40	-1.5	0.981978	
40	-1	0.987982	
40	-0.5	0.993992	
40	0	1	

40.8	0	1	

41.6	0	1	

42.4	0	1	

43.2	0	1	

44	0	1	

44.8	0	1	

45.6	0	1	

46.4	0	1	

47.2	0	1	

48	0	1	

48.8	0	1	

49.6	0	1	

50.4	0	1	

51.2	0	1	

52	0	1	

52.8	0	1	

53.6	0	1	

54.4	0	1	

55.2	0	1	

56	0	1	

56.8	0	1	

57.6	0	1	

58.4	0	1	

59.2	0	1	

60	0	1	

60.8	0	1	

61.6	0	1	

62.4	0	1	

63.2	0	1	

64	0	1	

64.8	0	1	

65.6	0	1	

66.4	0	1	

67.2	0	1	

68	0	1	

68.8	0	1	

69.6	0	1	

70.4	0	1	

71.2	0	1	

72	0	1	

72.8	0	1	

73.6	0	1	

74.4	0	1	

75.2	0	1	

76	0	1	

76.8	0	1	

77.6	0	1	

78.4	0	1	

79.2	0	1	

80	0	1	



==> aux/tables/cluster_data/density_U6_18.dat <==
0.3	-4	0.46891	
0.3	-3	0.624462	
0.3	-2	0.76711	
0.3	-1.5	0.831854	
0.3	-1	0.891742	
0.3	-0.5	0.947214	
0.3	0	1	

0.4	-4	0.47607	
0.4	-3	0.629722	
0.4	-2	0.771552	
0.4	-1.5	0.83564	
0.4	-1	0.894594	
0.4	-0.5	0.948772	
0.4	0	1	

0.5	-4	0.48396	
0.5	-3	0.635646	
0.5	-2	0.776172	
0.5	-1.5	0.839342	
0.5	-1	0.897244	
0.5	-0.5	0.950146	
0.5	0	1	

0.6	-4	0.492294	
0.6	-3	0.641956	
0.6	-2	0.78046	
0.6	-1.5	0.842646	
0.6	-1	0.899344	
0.6	-0.5	0.951154	
0.6	0	1	

0.7	-4	0.500782	
0.7	-3	0.64809	
0.7	-2	0.78428	
0.7	-1.5	0.845332	
0.7	-1	0.900942	
0.7	-0.5	0.951886	
0.7	0	1	

0.8	-4	0.509586	
0.8	-3	0.654006	
0.8	-2	0.787504	
0.8	-1.5	0.847362	
0.8	-1	0.902066	
0.8	-0.5	0.952332	
0.8	0	1	

0.9	-4	0.517954	
0.9	-3	0.659736	
0.9	-2	0.790412	
0.9	-1.5	0.84894	
0.9	-1	0.902776	
0.9	-0.5	0.952632	
0.9	0	1	

1	-4	0.526722	
1	-3	0.665128	
1	-2	0.792714	
1	-1.5	0.85029	
1	-1	0.903478	
1	-0.5	0.952736	
1	0	1	

1.2	-4	0.542898	
1.2	-3	0.674682	
1.2	-2	0.796858	
1.2	-1.5	0.85232	
1.2	-1	0.90399	
1.2	-0.5	0.95278	
1.2	0	1	

1.4	-4	0.558102	
1.4	-3	0.68329	
1.4	-2	0.799952	
1.4	-1.5	0.853606	
1.4	-1	0.9043	
1.4	-0.5	0.952766	
1.4	0	1	

1.6	-4	0.572238	
1.6	-3	0.691068	
1.6	-2	0.80277	
1.6	-1.5	0.854918	
1.6	-1	0.904736	
1.6	-0.5	0.95285	
1.6	0	1	

1.8	-4	0.585206	
1.8	-3	0.698426	
1.8	-2	0.805748	
1.8	-1.5	0.85646	
1.8	-1	0.905428	
1.8	-0.5	0.95307	
1.8	0	1	

2	-4	0.597452	
2	-3	0.705548	
2	-2	0.80883	
2	-1.5	0.858312	
2	-1	0.906386	
2	-0.5	0.953456	
2	0	1	

2.2	-4	0.609098	
2.2	-3	0.712426	
2.2	-2	0.812184	
2.2	-1.5	0.860368	
2.2	-1	0.907576	
2.2	-0.5	0.954002	
2.2	0	1	

2.4	-4	0.620122	
2.4	-3	0.719236	
2.4	-2	0.815804	
2.4	-1.5	0.86279	
2.4	-1	0.90899	
2.4	-0.5	0.954642	
2.4	0	1	

2.6	-4	0.630626	
2.6	-3	0.725944	
2.6	-2	0.819468	
2.6	-1.5	0.86525	
2.6	-1	0.910518	
2.6	-0.5	0.955374	
2.6	0	1	

2.8	-4	0.640626	
2.8	-3	0.732522	
2.8	-2	0.823216	
2.8	-1.5	0.867932	
2.8	-1	0.912218	
2.8	-0.5	0.956188	
2.8	0	1	

3	-4	0.650316	
3	-3	0.73903	
3	-2	0.827086	
3	-1.5	0.870654	
3	-1	0.913966	
3	-0.5	0.957032	
3	0	1	

3.2	-4	0.659444	
3.2	-3	0.745448	
3.2	-2	0.830942	
3.2	-1.5	0.873452	
3.2	-1	0.915752	
3.2	-0.5	0.957916	
3.2	0	1	

3.4	-4	0.668346	
3.4	-3	0.751622	
3.4	-2	0.834866	
3.4	-1.5	0.876296	
3.4	-1	0.917612	
3.4	-0.5	0.958824	
3.4	0	1	

3.6	-4	0.67695	
3.6	-3	0.757766	
3.6	-2	0.838676	
3.6	-1.5	0.879092	
3.6	-1	0.919452	
3.6	-0.5	0.959742	
3.6	0	1	

3.8	-4	0.685162	
3.8	-3	0.763636	
3.8	-2	0.842474	
3.8	-1.5	0.881888	
3.8	-1	0.921284	
3.8	-0.5	0.960646	
3.8	0	1	

4	-4	0.693112	
4	-3	0.769392	
4	-2	0.846174	
4	-1.5	0.884618	
4	-1	0.923084	
4	-0.5	0.961546	
4	0	1	



==> aux/tables/cluster_data/density_U6_26.dat <==
0.3	-5	0.317802	
0.3	-4	0.468748	
0.3	-3	0.624788	
0.3	-2	0.76831	
0.3	-1.5	0.83369	
0.3	-1	0.893432	
0.3	-0.5	0.948356	
0.3	0	1	

0.4	-5	0.326194	
0.4	-4	0.475924	
0.4	-3	0.62999	
0.4	-2	0.772518	
0.4	-1.5	0.837006	
0.4	-1	0.895964	
0.4	-0.5	0.949688	
0.4	0	1	

0.5	-5	0.335498	
0.5	-4	0.483762	
0.5	-3	0.63601	
0.5	-2	0.776936	
0.5	-1.5	0.840528	
0.5	-1	0.898302	
0.5	-0.5	0.950846	
0.5	0	1	

0.6	-5	0.345402	
0.6	-4	0.492186	
0.6	-3	0.64215	
0.6	-2	0.781232	
0.6	-1.5	0.843568	
0.6	-1	0.900128	
0.6	-0.5	0.95169	
0.6	0	1	

0.7	-5	0.355946	
0.7	-4	0.50085	
0.7	-3	0.648344	
0.7	-2	0.784946	
0.7	-1.5	0.84597	
0.7	-1	0.901568	
0.7	-0.5	0.95226	
0.7	0	1	

0.8	-5	0.366762	
0.8	-4	0.509444	
0.8	-3	0.654296	
0.8	-2	0.78811	
0.8	-1.5	0.847944	
0.8	-1	0.902538	
0.8	-0.5	0.952612	
0.8	0	1	

0.9	-5	0.377864	
0.9	-4	0.518088	
0.9	-3	0.659866	
0.9	-2	0.790712	
0.9	-1.5	0.84938	
0.9	-1	0.903134	
0.9	-0.5	0.952798	
0.9	0	1	

1	-5	0.38889	
1	-4	0.526646	
1	-3	0.665156	
1	-2	0.793032	
1	-1.5	0.850584	
1	-1	0.903538	
1	-0.5	0.952894	
1	0	1	

1.2	-5	0.410962	
1.2	-4	0.54291	
1.2	-3	0.674708	
1.2	-2	0.796718	
1.2	-1.5	0.852392	
1.2	-1	0.90404	
1.2	-0.5	0.952844	
1.2	0	1	

1.4	-5	0.432304	
1.4	-4	0.55806	
1.4	-3	0.683382	
1.4	-2	0.799908	
1.4	-1.5	0.853596	
1.4	-1	0.904362	
1.4	-0.5	0.95279	
1.4	0	1	

1.6	-5	0.452336	
1.6	-4	0.572216	
1.6	-3	0.691216	
1.6	-2	0.802792	
1.6	-1.5	0.85492	
1.6	-1	0.904714	
1.6	-0.5	0.952866	
1.6	0	1	

1.8	-5	0.471262	
1.8	-4	0.585394	
1.8	-3	0.698518	
1.8	-2	0.80571	
1.8	-1.5	0.856496	
1.8	-1	0.905464	
1.8	-0.5	0.953072	
1.8	0	1	

2	-5	0.48885	
2	-4	0.59759	
2	-3	0.705486	
2	-2	0.808822	
2	-1.5	0.858272	
2	-1	0.906384	
2	-0.5	0.953466	
2	0	1	

2.2	-5	0.505314	
2.2	-4	0.60908	
2.2	-3	0.712394	
2.2	-2	0.812238	
2.2	-1.5	0.860388	
2.2	-1	0.90759	
2.2	-0.5	0.953998	
2.2	0	1	

2.4	-5	0.520848	
2.4	-4	0.62011	
2.4	-3	0.71922	
2.4	-2	0.815728	
2.4	-1.5	0.862752	
2.4	-1	0.908982	
2.4	-0.5	0.954628	
2.4	0	1	

2.6	-5	0.535372	
2.6	-4	0.630646	
2.6	-3	0.725946	
2.6	-2	0.81944	
2.6	-1.5	0.865262	
2.6	-1	0.91053	
2.6	-0.5	0.955376	
2.6	0	1	

2.8	-5	0.54911	
2.8	-4	0.640626	
2.8	-3	0.732498	
2.8	-2	0.823226	
2.8	-1.5	0.867924	
2.8	-1	0.91221	
2.8	-0.5	0.956198	
2.8	0	1	

3	-5	0.562088	
3	-4	0.650278	
3	-3	0.739036	
3	-2	0.827052	
3	-1.5	0.870674	
3	-1	0.913968	
3	-0.5	0.957034	
3	0	1	

3.2	-5	0.574348	
3.2	-4	0.659482	
3.2	-3	0.745372	
3.2	-2	0.83097	
3.2	-1.5	0.873452	
3.2	-1	0.91575	
3.2	-0.5	0.957926	
3.2	0	1	

3.4	-5	0.586076	
3.4	-4	0.668436	
3.4	-3	0.751656	
3.4	-2	0.834832	
3.4	-1.5	0.876302	
3.4	-1	0.917622	
3.4	-0.5	0.958828	
3.4	0	1	

3.6	-5	0.597212	
3.6	-4	0.676922	
3.6	-3	0.75772	
3.6	-2	0.83869	
3.6	-1.5	0.879114	
3.6	-1	0.91945	
3.6	-0.5	0.959744	
3.6	0	1	

3.8	-5	0.607744	
3.8	-4	0.68519	
3.8	-3	0.76365	
3.8	-2	0.842466	
3.8	-1.5	0.881882	
3.8	-1	0.92128	
3.8	-0.5	0.960646	
3.8	0	1	

4	-5	0.61792	
4	-4	0.693106	
4	-3	0.769392	
4	-2	0.846158	
4	-1.5	0.884608	
4	-1	0.923104	
4	-0.5	0.961542	
4	0	1	



==> aux/tables/cluster_data/density_U6_36.dat <==
0.3	-5	0.317948	
0.3	-4	0.469	
0.3	-3	0.625216	
0.3	-2	0.769872	
0.3	-1.5	0.835514	
0.3	-1	0.895624	
0.3	-0.5	0.950138	
0.3	0	1	

0.4	-5	0.326162	
0.4	-4	0.475822	
0.4	-3	0.630246	
0.4	-2	0.77354	
0.4	-1.5	0.838528	
0.4	-1	0.897792	
0.4	-0.5	0.951062	
0.4	0	1	

0.5	-5	0.335568	
0.5	-4	0.48365	
0.5	-3	0.636204	
0.5	-2	0.77788	
0.5	-1.5	0.841866	
0.5	-1	0.89974	
0.5	-0.5	0.951876	
0.5	0	1	

0.6	-5	0.3454	
0.6	-4	0.492142	
0.6	-3	0.642344	
0.6	-2	0.781974	
0.6	-1.5	0.844682	
0.6	-1	0.901362	
0.6	-0.5	0.952498	
0.6	0	1	

0.7	-5	0.355928	
0.7	-4	0.500654	
0.7	-3	0.648486	
0.7	-2	0.78557	
0.7	-1.5	0.84694	
0.7	-1	0.902456	
0.7	-0.5	0.952874	
0.7	0	1	

0.8	-5	0.366686	
0.8	-4	0.509608	
0.8	-3	0.65453	
0.8	-2	0.788674	
0.8	-1.5	0.848618	
0.8	-1	0.903236	
0.8	-0.5	0.952998	
0.8	0	1	

0.9	-5	0.377706	
0.9	-4	0.518074	
0.9	-3	0.660172	
0.9	-2	0.791242	
0.9	-1.5	0.84995	
0.9	-1	0.903674	
0.9	-0.5	0.953124	
0.9	0	1	

1	-5	0.388904	
1	-4	0.52668	
1	-3	0.665432	
1	-2	0.793464	
1	-1.5	0.85107	
1	-1	0.903986	
1	-0.5	0.953112	
1	0	1	

1.2	-5	0.410886	
1.2	-4	0.54291	
1.2	-3	0.6748	
1.2	-2	0.79708	
1.2	-1.5	0.85259	
1.2	-1	0.904292	
1.2	-0.5	0.952984	
1.2	0	1	

1.4	-5	0.43214	
1.4	-4	0.558044	
1.4	-3	0.68349	
1.4	-2	0.80008	
1.4	-1.5	0.853744	
1.4	-1	0.90445	
1.4	-0.5	0.952876	
1.4	0	1	

1.6	-5	0.452258	
1.6	-4	0.572166	
1.6	-3	0.691186	
1.6	-2	0.802928	
1.6	-1.5	0.855058	
1.6	-1	0.9048	
1.6	-0.5	0.9529	
1.6	0	1	

1.8	-5	0.471312	
1.8	-4	0.585312	
1.8	-3	0.698554	
1.8	-2	0.805744	
1.8	-1.5	0.85647	
1.8	-1	0.905466	
1.8	-0.5	0.953108	
1.8	0	1	

2	-5	0.48888	
2	-4	0.59752	
2	-3	0.705452	
2	-2	0.808886	
2	-1.5	0.858266	
2	-1	0.9064	
2	-0.5	0.953466	
2	0	1	

2.2	-5	0.505356	
2.2	-4	0.609162	
2.2	-3	0.712462	
2.2	-2	0.812194	
2.2	-1.5	0.860416	
2.2	-1	0.90761	
2.2	-0.5	0.954004	
2.2	0	1	

2.4	-5	0.520886	
2.4	-4	0.62009	
2.4	-3	0.719292	
2.4	-2	0.815724	
2.4	-1.5	0.862738	
2.4	-1	0.908994	
2.4	-0.5	0.954652	
2.4	0	1	

2.6	-5	0.535326	
2.6	-4	0.630638	
2.6	-3	0.725942	
2.6	-2	0.819452	
2.6	-1.5	0.865248	
2.6	-1	0.910548	
2.6	-0.5	0.955368	
2.6	0	1	

2.8	-5	0.549068	
2.8	-4	0.64063	
2.8	-3	0.732504	
2.8	-2	0.823218	
2.8	-1.5	0.867922	
2.8	-1	0.91221	
2.8	-0.5	0.956184	
2.8	0	1	

3	-5	0.562098	
3	-4	0.650334	
3	-3	0.73898	
3	-2	0.827124	
3	-1.5	0.8707	
3	-1	0.913952	
3	-0.5	0.957024	
3	0	1	

3.2	-5	0.574324	
3.2	-4	0.659494	
3.2	-3	0.745436	
3.2	-2	0.830968	
3.2	-1.5	0.873458	
3.2	-1	0.915784	
3.2	-0.5	0.95793	
3.2	0	1	

3.4	-5	0.586034	
3.4	-4	0.668416	
3.4	-3	0.751686	
3.4	-2	0.834868	
3.4	-1.5	0.876302	
3.4	-1	0.917604	
3.4	-0.5	0.958836	
3.4	0	1	

3.6	-5	0.59716	
3.6	-4	0.676926	
3.6	-3	0.757752	
3.6	-2	0.838672	
3.6	-1.5	0.879092	
3.6	-1	0.919442	
3.6	-0.5	0.959738	
3.6	0	1	

3.8	-5	0.607754	
3.8	-4	0.685148	
3.8	-3	0.76361	
3.8	-2	0.84243	
3.8	-1.5	0.881868	
3.8	-1	0.921288	
3.8	-0.5	0.960652	
3.8	0	1	

4	-5	0.617916	
4	-4	0.693092	
4	-3	0.769396	
4	-2	0.846198	
4	-1.5	0.884638	
4	-1	0.923102	
4	-0.5	0.961544	
4	0	1	



==> aux/tables/cluster_data/density_U6_48.dat <==
0.3	-5	0.317818	
0.3	-4	0.468656	
0.3	-3	0.625412	
0.3	-2	0.77081	
0.3	-1.5	0.83711	
0.3	-1	0.897576	
0.3	-0.5	0.95144	
0.3	0	1	

0.4	-5	0.326074	
0.4	-4	0.475646	
0.4	-3	0.630288	
0.4	-2	0.774578	
0.4	-1.5	0.84013	
0.4	-1	0.899104	
0.4	-0.5	0.952266	
0.4	0	1	

0.5	-5	0.335464	
0.5	-4	0.483432	
0.5	-3	0.636142	
0.5	-2	0.778772	
0.5	-1.5	0.842872	
0.5	-1	0.901086	
0.5	-0.5	0.95272	
0.5	0	1	

0.6	-5	0.34521	
0.6	-4	0.491982	
0.6	-3	0.642566	
0.6	-2	0.78249	
0.6	-1.5	0.845404	
0.6	-1	0.902258	
0.6	-0.5	0.953102	
0.6	0	1	

0.7	-5	0.355968	
0.7	-4	0.500656	
0.7	-3	0.648576	
0.7	-2	0.786292	
0.7	-1.5	0.847438	
0.7	-1	0.903176	
0.7	-0.5	0.95333	
0.7	0	1	

0.8	-5	0.366712	
0.8	-4	0.5093	
0.8	-3	0.65465	
0.8	-2	0.788926	
0.8	-1.5	0.84918	
0.8	-1	0.90387	
0.8	-0.5	0.95343	
0.8	0	1	

0.9	-5	0.3778	
0.9	-4	0.5181	
0.9	-3	0.660134	
0.9	-2	0.791642	
0.9	-1.5	0.850336	
0.9	-1	0.904104	
0.9	-0.5	0.953308	
0.9	0	1	

1	-5	0.38888	
1	-4	0.52649	
1	-3	0.665518	
1	-2	0.79368	
1	-1.5	0.851436	
1	-1	0.904304	
1	-0.5	0.953248	
1	0	1	

1.2	-5	0.410962	
1.2	-4	0.54302	
1.2	-3	0.67502	
1.2	-2	0.797196	
1.2	-1.5	0.852726	
1.2	-1	0.90439	
1.2	-0.5	0.953038	
1.2	0	1	

1.4	-5	0.43226	
1.4	-4	0.558052	
1.4	-3	0.683564	
1.4	-2	0.80019	
1.4	-1.5	0.85384	
1.4	-1	0.904582	
1.4	-0.5	0.952942	
1.4	0	1	

1.6	-5	0.45244	
1.6	-4	0.57215	
1.6	-3	0.69121	
1.6	-2	0.802972	
1.6	-1.5	0.855122	
1.6	-1	0.904938	
1.6	-0.5	0.952938	
1.6	0	1	

1.8	-5	0.471278	
1.8	-4	0.585374	
1.8	-3	0.698524	
1.8	-2	0.8058	
1.8	-1.5	0.856556	
1.8	-1	0.905512	
1.8	-0.5	0.953134	
1.8	0	1	

2	-5	0.488926	
2	-4	0.597588	
2	-3	0.705672	
2	-2	0.808844	
2	-1.5	0.858396	
2	-1	0.906468	
2	-0.5	0.953504	
2	0	1	

2.2	-5	0.505112	
2.2	-4	0.609362	
2.2	-3	0.712518	
2.2	-2	0.81231	
2.2	-1.5	0.860448	
2.2	-1	0.907598	
2.2	-0.5	0.954026	
2.2	0	1	

2.4	-5	0.520708	
2.4	-4	0.620192	
2.4	-3	0.71935	
2.4	-2	0.815764	
2.4	-1.5	0.862824	
2.4	-1	0.908966	
2.4	-0.5	0.954646	
2.4	0	1	

2.6	-5	0.535336	
2.6	-4	0.630642	
2.6	-3	0.726002	
2.6	-2	0.819464	
2.6	-1.5	0.865282	
2.6	-1	0.91056	
2.6	-0.5	0.955382	
2.6	0	1	

2.8	-5	0.549064	
2.8	-4	0.64076	
2.8	-3	0.732484	
2.8	-2	0.82322	
2.8	-1.5	0.867894	
2.8	-1	0.912214	
2.8	-0.5	0.956188	
2.8	0	1	

3	-5	0.56194	
3	-4	0.650284	
3	-3	0.739016	
3	-2	0.827084	
3	-1.5	0.87073	
3	-1	0.914006	
3	-0.5	0.95704	
3	0	1	

3.2	-5	0.57431	
3.2	-4	0.659562	
3.2	-3	0.745418	
3.2	-2	0.83094	
3.2	-1.5	0.873504	
3.2	-1	0.915782	
3.2	-0.5	0.957928	
3.2	0	1	

3.4	-5	0.586056	
3.4	-4	0.668396	
3.4	-3	0.75168	
3.4	-2	0.834834	
3.4	-1.5	0.876276	
3.4	-1	0.91761	
3.4	-0.5	0.958834	
3.4	0	1	

3.6	-5	0.59721	
3.6	-4	0.676898	
3.6	-3	0.75769	
3.6	-2	0.8387	
3.6	-1.5	0.879424	
3.6	-1	0.919668	
3.6	-0.5	0.959734	
3.6	0	1	

3.8	-5	0.607754	
3.8	-4	0.685198	
3.8	-3	0.763678	
3.8	-2	0.84249	
3.8	-1.5	0.881902	
3.8	-1	0.921288	
3.8	-0.5	0.960652	
3.8	0	1	

4	-5	0.617914	
4	-4	0.693128	
4	-3	0.769406	
4	-2	0.84618	
4	-1.5	0.884636	
4	-1	0.9231	
4	-0.5	0.961552	
4	0	1	



==> aux/tables/cluster_data/density_U6_56.dat <==
0.3	-5	0.317414	
0.3	-4	0.46884	
0.3	-3	0.625758	
0.3	-2	0.770066	
0.3	-1.5	0.836146	
0.3	-1	0.89677	
0.3	-0.5	0.950526	
0.3	0	1	

0.4	-5	0.32591	
0.4	-4	0.475204	
0.4	-3	0.630528	
0.4	-2	0.774148	
0.4	-1.5	0.839422	
0.4	-1	0.898622	
0.4	-0.5	0.951746	
0.4	0	1	

0.5	-5	0.334992	
0.5	-4	0.483544	
0.5	-3	0.636378	
0.5	-2	0.77884	
0.5	-1.5	0.842488	
0.5	-1	0.900652	
0.5	-0.5	0.952458	
0.5	0	1	

0.6	-5	0.345258	
0.6	-4	0.491948	
0.6	-3	0.642506	
0.6	-2	0.782414	
0.6	-1.5	0.845182	
0.6	-1	0.90199	
0.6	-0.5	0.952848	
0.6	0	1	

0.7	-5	0.355668	
0.7	-4	0.500748	
0.7	-3	0.648606	
0.7	-2	0.785874	
0.7	-1.5	0.847312	
0.7	-1	0.903026	
0.7	-0.5	0.95318	
0.7	0	1	

0.8	-5	0.366762	
0.8	-4	0.509376	
0.8	-3	0.654668	
0.8	-2	0.789142	
0.8	-1.5	0.84907	
0.8	-1	0.903602	
0.8	-0.5	0.953306	
0.8	0	1	

0.9	-5	0.37763	
0.9	-4	0.517962	
0.9	-3	0.660244	
0.9	-2	0.791668	
0.9	-1.5	0.850326	
0.9	-1	0.904084	
0.9	-0.5	0.953296	
0.9	0	1	

1	-5	0.388964	
1	-4	0.526622	
1	-3	0.665186	
1	-2	0.79366	
1	-1.5	0.851276	
1	-1	0.90416	
1	-0.5	0.953234	
1	0	1	

1.2	-5	0.410944	
1.2	-4	0.542862	
1.2	-3	0.674852	
1.2	-2	0.797174	
1.2	-1.5	0.852694	
1.2	-1	0.904406	
1.2	-0.5	0.953034	
1.2	0	1	

1.4	-5	0.432246	
1.4	-4	0.55813	
1.4	-3	0.683566	
1.4	-2	0.800182	
1.4	-1.5	0.853776	
1.4	-1	0.904522	
1.4	-0.5	0.95292	
1.4	0	1	

1.6	-5	0.452416	
1.6	-4	0.572136	
1.6	-3	0.69113	
1.6	-2	0.802964	
1.6	-1.5	0.855016	
1.6	-1	0.90488	
1.6	-0.5	0.952898	
1.6	0	1	

1.8	-5	0.4712	
1.8	-4	0.585478	
1.8	-3	0.698612	
1.8	-2	0.805814	
1.8	-1.5	0.856596	
1.8	-1	0.905536	
1.8	-0.5	0.95312	
1.8	0	1	

2	-5	0.48884	
2	-4	0.597664	
2	-3	0.705556	
2	-2	0.809036	
2	-1.5	0.858368	
2	-1	0.906426	
2	-0.5	0.953514	
2	0	1	

2.2	-5	0.505384	
2.2	-4	0.609294	
2.2	-3	0.712528	
2.2	-2	0.812304	
2.2	-1.5	0.860462	
2.2	-1	0.90757	
2.2	-0.5	0.954022	
2.2	0	1	

2.4	-5	0.520884	
2.4	-4	0.62014	
2.4	-3	0.719224	
2.4	-2	0.815766	
2.4	-1.5	0.862718	
2.4	-1	0.908984	
2.4	-0.5	0.954658	
2.4	0	1	

2.6	-5	0.535384	
2.6	-4	0.630572	
2.6	-3	0.725894	
2.6	-2	0.819462	
2.6	-1.5	0.86527	
2.6	-1	0.910538	
2.6	-0.5	0.955382	
2.6	0	1	

2.8	-5	0.548988	
2.8	-4	0.640706	
2.8	-3	0.73259	
2.8	-2	0.823242	
2.8	-1.5	0.867912	
2.8	-1	0.912216	
2.8	-0.5	0.956202	
2.8	0	1	

3	-5	0.561994	
3	-4	0.650294	
3	-3	0.73904	
3	-2	0.827118	
3	-1.5	0.8707	
3	-1	0.913966	
3	-0.5	0.95704	
3	0	1	

3.2	-5	0.57432	
3.2	-4	0.659532	
3.2	-3	0.745394	
3.2	-2	0.830992	
3.2	-1.5	0.873484	
3.2	-1	0.915786	
3.2	-0.5	0.957938	
3.2	0	1	

3.4	-5	0.586102	
3.4	-4	0.668354	
3.4	-3	0.751654	
3.4	-2	0.834894	
3.4	-1.5	0.876296	
3.4	-1	0.917624	
3.4	-0.5	0.958828	
3.4	0	1	

3.6	-5	0.597222	
3.6	-4	0.677014	
3.6	-3	0.757734	
3.6	-2	0.838708	
3.6	-1.5	0.87909	
3.6	-1	0.919444	
3.6	-0.5	0.959746	
3.6	0	1	

3.8	-5	0.607736	
3.8	-4	0.685196	
3.8	-3	0.763652	
3.8	-2	0.842474	
3.8	-1.5	0.881872	
3.8	-1	0.92128	
3.8	-0.5	0.96065	
3.8	0	1	

4	-5	0.61791	
4	-4	0.693076	
4	-3	0.769412	
4	-2	0.84618	
4	-1.5	0.884654	
4	-1	0.92309	
4	-0.5	0.96155	
4	0	1	



==> aux/tables/cluster_data/density_U6_64.dat <==
0.3	-4	0.468552	
0.3	-3	0.626048	
0.3	-2	0.770412	
0.3	-1.5	0.83663	
0.3	-1	0.89745	
0.3	-0.5	0.951162	
0.3	0	1	

0.4	-4	0.475732	
0.4	-3	0.630432	
0.4	-2	0.774466	
0.4	-1.5	0.839788	
0.4	-1	0.89922	
0.4	-0.5	0.952166	
0.4	0	1	

0.5	-4	0.483752	
0.5	-3	0.6366	
0.5	-2	0.779102	
0.5	-1.5	0.84315	
0.5	-1	0.901274	
0.5	-0.5	0.952672	
0.5	0	1	

0.6	-4	0.491812	
0.6	-3	0.642526	
0.6	-2	0.782896	
0.6	-1.5	0.84565	
0.6	-1	0.902248	
0.6	-0.5	0.95311	
0.6	0	1	

0.7	-4	0.50081	
0.7	-3	0.648306	
0.7	-2	0.78593	
0.7	-1.5	0.84781	
0.7	-1	0.90327	
0.7	-0.5	0.953404	
0.7	0	1	

0.8	-4	0.509242	
0.8	-3	0.654638	
0.8	-2	0.789258	
0.8	-1.5	0.849232	
0.8	-1	0.903828	
0.8	-0.5	0.953456	
0.8	0	1	

0.9	-4	0.518094	
0.9	-3	0.660182	
0.9	-2	0.791642	
0.9	-1.5	0.8504	
0.9	-1	0.904102	
0.9	-0.5	0.953414	
0.9	0	1	

1	-4	0.526582	
1	-3	0.66533	
1	-2	0.793712	
1	-1.5	0.851658	
1	-1	0.904432	
1	-0.5	0.953312	
1	0	1	

1.2	-4	0.542944	
1.2	-3	0.675016	
1.2	-2	0.797264	
1.2	-1.5	0.852772	
1.2	-1	0.90448	
1.2	-0.5	0.953116	
1.2	0	1	

1.4	-4	0.55799	
1.4	-3	0.683442	
1.4	-2	0.800266	
1.4	-1.5	0.853856	
1.4	-1	0.904524	
1.4	-0.5	0.952918	
1.4	0	1	

1.6	-4	0.572194	
1.6	-3	0.691204	
1.6	-2	0.802928	
1.6	-1.5	0.855108	
1.6	-1	0.9049	
1.6	-0.5	0.95293	
1.6	0	1	

1.8	-4	0.585324	
1.8	-3	0.69846	
1.8	-2	0.80583	
1.8	-1.5	0.856632	
1.8	-1	0.90557	
1.8	-0.5	0.953136	
1.8	0	1	

2	-4	0.597732	
2	-3	0.705672	
2	-2	0.808964	
2	-1.5	0.85841	
2	-1	0.90646	
2	-0.5	0.953516	
2	0	1	

2.2	-4	0.609156	
2.2	-3	0.71241	
2.2	-2	0.81229	
2.2	-1.5	0.86039	
2.2	-1	0.907616	
2.2	-0.5	0.954012	
2.2	0	1	

2.4	-4	0.620134	
2.4	-3	0.71928	
2.4	-2	0.81575	
2.4	-1.5	0.862726	
2.4	-1	0.908978	
2.4	-0.5	0.954636	
2.4	0	1	

2.6	-4	0.63068	
2.6	-3	0.725956	
2.6	-2	0.819482	
2.6	-1.5	0.865284	
2.6	-1	0.910558	
2.6	-0.5	0.95539	
2.6	0	1	

2.8	-4	0.640594	
2.8	-3	0.732566	
2.8	-2	0.823242	
2.8	-1.5	0.867932	
2.8	-1	0.912208	
2.8	-0.5	0.956174	
2.8	0	1	

3	-4	0.650276	
3	-3	0.739028	
3	-2	0.827118	
3	-1.5	0.870668	
3	-1	0.913982	
3	-0.5	0.957052	
3	0	1	

3.2	-4	0.659542	
3.2	-3	0.74545	
3.2	-2	0.831	
3.2	-1.5	0.873474	
3.2	-1	0.91579	
3.2	-0.5	0.95793	
3.2	0	1	

3.4	-4	0.668454	
3.4	-3	0.751644	
3.4	-2	0.834842	
3.4	-1.5	0.876314	
3.4	-1	0.917632	
3.4	-0.5	0.958834	
3.4	0	1	

3.6	-4	0.676928	
3.6	-3	0.757754	
3.6	-2	0.838702	
3.6	-1.5	0.879096	
3.6	-1	0.919438	
3.6	-0.5	0.959738	
3.6	0	1	

3.8	-4	0.685212	
3.8	-3	0.76368	
3.8	-2	0.842492	
3.8	-1.5	0.88189	
3.8	-1	0.92128	
3.8	-0.5	0.960648	
3.8	0	1	

4	-4	0.69308	
4	-3	0.76939	
4	-2	0.846192	
4	-1.5	0.884624	
4	-1	0.9231	
4	-0.5	0.96155	
4	0	1	



==> aux/tables/cluster_data/density_U8_1.dat <==
0.3	-24	-3.16492e-06	
0.3	-22	-2.8883e-06	
0.3	-20	-2.27356e-06	
0.3	-18	-1.69871e-06	
0.3	-16	-1.837722e-06	
0.3	-14	-1.458706e-06	
0.3	-12	5.79916e-06	
0.3	-11	0.000264618	
0.3	-10	0.00599372	
0.3	-9	0.0380688	
0.3	-8	0.099831	
0.3	-7	0.1878922	
0.3	-6	0.305344	
0.3	-5	0.44773	
0.3	-4	0.594252	
0.3	-3	0.727458	
0.3	-2	0.84084	
0.3	-1.5	0.88833	
0.3	-1	0.929986	
0.3	-0.5	0.965962	
0.3	0	1	

0.35	-24	-2.83712e-06	
0.35	-22	-1.818626e-06	
0.35	-20	-1.541696e-06	
0.35	-18	-1.229354e-06	
0.35	-16	-6.89168e-07	
0.35	-14	-3.84712e-07	
0.35	-12	2.97538e-05	
0.35	-11	0.000560228	
0.35	-10	0.00746516	
0.35	-9	0.0397208	
0.35	-8	0.1024812	
0.35	-7	0.191361	
0.35	-6	0.309746	
0.35	-5	0.452018	
0.35	-4	0.597914	
0.35	-3	0.730544	
0.35	-2	0.844006	
0.35	-1.5	0.890998	
0.35	-1	0.932114	
0.35	-0.5	0.967892	
0.35	0	1	

0.4	-24	-1.855082e-06	
0.4	-22	-1.29733e-06	
0.4	-20	-5.11124e-07	
0.4	-18	-6.3759e-07	
0.4	-16	-2.15472e-07	
0.4	-14	-3.4145e-07	
0.4	-12	6.8573e-05	
0.4	-11	0.000952212	
0.4	-10	0.00939002	
0.4	-9	0.0423982	
0.4	-8	0.1048064	
0.4	-7	0.1949818	
0.4	-6	0.314782	
0.4	-5	0.455986	
0.4	-4	0.60157	
0.4	-3	0.734048	
0.4	-2	0.847196	
0.4	-1.5	0.89419	
0.4	-1	0.934442	
0.4	-0.5	0.96899	
0.4	0	1	

0.5	-24	-6.7158e-07	
0.5	-22	-3.89226e-07	
0.5	-20	-4.185e-07	
0.5	-18	-4.83164e-07	
0.5	-16	-2.47438e-07	
0.5	-14	2.3874e-06	
0.5	-12	0.00028112	
0.5	-11	0.0023423	
0.5	-10	0.0133365	
0.5	-9	0.0473266	
0.5	-8	0.1113224	
0.5	-7	0.20305	
0.5	-6	0.324262	
0.5	-5	0.464192	
0.5	-4	0.607854	
0.5	-3	0.74037	
0.5	-2	0.851782	
0.5	-1.5	0.898326	
0.5	-1	0.937074	
0.5	-0.5	0.970236	
0.5	0	1	

0.6	-24	-7.81868e-07	
0.6	-22	1.689062e-07	
0.6	-20	-1.184058e-06	
0.6	-18	3.29114e-07	
0.6	-16	1.205756e-06	
0.6	-14	2.8819e-05	
0.6	-12	0.000835184	
0.6	-11	0.0041779	
0.6	-10	0.01789788	
0.6	-9	0.0541502	
0.6	-8	0.1192108	
0.6	-7	0.212324	
0.6	-6	0.333652	
0.6	-5	0.473322	
0.6	-4	0.615502	
0.6	-3	0.747122	
0.6	-2	0.856114	
0.6	-1.5	0.900422	
0.6	-1	0.9388	
0.6	-0.5	0.970974	
0.6	0	1	

0.7	-24	-5.25232e-08	
0.7	-22	-2.76886e-07	
0.7	-20	-2.068e-06	
0.7	-18	-3.3574e-07	
0.7	-16	1.018792e-05	
0.7	-14	0.0001018424	
0.7	-12	0.001695606	
0.7	-11	0.00670598	
0.7	-10	0.0228624	
0.7	-9	0.0617122	
0.7	-8	0.127922	
0.7	-7	0.222632	
0.7	-6	0.344514	
0.7	-5	0.481496	
0.7	-4	0.62314	
0.7	-3	0.751328	
0.7	-2	0.858776	
0.7	-1.5	0.90297	
0.7	-1	0.939516	
0.7	-0.5	0.971364	
0.7	0	1	

0.8	-24	-3.03524e-07	
0.8	-22	-8.52592e-07	
0.8	-20	1.601098e-06	
0.8	-18	2.33988e-06	
0.8	-16	2.33408e-05	
0.8	-14	0.000251076	
0.8	-12	0.00302106	
0.8	-11	0.01006176	
0.8	-10	0.0294184	
0.8	-9	0.0698244	
0.8	-8	0.137451	
0.8	-7	0.23486	
0.8	-6	0.354608	
0.8	-5	0.49167	
0.8	-4	0.629472	
0.8	-3	0.75558	
0.8	-2	0.860414	
0.8	-1.5	0.903596	
0.8	-1	0.939942	
0.8	-0.5	0.971468	
0.8	0	1	

0.9	-24	5.76634e-07	
0.9	-22	-5.06728e-07	
0.9	-20	1.35544e-06	
0.9	-18	6.72346e-06	
0.9	-16	6.30894e-05	
0.9	-14	0.000562068	
0.9	-12	0.00496088	
0.9	-11	0.014307	
0.9	-10	0.0363934	
0.9	-9	0.0788768	
0.9	-8	0.14909	
0.9	-7	0.246226	
0.9	-6	0.366104	
0.9	-5	0.500974	
0.9	-4	0.63581	
0.9	-3	0.75911	
0.9	-2	0.861454	
0.9	-1.5	0.903688	
0.9	-1	0.939558	
0.9	-0.5	0.97115	
0.9	0	1	

1	-24	-8.87876e-07	
1	-22	-1.085848e-06	
1	-20	2.8413e-06	
1	-18	1.566862e-05	
1	-16	0.0001343952	
1	-14	0.0010479	
1	-12	0.00762338	
1	-11	0.01886404	
1	-10	0.043914	
1	-9	0.0892652	
1	-8	0.1605954	
1	-7	0.258284	
1	-6	0.377904	
1	-5	0.50991	
1	-4	0.641648	
1	-3	0.761988	
1	-2	0.861674	
1	-1.5	0.903378	
1	-1	0.93892	
1	-0.5	0.970628	
1	0	1	

1.2	-24	3.02758e-07	
1.2	-22	3.1658e-06	
1.2	-20	1.624206e-05	
1.2	-18	9.70332e-05	
1.2	-16	0.000542996	
1.2	-14	0.00287336	
1.2	-12	0.01427142	
1.2	-11	0.0303504	
1.2	-10	0.0610928	
1.2	-9	0.1115698	
1.2	-8	0.1855916	
1.2	-7	0.283572	
1.2	-6	0.39943	
1.2	-5	0.526448	
1.2	-4	0.651492	
1.2	-3	0.765358	
1.2	-2	0.861288	
1.2	-1.5	0.901258	
1.2	-1	0.937192	
1.2	-0.5	0.969406	
1.2	0	1	

1.4	-24	5.64474e-06	
1.4	-22	1.907596e-05	
1.4	-20	8.15478e-05	
1.4	-18	0.000348684	
1.4	-16	0.00148048	
1.4	-14	0.00601156	
1.4	-12	0.0236346	
1.4	-11	0.0446574	
1.4	-10	0.0805766	
1.4	-9	0.1347224	
1.4	-8	0.21142	
1.4	-7	0.30818	
1.4	-6	0.420722	
1.4	-5	0.541482	
1.4	-4	0.660156	
1.4	-3	0.767822	
1.4	-2	0.85952	
1.4	-1.5	0.899284	
1.4	-1	0.935146	
1.4	-0.5	0.968254	
1.4	0	1	

1.6	-24	2.19426e-05	
1.6	-22	7.49212e-05	
1.6	-20	0.000253676	
1.6	-18	0.000926304	
1.6	-16	0.0032249	
1.6	-14	0.01096794	
1.6	-12	0.0355392	
1.6	-11	0.0611208	
1.6	-10	0.101601	
1.6	-9	0.1588224	
1.6	-8	0.236928	
1.6	-7	0.333032	
1.6	-6	0.441156	
1.6	-5	0.55575	
1.6	-4	0.667242	
1.6	-3	0.769144	
1.6	-2	0.858554	
1.6	-1.5	0.897168	
1.6	-1	0.933144	
1.6	-0.5	0.967182	
1.6	0	1	

1.8	-24	7.52084e-05	
1.8	-22	0.000209114	
1.8	-20	0.000683202	
1.8	-18	0.00201152	
1.8	-16	0.00594664	
1.8	-14	0.017466	
1.8	-12	0.0490742	
1.8	-11	0.0792064	
1.8	-10	0.1234944	
1.8	-9	0.1834582	
1.8	-8	0.261714	
1.8	-7	0.35564	
1.8	-6	0.459032	
1.8	-5	0.567186	
1.8	-4	0.67334	
1.8	-3	0.770782	
1.8	-2	0.85693	
1.8	-1.5	0.895688	
1.8	-1	0.931784	
1.8	-0.5	0.96631	
1.8	0	1	

2	-24	0.0001902936	
2	-22	0.000512626	
2	-20	0.001405664	
2	-18	0.00372426	
2	-16	0.00990986	
2	-14	0.0256784	
2	-12	0.06422	
2	-11	0.0982312	
2	-10	0.1453096	
2	-9	0.207888	
2	-8	0.286182	
2	-7	0.377188	
2	-6	0.475866	
2	-5	0.578794	
2	-4	0.679004	
2	-3	0.77263	
2	-2	0.856262	
2	-1.5	0.894522	
2	-1	0.930826	
2	-0.5	0.965716	
2	0	1	

2.2	-24	0.000412212	
2.2	-22	0.001036852	
2.2	-20	0.0025629	
2.2	-18	0.0062221	
2.2	-16	0.0149231	
2.2	-14	0.0356332	
2.2	-12	0.080881	
2.2	-11	0.1181144	
2.2	-10	0.1679902	
2.2	-9	0.231796	
2.2	-8	0.30884	
2.2	-7	0.396666	
2.2	-6	0.491522	
2.2	-5	0.589594	
2.2	-4	0.68483	
2.2	-3	0.774096	
2.2	-2	0.855602	
2.2	-1.5	0.893642	
2.2	-1	0.930078	
2.2	-0.5	0.965158	
2.2	0	1	

2.4	-24	0.000807858	
2.4	-22	0.001848254	
2.4	-20	0.00414956	
2.4	-18	0.00946268	
2.4	-16	0.0214066	
2.4	-14	0.0467096	
2.4	-12	0.0985572	
2.4	-11	0.138527	
2.4	-10	0.1902346	
2.4	-9	0.25408	
2.4	-8	0.330116	
2.4	-7	0.415668	
2.4	-6	0.505922	
2.4	-5	0.59936	
2.4	-4	0.69073	
2.4	-3	0.77602	
2.4	-2	0.855834	
2.4	-1.5	0.89338	
2.4	-1	0.92965	
2.4	-0.5	0.965026	
2.4	0	1	

2.6	-24	0.001444324	
2.6	-22	0.00305428	
2.6	-20	0.00647698	
2.6	-18	0.01383432	
2.6	-16	0.0288548	
2.6	-14	0.0593688	
2.6	-12	0.116067	
2.6	-11	0.1588216	
2.6	-10	0.211866	
2.6	-9	0.275488	
2.6	-8	0.350256	
2.6	-7	0.4331	
2.6	-6	0.519852	
2.6	-5	0.608352	
2.6	-4	0.695622	
2.6	-3	0.77867	
2.6	-2	0.856362	
2.6	-1.5	0.893436	
2.6	-1	0.929476	
2.6	-0.5	0.964946	
2.6	0	1	

2.8	-24	0.0023452	
2.8	-22	0.00468704	
2.8	-20	0.00943392	
2.8	-18	0.01890076	
2.8	-16	0.0375762	
2.8	-14	0.0728434	
2.8	-12	0.134715	
2.8	-11	0.1782126	
2.8	-10	0.232642	
2.8	-9	0.296396	
2.8	-8	0.369368	
2.8	-7	0.449254	
2.8	-6	0.532348	
2.8	-5	0.61721	
2.8	-4	0.701294	
2.8	-3	0.781456	
2.8	-2	0.857418	
2.8	-1.5	0.894144	
2.8	-1	0.929842	
2.8	-0.5	0.965082	
2.8	0	1	

3	-24	0.00360146	
3	-22	0.00689026	
3	-20	0.0131232	
3	-18	0.0250978	
3	-16	0.0471924	
3	-14	0.0869574	
3	-12	0.1524238	
3	-11	0.1982314	
3	-10	0.252386	
3	-9	0.315444	
3	-8	0.386922	
3	-7	0.46406	
3	-6	0.545182	
3	-5	0.625586	
3	-4	0.706758	
3	-3	0.783938	
3	-2	0.858682	
3	-1.5	0.894686	
3	-1	0.930098	
3	-0.5	0.965174	
3	0	1	

3.2	-24	0.00514036	
3.2	-22	0.00955952	
3.2	-20	0.01748708	
3.2	-18	0.0320406	
3.2	-16	0.0577352	
3.2	-14	0.101753	
3.2	-12	0.1710194	
3.2	-11	0.217068	
3.2	-10	0.27153	
3.2	-9	0.334102	
3.2	-8	0.403586	
3.2	-7	0.478552	
3.2	-6	0.555852	
3.2	-5	0.634288	
3.2	-4	0.711732	
3.2	-3	0.787268	
3.2	-2	0.860188	
3.2	-1.5	0.895744	
3.2	-1	0.930716	
3.2	-0.5	0.965436	
3.2	0	1	

3.4	-24	0.00713702	
3.4	-22	0.01282658	
3.4	-20	0.0225816	
3.4	-18	0.0398134	
3.4	-16	0.0688072	
3.4	-14	0.116286	
3.4	-12	0.1890494	
3.4	-11	0.235856	
3.4	-10	0.289632	
3.4	-9	0.351522	
3.4	-8	0.419826	
3.4	-7	0.49131	
3.4	-6	0.566414	
3.4	-5	0.641796	
3.4	-4	0.716916	
3.4	-3	0.790374	
3.4	-2	0.86188	
3.4	-1.5	0.89668	
3.4	-1	0.9314	
3.4	-0.5	0.965774	
3.4	0	1	

3.6	-24	0.0095882	
3.6	-22	0.0165914	
3.6	-20	0.0283344	
3.6	-18	0.0481462	
3.6	-16	0.0806192	
3.6	-14	0.1312952	
3.6	-12	0.206204	
3.6	-11	0.253224	
3.6	-10	0.307574	
3.6	-9	0.368236	
3.6	-8	0.434568	
3.6	-7	0.50411	
3.6	-6	0.57671	
3.6	-5	0.649298	
3.6	-4	0.721894	
3.6	-3	0.79404	
3.6	-2	0.863828	
3.6	-1.5	0.898106	
3.6	-1	0.93219	
3.6	-0.5	0.966148	
3.6	0	1	

3.8	-24	0.0125796	
3.8	-22	0.0210188	
3.8	-20	0.0347744	
3.8	-18	0.0573532	
3.8	-16	0.0930024	
3.8	-14	0.1464976	
3.8	-12	0.223034	
3.8	-11	0.27061	
3.8	-10	0.32425	
3.8	-9	0.384284	
3.8	-8	0.448354	
3.8	-7	0.516006	
3.8	-6	0.586292	
3.8	-5	0.65656	
3.8	-4	0.727694	
3.8	-3	0.797302	
3.8	-2	0.8658	
3.8	-1.5	0.899582	
3.8	-1	0.933244	
3.8	-0.5	0.96665	
3.8	0	1	

4	-24	0.01594238	
4	-22	0.0258468	
4	-20	0.0418078	
4	-18	0.0669908	
4	-16	0.1052786	
4	-14	0.161134	
4	-12	0.239668	
4	-11	0.286984	
4	-10	0.34051	
4	-9	0.398822	
4	-8	0.461688	
4	-7	0.527486	
4	-6	0.595148	
4	-5	0.663664	
4	-4	0.732708	
4	-3	0.800608	
4	-2	0.867868	
4	-1.5	0.901154	
4	-1	0.934154	
4	-0.5	0.967108	
4	0	1	

4.2	-24	0.01976672	
4.2	-22	0.031352	
4.2	-20	0.0493598	
4.2	-18	0.0769982	
4.2	-16	0.1181468	
4.2	-14	0.1762554	
4.2	-12	0.255524	
4.2	-11	0.302758	
4.2	-10	0.355706	
4.2	-9	0.413232	
4.2	-8	0.474454	
4.2	-7	0.537946	
4.2	-6	0.604172	
4.2	-5	0.670826	
4.2	-4	0.737958	
4.2	-3	0.804158	
4.2	-2	0.870086	
4.2	-1.5	0.902772	
4.2	-1	0.93521	
4.2	-0.5	0.9676	
4.2	0	1	

4.4	-24	0.024065	
4.4	-22	0.0371574	
4.4	-20	0.0575428	
4.4	-18	0.087492	
4.4	-16	0.130885	
4.4	-14	0.1910846	
4.4	-12	0.271032	
4.4	-11	0.318012	
4.4	-10	0.37053	
4.4	-9	0.427016	
4.4	-8	0.486272	
4.4	-7	0.548692	
4.4	-6	0.612804	
4.4	-5	0.677114	
4.4	-4	0.742736	
4.4	-3	0.807736	
4.4	-2	0.872188	
4.4	-1.5	0.904258	
4.4	-1	0.93627	
4.4	-0.5	0.968176	
4.4	0	1	

4.6	-24	0.0288528	
4.6	-22	0.0436898	
4.6	-20	0.0657698	
4.6	-18	0.0981792	
4.6	-16	0.1439806	
4.6	-14	0.205106	
4.6	-12	0.285802	
4.6	-11	0.332788	
4.6	-10	0.38417	
4.6	-9	0.439812	
4.6	-8	0.498158	
4.6	-7	0.558582	
4.6	-6	0.620918	
4.6	-5	0.68404	
4.6	-4	0.74721	
4.6	-3	0.811	
4.6	-2	0.874396	
4.6	-1.5	0.905788	
4.6	-1	0.937288	
4.6	-0.5	0.968644	
4.6	0	1	

4.8	-24	0.0339212	
4.8	-22	0.050503	
4.8	-20	0.0746874	
4.8	-18	0.1090874	
4.8	-16	0.1563346	
4.8	-14	0.219678	
4.8	-12	0.299576	
4.8	-11	0.346974	
4.8	-10	0.397422	
4.8	-9	0.451786	
4.8	-8	0.508794	
4.8	-7	0.568372	
4.8	-6	0.628634	
4.8	-5	0.69046	
4.8	-4	0.752306	
4.8	-3	0.814548	
4.8	-2	0.876538	
4.8	-1.5	0.907456	
4.8	-1	0.938396	
4.8	-0.5	0.969168	
4.8	0	1	

5	-24	0.0395164	
5	-22	0.0577682	
5	-20	0.0837708	
5	-18	0.1202758	
5	-16	0.1692522	
5	-14	0.233234	
5	-12	0.31362	
5	-11	0.360224	
5	-10	0.410402	
5	-9	0.46366	
5	-8	0.519476	
5	-7	0.57697	
5	-6	0.636272	
5	-5	0.696692	
5	-4	0.757014	
5	-3	0.818148	
5	-2	0.878718	
5	-1.5	0.909124	
5	-1	0.939396	
5	-0.5	0.969708	
5	0	1	

5.2	-24	0.0453714	
5.2	-22	0.065352	
5.2	-20	0.0930668	
5.2	-18	0.1315814	
5.2	-16	0.181674	
5.2	-14	0.247202	
5.2	-12	0.327154	
5.2	-11	0.373378	
5.2	-10	0.422464	
5.2	-9	0.475136	
5.2	-8	0.529492	
5.2	-7	0.585934	
5.2	-6	0.643728	
5.2	-5	0.702574	
5.2	-4	0.761896	
5.2	-3	0.821342	
5.2	-2	0.881084	
5.2	-1.5	0.910792	
5.2	-1	0.940504	
5.2	-0.5	0.970244	
5.2	0	1	

5.4	-24	0.0516478	
5.4	-22	0.0730074	
5.4	-20	0.1025362	
5.4	-18	0.1426942	
5.4	-16	0.1942666	
5.4	-14	0.260464	
5.4	-12	0.340274	
5.4	-11	0.38575	
5.4	-10	0.43417	
5.4	-9	0.48596	
5.4	-8	0.538994	
5.4	-7	0.594462	
5.4	-6	0.650816	
5.4	-5	0.7081	
5.4	-4	0.766428	
5.4	-3	0.824696	
5.4	-2	0.883076	
5.4	-1.5	0.91236	
5.4	-1	0.941544	
5.4	-0.5	0.970784	
5.4	0	1	

5.6	-24	0.0581596	
5.6	-22	0.081283	
5.6	-20	0.1122336	
5.6	-18	0.1536024	
5.6	-16	0.206782	
5.6	-14	0.273166	
5.6	-12	0.353228	
5.6	-11	0.39753	
5.6	-10	0.445544	
5.6	-9	0.496094	
5.6	-8	0.548068	
5.6	-7	0.602374	
5.6	-6	0.657918	
5.6	-5	0.71379	
5.6	-4	0.770872	
5.6	-3	0.828032	
5.6	-2	0.885298	
5.6	-1.5	0.913904	
5.6	-1	0.942614	
5.6	-0.5	0.97131	
5.6	0	1	

5.8	-24	0.065024	
5.8	-22	0.0894814	
5.8	-20	0.1219744	
5.8	-18	0.1645818	
5.8	-16	0.219126	
5.8	-14	0.285624	
5.8	-12	0.365008	
5.8	-11	0.409182	
5.8	-10	0.456232	
5.8	-9	0.505912	
5.8	-8	0.557162	
5.8	-7	0.610244	
5.8	-6	0.664482	
5.8	-5	0.719418	
5.8	-4	0.775126	
5.8	-3	0.831106	
5.8	-2	0.887316	
5.8	-1.5	0.915484	
5.8	-1	0.943642	
5.8	-0.5	0.971826	
5.8	0	1	

6	-24	0.0721884	
6	-22	0.0979784	
6	-20	0.1318784	
6	-18	0.1755444	
6	-16	0.231012	
6	-14	0.297944	
6	-12	0.377136	
6	-11	0.420638	
6	-10	0.466872	
6	-9	0.515458	
6	-8	0.565912	
6	-7	0.61782	
6	-6	0.67093	
6	-5	0.724752	
6	-4	0.779258	
6	-3	0.834214	
6	-2	0.889324	
6	-1.5	0.917024	
6	-1	0.944674	
6	-0.5	0.972342	
6	0	1	

6.2	-24	0.079387	
6.2	-22	0.1066048	
6.2	-20	0.1422268	
6.2	-18	0.1865896	
6.2	-16	0.242658	
6.2	-14	0.309624	
6.2	-12	0.387986	
6.2	-11	0.4315	
6.2	-10	0.476808	
6.2	-9	0.524582	
6.2	-8	0.574448	
6.2	-7	0.624926	
6.2	-6	0.676948	
6.2	-5	0.729928	
6.2	-4	0.783382	
6.2	-3	0.837198	
6.2	-2	0.89137	
6.2	-1.5	0.918566	
6.2	-1	0.945662	
6.2	-0.5	0.972824	
6.2	0	1	

6.4	-24	0.0867472	
6.4	-22	0.1152814	
6.4	-20	0.1520816	
6.4	-18	0.1978962	
6.4	-16	0.253908	
6.4	-14	0.321116	
6.4	-12	0.399026	
6.4	-11	0.441784	
6.4	-10	0.48689	
6.4	-9	0.53344	
6.4	-8	0.582368	
6.4	-7	0.63207	
6.4	-6	0.68295	
6.4	-5	0.734884	
6.4	-4	0.787358	
6.4	-3	0.840194	
6.4	-2	0.893318	
6.4	-1.5	0.920012	
6.4	-1	0.946642	
6.4	-0.5	0.973306	
6.4	0	1	

6.6	-24	0.0943148	
6.6	-22	0.123987	
6.6	-20	0.1619324	
6.6	-18	0.208518	
6.6	-16	0.26498	
6.6	-14	0.332518	
6.6	-12	0.409566	
6.6	-11	0.45189	
6.6	-10	0.496292	
6.6	-9	0.542278	
6.6	-8	0.589844	
6.6	-7	0.638716	
6.6	-6	0.688994	
6.6	-5	0.739586	
6.6	-4	0.791072	
6.6	-3	0.84315	
6.6	-2	0.895226	
6.6	-1.5	0.921332	
6.6	-1	0.947542	
6.6	-0.5	0.973766	
6.6	0	1	

6.8	-24	0.1021492	
6.8	-22	0.1328234	
6.8	-20	0.1715954	
6.8	-18	0.219118	
6.8	-16	0.276232	
6.8	-14	0.343106	
6.8	-12	0.419884	
6.8	-11	0.461676	
6.8	-10	0.505276	
6.8	-9	0.550492	
6.8	-8	0.5974	
6.8	-7	0.64533	
6.8	-6	0.694552	
6.8	-5	0.744142	
6.8	-4	0.795038	
6.8	-3	0.845754	
6.8	-2	0.897038	
6.8	-1.5	0.922796	
6.8	-1	0.94848	
6.8	-0.5	0.974244	
6.8	0	1	

7	-24	0.1099692	
7	-22	0.1415912	
7	-20	0.1813508	
7	-18	0.229334	
7	-16	0.287184	
7	-14	0.353522	
7	-12	0.429474	
7	-11	0.471046	
7	-10	0.514042	
7	-9	0.55848	
7	-8	0.604656	
7	-7	0.651778	
7	-6	0.699698	
7	-5	0.748786	
7	-4	0.798338	
7	-3	0.84845	
7	-2	0.898812	
7	-1.5	0.92407	
7	-1	0.949376	
7	-0.5	0.974682	
7	0	1	

7.2	-24	0.1178472	
7.2	-22	0.1506592	
7.2	-20	0.1909212	
7.2	-18	0.239704	
7.2	-16	0.29742	
7.2	-14	0.36387	
7.2	-12	0.439352	
7.2	-11	0.480096	
7.2	-10	0.522526	
7.2	-9	0.566268	
7.2	-8	0.611318	
7.2	-7	0.657926	
7.2	-6	0.705124	
7.2	-5	0.753394	
7.2	-4	0.80191	
7.2	-3	0.851118	
7.2	-2	0.900608	
7.2	-1.5	0.925448	
7.2	-1	0.950256	
7.2	-0.5	0.975124	
7.2	0	1	

7.4	-24	0.1257538	
7.4	-22	0.1597906	
7.4	-20	0.200374	
7.4	-18	0.249646	
7.4	-16	0.30747	
7.4	-14	0.374	
7.4	-12	0.448452	
7.4	-11	0.488598	
7.4	-10	0.530536	
7.4	-9	0.573924	
7.4	-8	0.618198	
7.4	-7	0.663838	
7.4	-6	0.710214	
7.4	-5	0.757418	
7.4	-4	0.805422	
7.4	-3	0.853668	
7.4	-2	0.902324	
7.4	-1.5	0.926692	
7.4	-1	0.951116	
7.4	-0.5	0.975558	
7.4	0	1	

7.6	-24	0.1336726	
7.6	-22	0.16868	
7.6	-20	0.21001	
7.6	-18	0.259474	
7.6	-16	0.317724	
7.6	-14	0.383562	
7.6	-12	0.45733	
7.6	-11	0.49704	
7.6	-10	0.53813	
7.6	-9	0.581114	
7.6	-8	0.624686	
7.6	-7	0.669562	
7.6	-6	0.71531	
7.6	-5	0.761782	
7.6	-4	0.808678	
7.6	-3	0.856172	
7.6	-2	0.90394	
7.6	-1.5	0.927914	
7.6	-1	0.951912	
7.6	-0.5	0.975962	
7.6	0	1	

7.8	-24	0.1416936	
7.8	-22	0.1773388	
7.8	-20	0.21925	
7.8	-18	0.269454	
7.8	-16	0.327558	
7.8	-14	0.39313	
7.8	-12	0.466272	
7.8	-11	0.505446	
7.8	-10	0.54605	
7.8	-9	0.588	
7.8	-8	0.630984	
7.8	-7	0.675254	
7.8	-6	0.720174	
7.8	-5	0.765698	
7.8	-4	0.81195	
7.8	-3	0.85859	
7.8	-2	0.905604	
7.8	-1.5	0.929106	
7.8	-1	0.952758	
7.8	-0.5	0.976372	
7.8	0	1	

8	-24	0.1497866	
8	-22	0.185869	
8	-20	0.228826	
8	-18	0.279122	
8	-16	0.33706	
8	-14	0.402056	
8	-12	0.47446	
8	-11	0.51347	
8	-10	0.553378	
8	-9	0.59502	
8	-8	0.637248	
8	-7	0.680756	
8	-6	0.724814	
8	-5	0.769776	
8	-4	0.81513	
8	-3	0.86099	
8	-2	0.907084	
8	-1.5	0.930302	
8	-1	0.9535	
8	-0.5	0.976752	
8	0	1	

8.2	-24	0.1578118	
8.2	-22	0.1948282	
8.2	-20	0.237944	
8.2	-18	0.288536	
8.2	-16	0.346324	
8.2	-14	0.411122	
8.2	-12	0.482746	
8.2	-11	0.52107	
8.2	-10	0.56072	
8.2	-9	0.60138	
8.2	-8	0.643256	
8.2	-7	0.685756	
8.2	-6	0.72947	
8.2	-5	0.773486	
8.2	-4	0.818244	
8.2	-3	0.863294	
8.2	-2	0.90871	
8.2	-1.5	0.931514	
8.2	-1	0.954292	
8.2	-0.5	0.977146	
8.2	0	1	

8.4	-24	0.1660828	
8.4	-22	0.20342	
8.4	-20	0.247102	
8.4	-18	0.29791	
8.4	-16	0.35539	
8.4	-14	0.419874	
8.4	-12	0.490872	
8.4	-11	0.528604	
8.4	-10	0.567734	
8.4	-9	0.607762	
8.4	-8	0.648924	
8.4	-7	0.690848	
8.4	-6	0.733724	
8.4	-5	0.777222	
8.4	-4	0.821108	
8.4	-3	0.865522	
8.4	-2	0.91024	
8.4	-1.5	0.932616	
8.4	-1	0.955052	
8.4	-0.5	0.977512	
8.4	0	1	

8.6	-24	0.1742228	
8.6	-22	0.211868	
8.6	-20	0.25605	
8.6	-18	0.306956	
8.6	-16	0.364148	
8.6	-14	0.428392	
8.6	-12	0.498642	
8.6	-11	0.536168	
8.6	-10	0.57459	
8.6	-9	0.613926	
8.6	-8	0.654578	
8.6	-7	0.695952	
8.6	-6	0.738074	
8.6	-5	0.780742	
8.6	-4	0.824056	
8.6	-3	0.867662	
8.6	-2	0.91166	
8.6	-1.5	0.93369	
8.6	-1	0.955768	
8.6	-0.5	0.97788	
8.6	0	1	

8.8	-24	0.1822206	
8.8	-22	0.22054	
8.8	-20	0.26476	
8.8	-18	0.31573	
8.8	-16	0.372964	
8.8	-14	0.436652	
8.8	-12	0.506168	
8.8	-11	0.543166	
8.8	-10	0.580888	
8.8	-9	0.619932	
8.8	-8	0.660012	
8.8	-7	0.70078	
8.8	-6	0.74218	
8.8	-5	0.784324	
8.8	-4	0.82686	
8.8	-3	0.869754	
8.8	-2	0.913038	
8.8	-1.5	0.934742	
8.8	-1	0.956486	
8.8	-0.5	0.978238	
8.8	0	1	

9	-24	0.1902826	
9	-22	0.22872	
9	-20	0.273288	
9	-18	0.324562	
9	-16	0.381462	
9	-14	0.444566	
9	-12	0.51314	
9	-11	0.549884	
9	-10	0.587244	
9	-9	0.625756	
9	-8	0.66519	
9	-7	0.705452	
9	-6	0.746182	
9	-5	0.787658	
9	-4	0.829654	
9	-3	0.871856	
9	-2	0.914372	
9	-1.5	0.935754	
9	-1	0.957146	
9	-0.5	0.978566	
9	0	1	

9.2	-24	0.1981318	
9.2	-22	0.237068	
9.2	-20	0.281934	
9.2	-18	0.33303	
9.2	-16	0.389838	
9.2	-14	0.452462	
9.2	-12	0.520318	
9.2	-11	0.55647	
9.2	-10	0.593524	
9.2	-9	0.631662	
9.2	-8	0.670326	
9.2	-7	0.709922	
9.2	-6	0.750034	
9.2	-5	0.790872	
9.2	-4	0.832264	
9.2	-3	0.873894	
9.2	-2	0.915752	
9.2	-1.5	0.936774	
9.2	-1	0.957838	
9.2	-0.5	0.978906	
9.2	0	1	

9.4	-24	0.205702	
9.4	-22	0.245094	
9.4	-20	0.290182	
9.4	-18	0.341368	
9.4	-16	0.39792	
9.4	-14	0.460126	
9.4	-12	0.527352	
9.4	-11	0.562914	
9.4	-10	0.599686	
9.4	-9	0.63713	
9.4	-8	0.675298	
9.4	-7	0.714432	
9.4	-6	0.754104	
9.4	-5	0.794236	
9.4	-4	0.83481	
9.4	-3	0.875806	
9.4	-2	0.91707	
9.4	-1.5	0.937778	
9.4	-1	0.958494	
9.4	-0.5	0.979242	
9.4	0	1	

9.6	-24	0.213676	
9.6	-22	0.25318	
9.6	-20	0.298394	
9.6	-18	0.349536	
9.6	-16	0.40593	
9.6	-14	0.467644	
9.6	-12	0.534228	
9.6	-11	0.569064	
9.6	-10	0.605374	
9.6	-9	0.642414	
9.6	-8	0.680066	
9.6	-7	0.718586	
9.6	-6	0.75786	
9.6	-5	0.797258	
9.6	-4	0.837374	
9.6	-3	0.87767	
9.6	-2	0.91833	
9.6	-1.5	0.938684	
9.6	-1	0.959114	
9.6	-0.5	0.979554	
9.6	0	1	

9.8	-24	0.221002	
9.8	-22	0.26103	
9.8	-20	0.306588	
9.8	-18	0.35745	
9.8	-16	0.413628	
9.8	-14	0.474798	
9.8	-12	0.540874	
9.8	-11	0.57537	
9.8	-10	0.610968	
9.8	-9	0.64744	
9.8	-8	0.684914	
9.8	-7	0.72278	
9.8	-6	0.76126	
9.8	-5	0.800268	
9.8	-4	0.839764	
9.8	-3	0.879498	
9.8	-2	0.919554	
9.8	-1.5	0.939626	
9.8	-1	0.959726	
9.8	-0.5	0.979858	
9.8	0	1	

10	-24	0.22876	
10	-22	0.268944	
10	-20	0.314386	
10	-18	0.365298	
10	-16	0.421218	
10	-14	0.482058	
10	-12	0.547306	
10	-11	0.581222	
10	-10	0.6165	
10	-9	0.652492	
10	-8	0.689508	
10	-7	0.726776	
10	-6	0.764746	
10	-5	0.803188	
10	-4	0.842124	
10	-3	0.881312	
10	-2	0.920734	
10	-1.5	0.940522	
10	-1	0.960334	
10	-0.5	0.98016	
10	0	1	

10.2	-24	0.236116	
10.2	-22	0.276564	
10.2	-20	0.32218	
10.2	-18	0.37293	
10.2	-16	0.428386	
10.2	-14	0.48885	
10.2	-12	0.553516	
10.2	-11	0.587192	
10.2	-10	0.622044	
10.2	-9	0.657436	
10.2	-8	0.693818	
10.2	-7	0.730712	
10.2	-6	0.768228	
10.2	-5	0.80615	
10.2	-4	0.844444	
10.2	-3	0.883014	
10.2	-2	0.921942	
10.2	-1.5	0.941412	
10.2	-1	0.960916	
10.2	-0.5	0.980456	
10.2	0	1	

10.4	-24	0.243722	
10.4	-22	0.284158	
10.4	-20	0.329878	
10.4	-18	0.3806	
10.4	-16	0.435728	
10.4	-14	0.49556	
10.4	-12	0.55942	
10.4	-11	0.592848	
10.4	-10	0.627048	
10.4	-9	0.662272	
10.4	-8	0.698046	
10.4	-7	0.734598	
10.4	-6	0.771432	
10.4	-5	0.808908	
10.4	-4	0.846668	
10.4	-3	0.884706	
10.4	-2	0.922992	
10.4	-1.5	0.942218	
10.4	-1	0.961462	
10.4	-0.5	0.980732	
10.4	0	1	

10.6	-24	0.251162	
10.6	-22	0.291692	
10.6	-20	0.337458	
10.6	-18	0.388008	
10.6	-16	0.44274	
10.6	-14	0.502194	
10.6	-12	0.565574	
10.6	-11	0.598504	
10.6	-10	0.632154	
10.6	-9	0.66703	
10.6	-8	0.702222	
10.6	-7	0.738304	
10.6	-6	0.77482	
10.6	-5	0.811572	
10.6	-4	0.84888	
10.6	-3	0.886314	
10.6	-2	0.924096	
10.6	-1.5	0.943024	
10.6	-1	0.962006	
10.6	-0.5	0.980998	
10.6	0	1	

10.8	-24	0.258466	
10.8	-22	0.299212	
10.8	-20	0.344788	
10.8	-18	0.395112	
10.8	-16	0.449656	
10.8	-14	0.50867	
10.8	-12	0.571184	
10.8	-11	0.60383	
10.8	-10	0.637164	
10.8	-9	0.671466	
10.8	-8	0.706446	
10.8	-7	0.741888	
10.8	-6	0.777874	
10.8	-5	0.814204	
10.8	-4	0.850978	
10.8	-3	0.887994	
10.8	-2	0.925196	
10.8	-1.5	0.943856	
10.8	-1	0.962546	
10.8	-0.5	0.98127	
10.8	0	1	

11	-24	0.26569	
11	-22	0.306518	
11	-20	0.352082	
11	-18	0.40221	
11	-16	0.456306	
11	-14	0.514748	
11	-12	0.576882	
11	-11	0.609144	
11	-10	0.642158	
11	-9	0.675786	
11	-8	0.710392	
11	-7	0.745362	
11	-6	0.780926	
11	-5	0.816824	
11	-4	0.85302	
11	-3	0.889526	
11	-2	0.926256	
11	-1.5	0.944672	
11	-1	0.963098	
11	-0.5	0.981544	
11	0	1	

11.2	-24	0.272674	
11.2	-22	0.31363	
11.2	-20	0.35923	
11.2	-18	0.409106	
11.2	-16	0.462906	
11.2	-14	0.520866	
11.2	-12	0.582232	
11.2	-11	0.614314	
11.2	-10	0.646842	
11.2	-9	0.68015	
11.2	-8	0.714082	
11.2	-7	0.748736	
11.2	-6	0.78385	
11.2	-5	0.819318	
11.2	-4	0.855054	
11.2	-3	0.891054	
11.2	-2	0.927256	
11.2	-1.5	0.94541	
11.2	-1	0.963596	
11.2	-0.5	0.981794	
11.2	0	1	

11.4	-24	0.279746	
11.4	-22	0.320522	
11.4	-20	0.366068	
11.4	-18	0.415862	
11.4	-16	0.469304	
11.4	-14	0.526804	
11.4	-12	0.587748	
11.4	-11	0.619288	
11.4	-10	0.651564	
11.4	-9	0.684494	
11.4	-8	0.717954	
11.4	-7	0.752212	
11.4	-6	0.786736	
11.4	-5	0.821714	
11.4	-4	0.857042	
11.4	-3	0.892554	
11.4	-2	0.92827	
11.4	-1.5	0.946156	
11.4	-1	0.9641	
11.4	-0.5	0.982042	
11.4	0	1	

11.6	-24	0.286638	
11.6	-22	0.327456	
11.6	-20	0.372944	
11.6	-18	0.422502	
11.6	-16	0.475844	
11.6	-14	0.532608	
11.6	-12	0.592898	
11.6	-11	0.62414	
11.6	-10	0.656202	
11.6	-9	0.688536	
11.6	-8	0.721778	
11.6	-7	0.755444	
11.6	-6	0.78963	
11.6	-5	0.824088	
11.6	-4	0.858906	
11.6	-3	0.893966	
11.6	-2	0.929206	
11.6	-1.5	0.946898	
11.6	-1	0.96458	
11.6	-0.5	0.982292	
11.6	0	1	

11.8	-24	0.293252	
11.8	-22	0.33422	
11.8	-20	0.379616	
11.8	-18	0.42888	
11.8	-16	0.482054	
11.8	-14	0.53834	
11.8	-12	0.598034	
11.8	-11	0.628936	
11.8	-10	0.660528	
11.8	-9	0.692724	
11.8	-8	0.72537	
11.8	-7	0.758616	
11.8	-6	0.792364	
11.8	-5	0.826412	
11.8	-4	0.860758	
11.8	-3	0.895374	
11.8	-2	0.93014	
11.8	-1.5	0.947582	
11.8	-1	0.965038	
11.8	-0.5	0.982514	
11.8	0	1	

12	-24	0.300022	
12	-22	0.341122	
12	-20	0.386218	
12	-18	0.435336	
12	-16	0.487942	
12	-14	0.543906	
12	-12	0.603112	
12	-11	0.633572	
12	-10	0.664766	
12	-9	0.696684	
12	-8	0.728808	
12	-7	0.761694	
12	-6	0.79507	
12	-5	0.828704	
12	-4	0.862582	
12	-3	0.896726	
12	-2	0.93103	
12	-1.5	0.948262	
12	-1	0.965494	
12	-0.5	0.982742	
12	0	1	

12.4	-24	0.313318	
12.4	-22	0.354488	
12.4	-20	0.39918	
12.4	-18	0.447794	
12.4	-16	0.499812	
12.4	-14	0.554886	
12.4	-12	0.61276	
12.4	-11	0.642598	
12.4	-10	0.673116	
12.4	-9	0.704152	
12.4	-8	0.73587	
12.4	-7	0.76777	
12.4	-6	0.800076	
12.4	-5	0.832956	
12.4	-4	0.866076	
12.4	-3	0.899338	
12.4	-2	0.932826	
12.4	-1.5	0.9496	
12.4	-1	0.966394	
12.4	-0.5	0.983188	
12.4	0	1	

12.8	-24	0.326026	
12.8	-22	0.36714	
12.8	-20	0.411668	
12.8	-18	0.45977	
12.8	-16	0.510776	
12.8	-14	0.565114	
12.8	-12	0.621808	
12.8	-11	0.651086	
12.8	-10	0.680952	
12.8	-9	0.711422	
12.8	-8	0.742306	
12.8	-7	0.77355	
12.8	-6	0.805236	
12.8	-5	0.83719	
12.8	-4	0.8694	
12.8	-3	0.901882	
12.8	-2	0.934484	
12.8	-1.5	0.950848	
12.8	-1	0.967228	
12.8	-0.5	0.98361	
12.8	0	1	

13.2	-24	0.338524	
13.2	-22	0.379618	
13.2	-20	0.423808	
13.2	-18	0.471168	
13.2	-16	0.521458	
13.2	-14	0.574766	
13.2	-12	0.63048	
13.2	-11	0.659176	
13.2	-10	0.688628	
13.2	-9	0.718224	
13.2	-8	0.748498	
13.2	-7	0.779072	
13.2	-6	0.810018	
13.2	-5	0.841208	
13.2	-4	0.872646	
13.2	-3	0.90431	
13.2	-2	0.936106	
13.2	-1.5	0.952046	
13.2	-1	0.968028	
13.2	-0.5	0.984008	
13.2	0	1	

13.6	-24	0.350664	
13.6	-22	0.391524	
13.6	-20	0.435418	
13.6	-18	0.482146	
13.6	-16	0.531784	
13.6	-14	0.584202	
13.6	-12	0.638904	
13.6	-11	0.667122	
13.6	-10	0.69578	
13.6	-9	0.724824	
13.6	-8	0.754412	
13.6	-7	0.784256	
13.6	-6	0.81445	
13.6	-5	0.844974	
13.6	-4	0.87575	
13.6	-3	0.906652	
13.6	-2	0.937672	
13.6	-1.5	0.95324	
13.6	-1	0.968814	
13.6	-0.5	0.984404	
13.6	0	1	

14	-24	0.362442	
14	-22	0.40305	
14	-20	0.446538	
14	-18	0.492728	
14	-16	0.541796	
14	-14	0.59335	
14	-12	0.647016	
14	-11	0.67457	
14	-10	0.70273	
14	-9	0.731216	
14	-8	0.76002	
14	-7	0.789276	
14	-6	0.818786	
14	-5	0.848622	
14	-4	0.87861	
14	-3	0.908786	
14	-2	0.939132	
14	-1.5	0.954334	
14	-1	0.969538	
14	-0.5	0.984772	
14	0	1	

14.4	-24	0.373772	
14.4	-22	0.414288	
14.4	-20	0.457336	
14.4	-18	0.50317	
14.4	-16	0.551422	
14.4	-14	0.602162	
14.4	-12	0.654754	
14.4	-11	0.681854	
14.4	-10	0.709242	
14.4	-9	0.737268	
14.4	-8	0.765554	
14.4	-7	0.794128	
14.4	-6	0.822922	
14.4	-5	0.852098	
14.4	-4	0.88135	
14.4	-3	0.910906	
14.4	-2	0.940536	
14.4	-1.5	0.955386	
14.4	-1	0.97025	
14.4	-0.5	0.985126	
14.4	0	1	

14.8	-24	0.384896	
14.8	-22	0.425064	
14.8	-20	0.46783	
14.8	-18	0.512836	
14.8	-16	0.560612	
14.8	-14	0.61025	
14.8	-12	0.66213	
14.8	-11	0.68874	
14.8	-10	0.715736	
14.8	-9	0.742948	
14.8	-8	0.770614	
14.8	-7	0.798728	
14.8	-6	0.827022	
14.8	-5	0.855466	
14.8	-4	0.88411	
14.8	-3	0.912946	
14.8	-2	0.941884	
14.8	-1.5	0.956396	
14.8	-1	0.970922	
14.8	-0.5	0.985458	
14.8	0	1	

15.2	-24	0.395712	
15.2	-22	0.435526	
15.2	-20	0.477806	
15.2	-18	0.522462	
15.2	-16	0.569502	
15.2	-14	0.618222	
15.2	-12	0.669134	
15.2	-11	0.695222	
15.2	-10	0.721692	
15.2	-9	0.748504	
15.2	-8	0.775576	
15.2	-7	0.80301	
15.2	-6	0.830728	
15.2	-5	0.858666	
15.2	-4	0.88672	
15.2	-3	0.914918	
15.2	-2	0.943194	
15.2	-1.5	0.957376	
15.2	-1	0.971576	
15.2	-0.5	0.985786	
15.2	0	1	

15.6	-24	0.406244	
15.6	-22	0.445844	
15.6	-20	0.487526	
15.6	-18	0.531626	
15.6	-16	0.57782	
15.6	-14	0.626054	
15.6	-12	0.676042	
15.6	-11	0.701546	
15.6	-10	0.72752	
15.6	-9	0.753802	
15.6	-8	0.780348	
15.6	-7	0.807232	
15.6	-6	0.834302	
15.6	-5	0.86158	
15.6	-4	0.889074	
15.6	-3	0.916714	
15.6	-2	0.944438	
15.6	-1.5	0.958316	
15.6	-1	0.972202	
15.6	-0.5	0.986098	
15.6	0	1	

16	-24	0.416376	
16	-22	0.455596	
16	-20	0.496934	
16	-18	0.54045	
16	-16	0.586062	
16	-14	0.633516	
16	-12	0.682484	
16	-11	0.707736	
16	-10	0.733108	
16	-9	0.758886	
16	-8	0.784944	
16	-7	0.811314	
16	-6	0.837788	
16	-5	0.864568	
16	-4	0.891406	
16	-3	0.918442	
16	-2	0.945578	
16	-1.5	0.95917	
16	-1	0.972772	
16	-0.5	0.986384	
16	0	1	

16.8	-24	0.435762	
16.8	-22	0.474332	
16.8	-20	0.514868	
16.8	-18	0.557204	
16.8	-16	0.601494	
16.8	-14	0.64748	
16.8	-12	0.694938	
16.8	-11	0.719168	
16.8	-10	0.743596	
16.8	-9	0.768534	
16.8	-8	0.793522	
16.8	-7	0.818832	
16.8	-6	0.844342	
16.8	-5	0.870008	
16.8	-4	0.895834	
16.8	-3	0.921756	
16.8	-2	0.947808	
16.8	-1.5	0.960834	
16.8	-1	0.97389	
16.8	-0.5	0.98694	
16.8	0	1	

17.6	-24	0.454106	
17.6	-22	0.49199	
17.6	-20	0.531522	
17.6	-18	0.57288	
17.6	-16	0.615996	
17.6	-14	0.660542	
17.6	-12	0.70646	
17.6	-11	0.729792	
17.6	-10	0.753472	
17.6	-9	0.77741	
17.6	-8	0.801526	
17.6	-7	0.825888	
17.6	-6	0.850388	
17.6	-5	0.87509	
17.6	-4	0.899902	
17.6	-3	0.92484	
17.6	-2	0.949846	
17.6	-1.5	0.962382	
17.6	-1	0.974914	
17.6	-0.5	0.987454	
17.6	0	1	

18.4	-24	0.471438	
18.4	-22	0.508544	
18.4	-20	0.547322	
18.4	-18	0.587744	
18.4	-16	0.629368	
18.4	-14	0.67267	
18.4	-12	0.717074	
18.4	-11	0.739714	
18.4	-10	0.762512	
18.4	-9	0.785656	
18.4	-8	0.808908	
18.4	-7	0.832356	
18.4	-6	0.856026	
18.4	-5	0.879794	
18.4	-4	0.903682	
18.4	-3	0.927674	
18.4	-2	0.95175	
18.4	-1.5	0.963814	
18.4	-1	0.975864	
18.4	-0.5	0.987934	
18.4	0	1	

19.2	-24	0.487942	
19.2	-22	0.524222	
19.2	-20	0.5622	
19.2	-18	0.601406	
19.2	-16	0.642076	
19.2	-14	0.683874	
19.2	-12	0.72696	
19.2	-11	0.748856	
19.2	-10	0.771032	
19.2	-9	0.793282	
19.2	-8	0.815796	
19.2	-7	0.838424	
19.2	-6	0.861242	
19.2	-5	0.884208	
19.2	-4	0.907214	
19.2	-3	0.930336	
19.2	-2	0.953524	
19.2	-1.5	0.965132	
19.2	-1	0.97675	
19.2	-0.5	0.988374	
19.2	0	1	

20	-24	0.503536	
20	-22	0.538976	
20	-20	0.576082	
20	-18	0.614338	
20	-16	0.653956	
20	-14	0.694598	
20	-12	0.736172	
20	-11	0.757458	
20	-10	0.778828	
20	-9	0.800404	
20	-8	0.822154	
20	-7	0.844066	
20	-6	0.866114	
20	-5	0.88826	
20	-4	0.910496	
20	-3	0.93279	
20	-2	0.955162	
20	-1.5	0.966362	
20	-1	0.977572	
20	-0.5	0.988786	
20	0	1	

20.8	-24	0.51809	
20.8	-22	0.552928	
20.8	-20	0.589172	
20.8	-18	0.62662	
20.8	-16	0.665064	
20.8	-14	0.704538	
20.8	-12	0.744974	
20.8	-11	0.765512	
20.8	-10	0.786182	
20.8	-9	0.807044	
20.8	-8	0.828132	
20.8	-7	0.849318	
20.8	-6	0.870614	
20.8	-5	0.89202	
20.8	-4	0.913496	
20.8	-3	0.935064	
20.8	-2	0.956684	
20.8	-1.5	0.967504	
20.8	-1	0.97833	
20.8	-0.5	0.989164	
20.8	0	1	

21.6	-24	0.53213	
21.6	-22	0.566196	
21.6	-20	0.601532	
21.6	-18	0.638022	
21.6	-16	0.675486	
21.6	-14	0.713888	
21.6	-12	0.753206	
21.6	-11	0.773046	
21.6	-10	0.793094	
21.6	-9	0.813324	
21.6	-8	0.833754	
21.6	-7	0.854222	
21.6	-6	0.874828	
21.6	-5	0.895558	
21.6	-4	0.916332	
21.6	-3	0.937208	
21.6	-2	0.958112	
21.6	-1.5	0.968582	
21.6	-1	0.979048	
21.6	-0.5	0.989524	
21.6	0	1	

22.4	-24	0.545266	
22.4	-22	0.578658	
22.4	-20	0.613156	
22.4	-18	0.648764	
22.4	-16	0.685262	
22.4	-14	0.722674	
22.4	-12	0.760762	
22.4	-11	0.780108	
22.4	-10	0.79959	
22.4	-9	0.819264	
22.4	-8	0.839004	
22.4	-7	0.858852	
22.4	-6	0.878792	
22.4	-5	0.898872	
22.4	-4	0.919008	
22.4	-3	0.939218	
22.4	-2	0.959454	
22.4	-1.5	0.969586	
22.4	-1	0.979724	
22.4	-0.5	0.989858	
22.4	0	1	

23.2	-24	0.557526	
23.2	-22	0.590458	
23.2	-20	0.624254	
23.2	-18	0.658894	
23.2	-16	0.694534	
23.2	-14	0.73093	
23.2	-12	0.768028	
23.2	-11	0.78682	
23.2	-10	0.805714	
23.2	-9	0.824776	
23.2	-8	0.843952	
23.2	-7	0.863218	
23.2	-6	0.882602	
23.2	-5	0.902024	
23.2	-4	0.921548	
23.2	-3	0.941118	
23.2	-2	0.960724	
23.2	-1.5	0.970536	
23.2	-1	0.980358	
23.2	-0.5	0.990176	
23.2	0	1	

24	-24	0.569402	
24	-22	0.601616	
24	-20	0.634772	
24	-18	0.668634	
24	-16	0.70328	
24	-14	0.738762	
24	-12	0.7748	
24	-11	0.79306	
24	-10	0.811468	
24	-9	0.829988	
24	-8	0.84862	
24	-7	0.867296	
24	-6	0.886088	
24	-5	0.904974	
24	-4	0.923908	
24	-3	0.94289	
24	-2	0.961904	
24	-1.5	0.97142	
24	-1	0.980946	
24	-0.5	0.990472	
24	0	1	

24.8	-24	0.580794	
24.8	-22	0.612196	
24.8	-20	0.644602	
24.8	-18	0.677762	
24.8	-16	0.71167	
24.8	-14	0.746082	
24.8	-12	0.781256	
24.8	-11	0.798976	
24.8	-10	0.816894	
24.8	-9	0.834868	
24.8	-8	0.85295	
24.8	-7	0.87114	
24.8	-6	0.88941	
24.8	-5	0.907742	
24.8	-4	0.926134	
24.8	-3	0.944554	
24.8	-2	0.963022	
24.8	-1.5	0.97226	
24.8	-1	0.981504	
24.8	-0.5	0.990752	
24.8	0	1	

25.6	-24	0.591542	
25.6	-22	0.622368	
25.6	-20	0.653934	
25.6	-18	0.686426	
25.6	-16	0.719516	
25.6	-14	0.75315	
25.6	-12	0.787328	
25.6	-11	0.804596	
25.6	-10	0.822024	
25.6	-9	0.839504	
25.6	-8	0.857116	
25.6	-7	0.874798	
25.6	-6	0.89255	
25.6	-5	0.91037	
25.6	-4	0.928242	
25.6	-3	0.946144	
25.6	-2	0.964072	
25.6	-1.5	0.973046	
25.6	-1	0.98203	
25.6	-0.5	0.991014	
25.6	0	1	

26.4	-24	0.60173	
26.4	-22	0.632122	
26.4	-20	0.662898	
26.4	-18	0.694584	
26.4	-16	0.726872	
26.4	-14	0.75975	
26.4	-12	0.793158	
26.4	-11	0.809942	
26.4	-10	0.826896	
26.4	-9	0.843906	
26.4	-8	0.861054	
26.4	-7	0.878246	
26.4	-6	0.89551	
26.4	-5	0.912844	
26.4	-4	0.930222	
26.4	-3	0.947632	
26.4	-2	0.965066	
26.4	-1.5	0.9738	
26.4	-1	0.98253	
26.4	-0.5	0.991264	
26.4	0	1	

27.2	-24	0.611504	
27.2	-22	0.641112	
27.2	-20	0.671572	
27.2	-18	0.702378	
27.2	-16	0.733888	
27.2	-14	0.765954	
27.2	-12	0.798544	
27.2	-11	0.814954	
27.2	-10	0.831472	
27.2	-9	0.848104	
27.2	-8	0.864804	
27.2	-7	0.881524	
27.2	-6	0.898326	
27.2	-5	0.915192	
27.2	-4	0.932096	
27.2	-3	0.949034	
27.2	-2	0.966004	
27.2	-1.5	0.974498	
27.2	-1	0.982998	
27.2	-0.5	0.991498	
27.2	0	1	

28	-24	0.620806	
28	-22	0.64987	
28	-20	0.679592	
28	-18	0.709922	
28	-16	0.740662	
28	-14	0.771942	
28	-12	0.803706	
28	-11	0.81971	
28	-10	0.83583	
28	-9	0.852034	
28	-8	0.868306	
28	-7	0.884624	
28	-6	0.90098	
28	-5	0.917414	
28	-4	0.93388	
28	-3	0.950388	
28	-2	0.96691	
28	-1.5	0.975178	
28	-1	0.98345	
28	-0.5	0.991724	
28	0	1	

28.8	-24	0.629736	
28.8	-22	0.658162	
28.8	-20	0.687308	
28.8	-18	0.716908	
28.8	-16	0.747134	
28.8	-14	0.77767	
28.8	-12	0.808604	
28.8	-11	0.824234	
28.8	-10	0.83994	
28.8	-9	0.855726	
28.8	-8	0.87161	
28.8	-7	0.887538	
28.8	-6	0.903496	
28.8	-5	0.919518	
28.8	-4	0.935562	
28.8	-3	0.95165	
28.8	-2	0.967754	
28.8	-1.5	0.975812	
28.8	-1	0.983874	
28.8	-0.5	0.991936	
28.8	0	1	

29.6	-24	0.638298	
29.6	-22	0.666232	
29.6	-20	0.694654	
29.6	-18	0.723674	
29.6	-16	0.753128	
29.6	-14	0.783096	
29.6	-12	0.813362	
29.6	-11	0.82859	
29.6	-10	0.843934	
29.6	-9	0.859332	
29.6	-8	0.874792	
29.6	-7	0.890312	
29.6	-6	0.905892	
29.6	-5	0.92152	
29.6	-4	0.937162	
29.6	-3	0.95285	
29.6	-2	0.968552	
29.6	-1.5	0.97641	
29.6	-1	0.984272	
29.6	-0.5	0.992136	
29.6	0	1	

30.4	-24	0.646478	
30.4	-22	0.673834	
30.4	-20	0.701746	
30.4	-18	0.73011	
30.4	-16	0.75893	
30.4	-14	0.788176	
30.4	-12	0.817788	
30.4	-11	0.832716	
30.4	-10	0.847716	
30.4	-9	0.862754	
30.4	-8	0.877856	
30.4	-7	0.893008	
30.4	-6	0.908192	
30.4	-5	0.923432	
30.4	-4	0.9387	
30.4	-3	0.954008	
30.4	-2	0.969332	
30.4	-1.5	0.976998	
30.4	-1	0.984662	
30.4	-0.5	0.99233	
30.4	0	1	

31.2	-24	0.65429	
31.2	-22	0.681138	
31.2	-20	0.70845	
31.2	-18	0.736298	
31.2	-16	0.764518	
31.2	-14	0.793114	
31.2	-12	0.822032	
31.2	-11	0.836602	
31.2	-10	0.851244	
31.2	-9	0.865946	
31.2	-8	0.880704	
31.2	-7	0.895528	
31.2	-6	0.910372	
31.2	-5	0.92525	
31.2	-4	0.940168	
31.2	-3	0.955112	
31.2	-2	0.970064	
31.2	-1.5	0.977546	
31.2	-1	0.985028	
31.2	-0.5	0.992514	
31.2	0	1	

32	-24	0.661756	
32	-22	0.688088	
32	-20	0.714934	
32	-18	0.742144	
32	-16	0.76982	
32	-14	0.79781	
32	-12	0.826096	
32	-11	0.840372	
32	-10	0.854688	
32	-9	0.86903	
32	-8	0.883456	
32	-7	0.897948	
32	-6	0.912434	
32	-5	0.926984	
32	-4	0.941542	
32	-3	0.956148	
32	-2	0.970752	
32	-1.5	0.97806	
32	-1	0.985376	
32	-0.5	0.992686	
32	0	1	

32.8	-24	0.668876	
32.8	-22	0.694802	
32.8	-20	0.72112	
32.8	-18	0.747828	
32.8	-16	0.774908	
32.8	-14	0.802284	
32.8	-12	0.830002	
32.8	-11	0.843948	
32.8	-10	0.857948	
32.8	-9	0.872	
32.8	-8	0.886094	
32.8	-7	0.900236	
32.8	-6	0.914414	
32.8	-5	0.928628	
32.8	-4	0.942876	
32.8	-3	0.957138	
32.8	-2	0.971416	
32.8	-1.5	0.978558	
32.8	-1	0.985704	
32.8	-0.5	0.992852	
32.8	0	1	

33.6	-24	0.675838	
33.6	-22	0.701164	
33.6	-20	0.727058	
33.6	-18	0.753236	
33.6	-16	0.779732	
33.6	-14	0.806588	
33.6	-12	0.83371	
33.6	-11	0.847346	
33.6	-10	0.86106	
33.6	-9	0.874804	
33.6	-8	0.888614	
33.6	-7	0.902458	
33.6	-6	0.916322	
33.6	-5	0.93022	
33.6	-4	0.94416	
33.6	-3	0.958092	
33.6	-2	0.972056	
33.6	-1.5	0.979036	
33.6	-1	0.986022	
33.6	-0.5	0.99301	
33.6	0	1	

34.4	-24	0.68238	
34.4	-22	0.707412	
34.4	-20	0.732714	
34.4	-18	0.75839	
34.4	-16	0.784454	
34.4	-14	0.810724	
34.4	-12	0.837262	
34.4	-11	0.850638	
34.4	-10	0.864046	
34.4	-9	0.877518	
34.4	-8	0.891022	
34.4	-7	0.90457	
34.4	-6	0.918134	
34.4	-5	0.93173	
34.4	-4	0.945356	
34.4	-3	0.959	
34.4	-2	0.972658	
34.4	-1.5	0.97949	
34.4	-1	0.986326	
34.4	-0.5	0.993162	
34.4	0	1	

35.2	-24	0.688732	
35.2	-22	0.713292	
35.2	-20	0.738178	
35.2	-18	0.763406	
35.2	-16	0.788864	
35.2	-14	0.814658	
35.2	-12	0.840726	
35.2	-11	0.853776	
35.2	-10	0.866908	
35.2	-9	0.88009	
35.2	-8	0.893312	
35.2	-7	0.90658	
35.2	-6	0.919868	
35.2	-5	0.933176	
35.2	-4	0.946508	
35.2	-3	0.959868	
35.2	-2	0.973242	
35.2	-1.5	0.979926	
35.2	-1	0.986616	
35.2	-0.5	0.993308	
35.2	0	1	

36	-24	0.694942	
36	-22	0.718994	
36	-20	0.74339	
36	-18	0.768132	
36	-16	0.793192	
36	-14	0.818446	
36	-12	0.843936	
36	-11	0.85679	
36	-10	0.86967	
36	-9	0.882592	
36	-8	0.895556	
36	-7	0.908534	
36	-6	0.921546	
36	-5	0.934592	
36	-4	0.947638	
36	-3	0.960712	
36	-2	0.9738	
36	-1.5	0.980348	
36	-1	0.9869	
36	-0.5	0.993448	
36	0	1	

36.8	-24	0.70086	
36.8	-22	0.724492	
36.8	-20	0.748436	
36.8	-18	0.772736	
36.8	-16	0.797296	
36.8	-14	0.822096	
36.8	-12	0.847112	
36.8	-11	0.85969	
36.8	-10	0.872306	
36.8	-9	0.884964	
36.8	-8	0.897656	
36.8	-7	0.910374	
36.8	-6	0.923128	
36.8	-5	0.935904	
36.8	-4	0.948698	
36.8	-3	0.961512	
36.8	-2	0.974334	
36.8	-1.5	0.980748	
36.8	-1	0.987166	
36.8	-0.5	0.993582	
36.8	0	1	

37.6	-24	0.706478	
37.6	-22	0.729802	
37.6	-20	0.753382	
37.6	-18	0.777168	
37.6	-16	0.801292	
37.6	-14	0.825588	
37.6	-12	0.850118	
37.6	-11	0.862446	
37.6	-10	0.87483	
37.6	-9	0.887246	
37.6	-8	0.899686	
37.6	-7	0.91218	
37.6	-6	0.924682	
37.6	-5	0.937194	
37.6	-4	0.949736	
37.6	-3	0.962286	
37.6	-2	0.97485	
37.6	-1.5	0.981136	
37.6	-1	0.987424	
37.6	-0.5	0.993712	
37.6	0	1	

38.4	-24	0.711942	
38.4	-22	0.73483	
38.4	-20	0.758002	
38.4	-18	0.781454	
38.4	-16	0.805104	
38.4	-14	0.828942	
38.4	-12	0.853026	
38.4	-11	0.865136	
38.4	-10	0.877264	
38.4	-9	0.889448	
38.4	-8	0.90165	
38.4	-7	0.91388	
38.4	-6	0.926138	
38.4	-5	0.938414	
38.4	-4	0.950714	
38.4	-3	0.963024	
38.4	-2	0.975344	
38.4	-1.5	0.981506	
38.4	-1	0.987668	
38.4	-0.5	0.993834	
38.4	0	1	

39.2	-24	0.717178	
39.2	-22	0.739692	
39.2	-20	0.762498	
39.2	-18	0.785524	
39.2	-16	0.808788	
39.2	-14	0.832254	
39.2	-12	0.855858	
39.2	-11	0.867718	
39.2	-10	0.879624	
39.2	-9	0.89155	
39.2	-8	0.903532	
39.2	-7	0.915536	
39.2	-6	0.927552	
39.2	-5	0.939608	
39.2	-4	0.951658	
39.2	-3	0.963736	
39.2	-2	0.975816	
39.2	-1.5	0.981862	
39.2	-1	0.987908	
39.2	-0.5	0.993954	
39.2	0	1	

40	-24	0.722276	
40	-22	0.744398	
40	-20	0.766834	
40	-18	0.789452	
40	-16	0.81228	
40	-14	0.835328	
40	-12	0.858532	
40	-11	0.870192	
40	-10	0.881892	
40	-9	0.893606	
40	-8	0.90536	
40	-7	0.917132	
40	-6	0.928932	
40	-5	0.940752	
40	-4	0.952584	
40	-3	0.964424	
40	-2	0.97628	
40	-1.5	0.982208	
40	-1	0.988138	
40	-0.5	0.994068	
40	0	1	



==> aux/tables/cluster_data/density_U8_18.dat <==
0.3	-4	0.595614	
0.3	-3	0.729704	
0.3	-2	0.844536	
0.3	-1.5	0.89336	
0.3	-1	0.93529	
0.3	-0.5	0.970092	
0.3	0	1	

0.35	-4	0.59848	
0.35	-3	0.732798	
0.35	-2	0.847452	
0.35	-1.5	0.895846	
0.35	-1	0.936844	
0.35	-0.5	0.971056	
0.35	0	1	

0.4	-4	0.60198	
0.4	-3	0.735728	
0.4	-2	0.85062	
0.4	-1.5	0.898356	
0.4	-1	0.938362	
0.4	-0.5	0.97181	
0.4	0	1	

0.5	-4	0.609286	
0.5	-3	0.741914	
0.5	-2	0.855406	
0.5	-1.5	0.90168	
0.5	-1	0.94058	
0.5	-0.5	0.972328	
0.5	0	1	

0.6	-4	0.616404	
0.6	-3	0.747676	
0.6	-2	0.858748	
0.6	-1.5	0.903968	
0.6	-1	0.941662	
0.6	-0.5	0.972774	
0.6	0	1	

0.7	-4	0.623358	
0.7	-3	0.75275	
0.7	-2	0.861072	
0.7	-1.5	0.905104	
0.7	-1	0.94192	
0.7	-0.5	0.972704	
0.7	0	1	

0.8	-4	0.630156	
0.8	-3	0.756746	
0.8	-2	0.86255	
0.8	-1.5	0.905396	
0.8	-1	0.941612	
0.8	-0.5	0.972362	
0.8	0	1	

0.9	-4	0.636388	
0.9	-3	0.76023	
0.9	-2	0.863158	
0.9	-1.5	0.905092	
0.9	-1	0.940916	
0.9	-0.5	0.97182	
0.9	0	1	

1	-4	0.64207	
1	-3	0.762704	
1	-2	0.863194	
1	-1.5	0.904416	
1	-1	0.93971	
1	-0.5	0.971178	
1	0	1	

1.2	-4	0.6522	
1.2	-3	0.766314	
1.2	-2	0.8624	
1.2	-1.5	0.902394	
1.2	-1	0.93764	
1.2	-0.5	0.969716	
1.2	0	1	

1.4	-4	0.660464	
1.4	-3	0.76895	
1.4	-2	0.860668	
1.4	-1.5	0.89997	
1.4	-1	0.935554	
1.4	-0.5	0.968464	
1.4	0	1	

1.6	-4	0.667758	
1.6	-3	0.770282	
1.6	-2	0.858974	
1.6	-1.5	0.897746	
1.6	-1	0.933596	
1.6	-0.5	0.967382	
1.6	0	1	

1.8	-4	0.67419	
1.8	-3	0.771652	
1.8	-2	0.857512	
1.8	-1.5	0.895954	
1.8	-1	0.932098	
1.8	-0.5	0.966492	
1.8	0	1	

2	-4	0.679934	
2	-3	0.773174	
2	-2	0.856508	
2	-1.5	0.894674	
2	-1	0.930946	
2	-0.5	0.96582	
2	0	1	

2.2	-4	0.685476	
2.2	-3	0.774814	
2.2	-2	0.856098	
2.2	-1.5	0.893892	
2.2	-1	0.930196	
2.2	-0.5	0.965368	
2.2	0	1	

2.4	-4	0.690866	
2.4	-3	0.776764	
2.4	-2	0.8562	
2.4	-1.5	0.893534	
2.4	-1	0.929788	
2.4	-0.5	0.965136	
2.4	0	1	

2.6	-4	0.696148	
2.6	-3	0.779098	
2.6	-2	0.856672	
2.6	-1.5	0.893728	
2.6	-1	0.929736	
2.6	-0.5	0.965028	
2.6	0	1	

2.8	-4	0.701512	
2.8	-3	0.781668	
2.8	-2	0.857592	
2.8	-1.5	0.894144	
2.8	-1	0.929894	
2.8	-0.5	0.965094	
2.8	0	1	

3	-4	0.706682	
3	-3	0.784494	
3	-2	0.858826	
3	-1.5	0.894858	
3	-1	0.930296	
3	-0.5	0.96526	
3	0	1	

3.2	-4	0.712024	
3.2	-3	0.78755	
3.2	-2	0.860362	
3.2	-1.5	0.895862	
3.2	-1	0.930856	
3.2	-0.5	0.965516	
3.2	0	1	

3.4	-4	0.717276	
3.4	-3	0.79071	
3.4	-2	0.86206	
3.4	-1.5	0.897008	
3.4	-1	0.931588	
3.4	-0.5	0.965854	
3.4	0	1	

3.6	-4	0.722548	
3.6	-3	0.79401	
3.6	-2	0.863932	
3.6	-1.5	0.898304	
3.6	-1	0.932392	
3.6	-0.5	0.966252	
3.6	0	1	

3.8	-4	0.727778	
3.8	-3	0.797456	
3.8	-2	0.8659	
3.8	-1.5	0.899704	
3.8	-1	0.933318	
3.8	-0.5	0.966696	
3.8	0	1	

4	-4	0.732858	
4	-3	0.800896	
4	-2	0.86805	
4	-1.5	0.901224	
4	-1	0.934262	
4	-0.5	0.96716	
4	0	1	



==> aux/tables/cluster_data/density_U8_26.dat <==
0.3	-4	0.595668	
0.3	-3	0.730858	
0.3	-2	0.84697	
0.3	-1.5	0.896006	
0.3	-1	0.937868	
0.3	-0.5	0.971928	
0.3	0	1	

0.35	-4	0.598442	
0.35	-3	0.733716	
0.35	-2	0.849696	
0.35	-1.5	0.898412	
0.35	-1	0.939242	
0.35	-0.5	0.97256	
0.35	0	1	

0.4	-4	0.60185	
0.4	-3	0.73666	
0.4	-2	0.852174	
0.4	-1.5	0.900262	
0.4	-1	0.940284	
0.4	-0.5	0.972956	
0.4	0	1	

0.5	-4	0.609214	
0.5	-3	0.742624	
0.5	-2	0.856638	
0.5	-1.5	0.90321	
0.5	-1	0.941998	
0.5	-0.5	0.973298	
0.5	0	1	

0.6	-4	0.616514	
0.6	-3	0.748494	
0.6	-2	0.859872	
0.6	-1.5	0.905202	
0.6	-1	0.94278	
0.6	-0.5	0.973426	
0.6	0	1	

0.7	-4	0.623542	
0.7	-3	0.753016	
0.7	-2	0.861942	
0.7	-1.5	0.906	
0.7	-1	0.942758	
0.7	-0.5	0.973172	
0.7	0	1	

0.8	-4	0.630096	
0.8	-3	0.757192	
0.8	-2	0.86319	
0.8	-1.5	0.906026	
0.8	-1	0.942198	
0.8	-0.5	0.972716	
0.8	0	1	

0.9	-4	0.636498	
0.9	-3	0.760396	
0.9	-2	0.863648	
0.9	-1.5	0.905676	
0.9	-1	0.941322	
0.9	-0.5	0.972102	
0.9	0	1	

1	-4	0.642136	
1	-3	0.763138	
1	-2	0.86361	
1	-1.5	0.904726	
1	-1	0.9401	
1	-0.5	0.971384	
1	0	1	

1.2	-4	0.652274	
1.2	-3	0.766774	
1.2	-2	0.862498	
1.2	-1.5	0.902514	
1.2	-1	0.937862	
1.2	-0.5	0.969864	
1.2	0	1	

1.4	-4	0.66069	
1.4	-3	0.768928	
1.4	-2	0.860782	
1.4	-1.5	0.90009	
1.4	-1	0.935702	
1.4	-0.5	0.96852	
1.4	0	1	

1.6	-4	0.667774	
1.6	-3	0.77042	
1.6	-2	0.859054	
1.6	-1.5	0.897788	
1.6	-1	0.933702	
1.6	-0.5	0.96741	
1.6	0	1	

1.8	-4	0.674028	
1.8	-3	0.771776	
1.8	-2	0.85747	
1.8	-1.5	0.896064	
1.8	-1	0.932124	
1.8	-0.5	0.966526	
1.8	0	1	

2	-4	0.67996	
2	-3	0.773026	
2	-2	0.856558	
2	-1.5	0.894672	
2	-1	0.930924	
2	-0.5	0.96584	
2	0	1	

2.2	-4	0.685402	
2.2	-3	0.774714	
2.2	-2	0.856196	
2.2	-1.5	0.89392	
2.2	-1	0.930212	
2.2	-0.5	0.965398	
2.2	0	1	

2.4	-4	0.690924	
2.4	-3	0.776838	
2.4	-2	0.856196	
2.4	-1.5	0.893602	
2.4	-1	0.929798	
2.4	-0.5	0.965118	
2.4	0	1	

2.6	-4	0.696188	
2.6	-3	0.779076	
2.6	-2	0.856744	
2.6	-1.5	0.893712	
2.6	-1	0.929702	
2.6	-0.5	0.965048	
2.6	0	1	

2.8	-4	0.701414	
2.8	-3	0.781616	
2.8	-2	0.857646	
2.8	-1.5	0.894134	
2.8	-1	0.929882	
2.8	-0.5	0.965094	
2.8	0	1	

3	-4	0.706738	
3	-3	0.78457	
3	-2	0.85891	
3	-1.5	0.894892	
3	-1	0.93027	
3	-0.5	0.965254	
3	0	1	

3.2	-4	0.71201	
3.2	-3	0.78755	
3.2	-2	0.860372	
3.2	-1.5	0.895848	
3.2	-1	0.930866	
3.2	-0.5	0.965526	
3.2	0	1	

3.4	-4	0.71739	
3.4	-3	0.790768	
3.4	-2	0.862052	
3.4	-1.5	0.897028	
3.4	-1	0.931568	
3.4	-0.5	0.965854	
3.4	0	1	

3.6	-4	0.722454	
3.6	-3	0.793994	
3.6	-2	0.863946	
3.6	-1.5	0.89832	
3.6	-1	0.932382	
3.6	-0.5	0.966258	
3.6	0	1	

3.8	-4	0.727712	
3.8	-3	0.797464	
3.8	-2	0.865974	
3.8	-1.5	0.899758	
3.8	-1	0.933294	
3.8	-0.5	0.966696	
3.8	0	1	

4	-4	0.732856	
4	-3	0.800932	
4	-2	0.867998	
4	-1.5	0.901242	
4	-1	0.934248	
4	-0.5	0.967164	
4	0	1	



==> aux/tables/cluster_data/density_U8_36.dat <==
0.3	-4	0.59544	
0.3	-3	0.731046	
0.3	-2	0.84982	
0.3	-1.5	0.900104	
0.3	-1	0.942666	
0.3	-0.5	0.975926	
0.3	0	1	

0.35	-4	0.598692	
0.35	-3	0.734676	
0.35	-2	0.852328	
0.35	-1.5	0.902162	
0.35	-1	0.94314	
0.35	-0.5	0.97534	
0.35	0	1	

0.4	-4	0.601914	
0.4	-3	0.737444	
0.4	-2	0.854586	
0.4	-1.5	0.90343	
0.4	-1	0.94374	
0.4	-0.5	0.975134	
0.4	0	1	

0.5	-4	0.609084	
0.5	-3	0.743774	
0.5	-2	0.858704	
0.5	-1.5	0.905668	
0.5	-1	0.94449	
0.5	-0.5	0.974996	
0.5	0	1	

0.6	-4	0.616798	
0.6	-3	0.74908	
0.6	-2	0.86123	
0.6	-1.5	0.906946	
0.6	-1	0.944622	
0.6	-0.5	0.974646	
0.6	0	1	

0.7	-4	0.623262	
0.7	-3	0.753806	
0.7	-2	0.86335	
0.7	-1.5	0.907434	
0.7	-1	0.944196	
0.7	-0.5	0.97397	
0.7	0	1	

0.8	-4	0.630404	
0.8	-3	0.757794	
0.8	-2	0.864148	
0.8	-1.5	0.90719	
0.8	-1	0.943168	
0.8	-0.5	0.973278	
0.8	0	1	

0.9	-4	0.636504	
0.9	-3	0.76085	
0.9	-2	0.864614	
0.9	-1.5	0.906518	
0.9	-1	0.942052	
0.9	-0.5	0.972546	
0.9	0	1	

1	-4	0.642218	
1	-3	0.763312	
1	-2	0.864314	
1	-1.5	0.905294	
1	-1	0.940738	
1	-0.5	0.971604	
1	0	1	

1.2	-4	0.652318	
1.2	-3	0.766982	
1.2	-2	0.862812	
1.2	-1.5	0.902924	
1.2	-1	0.938244	
1.2	-0.5	0.970082	
1.2	0	1	

1.4	-4	0.660686	
1.4	-3	0.769162	
1.4	-2	0.861046	
1.4	-1.5	0.900292	
1.4	-1	0.935846	
1.4	-0.5	0.968638	
1.4	0	1	

1.6	-4	0.667918	
1.6	-3	0.770492	
1.6	-2	0.859072	
1.6	-1.5	0.897944	
1.6	-1	0.933846	
1.6	-0.5	0.967494	
1.6	0	1	

1.8	-4	0.674308	
1.8	-3	0.77179	
1.8	-2	0.85759	
1.8	-1.5	0.89601	
1.8	-1	0.932142	
1.8	-0.5	0.966542	
1.8	0	1	

2	-4	0.680022	
2	-3	0.773192	
2	-2	0.85664	
2	-1.5	0.894816	
2	-1	0.93101	
2	-0.5	0.965882	
2	0	1	

2.2	-4	0.685498	
2.2	-3	0.774824	
2.2	-2	0.856056	
2.2	-1.5	0.89402	
2.2	-1	0.930268	
2.2	-0.5	0.965416	
2.2	0	1	

2.4	-4	0.69094	
2.4	-3	0.776754	
2.4	-2	0.856208	
2.4	-1.5	0.89366	
2.4	-1	0.929784	
2.4	-0.5	0.965132	
2.4	0	1	

2.6	-4	0.696286	
2.6	-3	0.7791	
2.6	-2	0.856746	
2.6	-1.5	0.893762	
2.6	-1	0.929764	
2.6	-0.5	0.96504	
2.6	0	1	

2.8	-4	0.701434	
2.8	-3	0.781672	
2.8	-2	0.857638	
2.8	-1.5	0.89421	
2.8	-1	0.929932	
2.8	-0.5	0.96508	
2.8	0	1	

3	-4	0.706758	
3	-3	0.78442	
3	-2	0.858938	
3	-1.5	0.894912	
3	-1	0.930256	
3	-0.5	0.965266	
3	0	1	

3.2	-4	0.712054	
3.2	-3	0.787566	
3.2	-2	0.8603	
3.2	-1.5	0.895904	
3.2	-1	0.930866	
3.2	-0.5	0.965524	
3.2	0	1	

3.4	-4	0.717264	
3.4	-3	0.790754	
3.4	-2	0.862068	
3.4	-1.5	0.897062	
3.4	-1	0.93156	
3.4	-0.5	0.965852	
3.4	0	1	

3.6	-4	0.722578	
3.6	-3	0.794108	
3.6	-2	0.86399	
3.6	-1.5	0.898318	
3.6	-1	0.932404	
3.6	-0.5	0.966252	
3.6	0	1	

3.8	-4	0.727742	
3.8	-3	0.797442	
3.8	-2	0.865968	
3.8	-1.5	0.899734	
3.8	-1	0.933278	
3.8	-0.5	0.966684	
3.8	0	1	

4	-4	0.732838	
4	-3	0.80092	
4	-2	0.868018	
4	-1.5	0.901236	
4	-1	0.934256	
4	-0.5	0.967162	
4	0	1	



==> aux/tables/cluster_data/density_U8_48.dat <==
0.3	-4	0.59508	
0.3	-3	0.732016	
0.3	-2	0.8527	
0.3	-1.5	0.903536	
0.3	-1	0.946686	
0.3	-0.5	0.979374	
0.3	0	1	

0.35	-4	0.598904	
0.35	-3	0.73473	
0.35	-2	0.854082	
0.35	-1.5	0.904978	
0.35	-1	0.946366	
0.35	-0.5	0.977978	
0.35	0	1	

0.4	-4	0.60145	
0.4	-3	0.73844	
0.4	-2	0.856752	
0.4	-1.5	0.90583	
0.4	-1	0.946316	
0.4	-0.5	0.976698	
0.4	0	1	

0.5	-4	0.609052	
0.5	-3	0.74443	
0.5	-2	0.860236	
0.5	-1.5	0.907784	
0.5	-1	0.945696	
0.5	-0.5	0.976148	
0.5	0	1	

0.6	-4	0.616326	
0.6	-3	0.749374	
0.6	-2	0.862618	
0.6	-1.5	0.908472	
0.6	-1	0.945714	
0.6	-0.5	0.975316	
0.6	0	1	

0.7	-4	0.62345	
0.7	-3	0.754504	
0.7	-2	0.864002	
0.7	-1.5	0.908666	
0.7	-1	0.945206	
0.7	-0.5	0.97456	
0.7	0	1	

0.8	-4	0.630314	
0.8	-3	0.758094	
0.8	-2	0.86471	
0.8	-1.5	0.907992	
0.8	-1	0.94379	
0.8	-0.5	0.973628	
0.8	0	1	

0.9	-4	0.636428	
0.9	-3	0.761374	
0.9	-2	0.865028	
0.9	-1.5	0.906996	
0.9	-1	0.94251	
0.9	-0.5	0.972812	
0.9	0	1	

1	-4	0.642348	
1	-3	0.763422	
1	-2	0.864826	
1	-1.5	0.905914	
1	-1	0.94127	
1	-0.5	0.971844	
1	0	1	

1.2	-4	0.652316	
1.2	-3	0.767186	
1.2	-2	0.863162	
1.2	-1.5	0.90312	
1.2	-1	0.93844	
1.2	-0.5	0.970232	
1.2	0	1	

1.4	-4	0.660884	
1.4	-3	0.769092	
1.4	-2	0.8611	
1.4	-1.5	0.900428	
1.4	-1	0.936092	
1.4	-0.5	0.968738	
1.4	0	1	

1.6	-4	0.667872	
1.6	-3	0.770576	
1.6	-2	0.859058	
1.6	-1.5	0.898032	
1.6	-1	0.93386	
1.6	-0.5	0.967486	
1.6	0	1	

1.8	-4	0.674274	
1.8	-3	0.77176	
1.8	-2	0.857568	
1.8	-1.5	0.896092	
1.8	-1	0.932216	
1.8	-0.5	0.96654	
1.8	0	1	

2	-4	0.680028	
2	-3	0.773356	
2	-2	0.856692	
2	-1.5	0.894754	
2	-1	0.931026	
2	-0.5	0.965882	
2	0	1	

2.2	-4	0.685382	
2.2	-3	0.77475	
2.2	-2	0.85621	
2.2	-1.5	0.894004	
2.2	-1	0.930294	
2.2	-0.5	0.965426	
2.2	0	1	

2.4	-4	0.690742	
2.4	-3	0.776852	
2.4	-2	0.856246	
2.4	-1.5	0.893686	
2.4	-1	0.929836	
2.4	-0.5	0.96515	
2.4	0	1	

2.6	-4	0.696268	
2.6	-3	0.779146	
2.6	-2	0.856758	
2.6	-1.5	0.893726	
2.6	-1	0.929738	
2.6	-0.5	0.965044	
2.6	0	1	

2.8	-4	0.70141	
2.8	-3	0.78165	
2.8	-2	0.857656	
2.8	-1.5	0.89417	
2.8	-1	0.929916	
2.8	-0.5	0.96511	
2.8	0	1	

3	-4	0.706734	
3	-3	0.784536	
3	-2	0.858896	
3	-1.5	0.894898	
3	-1	0.930288	
3	-0.5	0.965262	
3	0	1	

3.2	-4	0.711994	
3.2	-3	0.787608	
3.2	-2	0.86039	
3.2	-1.5	0.895872	
3.2	-1	0.930878	
3.2	-0.5	0.965516	
3.2	0	1	

3.4	-4	0.717324	
3.4	-3	0.790764	
3.4	-2	0.862114	
3.4	-1.5	0.89703	
3.4	-1	0.93158	
3.4	-0.5	0.965862	
3.4	0	1	

3.6	-4	0.72262	
3.6	-3	0.79413	
3.6	-2	0.86395	
3.6	-1.5	0.89834	
3.6	-1	0.932392	
3.6	-0.5	0.966252	
3.6	0	1	

3.8	-4	0.727818	
3.8	-3	0.797468	
3.8	-2	0.865936	
3.8	-1.5	0.899746	
3.8	-1	0.9333	
3.8	-0.5	0.966696	
3.8	0	1	

4	-4	0.732862	
4	-3	0.800912	
4	-2	0.86801	
4	-1.5	0.90122	
4	-1	0.934266	
4	-0.5	0.967168	
4	0	1	



==> aux/tables/cluster_data/density_U8_56.dat <==
0.3	-4	0.596274	
0.3	-3	0.731736	
0.3	-2	0.851308	
0.3	-1.5	0.90174	
0.3	-1	0.944838	
0.3	-0.5	0.978352	
0.3	0	1	

0.35	-4	0.599338	
0.35	-3	0.735026	
0.35	-2	0.853892	
0.35	-1.5	0.903188	
0.35	-1	0.945034	
0.35	-0.5	0.9773	
0.35	0	1	

0.4	-4	0.602448	
0.4	-3	0.739016	
0.4	-2	0.85588	
0.4	-1.5	0.905698	
0.4	-1	0.945808	
0.4	-0.5	0.97645	
0.4	0	1	

0.5	-4	0.609512	
0.5	-3	0.743882	
0.5	-2	0.859638	
0.5	-1.5	0.90695	
0.5	-1	0.94588	
0.5	-0.5	0.975994	
0.5	0	1	

0.6	-4	0.616814	
0.6	-3	0.749688	
0.6	-2	0.862304	
0.6	-1.5	0.908504	
0.6	-1	0.945744	
0.6	-0.5	0.975412	
0.6	0	1	

0.7	-4	0.623274	
0.7	-3	0.754678	
0.7	-2	0.864282	
0.7	-1.5	0.908534	
0.7	-1	0.945	
0.7	-0.5	0.974534	
0.7	0	1	

0.8	-4	0.630234	
0.8	-3	0.758138	
0.8	-2	0.864816	
0.8	-1.5	0.907944	
0.8	-1	0.943676	
0.8	-0.5	0.973714	
0.8	0	1	

0.9	-4	0.636292	
0.9	-3	0.761058	
0.9	-2	0.864902	
0.9	-1.5	0.906906	
0.9	-1	0.942494	
0.9	-0.5	0.972736	
0.9	0	1	

1	-4	0.642242	
1	-3	0.763776	
1	-2	0.86452	
1	-1.5	0.905556	
1	-1	0.941132	
1	-0.5	0.97183	
1	0	1	

1.2	-4	0.652318	
1.2	-3	0.766936	
1.2	-2	0.863146	
1.2	-1.5	0.903208	
1.2	-1	0.938488	
1.2	-0.5	0.970172	
1.2	0	1	

1.4	-4	0.660732	
1.4	-3	0.769112	
1.4	-2	0.860956	
1.4	-1.5	0.900464	
1.4	-1	0.935944	
1.4	-0.5	0.968672	
1.4	0	1	

1.6	-4	0.667744	
1.6	-3	0.770848	
1.6	-2	0.859114	
1.6	-1.5	0.89801	
1.6	-1	0.933846	
1.6	-0.5	0.967536	
1.6	0	1	

1.8	-4	0.673966	
1.8	-3	0.771694	
1.8	-2	0.857672	
1.8	-1.5	0.896096	
1.8	-1	0.932186	
1.8	-0.5	0.966572	
1.8	0	1	

2	-4	0.680078	
2	-3	0.77312	
2	-2	0.856602	
2	-1.5	0.894726	
2	-1	0.931022	
2	-0.5	0.965858	
2	0	1	

2.2	-4	0.685554	
2.2	-3	0.774864	
2.2	-2	0.856156	
2.2	-1.5	0.893976	
2.2	-1	0.930234	
2.2	-0.5	0.965416	
2.2	0	1	

2.4	-4	0.690848	
2.4	-3	0.776814	
2.4	-2	0.856246	
2.4	-1.5	0.893624	
2.4	-1	0.929824	
2.4	-0.5	0.965136	
2.4	0	1	

2.6	-4	0.696248	
2.6	-3	0.779192	
2.6	-2	0.856718	
2.6	-1.5	0.893712	
2.6	-1	0.929726	
2.6	-0.5	0.965064	
2.6	0	1	

2.8	-4	0.701444	
2.8	-3	0.781632	
2.8	-2	0.857686	
2.8	-1.5	0.894168	
2.8	-1	0.929934	
2.8	-0.5	0.96511	
2.8	0	1	

3	-4	0.70679	
3	-3	0.784492	
3	-2	0.858834	
3	-1.5	0.894894	
3	-1	0.930282	
3	-0.5	0.96527	
3	0	1	

3.2	-4	0.711986	
3.2	-3	0.787472	
3.2	-2	0.860428	
3.2	-1.5	0.895872	
3.2	-1	0.930872	
3.2	-0.5	0.965522	
3.2	0	1	

3.4	-4	0.717302	
3.4	-3	0.79074	
3.4	-2	0.862096	
3.4	-1.5	0.897008	
3.4	-1	0.931594	
3.4	-0.5	0.965856	
3.4	0	1	

3.6	-4	0.72257	
3.6	-3	0.794072	
3.6	-2	0.863966	
3.6	-1.5	0.898306	
3.6	-1	0.932426	
3.6	-0.5	0.966264	
3.6	0	1	

3.8	-4	0.72777	
3.8	-3	0.797428	
3.8	-2	0.865962	
3.8	-1.5	0.899758	
3.8	-1	0.933322	
3.8	-0.5	0.96669	
3.8	0	1	

4	-4	0.73291	
4	-3	0.80095	
4	-2	0.868036	
4	-1.5	0.901236	
4	-1	0.934272	
4	-0.5	0.967168	
4	0	1	



==> aux/tables/cluster_data/density_U8_64.dat <==
0.3	-4	0.595628	
0.3	-3	0.73139	
0.3	-2	0.85257	
0.3	-1.5	0.903978	
0.3	-1	0.947126	
0.3	-0.5	0.97969	
0.3	0	1	

0.35	-4	0.598462	
0.35	-3	0.734402	
0.35	-2	0.854694	
0.35	-1.5	0.904192	
0.35	-1	0.946578	
0.35	-0.5	0.978846	
0.35	0	1	

0.4	-4	0.601584	
0.4	-3	0.737758	
0.4	-2	0.856562	
0.4	-1.5	0.905858	
0.4	-1	0.947262	
0.4	-0.5	0.977406	
0.4	0	1	

0.5	-4	0.608922	
0.5	-3	0.744212	
0.5	-2	0.861146	
0.5	-1.5	0.907376	
0.5	-1	0.946462	
0.5	-0.5	0.97655	
0.5	0	1	

0.6	-4	0.6167	
0.6	-3	0.749922	
0.6	-2	0.862938	
0.6	-1.5	0.909312	
0.6	-1	0.946036	
0.6	-0.5	0.975664	
0.6	0	1	

0.7	-4	0.62378	
0.7	-3	0.753994	
0.7	-2	0.865008	
0.7	-1.5	0.908838	
0.7	-1	0.945074	
0.7	-0.5	0.97472	
0.7	0	1	

0.8	-4	0.630258	
0.8	-3	0.75816	
0.8	-2	0.864864	
0.8	-1.5	0.908428	
0.8	-1	0.943978	
0.8	-0.5	0.973906	
0.8	0	1	

0.9	-4	0.63619	
0.9	-3	0.761334	
0.9	-2	0.865228	
0.9	-1.5	0.907066	
0.9	-1	0.942808	
0.9	-0.5	0.972892	
0.9	0	1	

1	-4	0.641928	
1	-3	0.763636	
1	-2	0.865004	
1	-1.5	0.905938	
1	-1	0.941452	
1	-0.5	0.971954	
1	0	1	

1.2	-4	0.652168	
1.2	-3	0.767032	
1.2	-2	0.863036	
1.2	-1.5	0.903312	
1.2	-1	0.938604	
1.2	-0.5	0.970296	
1.2	0	1	

1.4	-4	0.660562	
1.4	-3	0.76917	
1.4	-2	0.861072	
1.4	-1.5	0.900332	
1.4	-1	0.935952	
1.4	-0.5	0.968754	
1.4	0	1	

1.6	-4	0.667726	
1.6	-3	0.770484	
1.6	-2	0.859102	
1.6	-1.5	0.898076	
1.6	-1	0.933854	
1.6	-0.5	0.96759	
1.6	0	1	

1.8	-4	0.67403	
1.8	-3	0.771688	
1.8	-2	0.857632	
1.8	-1.5	0.896264	
1.8	-1	0.93231	
1.8	-0.5	0.966532	
1.8	0	1	

2	-4	0.680014	
2	-3	0.773312	
2	-2	0.856684	
2	-1.5	0.894868	
2	-1	0.931072	
2	-0.5	0.96589	
2	0	1	

2.2	-4	0.685508	
2.2	-3	0.774758	
2.2	-2	0.856262	
2.2	-1.5	0.894056	
2.2	-1	0.930254	
2.2	-0.5	0.9654	
2.2	0	1	

2.4	-4	0.690986	
2.4	-3	0.77665	
2.4	-2	0.856298	
2.4	-1.5	0.893652	
2.4	-1	0.929826	
2.4	-0.5	0.96513	
2.4	0	1	

2.6	-4	0.696162	
2.6	-3	0.779054	
2.6	-2	0.856686	
2.6	-1.5	0.893802	
2.6	-1	0.929778	
2.6	-0.5	0.965042	
2.6	0	1	

2.8	-4	0.701632	
2.8	-3	0.781718	
2.8	-2	0.857654	
2.8	-1.5	0.89411	
2.8	-1	0.92989	
2.8	-0.5	0.965112	
2.8	0	1	

3	-4	0.7066	
3	-3	0.784506	
3	-2	0.858932	
3	-1.5	0.894948	
3	-1	0.930264	
3	-0.5	0.965258	
3	0	1	

3.2	-4	0.711962	
3.2	-3	0.787844	
3.2	-2	0.860378	
3.2	-1.5	0.895922	
3.2	-1	0.930892	
3.2	-0.5	0.965544	
3.2	0	1	

3.4	-4	0.717428	
3.4	-3	0.790876	
3.4	-2	0.862174	
3.4	-1.5	0.89702	
3.4	-1	0.93156	
3.4	-0.5	0.9659	
3.4	0	1	

3.6	-4	0.722694	
3.6	-3	0.794182	
3.6	-2	0.863992	
3.6	-1.5	0.898388	
3.6	-1	0.93237	
3.6	-0.5	0.966272	
3.6	0	1	

3.8	-4	0.72779	
3.8	-3	0.797652	
3.8	-2	0.865916	
3.8	-1.5	0.899786	
3.8	-1	0.933288	
3.8	-0.5	0.966702	
3.8	0	1	

4	-4	0.732836	
4	-3	0.801036	
4	-2	0.86811	
4	-1.5	0.901244	
4	-1	0.934286	
4	-0.5	0.967168	
4	0	1	



==> aux/tables/cluster_data/doubleocc_U10_1.dat <==
0.3	0	0.0505972	

0.35	0	0.048921	

0.4	-24	7.45483e-13	
0.4	-22	6.9343e-13	
0.4	-20	-3.61329e-14	
0.4	-18	3.17357e-14	
0.4	-16	3.13462e-14	
0.4	-14	2.13611e-12	
0.4	-12	4.57221e-08	
0.4	-11	5.00437e-06	
0.4	-10	9.55452e-05	
0.4	-9	0.000550327	
0.4	-8	0.00175907	
0.4	-7	0.00423837	
0.4	-6	0.00839047	
0.4	-5	0.0142103	
0.4	-4	0.0212443	
0.4	-3	0.0283148	
0.4	-2	0.0344714	
0.4	-1.5	0.0372586	
0.4	-1	0.039721	
0.4	-0.5	0.0428541	
0.4	0	0.0471577	

0.5	-24	1.41144e-13	
0.5	-22	1.79733e-13	
0.5	-20	-5.33255e-15	
0.5	-18	3.75322e-13	
0.5	-16	8.30758e-15	
0.5	-14	2.36459e-11	
0.5	-12	2.44233e-07	
0.5	-11	9.63004e-06	
0.5	-10	0.000117628	
0.5	-9	0.000583832	
0.5	-8	0.00182262	
0.5	-7	0.00427539	
0.5	-6	0.00832969	
0.5	-5	0.0139053	
0.5	-4	0.0204765	
0.5	-3	0.0272878	
0.5	-2	0.0332022	
0.5	-1.5	0.0357265	
0.5	-1	0.0384959	
0.5	-0.5	0.04168	
0.5	0	0.0463099	

0.6	-24	6.06905e-13	
0.6	-22	2.24682e-13	
0.6	-20	-4.75422e-15	
0.6	-18	8.25972e-15	
0.6	-16	4.58476e-13	
0.6	-14	1.4712e-09	
0.6	-12	9.99326e-07	
0.6	-11	1.55182e-05	
0.6	-10	0.000138947	
0.6	-9	0.000634662	
0.6	-8	0.0018797	
0.6	-7	0.00433158	
0.6	-6	0.00823673	
0.6	-5	0.0135914	
0.6	-4	0.0199346	
0.6	-3	0.0262469	
0.6	-2	0.0322102	
0.6	-1.5	0.0350813	
0.6	-1	0.0377905	
0.6	-0.5	0.0410897	
0.6	0	0.0460068	

0.7	-24	1.34794e-14	
0.7	-22	-7.16118e-15	
0.7	-20	6.74318e-15	
0.7	-18	-1.12082e-14	
0.7	-16	2.73761e-11	
0.7	-14	8.99097e-09	
0.7	-12	2.09037e-06	
0.7	-11	2.45494e-05	
0.7	-10	0.000169749	
0.7	-9	0.000685059	
0.7	-8	0.00194427	
0.7	-7	0.00437008	
0.7	-6	0.00817361	
0.7	-5	0.0133228	
0.7	-4	0.0193702	
0.7	-3	0.0256968	
0.7	-2	0.0315892	
0.7	-1.5	0.0343291	
0.7	-1	0.0374323	
0.7	-0.5	0.0412838	
0.7	0	0.0464505	

0.8	-24	3.14252e-13	
0.8	-22	5.12879e-14	
0.8	-20	-1.79464e-14	
0.8	-18	7.46403e-12	
0.8	-16	3.61127e-10	
0.8	-14	3.50396e-08	
0.8	-12	4.74933e-06	
0.8	-11	3.6895e-05	
0.8	-10	0.000207005	
0.8	-9	0.000761437	
0.8	-8	0.00203977	
0.8	-7	0.00443701	
0.8	-6	0.00816151	
0.8	-5	0.0131007	
0.8	-4	0.0189892	
0.8	-3	0.0251188	
0.8	-2	0.0310904	
0.8	-1.5	0.0341015	
0.8	-1	0.0371545	
0.8	-0.5	0.0413066	
0.8	0	0.0469601	

0.9	-24	2.45077e-14	
0.9	-22	8.29803e-14	
0.9	-20	6.76552e-14	
0.9	-18	1.45332e-11	
0.9	-16	1.31451e-09	
0.9	-14	1.19231e-07	
0.9	-12	8.25809e-06	
0.9	-11	5.47583e-05	
0.9	-10	0.000245656	
0.9	-9	0.000829003	
0.9	-8	0.00213261	
0.9	-7	0.0044992	
0.9	-6	0.00812778	
0.9	-5	0.0129923	
0.9	-4	0.0186883	
0.9	-3	0.0245751	
0.9	-2	0.0307541	
0.9	-1.5	0.0339261	
0.9	-1	0.0372678	
0.9	-0.5	0.0416134	
0.9	0	0.0479197	

1	-24	-5.82267e-15	
1	-22	-1.28706e-14	
1	-20	1.0743e-12	
1	-18	8.75851e-11	
1	-16	6.35388e-09	
1	-14	3.09576e-07	
1	-12	1.42705e-05	
1	-11	7.38037e-05	
1	-10	0.000297739	
1	-9	0.000920864	
1	-8	0.00224301	
1	-7	0.00456083	
1	-6	0.00813739	
1	-5	0.012885	
1	-4	0.0184012	
1	-3	0.0242616	
1	-2	0.0304533	
1	-1.5	0.0338789	
1	-1	0.0377876	
1	-0.5	0.0425532	
1	0	0.049432	

1.2	-24	6.64894e-13	
1.2	-22	4.47004e-12	
1.2	-20	9.30724e-11	
1.2	-18	2.33818e-09	
1.2	-16	5.69338e-08	
1.2	-14	1.58424e-06	
1.2	-12	3.33141e-05	
1.2	-11	0.000126807	
1.2	-10	0.000411757	
1.2	-9	0.00110533	
1.2	-8	0.0024775	
1.2	-7	0.00479418	
1.2	-6	0.00823569	
1.2	-5	0.0127223	
1.2	-4	0.0180057	
1.2	-3	0.0238562	
1.2	-2	0.0304672	
1.2	-1.5	0.0344157	
1.2	-1	0.0390697	
1.2	-0.5	0.0450291	
1.2	0	0.0527457	

1.4	-24	2.42154e-12	
1.4	-22	4.75041e-11	
1.4	-20	8.70792e-10	
1.4	-18	1.73677e-08	
1.4	-16	2.91047e-07	
1.4	-14	4.75765e-06	
1.4	-12	6.43408e-05	
1.4	-11	0.000202582	
1.4	-10	0.000553605	
1.4	-9	0.00132758	
1.4	-8	0.00274379	
1.4	-7	0.0050621	
1.4	-6	0.00840975	
1.4	-5	0.0127587	
1.4	-4	0.0180157	
1.4	-3	0.0240497	
1.4	-2	0.0314323	
1.4	-1.5	0.036008	
1.4	-1	0.0413003	
1.4	-0.5	0.0483049	
1.4	0	0.0568218	

1.6	-24	4.55169e-11	
1.6	-22	5.68456e-10	
1.6	-20	7.06033e-09	
1.6	-18	9.3827e-08	
1.6	-16	1.03102e-06	
1.6	-14	1.19652e-05	
1.6	-12	0.000109487	
1.6	-11	0.000298757	
1.6	-10	0.000720678	
1.6	-9	0.00157348	
1.6	-8	0.00307013	
1.6	-7	0.00539649	
1.6	-6	0.0086956	
1.6	-5	0.0129789	
1.6	-4	0.0182839	
1.6	-3	0.0247601	
1.6	-2	0.0329716	
1.6	-1.5	0.0380712	
1.6	-1	0.0444317	
1.6	-0.5	0.0522174	
1.6	0	0.0617981	

1.8	-24	5.45869e-10	
1.8	-22	1.24342e-08	
1.8	-20	3.86933e-08	
1.8	-18	3.62443e-07	
1.8	-16	3.0398e-06	
1.8	-14	2.47522e-05	
1.8	-12	0.000175374	
1.8	-11	0.000421467	
1.8	-10	0.000917582	
1.8	-9	0.00186211	
1.8	-8	0.00344426	
1.8	-7	0.00580717	
1.8	-6	0.00911509	
1.8	-5	0.0134717	
1.8	-4	0.0189835	
1.8	-3	0.0259652	
1.8	-2	0.035124	
1.8	-1.5	0.0409093	
1.8	-1	0.0479596	
1.8	-0.5	0.0564647	
1.8	0	0.066758	

2	-24	2.41269e-09	
2	-22	1.81765e-08	
2	-20	1.3418e-07	
2	-18	1.01732e-06	
2	-16	7.06296e-06	
2	-14	4.61918e-05	
2	-12	0.0002587	
2	-11	0.000566292	
2	-10	0.00115209	
2	-9	0.00218186	
2	-8	0.0038455	
2	-7	0.00628191	
2	-6	0.00967535	
2	-5	0.0142374	
2	-4	0.0200286	
2	-3	0.0276068	
2	-2	0.0376988	
2	-1.5	0.0441684	
2	-1	0.0519666	
2	-0.5	0.0611534	
2	0	0.0722924	

2.2	-24	1.07404e-08	
2.2	-22	6.8597e-08	
2.2	-20	4.3746e-07	
2.2	-18	2.52577e-06	
2.2	-16	1.43087e-05	
2.2	-14	7.77909e-05	
2.2	-12	0.000368658	
2.2	-11	0.000743403	
2.2	-10	0.00142613	
2.2	-9	0.00255618	
2.2	-8	0.00433338	
2.2	-7	0.00688466	
2.2	-6	0.0104824	
2.2	-5	0.0152367	
2.2	-4	0.0215026	
2.2	-3	0.0297727	
2.2	-2	0.0409398	
2.2	-1.5	0.0479651	
2.2	-1	0.0563032	
2.2	-0.5	0.0661239	
2.2	0	0.0776381	

2.4	-24	3.76851e-08	
2.4	-22	2.20663e-07	
2.4	-20	1.07742e-06	
2.4	-18	5.32455e-06	
2.4	-16	2.65204e-05	
2.4	-14	0.000123705	
2.4	-12	0.000505762	
2.4	-11	0.000961299	
2.4	-10	0.00173732	
2.4	-9	0.0029958	
2.4	-8	0.0049014	
2.4	-7	0.00764532	
2.4	-6	0.0114251	
2.4	-5	0.0165342	
2.4	-4	0.0232812	
2.4	-3	0.0322452	
2.4	-2	0.044402	
2.4	-1.5	0.0520545	
2.4	-1	0.060906	
2.4	-0.5	0.071197	
2.4	0	0.0832951	

2.6	-24	1.1243e-07	
2.6	-22	5.24345e-07	
2.6	-20	2.3608e-06	
2.6	-18	1.06054e-05	
2.6	-16	4.57568e-05	
2.6	-14	0.000185671	
2.6	-12	0.000674897	
2.6	-11	0.00121874	
2.6	-10	0.00211061	
2.6	-9	0.00351391	
2.6	-8	0.00558006	
2.6	-7	0.00854125	
2.6	-6	0.0126	
2.6	-5	0.0180757	
2.6	-4	0.02541	
2.6	-3	0.0351654	
2.6	-2	0.04815	
2.6	-1.5	0.0562555	
2.6	-1	0.0655766	
2.6	-0.5	0.0763898	
2.6	0	0.0887543	

2.8	-24	2.82795e-07	
2.8	-22	1.16333e-06	
2.8	-20	4.81834e-06	
2.8	-18	1.92559e-05	
2.8	-16	7.39663e-05	
2.8	-14	0.00026905	
2.8	-12	0.000884985	
2.8	-11	0.00152695	
2.8	-10	0.00255024	
2.8	-9	0.00410981	
2.8	-8	0.00638333	
2.8	-7	0.00959195	
2.8	-6	0.0139911	
2.8	-5	0.0198887	
2.8	-4	0.0277721	
2.8	-3	0.0382036	
2.8	-2	0.0520117	
2.8	-1.5	0.0605348	
2.8	-1	0.0703054	
2.8	-0.5	0.0814048	
2.8	0	0.0941797	

3	-24	6.49834e-07	
3	-22	2.41676e-06	
3	-20	9.07367e-06	
3	-18	3.26115e-05	
3	-16	0.000114402	
3	-14	0.000376047	
3	-12	0.00113549	
3	-11	0.00189377	
3	-10	0.0030645	
3	-9	0.0048094	
3	-8	0.00730487	
3	-7	0.0107966	
3	-6	0.0155775	
3	-5	0.0219509	
3	-4	0.0304253	
3	-3	0.0416399	
3	-2	0.0562257	
3	-1.5	0.0651266	
3	-1	0.0751024	
3	-0.5	0.086599	
3	0	0.0995643	

3.2	-24	1.35749e-06	
3.2	-22	4.70284e-06	
3.2	-20	1.59787e-05	
3.2	-18	5.30984e-05	
3.2	-16	0.000170107	
3.2	-14	0.000514706	
3.2	-12	0.00144403	
3.2	-11	0.00233017	
3.2	-10	0.0036667	
3.2	-9	0.00561444	
3.2	-8	0.00837647	
3.2	-7	0.0121809	
3.2	-6	0.0173527	
3.2	-5	0.0242047	
3.2	-4	0.0331891	
3.2	-3	0.04499	
3.2	-2	0.0603253	
3.2	-1.5	0.0695642	
3.2	-1	0.08	
3.2	-0.5	0.0916041	
3.2	0	0.104727	

3.4	-24	2.66832e-06	
3.4	-22	8.46709e-06	
3.4	-20	2.66061e-05	
3.4	-18	8.21743e-05	
3.4	-16	0.000244604	
3.4	-14	0.000688645	
3.4	-12	0.00180812	
3.4	-11	0.00284022	
3.4	-10	0.00435627	
3.4	-9	0.00653232	
3.4	-8	0.00957	
3.4	-7	0.0137167	
3.4	-6	0.0192807	
3.4	-5	0.0266019	
3.4	-4	0.0361944	
3.4	-3	0.0485321	
3.4	-2	0.0644971	
3.4	-1.5	0.0738306	
3.4	-1	0.0844395	
3.4	-0.5	0.0966119	
3.4	0	0.10984	

3.6	-24	4.85677e-06	
3.6	-22	1.4464e-05	
3.6	-20	4.25086e-05	
3.6	-18	0.000122312	
3.6	-16	0.000340756	
3.6	-14	0.000901377	
3.6	-12	0.00223545	
3.6	-11	0.00342605	
3.6	-10	0.00513967	
3.6	-9	0.00755201	
3.6	-8	0.0108878	
3.6	-7	0.0153843	
3.6	-6	0.0213776	
3.6	-5	0.0291533	
3.6	-4	0.0393281	
3.6	-3	0.0523218	
3.6	-2	0.0685453	
3.6	-1.5	0.0781281	
3.6	-1	0.0889497	
3.6	-0.5	0.101007	
3.6	0	0.114312	

3.8	-24	8.42187e-06	
3.8	-22	2.36135e-05	
3.8	-20	6.53674e-05	
3.8	-18	0.000176785	
3.8	-16	0.000464431	
3.8	-14	0.00116074	
3.8	-12	0.0027356	
3.8	-11	0.0040967	
3.8	-10	0.00602641	
3.8	-9	0.00869496	
3.8	-8	0.0123334	
3.8	-7	0.0171906	
3.8	-6	0.0236091	
3.8	-5	0.0318523	
3.8	-4	0.0424858	
3.8	-3	0.0559454	
3.8	-2	0.0726373	
3.8	-1.5	0.0826221	
3.8	-1	0.0935369	
3.8	-0.5	0.105624	
3.8	0	0.118861	

4	-24	1.39724e-05	
4	-22	3.70994e-05	
4	-20	9.68306e-05	
4	-18	0.000249022	
4	-16	0.00061744	
4	-14	0.00146752	
4	-12	0.00330711	
4	-11	0.00485362	
4	-10	0.00700696	
4	-9	0.00995011	
4	-8	0.0139048	
4	-7	0.019115	
4	-6	0.0259082	
4	-5	0.0346474	
4	-4	0.0457128	
4	-3	0.0596202	
4	-2	0.0766629	
4	-1.5	0.0867773	
4	-1	0.0977623	
4	-0.5	0.109989	
4	0	0.123268	

4.2	-24	2.22692e-05	
4.2	-22	5.60566e-05	
4.2	-20	0.00013947	
4.2	-18	0.000340196	
4.2	-16	0.00080474	
4.2	-14	0.00183008	
4.2	-12	0.00395495	
4.2	-11	0.00569657	
4.2	-10	0.00808882	
4.2	-9	0.0113159	
4.2	-8	0.0155899	
4.2	-7	0.0211643	
4.2	-6	0.028352	
4.2	-5	0.0375301	
4.2	-4	0.0489564	
4.2	-3	0.0632952	
4.2	-2	0.0808181	
4.2	-1.5	0.0909101	
4.2	-1	0.10187	
4.2	-0.5	0.113924	
4.2	0	0.127341	

4.4	-24	3.39538e-05	
4.4	-22	8.20554e-05	
4.4	-20	0.000195426	
4.4	-18	0.000455312	
4.4	-16	0.00102907	
4.4	-14	0.00224501	
4.4	-12	0.0046798	
4.4	-11	0.00662914	
4.4	-10	0.00926314	
4.4	-9	0.0127613	
4.4	-8	0.0173543	
4.4	-7	0.0233061	
4.4	-6	0.0308678	
4.4	-5	0.0404055	
4.4	-4	0.0522908	
4.4	-3	0.0668446	
4.4	-2	0.0845309	
4.4	-1.5	0.0947316	
4.4	-1	0.105824	
4.4	-0.5	0.118155	
4.4	0	0.131217	

4.6	-24	5.03171e-05	
4.6	-22	0.000116782	
4.6	-20	0.000266351	
4.6	-18	0.000595598	
4.6	-16	0.0012962	
4.6	-14	0.00272188	
4.6	-12	0.00548128	
4.6	-11	0.00764234	
4.6	-10	0.0105207	
4.6	-9	0.0143062	
4.6	-8	0.019228	
4.6	-7	0.0255092	
4.6	-6	0.0334319	
4.6	-5	0.0433625	
4.6	-4	0.0555382	
4.6	-3	0.0704492	
4.6	-2	0.088361	
4.6	-1.5	0.0986276	
4.6	-1	0.109753	
4.6	-0.5	0.121797	
4.6	0	0.134852	

4.8	-24	7.26687e-05	
4.8	-22	0.000161888	
4.8	-20	0.000355677	
4.8	-18	0.000765989	
4.8	-16	0.00160705	
4.8	-14	0.00326039	
4.8	-12	0.00636031	
4.8	-11	0.00874015	
4.8	-10	0.0118761	
4.8	-9	0.0159365	
4.8	-8	0.0211704	
4.8	-7	0.0277793	
4.8	-6	0.0360684	
4.8	-5	0.0462818	
4.8	-4	0.0588232	
4.8	-3	0.0739681	
4.8	-2	0.0919957	
4.8	-1.5	0.102374	
4.8	-1	0.113343	
4.8	-0.5	0.125393	
4.8	0	0.138254	

5	-24	0.000101877	
5	-22	0.000219441	
5	-20	0.000465364	
5	-18	0.000968006	
5	-16	0.00196292	
5	-14	0.00385816	
5	-12	0.00731367	
5	-11	0.00991504	
5	-10	0.013303	
5	-9	0.0176491	
5	-8	0.0231808	
5	-7	0.0301313	
5	-6	0.0387814	
5	-5	0.0492689	
5	-4	0.0620571	
5	-3	0.0773358	
5	-2	0.0956012	
5	-1.5	0.105846	
5	-1	0.11689	
5	-0.5	0.128963	
5	0	0.14174	

5.2	-24	0.000139799	
5.2	-22	0.000290959	
5.2	-20	0.000597575	
5.2	-18	0.00120452	
5.2	-16	0.00236756	
5.2	-14	0.00451998	
5.2	-12	0.00834237	
5.2	-11	0.0111696	
5.2	-10	0.0148064	
5.2	-9	0.0194259	
5.2	-8	0.0252599	
5.2	-7	0.0324969	
5.2	-6	0.0414157	
5.2	-5	0.052205	
5.2	-4	0.0653069	
5.2	-3	0.0807127	
5.2	-2	0.0989222	
5.2	-1.5	0.109321	
5.2	-1	0.120448	
5.2	-0.5	0.132205	
5.2	0	0.144909	

5.4	-24	0.000187185	
5.4	-22	0.000378594	
5.4	-20	0.000754389	
5.4	-18	0.00147575	
5.4	-16	0.00282135	
5.4	-14	0.00524342	
5.4	-12	0.0094379	
5.4	-11	0.0124834	
5.4	-10	0.0163717	
5.4	-9	0.0212641	
5.4	-8	0.0273833	
5.4	-7	0.0349001	
5.4	-6	0.0441023	
5.4	-5	0.0551751	
5.4	-4	0.0683848	
5.4	-3	0.0839525	
5.4	-2	0.10226	
5.4	-1.5	0.112515	
5.4	-1	0.123479	
5.4	-0.5	0.1352	
5.4	0	0.147699	

5.6	-24	0.00024631	
5.6	-22	0.000484216	
5.6	-20	0.000938214	
5.6	-18	0.00178659	
5.6	-16	0.00332619	
5.6	-14	0.00602918	
5.6	-12	0.010594	
5.6	-11	0.0138691	
5.6	-10	0.0180012	
5.6	-9	0.0231607	
5.6	-8	0.0295459	
5.6	-7	0.0373571	
5.6	-6	0.0468496	
5.6	-5	0.058145	
5.6	-4	0.0715093	
5.6	-3	0.0872752	
5.6	-2	0.10562	
5.6	-1.5	0.115851	
5.6	-1	0.126728	
5.6	-0.5	0.138309	
5.6	0	0.150751	

5.8	-24	0.000318228	
5.8	-22	0.000609342	
5.8	-20	0.00115107	
5.8	-18	0.00213644	
5.8	-16	0.0038803	
5.8	-14	0.00686997	
5.8	-12	0.0118189	
5.8	-11	0.0153149	
5.8	-10	0.0196878	
5.8	-9	0.0251023	
5.8	-8	0.0317274	
5.8	-7	0.0398085	
5.8	-6	0.0494803	
5.8	-5	0.0610834	
5.8	-4	0.0746818	
5.8	-3	0.0904827	
5.8	-2	0.108801	
5.8	-1.5	0.119122	
5.8	-1	0.129706	
5.8	-0.5	0.141389	
5.8	0	0.153586	

6	-24	0.000404542	
6	-22	0.000756378	
6	-20	0.0013937	
6	-18	0.00252721	
6	-16	0.00448566	
6	-14	0.00776983	
6	-12	0.0130953	
6	-11	0.0168257	
6	-10	0.021427	
6	-9	0.0270786	
6	-8	0.0339548	
6	-7	0.042267	
6	-6	0.0521387	
6	-5	0.0639123	
6	-4	0.0776471	
6	-3	0.0934603	
6	-2	0.111887	
6	-1.5	0.121973	
6	-1	0.132635	
6	-0.5	0.144039	
6	0	0.156161	

6.2	-24	0.000506695	
6.2	-22	0.000925807	
6.2	-20	0.00166827	
6.2	-18	0.00295862	
6.2	-16	0.00514043	
6.2	-14	0.00872574	
6.2	-12	0.0144323	
6.2	-11	0.0183703	
6.2	-10	0.0232044	
6.2	-9	0.0290913	
6.2	-8	0.0361943	
6.2	-7	0.0447143	
6.2	-6	0.0548151	
6.2	-5	0.0667231	
6.2	-4	0.0805418	
6.2	-3	0.09653	
6.2	-2	0.114662	
6.2	-1.5	0.124826	
6.2	-1	0.135543	
6.2	-0.5	0.146817	
6.2	0	0.15883	

6.4	-24	0.000626254	
6.4	-22	0.00111986	
6.4	-20	0.00197647	
6.4	-18	0.00343202	
6.4	-16	0.00584253	
6.4	-14	0.00973527	
6.4	-12	0.015811	
6.4	-11	0.0199592	
6.4	-10	0.0250088	
6.4	-9	0.0311116	
6.4	-8	0.038467	
6.4	-7	0.0471797	
6.4	-6	0.0574241	
6.4	-5	0.0694981	
6.4	-4	0.0834371	
6.4	-3	0.0993232	
6.4	-2	0.117549	
6.4	-1.5	0.127565	
6.4	-1	0.138082	
6.4	-0.5	0.149189	
6.4	0	0.161076	

6.6	-24	0.000764334	
6.6	-22	0.00133972	
6.6	-20	0.0023176	
6.6	-18	0.00394666	
6.6	-16	0.00659527	
6.6	-14	0.0107958	
6.6	-12	0.0172471	
6.6	-11	0.0215861	
6.6	-10	0.0268551	
6.6	-9	0.0331717	
6.6	-8	0.0407143	
6.6	-7	0.0496239	
6.6	-6	0.0600791	
6.6	-5	0.0721491	
6.6	-4	0.0861784	
6.6	-3	0.102113	
6.6	-2	0.120193	
6.6	-1.5	0.130114	
6.6	-1	0.140545	
6.6	-0.5	0.151643	
6.6	0	0.163365	

6.8	-24	0.000922403	
6.8	-22	0.00158613	
6.8	-20	0.00269342	
6.8	-18	0.00450249	
6.8	-16	0.00739217	
6.8	-14	0.0119012	
6.8	-12	0.0187145	
6.8	-11	0.0232544	
6.8	-10	0.0287188	
6.8	-9	0.0352676	
6.8	-8	0.0429567	
6.8	-7	0.0520476	
6.8	-6	0.0626669	
6.8	-5	0.0748899	
6.8	-4	0.0888811	
6.8	-3	0.104964	
6.8	-2	0.122826	
6.8	-1.5	0.132686	
6.8	-1	0.143064	
6.8	-0.5	0.15394	
6.8	0	0.165484	

7	-24	0.0011013	
7	-22	0.00186048	
7	-20	0.0031041	
7	-18	0.00510018	
7	-16	0.00823911	
7	-14	0.0130512	
7	-12	0.0202202	
7	-11	0.0249532	
7	-10	0.030623	
7	-9	0.0373199	
7	-8	0.0452159	
7	-7	0.054455	
7	-6	0.0652281	
7	-5	0.0775187	
7	-4	0.0914678	
7	-3	0.107538	
7	-2	0.125543	
7	-1.5	0.135188	
7	-1	0.145354	
7	-0.5	0.156092	
7	0	0.167426	

7.2	-24	0.00130225	
7.2	-22	0.0021629	
7.2	-20	0.00354821	
7.2	-18	0.00573785	
7.2	-16	0.00912919	
7.2	-14	0.0142455	
7.2	-12	0.0217565	
7.2	-11	0.0266718	
7.2	-10	0.0325243	
7.2	-9	0.0394131	
7.2	-8	0.0474876	
7.2	-7	0.0568388	
7.2	-6	0.0677034	
7.2	-5	0.0800783	
7.2	-4	0.0942122	
7.2	-3	0.109993	
7.2	-2	0.127953	
7.2	-1.5	0.137553	
7.2	-1	0.147643	
7.2	-0.5	0.158295	
7.2	0	0.169451	

7.4	-24	0.00152582	
7.4	-22	0.00249448	
7.4	-20	0.00402813	
7.4	-18	0.00641506	
7.4	-16	0.010058	
7.4	-14	0.0154717	
7.4	-12	0.0233258	
7.4	-11	0.0284142	
7.4	-10	0.0344257	
7.4	-9	0.0415233	
7.4	-8	0.0497336	
7.4	-7	0.0592491	
7.4	-6	0.0701478	
7.4	-5	0.0826634	
7.4	-4	0.0967041	
7.4	-3	0.112602	
7.4	-2	0.130173	
7.4	-1.5	0.139709	
7.4	-1	0.149784	
7.4	-0.5	0.160308	
7.4	0	0.17136	

7.6	-24	0.00177299	
7.6	-22	0.00285584	
7.6	-20	0.0045431	
7.6	-18	0.0071316	
7.6	-16	0.011023	
7.6	-14	0.0167384	
7.6	-12	0.0249183	
7.6	-11	0.0301863	
7.6	-10	0.0363567	
7.6	-9	0.0435854	
7.6	-8	0.0519518	
7.6	-7	0.061521	
7.6	-6	0.0725906	
7.6	-5	0.0850363	
7.6	-4	0.0992107	
7.6	-3	0.114929	
7.6	-2	0.132546	
7.6	-1.5	0.142009	
7.6	-1	0.151972	
7.6	-0.5	0.162265	
7.6	0	0.173059	

7.8	-24	0.00204438	
7.8	-22	0.00324591	
7.8	-20	0.00509201	
7.8	-18	0.00788461	
7.8	-16	0.0120311	
7.8	-14	0.0180337	
7.8	-12	0.0265302	
7.8	-11	0.0319688	
7.8	-10	0.0382817	
7.8	-9	0.0456408	
7.8	-8	0.0541624	
7.8	-7	0.063892	
7.8	-6	0.0749535	
7.8	-5	0.0875162	
7.8	-4	0.101598	
7.8	-3	0.117277	
7.8	-2	0.134699	
7.8	-1.5	0.143941	
7.8	-1	0.153791	
7.8	-0.5	0.164091	
7.8	0	0.17479	

8	-24	0.00234096	
8	-22	0.0036653	
8	-20	0.00567531	
8	-18	0.00867396	
8	-16	0.013072	
8	-14	0.0193659	
8	-12	0.0281617	
8	-11	0.0337478	
8	-10	0.0402185	
8	-9	0.0477234	
8	-8	0.056302	
8	-7	0.066159	
8	-6	0.0773029	
8	-5	0.0898637	
8	-4	0.103979	
8	-3	0.119614	
8	-2	0.136838	
8	-1.5	0.146059	
8	-1	0.15578	
8	-0.5	0.165941	
8	0	0.176513	

8.2	-24	0.0026616	
8.2	-22	0.00411486	
8.2	-20	0.00629414	
8.2	-18	0.0094984	
8.2	-16	0.0141469	
8.2	-14	0.0207137	
8.2	-12	0.0298026	
8.2	-11	0.0355542	
8.2	-10	0.0421605	
8.2	-9	0.0497644	
8.2	-8	0.058504	
8.2	-7	0.0684787	
8.2	-6	0.079594	
8.2	-5	0.0922699	
8.2	-4	0.106168	
8.2	-3	0.121801	
8.2	-2	0.139011	
8.2	-1.5	0.148186	
8.2	-1	0.157771	
8.2	-0.5	0.16778	
8.2	0	0.178255	

8.4	-24	0.00300823	
8.4	-22	0.00459512	
8.4	-20	0.00694154	
8.4	-18	0.0103563	
8.4	-16	0.0152449	
8.4	-14	0.0220887	
8.4	-12	0.0314766	
8.4	-11	0.037328	
8.4	-10	0.0440931	
8.4	-9	0.0518564	
8.4	-8	0.0606615	
8.4	-7	0.070655	
8.4	-6	0.0819153	
8.4	-5	0.0944064	
8.4	-4	0.108494	
8.4	-3	0.123908	
8.4	-2	0.140908	
8.4	-1.5	0.150001	
8.4	-1	0.159528	
8.4	-0.5	0.169415	
8.4	0	0.179763	

8.6	-24	0.00337979	
8.6	-22	0.00510103	
8.6	-20	0.00761881	
8.6	-18	0.0112394	
8.6	-16	0.0163764	
8.6	-14	0.0234856	
8.6	-12	0.033139	
8.6	-11	0.0391339	
8.6	-10	0.0460139	
8.6	-9	0.0538591	
8.6	-8	0.0628208	
8.6	-7	0.0728224	
8.6	-6	0.0842284	
8.6	-5	0.0966986	
8.6	-4	0.110582	
8.6	-3	0.12606	
8.6	-2	0.142918	
8.6	-1.5	0.15185	
8.6	-1	0.161217	
8.6	-0.5	0.170928	
8.6	0	0.181029	

8.8	-24	0.00377733	
8.8	-22	0.00563694	
8.8	-20	0.008327	
8.8	-18	0.0121588	
8.8	-16	0.0175385	
8.8	-14	0.0248996	
8.8	-12	0.0348091	
8.8	-11	0.0409578	
8.8	-10	0.0479285	
8.8	-9	0.0558552	
8.8	-8	0.064891	
8.8	-7	0.0750264	
8.8	-6	0.0863483	
8.8	-5	0.0989392	
8.8	-4	0.112783	
8.8	-3	0.128066	
8.8	-2	0.144802	
8.8	-1.5	0.15366	
8.8	-1	0.162948	
8.8	-0.5	0.172616	
8.8	0	0.182636	

9	-24	0.00419977	
9	-22	0.00620334	
9	-20	0.00906519	
9	-18	0.0131038	
9	-16	0.0187122	
9	-14	0.0263285	
9	-12	0.0364949	
9	-11	0.0427598	
9	-10	0.0498411	
9	-9	0.0578583	
9	-8	0.0670071	
9	-7	0.0771625	
9	-6	0.0883772	
9	-5	0.101061	
9	-4	0.114883	
9	-3	0.129969	
9	-2	0.14652	
9	-1.5	0.15533	
9	-1	0.164483	
9	-0.5	0.173995	
9	0	0.183821	

9.2	-24	0.00464733	
9.2	-22	0.00679509	
9.2	-20	0.00983185	
9.2	-18	0.0140777	
9.2	-16	0.0199141	
9.2	-14	0.0277757	
9.2	-12	0.0381886	
9.2	-11	0.0445345	
9.2	-10	0.0517437	
9.2	-9	0.0598709	
9.2	-8	0.068984	
9.2	-7	0.0792358	
9.2	-6	0.0905593	
9.2	-5	0.103159	
9.2	-4	0.116897	
9.2	-3	0.132001	
9.2	-2	0.148363	
9.2	-1.5	0.157033	
9.2	-1	0.166077	
9.2	-0.5	0.175355	
9.2	0	0.185073	

9.4	-24	0.00511967	
9.4	-22	0.00741268	
9.4	-20	0.0106285	
9.4	-18	0.0150705	
9.4	-16	0.0211345	
9.4	-14	0.0292359	
9.4	-12	0.0398719	
9.4	-11	0.0463046	
9.4	-10	0.0536486	
9.4	-9	0.0618236	
9.4	-8	0.0709958	
9.4	-7	0.0812585	
9.4	-6	0.0925787	
9.4	-5	0.105154	
9.4	-4	0.118861	
9.4	-3	0.133841	
9.4	-2	0.150031	
9.4	-1.5	0.158703	
9.4	-1	0.167618	
9.4	-0.5	0.176836	
9.4	0	0.186458	

9.6	-24	0.00561414	
9.6	-22	0.00805542	
9.6	-20	0.0114444	
9.6	-18	0.0160886	
9.6	-16	0.0223671	
9.6	-14	0.0306974	
9.6	-12	0.0415664	
9.6	-11	0.0480929	
9.6	-10	0.0555153	
9.6	-9	0.0637579	
9.6	-8	0.0729947	
9.6	-7	0.0832533	
9.6	-6	0.0946098	
9.6	-5	0.107148	
9.6	-4	0.120729	
9.6	-3	0.13562	
9.6	-2	0.151687	
9.6	-1.5	0.160281	
9.6	-1	0.169095	
9.6	-0.5	0.17828	
9.6	0	0.187717	

9.8	-24	0.00613488	
9.8	-22	0.00872517	
9.8	-20	0.0122883	
9.8	-18	0.0171305	
9.8	-16	0.0236252	
9.8	-14	0.0321627	
9.8	-12	0.0432484	
9.8	-11	0.0498691	
9.8	-10	0.0573352	
9.8	-9	0.065671	
9.8	-8	0.0749384	
9.8	-7	0.0852274	
9.8	-6	0.0966258	
9.8	-5	0.109058	
9.8	-4	0.122656	
9.8	-3	0.137441	
9.8	-2	0.153313	
9.8	-1.5	0.161756	
9.8	-1	0.170543	
9.8	-0.5	0.179528	
9.8	0	0.188851	

10	-24	0.00667913	
10	-22	0.00941527	
10	-20	0.0131569	
10	-18	0.0181896	
10	-16	0.0249007	
10	-14	0.0336565	
10	-12	0.0449209	
10	-11	0.0516546	
10	-10	0.0591704	
10	-9	0.0675631	
10	-8	0.0768843	
10	-7	0.087181	
10	-6	0.0985105	
10	-5	0.110926	
10	-4	0.124471	
10	-3	0.139169	
10	-2	0.154985	
10	-1.5	0.163331	
10	-1	0.171944	
10	-0.5	0.180817	
10	0	0.189998	

10.2	-24	0.00724656	
10.2	-22	0.0101306	
10.2	-20	0.0140453	
10.2	-18	0.0192683	
10.2	-16	0.0261794	
10.2	-14	0.0351376	
10.2	-12	0.0465801	
10.2	-11	0.0533601	
10.2	-10	0.0609554	
10.2	-9	0.0694482	
10.2	-8	0.078746	
10.2	-7	0.0890553	
10.2	-6	0.100424	
10.2	-5	0.112751	
10.2	-4	0.126202	
10.2	-3	0.140724	
10.2	-2	0.156375	
10.2	-1.5	0.164602	
10.2	-1	0.173128	
10.2	-0.5	0.181978	
10.2	0	0.191039	

10.4	-24	0.00783545	
10.4	-22	0.0108676	
10.4	-20	0.0149539	
10.4	-18	0.0203659	
10.4	-16	0.0274786	
10.4	-14	0.036623	
10.4	-12	0.0482678	
10.4	-11	0.0551259	
10.4	-10	0.0627895	
10.4	-9	0.0713056	
10.4	-8	0.0806343	
10.4	-7	0.0909772	
10.4	-6	0.102292	
10.4	-5	0.114583	
10.4	-4	0.12795	
10.4	-3	0.142337	
10.4	-2	0.157893	
10.4	-1.5	0.166067	
10.4	-1	0.174491	
10.4	-0.5	0.183172	
10.4	0	0.192102	

10.6	-24	0.00844434	
10.6	-22	0.0116281	
10.6	-20	0.0158859	
10.6	-18	0.0214779	
10.6	-16	0.0287907	
10.6	-14	0.0381148	
10.6	-12	0.0499064	
10.6	-11	0.0568483	
10.6	-10	0.0645497	
10.6	-9	0.0730883	
10.6	-8	0.0825022	
10.6	-7	0.0928049	
10.6	-6	0.104071	
10.6	-5	0.116355	
10.6	-4	0.129608	
10.6	-3	0.143906	
10.6	-2	0.159232	
10.6	-1.5	0.167261	
10.6	-1	0.175583	
10.6	-0.5	0.184227	
10.6	0	0.193051	

10.8	-24	0.00907425	
10.8	-22	0.0124095	
10.8	-20	0.0168282	
10.8	-18	0.0226084	
10.8	-16	0.0300892	
10.8	-14	0.0395934	
10.8	-12	0.0515274	
10.8	-11	0.0585596	
10.8	-10	0.066312	
10.8	-9	0.0748586	
10.8	-8	0.0843465	
10.8	-7	0.0946198	
10.8	-6	0.105876	
10.8	-5	0.1181	
10.8	-4	0.131232	
10.8	-3	0.14541	
10.8	-2	0.160568	
10.8	-1.5	0.168549	
10.8	-1	0.176845	
10.8	-0.5	0.185333	
10.8	0	0.194098	

11	-24	0.00972643	
11	-22	0.013209	
11	-20	0.0177961	
11	-18	0.0237532	
11	-16	0.0314095	
11	-14	0.0410891	
11	-12	0.0531702	
11	-11	0.0602745	
11	-10	0.0680368	
11	-9	0.0766235	
11	-8	0.0860971	
11	-7	0.0964201	
11	-6	0.107568	
11	-5	0.119772	
11	-4	0.132903	
11	-3	0.146938	
11	-2	0.162003	
11	-1.5	0.169866	
11	-1	0.177981	
11	-0.5	0.186354	
11	0	0.19497	

11.2	-24	0.0103963	
11.2	-22	0.0140263	
11.2	-20	0.0187708	
11.2	-18	0.0248981	
11.2	-16	0.0327433	
11.2	-14	0.0425708	
11.2	-12	0.0547775	
11.2	-11	0.0619402	
11.2	-10	0.0697783	
11.2	-9	0.0784009	
11.2	-8	0.0878332	
11.2	-7	0.0981628	
11.2	-6	0.109282	
11.2	-5	0.12137	
11.2	-4	0.134401	
11.2	-3	0.148447	
11.2	-2	0.163375	
11.2	-1.5	0.171183	
11.2	-1	0.179238	
11.2	-0.5	0.187524	
11.2	0	0.196006	

11.4	-24	0.0110851	
11.4	-22	0.0148614	
11.4	-20	0.0197612	
11.4	-18	0.0260529	
11.4	-16	0.0340653	
11.4	-14	0.0440599	
11.4	-12	0.0564124	
11.4	-11	0.0635988	
11.4	-10	0.0714694	
11.4	-9	0.0800969	
11.4	-8	0.0895902	
11.4	-7	0.0998698	
11.4	-6	0.111009	
11.4	-5	0.122992	
11.4	-4	0.135945	
11.4	-3	0.14977	
11.4	-2	0.164565	
11.4	-1.5	0.172276	
11.4	-1	0.18021	
11.4	-0.5	0.188412	
11.4	0	0.196809	

11.6	-24	0.0117931	
11.6	-22	0.015714	
11.6	-20	0.020766	
11.6	-18	0.0272279	
11.6	-16	0.0354004	
11.6	-14	0.0455567	
11.6	-12	0.0580241	
11.6	-11	0.0652281	
11.6	-10	0.0731833	
11.6	-9	0.0818004	
11.6	-8	0.0912707	
11.6	-7	0.101547	
11.6	-6	0.112637	
11.6	-5	0.124566	
11.6	-4	0.137397	
11.6	-3	0.151078	
11.6	-2	0.165716	
11.6	-1.5	0.173394	
11.6	-1	0.181263	
11.6	-0.5	0.18934	
11.6	0	0.197633	

11.8	-24	0.0125197	
11.8	-22	0.0165757	
11.8	-20	0.0217893	
11.8	-18	0.028401	
11.8	-16	0.0367339	
11.8	-14	0.0470226	
11.8	-12	0.0595931	
11.8	-11	0.0668772	
11.8	-10	0.0748114	
11.8	-9	0.0834707	
11.8	-8	0.0929319	
11.8	-7	0.103118	
11.8	-6	0.114179	
11.8	-5	0.126141	
11.8	-4	0.138867	
11.8	-3	0.152466	
11.8	-2	0.166933	
11.8	-1.5	0.174479	
11.8	-1	0.182223	
11.8	-0.5	0.190253	
11.8	0	0.198456	

12	-24	0.0132603	
12	-22	0.0174567	
12	-20	0.0228248	
12	-18	0.0295935	
12	-16	0.0380657	
12	-14	0.0484914	
12	-12	0.0611799	
12	-11	0.0684335	
12	-10	0.0764485	
12	-9	0.0851183	
12	-8	0.0945415	
12	-7	0.10475	
12	-6	0.115758	
12	-5	0.127604	
12	-4	0.140273	
12	-3	0.153796	
12	-2	0.168158	
12	-1.5	0.175697	
12	-1	0.183337	
12	-0.5	0.191257	
12	0	0.199378	

12.4	-24	0.0147902	
12.4	-22	0.0192583	
12.4	-20	0.0249153	
12.4	-18	0.0319685	
12.4	-16	0.0407171	
12.4	-14	0.0514046	
12.4	-12	0.0643077	
12.4	-11	0.0716499	
12.4	-10	0.0796519	
12.4	-9	0.0883792	
12.4	-8	0.097791	
12.4	-7	0.107956	
12.4	-6	0.118899	
12.4	-5	0.130538	
12.4	-4	0.142996	
12.4	-3	0.15629	
12.4	-2	0.170347	
12.4	-1.5	0.177703	
12.4	-1	0.185212	
12.4	-0.5	0.192949	
12.4	0	0.200846	

12.8	-24	0.0163766	
12.8	-22	0.0211128	
12.8	-20	0.0270464	
12.8	-18	0.034373	
12.8	-16	0.0433845	
12.8	-14	0.0542627	
12.8	-12	0.0673459	
12.8	-11	0.0747663	
12.8	-10	0.082794	
12.8	-9	0.0914549	
12.8	-8	0.100877	
12.8	-7	0.110942	
12.8	-6	0.12175	
12.8	-5	0.133363	
12.8	-4	0.145653	
12.8	-3	0.158684	
12.8	-2	0.172405	
12.8	-1.5	0.179631	
12.8	-1	0.186977	
12.8	-0.5	0.194536	
12.8	0	0.202234	

13.2	-24	0.0180088	
13.2	-22	0.023003	
13.2	-20	0.0291859	
13.2	-18	0.0367978	
13.2	-16	0.0460198	
13.2	-14	0.0571242	
13.2	-12	0.0703562	
13.2	-11	0.0777665	
13.2	-10	0.0858608	
13.2	-9	0.094549	
13.2	-8	0.103835	
13.2	-7	0.113918	
13.2	-6	0.124565	
13.2	-5	0.136003	
13.2	-4	0.148177	
13.2	-3	0.161025	
13.2	-2	0.174577	
13.2	-1.5	0.181632	
13.2	-1	0.188851	
13.2	-0.5	0.196233	
13.2	0	0.203821	

13.6	-24	0.0196881	
13.6	-22	0.024926	
13.6	-20	0.0313683	
13.6	-18	0.0391976	
13.6	-16	0.0486449	
13.6	-14	0.059911	
13.6	-12	0.0732836	
13.6	-11	0.0807411	
13.6	-10	0.0888031	
13.6	-9	0.0974577	
13.6	-8	0.10676	
13.6	-7	0.116657	
13.6	-6	0.12731	
13.6	-5	0.138621	
13.6	-4	0.150471	
13.6	-3	0.163102	
13.6	-2	0.176416	
13.6	-1.5	0.183291	
13.6	-1	0.19041	
13.6	-0.5	0.197621	
13.6	0	0.205048	

14	-24	0.0214087	
14	-22	0.0268847	
14	-20	0.0335572	
14	-18	0.0416006	
14	-16	0.0512278	
14	-14	0.0626558	
14	-12	0.0761225	
14	-11	0.0836635	
14	-10	0.0917383	
14	-9	0.100343	
14	-8	0.109607	
14	-7	0.119434	
14	-6	0.129907	
14	-5	0.141035	
14	-4	0.15271	
14	-3	0.16523	
14	-2	0.178275	
14	-1.5	0.185042	
14	-1	0.191968	
14	-0.5	0.199032	
14	0	0.206249	

14.4	-24	0.0231614	
14.4	-22	0.0288637	
14.4	-20	0.0357367	
14.4	-18	0.0439957	
14.4	-16	0.0538116	
14.4	-14	0.0653821	
14.4	-12	0.078873	
14.4	-11	0.0864468	
14.4	-10	0.0945001	
14.4	-9	0.103124	
14.4	-8	0.112286	
14.4	-7	0.122081	
14.4	-6	0.13243	
14.4	-5	0.143452	
14.4	-4	0.154962	
14.4	-3	0.167159	
14.4	-2	0.179985	
14.4	-1.5	0.186621	
14.4	-1	0.193378	
14.4	-0.5	0.20028	
14.4	0	0.207356	

14.8	-24	0.0249457	
14.8	-22	0.0308501	
14.8	-20	0.0379315	
14.8	-18	0.0463666	
14.8	-16	0.0563666	
14.8	-14	0.0680461	
14.8	-12	0.0815974	
14.8	-11	0.089152	
14.8	-10	0.0972026	
14.8	-9	0.105801	
14.8	-8	0.114894	
14.8	-7	0.124602	
14.8	-6	0.134869	
14.8	-5	0.145708	
14.8	-4	0.157138	
14.8	-3	0.169164	
14.8	-2	0.18171	
14.8	-1.5	0.188199	
14.8	-1	0.194874	
14.8	-0.5	0.201634	
14.8	0	0.208566	

15.2	-24	0.0267579	
15.2	-22	0.0328649	
15.2	-20	0.0401338	
15.2	-18	0.0487396	
15.2	-16	0.0588643	
15.2	-14	0.0706663	
15.2	-12	0.0842813	
15.2	-11	0.091785	
15.2	-10	0.0998365	
15.2	-9	0.108422	
15.2	-8	0.117462	
15.2	-7	0.127047	
15.2	-6	0.137199	
15.2	-5	0.147869	
15.2	-4	0.159117	
15.2	-3	0.170965	
15.2	-2	0.183353	
15.2	-1.5	0.189746	
15.2	-1	0.196248	
15.2	-0.5	0.202915	
15.2	0	0.209692	

15.6	-24	0.0285824	
15.6	-22	0.0348739	
15.6	-20	0.042326	
15.6	-18	0.0511026	
15.6	-16	0.061349	
15.6	-14	0.0732005	
15.6	-12	0.0868585	
15.6	-11	0.0943713	
15.6	-10	0.10235	
15.6	-9	0.110867	
15.6	-8	0.119889	
15.6	-7	0.129483	
15.6	-6	0.139474	
15.6	-5	0.150013	
15.6	-4	0.161104	
15.6	-3	0.172786	
15.6	-2	0.184881	
15.6	-1.5	0.191126	
15.6	-1	0.197475	
15.6	-0.5	0.203996	
15.6	0	0.210661	

16	-24	0.0304237	
16	-22	0.0368922	
16	-20	0.0445331	
16	-18	0.053455	
16	-16	0.0638048	
16	-14	0.0757266	
16	-12	0.0893862	
16	-11	0.0968581	
16	-10	0.104835	
16	-9	0.113273	
16	-8	0.122201	
16	-7	0.131668	
16	-6	0.141591	
16	-5	0.152094	
16	-4	0.163007	
16	-3	0.174413	
16	-2	0.186339	
16	-1.5	0.192472	
16	-1	0.19873	
16	-0.5	0.205126	
16	0	0.211634	

16.8	-24	0.0341421	
16.8	-22	0.0409294	
16.8	-20	0.0488877	
16.8	-18	0.0580449	
16.8	-16	0.0685978	
16.8	-14	0.0806528	
16.8	-12	0.0943063	
16.8	-11	0.101716	
16.8	-10	0.109616	
16.8	-9	0.117946	
16.8	-8	0.126723	
16.8	-7	0.135939	
16.8	-6	0.145573	
16.8	-5	0.155742	
16.8	-4	0.16638	
16.8	-3	0.177431	
16.8	-2	0.188991	
16.8	-1.5	0.194936	
16.8	-1	0.20094	
16.8	-0.5	0.207123	
16.8	0	0.213357	

17.6	-24	0.0378699	
17.6	-22	0.0449536	
17.6	-20	0.0531435	
17.6	-18	0.0625029	
17.6	-16	0.0732068	
17.6	-14	0.0852941	
17.6	-12	0.0988987	
17.6	-11	0.106277	
17.6	-10	0.114074	
17.6	-9	0.122297	
17.6	-8	0.13093	
17.6	-7	0.139983	
17.6	-6	0.149438	
17.6	-5	0.159311	
17.6	-4	0.169634	
17.6	-3	0.180386	
17.6	-2	0.191524	
17.6	-1.5	0.197199	
17.6	-1	0.203067	
17.6	-0.5	0.208952	
17.6	0	0.214978	

18.4	-24	0.0416219	
18.4	-22	0.0489427	
18.4	-20	0.0573196	
18.4	-18	0.0668871	
18.4	-16	0.0776628	
18.4	-14	0.0897897	
18.4	-12	0.103308	
18.4	-11	0.110645	
18.4	-10	0.118302	
18.4	-9	0.126357	
18.4	-8	0.134769	
18.4	-7	0.143645	
18.4	-6	0.152915	
18.4	-5	0.162581	
18.4	-4	0.172579	
18.4	-3	0.183012	
18.4	-2	0.193838	
18.4	-1.5	0.199384	
18.4	-1	0.205001	
18.4	-0.5	0.210737	
18.4	0	0.216541	

19.2	-24	0.0453328	
19.2	-22	0.0528781	
19.2	-20	0.0614345	
19.2	-18	0.0711027	
19.2	-16	0.0819803	
19.2	-14	0.0940791	
19.2	-12	0.10753	
19.2	-11	0.114763	
19.2	-10	0.122342	
19.2	-9	0.130307	
19.2	-8	0.138596	
19.2	-7	0.147232	
19.2	-6	0.156184	
19.2	-5	0.165525	
19.2	-4	0.175282	
19.2	-3	0.185336	
19.2	-2	0.195765	
19.2	-1.5	0.201125	
19.2	-1	0.20656	
19.2	-0.5	0.212097	
19.2	0	0.217694	

20	-24	0.0490169	
20	-22	0.0567339	
20	-20	0.0654545	
20	-18	0.0751908	
20	-16	0.0861032	
20	-14	0.0981827	
20	-12	0.111513	
20	-11	0.118657	
20	-10	0.126153	
20	-9	0.133931	
20	-8	0.14208	
20	-7	0.150528	
20	-6	0.159342	
20	-5	0.168534	
20	-4	0.177968	
20	-3	0.187803	
20	-2	0.197891	
20	-1.5	0.203082	
20	-1	0.208344	
20	-0.5	0.213693	
20	0	0.219122	

20.8	-24	0.0526594	
20.8	-22	0.0605215	
20.8	-20	0.0693532	
20.8	-18	0.0791696	
20.8	-16	0.0900809	
20.8	-14	0.102125	
20.8	-12	0.115316	
20.8	-11	0.12235	
20.8	-10	0.129738	
20.8	-9	0.137396	
20.8	-8	0.145391	
20.8	-7	0.153666	
20.8	-6	0.162297	
20.8	-5	0.171143	
20.8	-4	0.180339	
20.8	-3	0.189853	
20.8	-2	0.199699	
20.8	-1.5	0.20475	
20.8	-1	0.209838	
20.8	-0.5	0.215004	
20.8	0	0.22026	

21.6	-24	0.0562243	
21.6	-22	0.0642472	
21.6	-20	0.0731399	
21.6	-18	0.0830132	
21.6	-16	0.0939139	
21.6	-14	0.105872	
21.6	-12	0.118935	
21.6	-11	0.125889	
21.6	-10	0.133176	
21.6	-9	0.140696	
21.6	-8	0.148492	
21.6	-7	0.156632	
21.6	-6	0.165024	
21.6	-5	0.173706	
21.6	-4	0.182679	
21.6	-3	0.19196	
21.6	-2	0.201454	
21.6	-1.5	0.206333	
21.6	-1	0.211238	
21.6	-0.5	0.216283	
21.6	0	0.221378	

22.4	-24	0.0597557	
22.4	-22	0.0678622	
22.4	-20	0.0768458	
22.4	-18	0.0867156	
22.4	-16	0.0975897	
22.4	-14	0.109465	
22.4	-12	0.122384	
22.4	-11	0.129228	
22.4	-10	0.136356	
22.4	-9	0.14374	
22.4	-8	0.151383	
22.4	-7	0.15935	
22.4	-6	0.167576	
22.4	-5	0.176073	
22.4	-4	0.184829	
22.4	-3	0.193803	
22.4	-2	0.20308	
22.4	-1.5	0.207809	
22.4	-1	0.212608	
22.4	-0.5	0.217469	
22.4	0	0.222349	

23.2	-24	0.0631917	
23.2	-22	0.071377	
23.2	-20	0.0804349	
23.2	-18	0.09031	
23.2	-16	0.101136	
23.2	-14	0.112904	
23.2	-12	0.125676	
23.2	-11	0.132404	
23.2	-10	0.139417	
23.2	-9	0.146665	
23.2	-8	0.154165	
23.2	-7	0.161931	
23.2	-6	0.169972	
23.2	-5	0.178261	
23.2	-4	0.186756	
23.2	-3	0.195551	
23.2	-2	0.204522	
23.2	-1.5	0.209137	
23.2	-1	0.21381	
23.2	-0.5	0.218507	
23.2	0	0.223264	

24	-24	0.0665569	
24	-22	0.0748166	
24	-20	0.0839041	
24	-18	0.0937923	
24	-16	0.104535	
24	-14	0.116213	
24	-12	0.12879	
24	-11	0.135445	
24	-10	0.142334	
24	-9	0.149453	
24	-8	0.156827	
24	-7	0.164429	
24	-6	0.1722	
24	-5	0.180305	
24	-4	0.188633	
24	-3	0.197142	
24	-2	0.20591	
24	-1.5	0.210383	
24	-1	0.214896	
24	-0.5	0.219488	
24	0	0.224101	

24.8	-24	0.0698446	
24.8	-22	0.0781722	
24.8	-20	0.0872234	
24.8	-18	0.097123	
24.8	-16	0.107839	
24.8	-14	0.119384	
24.8	-12	0.131828	
24.8	-11	0.138351	
24.8	-10	0.145111	
24.8	-9	0.152083	
24.8	-8	0.159302	
24.8	-7	0.166763	
24.8	-6	0.174415	
24.8	-5	0.182312	
24.8	-4	0.190408	
24.8	-3	0.19873	
24.8	-2	0.207239	
24.8	-1.5	0.211579	
24.8	-1	0.215998	
24.8	-0.5	0.220426	
24.8	0	0.224953	

25.6	-24	0.0730577	
25.6	-22	0.0814022	
25.6	-20	0.0904752	
25.6	-18	0.100324	
25.6	-16	0.110975	
25.6	-14	0.12242	
25.6	-12	0.134664	
25.6	-11	0.141115	
25.6	-10	0.147779	
25.6	-9	0.154628	
25.6	-8	0.161745	
25.6	-7	0.169016	
25.6	-6	0.176503	
25.6	-5	0.184203	
25.6	-4	0.1921	
25.6	-3	0.200192	
25.6	-2	0.208493	
25.6	-1.5	0.212713	
25.6	-1	0.217006	
25.6	-0.5	0.22132	
25.6	0	0.225671	

26.4	-24	0.0762001	
26.4	-22	0.0845575	
26.4	-20	0.0936271	
26.4	-18	0.103407	
26.4	-16	0.113968	
26.4	-14	0.125309	
26.4	-12	0.137408	
26.4	-11	0.143773	
26.4	-10	0.150296	
26.4	-9	0.157035	
26.4	-8	0.163966	
26.4	-7	0.171098	
26.4	-6	0.178452	
26.4	-5	0.185993	
26.4	-4	0.19372	
26.4	-3	0.201612	
26.4	-2	0.20972	
26.4	-1.5	0.21384	
26.4	-1	0.21804	
26.4	-0.5	0.22222	
26.4	0	0.226503	

27.2	-24	0.0792614	
27.2	-22	0.0876378	
27.2	-20	0.0966786	
27.2	-18	0.10642	
27.2	-16	0.116856	
27.2	-14	0.128059	
27.2	-12	0.140032	
27.2	-11	0.146275	
27.2	-10	0.152706	
27.2	-9	0.159304	
27.2	-8	0.166114	
27.2	-7	0.173132	
27.2	-6	0.180316	
27.2	-5	0.187687	
27.2	-4	0.195218	
27.2	-3	0.202981	
27.2	-2	0.210882	
27.2	-1.5	0.214913	
27.2	-1	0.21899	
27.2	-0.5	0.223081	
27.2	0	0.227215	

28	-24	0.0822542	
28	-22	0.0906068	
28	-20	0.0996329	
28	-18	0.109311	
28	-16	0.119672	
28	-14	0.130742	
28	-12	0.142489	
28	-11	0.148637	
28	-10	0.154954	
28	-9	0.161499	
28	-8	0.168198	
28	-7	0.175062	
28	-6	0.182088	
28	-5	0.189338	
28	-4	0.196661	
28	-3	0.204221	
28	-2	0.211868	
28	-1.5	0.215844	
28	-1	0.219803	
28	-0.5	0.22381	
28	0	0.227836	

28.8	-24	0.0851484	
28.8	-22	0.0935148	
28.8	-20	0.102489	
28.8	-18	0.11209	
28.8	-16	0.122353	
28.8	-14	0.13329	
28.8	-12	0.144887	
28.8	-11	0.150925	
28.8	-10	0.157147	
28.8	-9	0.163498	
28.8	-8	0.1701	
28.8	-7	0.17681	
28.8	-6	0.183688	
28.8	-5	0.190733	
28.8	-4	0.197953	
28.8	-3	0.20535	
28.8	-2	0.212875	
28.8	-1.5	0.216687	
28.8	-1	0.220571	
28.8	-0.5	0.224456	
28.8	0	0.228395	

29.6	-24	0.0879706	
29.6	-22	0.0963159	
29.6	-20	0.105268	
29.6	-18	0.114794	
29.6	-16	0.124983	
29.6	-14	0.135763	
29.6	-12	0.147149	
29.6	-11	0.153142	
29.6	-10	0.15926	
29.6	-9	0.165527	
29.6	-8	0.171966	
29.6	-7	0.178552	
29.6	-6	0.185317	
29.6	-5	0.192217	
29.6	-4	0.199281	
29.6	-3	0.206488	
29.6	-2	0.213851	
29.6	-1.5	0.217587	
29.6	-1	0.221359	
29.6	-0.5	0.225133	
29.6	0	0.228974	

30.4	-24	0.0907131	
30.4	-22	0.0990296	
30.4	-20	0.107939	
30.4	-18	0.117403	
30.4	-16	0.127461	
30.4	-14	0.138124	
30.4	-12	0.149407	
30.4	-11	0.155251	
30.4	-10	0.161239	
30.4	-9	0.167408	
30.4	-8	0.173705	
30.4	-7	0.180176	
30.4	-6	0.186785	
30.4	-5	0.19356	
30.4	-4	0.200479	
30.4	-3	0.207529	
30.4	-2	0.214756	
30.4	-1.5	0.218399	
30.4	-1	0.222087	
30.4	-0.5	0.225805	
30.4	0	0.229568	

31.2	-24	0.0933881	
31.2	-22	0.101672	
31.2	-20	0.110496	
31.2	-18	0.119906	
31.2	-16	0.129862	
31.2	-14	0.140409	
31.2	-12	0.151482	
31.2	-11	0.157232	
31.2	-10	0.163188	
31.2	-9	0.169268	
31.2	-8	0.175473	
31.2	-7	0.181802	
31.2	-6	0.188275	
31.2	-5	0.194892	
31.2	-4	0.201653	
31.2	-3	0.20856	
31.2	-2	0.215602	
31.2	-1.5	0.219177	
31.2	-1	0.222783	
31.2	-0.5	0.226388	
31.2	0	0.230085	

32	-24	0.0960074	
32	-22	0.104258	
32	-20	0.11302	
32	-18	0.122318	
32	-16	0.132177	
32	-14	0.142593	
32	-12	0.153518	
32	-11	0.159209	
32	-10	0.165028	
32	-9	0.170952	
32	-8	0.177089	
32	-7	0.183298	
32	-6	0.189632	
32	-5	0.196096	
32	-4	0.202731	
32	-3	0.209503	
32	-2	0.216424	
32	-1.5	0.219906	
32	-1	0.223442	
32	-0.5	0.22698	
32	0	0.230589	

32.8	-24	0.0985529	
32.8	-22	0.106738	
32.8	-20	0.115425	
32.8	-18	0.124631	
32.8	-16	0.134359	
32.8	-14	0.144661	
32.8	-12	0.155452	
32.8	-11	0.161047	
32.8	-10	0.16677	
32.8	-9	0.172637	
32.8	-8	0.178602	
32.8	-7	0.184697	
32.8	-6	0.190979	
32.8	-5	0.197323	
32.8	-4	0.203848	
32.8	-3	0.210448	
32.8	-2	0.217181	
32.8	-1.5	0.220613	
32.8	-1	0.224024	
32.8	-0.5	0.227492	
32.8	0	0.231006	

33.6	-24	0.100999	
33.6	-22	0.109195	
33.6	-20	0.117796	
33.6	-18	0.12694	
33.6	-16	0.136536	
33.6	-14	0.146647	
33.6	-12	0.157289	
33.6	-11	0.162829	
33.6	-10	0.168447	
33.6	-9	0.174198	
33.6	-8	0.180101	
33.6	-7	0.18614	
33.6	-6	0.192244	
33.6	-5	0.198511	
33.6	-4	0.204867	
33.6	-3	0.211319	
33.6	-2	0.217927	
33.6	-1.5	0.221243	
33.6	-1	0.224647	
33.6	-0.5	0.228014	
33.6	0	0.231483	

34.4	-24	0.103372	
34.4	-22	0.111499	
34.4	-20	0.120101	
34.4	-18	0.129115	
34.4	-16	0.138639	
34.4	-14	0.148611	
34.4	-12	0.159095	
34.4	-11	0.16454	
34.4	-10	0.170081	
34.4	-9	0.175701	
34.4	-8	0.181503	
34.4	-7	0.187361	
34.4	-6	0.193364	
34.4	-5	0.199537	
34.4	-4	0.205793	
34.4	-3	0.212152	
34.4	-2	0.218616	
34.4	-1.5	0.221879	
34.4	-1	0.225188	
34.4	-0.5	0.228512	
34.4	0	0.231882	

35.2	-24	0.105715	
35.2	-22	0.113754	
35.2	-20	0.12229	
35.2	-18	0.131283	
35.2	-16	0.140722	
35.2	-14	0.150532	
35.2	-12	0.160877	
35.2	-11	0.166219	
35.2	-10	0.171636	
35.2	-9	0.177208	
35.2	-8	0.182865	
35.2	-7	0.188669	
35.2	-6	0.194573	
35.2	-5	0.200605	
35.2	-4	0.206706	
35.2	-3	0.212924	
35.2	-2	0.219248	
35.2	-1.5	0.222434	
35.2	-1	0.225726	
35.2	-0.5	0.228918	
35.2	0	0.232238	

36	-24	0.108011	
36	-22	0.116006	
36	-20	0.124401	
36	-18	0.133305	
36	-16	0.14264	
36	-14	0.152368	
36	-12	0.162582	
36	-11	0.167863	
36	-10	0.173182	
36	-9	0.178659	
36	-8	0.184236	
36	-7	0.189881	
36	-6	0.19573	
36	-5	0.2016	
36	-4	0.207613	
36	-3	0.213742	
36	-2	0.219934	
36	-1.5	0.223086	
36	-1	0.226252	
36	-0.5	0.229454	
36	0	0.232674	

36.8	-24	0.110214	
36.8	-22	0.118154	
36.8	-20	0.126509	
36.8	-18	0.135266	
36.8	-16	0.144457	
36.8	-14	0.154106	
36.8	-12	0.164156	
36.8	-11	0.169326	
36.8	-10	0.174649	
36.8	-9	0.180022	
36.8	-8	0.185512	
36.8	-7	0.191114	
36.8	-6	0.196832	
36.8	-5	0.202634	
36.8	-4	0.208498	
36.8	-3	0.214517	
36.8	-2	0.220628	
36.8	-1.5	0.223668	
36.8	-1	0.226811	
36.8	-0.5	0.229902	
36.8	0	0.233053	

37.6	-24	0.11234	
37.6	-22	0.120259	
37.6	-20	0.128542	
37.6	-18	0.137218	
37.6	-16	0.1463	
37.6	-14	0.155765	
37.6	-12	0.165677	
37.6	-11	0.170802	
37.6	-10	0.176018	
37.6	-9	0.181343	
37.6	-8	0.186708	
37.6	-7	0.192245	
37.6	-6	0.197846	
37.6	-5	0.203562	
37.6	-4	0.209353	
37.6	-3	0.215229	
37.6	-2	0.221197	
37.6	-1.5	0.22416	
37.6	-1	0.22725	
37.6	-0.5	0.230261	
37.6	0	0.233346	

38.4	-24	0.114414	
38.4	-22	0.122265	
38.4	-20	0.130482	
38.4	-18	0.139092	
38.4	-16	0.148059	
38.4	-14	0.157461	
38.4	-12	0.167196	
38.4	-11	0.172239	
38.4	-10	0.177315	
38.4	-9	0.182569	
38.4	-8	0.187845	
38.4	-7	0.193292	
38.4	-6	0.198757	
38.4	-5	0.20438	
38.4	-4	0.210066	
38.4	-3	0.215836	
38.4	-2	0.221682	
38.4	-1.5	0.224671	
38.4	-1	0.227665	
38.4	-0.5	0.230624	
38.4	0	0.233675	

39.2	-24	0.116473	
39.2	-22	0.124234	
39.2	-20	0.132373	
39.2	-18	0.140907	
39.2	-16	0.149797	
39.2	-14	0.159045	
39.2	-12	0.168681	
39.2	-11	0.173644	
39.2	-10	0.178682	
39.2	-9	0.183832	
39.2	-8	0.189058	
39.2	-7	0.194363	
39.2	-6	0.199759	
39.2	-5	0.205259	
39.2	-4	0.210831	
39.2	-3	0.21651	
39.2	-2	0.222262	
39.2	-1.5	0.225149	
39.2	-1	0.2281	
39.2	-0.5	0.231076	
39.2	0	0.23403	

40	-24	0.118415	
40	-22	0.126161	
40	-20	0.134219	
40	-18	0.142649	
40	-16	0.151436	
40	-14	0.160585	
40	-12	0.170095	
40	-11	0.174987	
40	-10	0.179957	
40	-9	0.18501	
40	-8	0.190165	
40	-7	0.195411	
40	-6	0.200736	
40	-5	0.20611	
40	-4	0.211619	
40	-3	0.217144	
40	-2	0.222832	
40	-1.5	0.225701	
40	-1	0.228537	
40	-0.5	0.231483	
40	0	0.234375	



==> aux/tables/cluster_data/doubleocc_U10_18.dat <==
0.3	0	0.043726	

0.35	0	0.0438181	

0.4	-4	0.0213928	
0.4	-3	0.0287892	
0.4	-2	0.035191	
0.4	-1.5	0.0376467	
0.4	-1	0.0397919	
0.4	-0.5	0.0414235	
0.4	0	0.0441663	

0.5	-4	0.0206968	
0.5	-3	0.0276514	
0.5	-2	0.0337462	
0.5	-1.5	0.0364493	
0.5	-1	0.0386379	
0.5	-0.5	0.0411248	
0.5	0	0.0445638	

0.6	-4	0.0201221	
0.6	-3	0.0267132	
0.6	-2	0.0327691	
0.6	-1.5	0.0354108	
0.6	-1	0.0379287	
0.6	-0.5	0.0406351	
0.6	0	0.0447318	

0.7	-4	0.0195986	
0.7	-3	0.0259893	
0.7	-2	0.0319458	
0.7	-1.5	0.0347314	
0.7	-1	0.0376571	
0.7	-0.5	0.0411009	
0.7	0	0.0451713	

0.8	-4	0.0191599	
0.8	-3	0.0253849	
0.8	-2	0.0313277	
0.8	-1.5	0.0343049	
0.8	-1	0.0373289	
0.8	-0.5	0.0411901	
0.8	0	0.046566	

0.9	-4	0.0188097	
0.9	-3	0.0248977	
0.9	-2	0.0309077	
0.9	-1.5	0.0339542	
0.9	-1	0.0374309	
0.9	-0.5	0.0416583	
0.9	0	0.0475658	

1	-4	0.018515	
1	-3	0.0244923	
1	-2	0.0306204	
1	-1.5	0.0339216	
1	-1	0.0377102	
1	-0.5	0.0424135	
1	0	0.0489082	

1.2	-4	0.0181403	
1.2	-3	0.024086	
1.2	-2	0.0306723	
1.2	-1.5	0.0347485	
1.2	-1	0.0390333	
1.2	-0.5	0.0447647	
1.2	0	0.0522994	

1.4	-4	0.0180786	
1.4	-3	0.0240273	
1.4	-2	0.0314817	
1.4	-1.5	0.0361086	
1.4	-1	0.0416738	
1.4	-0.5	0.0485614	
1.4	0	0.0572317	

1.6	-4	0.0182479	
1.6	-3	0.0247072	
1.6	-2	0.0329658	
1.6	-1.5	0.03821	
1.6	-1	0.0444852	
1.6	-0.5	0.0522155	
1.6	0	0.0617304	

1.8	-4	0.018948	
1.8	-3	0.0258945	
1.8	-2	0.0350956	
1.8	-1.5	0.0409524	
1.8	-1	0.0479723	
1.8	-0.5	0.0564634	
1.8	0	0.0667949	

2	-4	0.0200229	
2	-3	0.0275895	
2	-2	0.037757	
2	-1.5	0.0442364	
2	-1	0.0519194	
2	-0.5	0.0611244	
2	0	0.0721656	

2.2	-4	0.0214702	
2.2	-3	0.0297339	
2.2	-2	0.0408708	
2.2	-1.5	0.0479239	
2.2	-1	0.0562297	
2.2	-0.5	0.0660637	
2.2	0	0.0776619	

2.4	-4	0.0232517	
2.4	-3	0.032258	
2.4	-2	0.0443495	
2.4	-1.5	0.0519587	
2.4	-1	0.0607942	
2.4	-0.5	0.0711157	
2.4	0	0.0832212	

2.6	-4	0.025377	
2.6	-3	0.0351052	
2.6	-2	0.0480796	
2.6	-1.5	0.0561567	
2.6	-1	0.0654916	
2.6	-0.5	0.0763077	
2.6	0	0.0887482	

2.8	-4	0.02777	
2.8	-3	0.0381982	
2.8	-2	0.0520164	
2.8	-1.5	0.0604977	
2.8	-1	0.0702486	
2.8	-0.5	0.0813999	
2.8	0	0.0941388	

3	-4	0.0303846	
3	-3	0.0415197	
3	-2	0.0560687	
3	-1.5	0.0649437	
3	-1	0.0749903	
3	-0.5	0.0864509	
3	0	0.099408	

3.2	-4	0.0332095	
3.2	-3	0.0449602	
3.2	-2	0.060178	
3.2	-1.5	0.0693637	
3.2	-1	0.0797341	
3.2	-0.5	0.0913833	
3.2	0	0.104487	

3.4	-4	0.0361738	
3.4	-3	0.0485197	
3.4	-2	0.0643626	
3.4	-1.5	0.0737797	
3.4	-1	0.0843988	
3.4	-0.5	0.0962121	
3.4	0	0.109428	

3.6	-4	0.0392629	
3.6	-3	0.0521438	
3.6	-2	0.0684857	
3.6	-1.5	0.0781527	
3.6	-1	0.0889374	
3.6	-0.5	0.100862	
3.6	0	0.114199	

3.8	-4	0.0424291	
3.8	-3	0.0558156	
3.8	-2	0.0725437	
3.8	-1.5	0.0824232	
3.8	-1	0.0933263	
3.8	-0.5	0.105394	
3.8	0	0.118652	

4	-4	0.045661	
4	-3	0.0594754	
4	-2	0.0766306	
4	-1.5	0.0865915	
4	-1	0.0975811	
4	-0.5	0.109702	
4	0	0.122906	



==> aux/tables/cluster_data/doubleocc_U10_26.dat <==
0.3	0	0.0442824	

0.35	0	0.0442398	

0.4	-4	0.0215575	
0.4	-3	0.0290697	
0.4	-2	0.0356454	
0.4	-1.5	0.0382301	
0.4	-1	0.0402195	
0.4	-0.5	0.0418338	
0.4	0	0.0441414	

0.5	-4	0.0208063	
0.5	-3	0.0278892	
0.5	-2	0.0341198	
0.5	-1.5	0.036752	
0.5	-1	0.0389244	
0.5	-0.5	0.0411593	
0.5	0	0.044595	

0.6	-4	0.020197	
0.6	-3	0.0270295	
0.6	-2	0.0330234	
0.6	-1.5	0.035812	
0.6	-1	0.0382351	
0.6	-0.5	0.0407693	
0.6	0	0.0446395	

0.7	-4	0.0196813	
0.7	-3	0.0261726	
0.7	-2	0.0322272	
0.7	-1.5	0.0349091	
0.7	-1	0.0376897	
0.7	-0.5	0.0410847	
0.7	0	0.0456543	

0.8	-4	0.0192357	
0.8	-3	0.0255253	
0.8	-2	0.031538	
0.8	-1.5	0.0343925	
0.8	-1	0.0374542	
0.8	-0.5	0.0411507	
0.8	0	0.0462648	

0.9	-4	0.018837	
0.9	-3	0.0250079	
0.9	-2	0.0310494	
0.9	-1.5	0.0340377	
0.9	-1	0.0374296	
0.9	-0.5	0.0416711	
0.9	0	0.047345	

1	-4	0.0185689	
1	-3	0.0245901	
1	-2	0.0307681	
1	-1.5	0.0340438	
1	-1	0.0377638	
1	-0.5	0.0424169	
1	0	0.0486879	

1.2	-4	0.0181791	
1.2	-3	0.0241316	
1.2	-2	0.0307539	
1.2	-1.5	0.034735	
1.2	-1	0.0390518	
1.2	-0.5	0.0447578	
1.2	0	0.0522257	

1.4	-4	0.0180854	
1.4	-3	0.024193	
1.4	-2	0.0315286	
1.4	-1.5	0.0360529	
1.4	-1	0.0415604	
1.4	-0.5	0.048394	
1.4	0	0.0569998	

1.6	-4	0.01837	
1.6	-3	0.024795	
1.6	-2	0.032982	
1.6	-1.5	0.0381632	
1.6	-1	0.0444232	
1.6	-0.5	0.0521135	
1.6	0	0.0615609	

1.8	-4	0.019015	
1.8	-3	0.0259491	
1.8	-2	0.0351073	
1.8	-1.5	0.0409433	
1.8	-1	0.0479094	
1.8	-0.5	0.0564165	
1.8	0	0.0666823	

2	-4	0.0200761	
2	-3	0.0276332	
2	-2	0.0377521	
2	-1.5	0.0441804	
2	-1	0.0519037	
2	-0.5	0.0610794	
2	0	0.0720512	

2.2	-4	0.0214951	
2.2	-3	0.0297493	
2.2	-2	0.0408791	
2.2	-1.5	0.0479245	
2.2	-1	0.056239	
2.2	-0.5	0.0660241	
2.2	0	0.0776177	

2.4	-4	0.0232827	
2.4	-3	0.0322523	
2.4	-2	0.0443626	
2.4	-1.5	0.0519066	
2.4	-1	0.0607993	
2.4	-0.5	0.0711209	
2.4	0	0.0831527	

2.6	-4	0.0253929	
2.6	-3	0.0349374	
2.6	-2	0.0480502	
2.6	-1.5	0.0561656	
2.6	-1	0.0654632	
2.6	-0.5	0.0762414	
2.6	0	0.0887219	

2.8	-4	0.0276265	
2.8	-3	0.0380658	
2.8	-2	0.0520303	
2.8	-1.5	0.0605042	
2.8	-1	0.0702648	
2.8	-0.5	0.0813779	
2.8	0	0.0941553	

3	-4	0.0302777	
3	-3	0.0414124	
3	-2	0.0560593	
3	-1.5	0.0649096	
3	-1	0.0749904	
3	-0.5	0.0864817	
3	0	0.0994175	

3.2	-4	0.0331198	
3.2	-3	0.0448838	
3.2	-2	0.0601759	
3.2	-1.5	0.0693399	
3.2	-1	0.0797354	
3.2	-0.5	0.0913971	
3.2	0	0.104526	

3.4	-4	0.0361101	
3.4	-3	0.0485015	
3.4	-2	0.064331	
3.4	-1.5	0.0738079	
3.4	-1	0.0843659	
3.4	-0.5	0.0962088	
3.4	0	0.109428	

3.6	-4	0.0392116	
3.6	-3	0.0521515	
3.6	-2	0.0684851	
3.6	-1.5	0.0781234	
3.6	-1	0.0888966	
3.6	-0.5	0.10091	
3.6	0	0.114098	

3.8	-4	0.0423907	
3.8	-3	0.0558238	
3.8	-2	0.0725981	
3.8	-1.5	0.0823992	
3.8	-1	0.0932991	
3.8	-0.5	0.105376	
3.8	0	0.118651	

4	-4	0.0456308	
4	-3	0.0594666	
4	-2	0.0766009	
4	-1.5	0.0865878	
4	-1	0.097577	
4	-0.5	0.109664	
4	0	0.122931	



==> aux/tables/cluster_data/doubleocc_U10_36.dat <==
0.3	0	0.0449449	

0.35	0	0.0446239	

0.4	-4	0.0217592	
0.4	-3	0.0294467	
0.4	-2	0.0360874	
0.4	-1.5	0.0390112	
0.4	-1	0.040884	
0.4	-0.5	0.0424994	
0.4	0	0.0446844	

0.5	-4	0.0210057	
0.5	-3	0.0283136	
0.5	-2	0.0348132	
0.5	-1.5	0.0371772	
0.5	-1	0.0393859	
0.5	-0.5	0.0410611	
0.5	0	0.0438355	

0.6	-4	0.0202518	
0.6	-3	0.0272489	
0.6	-2	0.0334935	
0.6	-1.5	0.0361425	
0.6	-1	0.0386419	
0.6	-0.5	0.0410544	
0.6	0	0.0445143	

0.7	-4	0.0197543	
0.7	-3	0.026467	
0.7	-2	0.0326186	
0.7	-1.5	0.0352873	
0.7	-1	0.0378384	
0.7	-0.5	0.0408774	
0.7	0	0.0450652	

0.8	-4	0.0193186	
0.8	-3	0.0257172	
0.8	-2	0.0317974	
0.8	-1.5	0.034616	
0.8	-1	0.0375275	
0.8	-0.5	0.0409869	
0.8	0	0.046018	

0.9	-4	0.0189601	
0.9	-3	0.0251693	
0.9	-2	0.031237	
0.9	-1.5	0.0342181	
0.9	-1	0.0375605	
0.9	-0.5	0.0415744	
0.9	0	0.0470942	

1	-4	0.0186326	
1	-3	0.0247059	
1	-2	0.0309245	
1	-1.5	0.0341003	
1	-1	0.0377528	
1	-0.5	0.042299	
1	0	0.048536	

1.2	-4	0.0182281	
1.2	-3	0.0242453	
1.2	-2	0.0308152	
1.2	-1.5	0.0347128	
1.2	-1	0.0392702	
1.2	-0.5	0.0450136	
1.2	0	0.0524594	

1.4	-4	0.0181589	
1.4	-3	0.0242659	
1.4	-2	0.0315929	
1.4	-1.5	0.036021	
1.4	-1	0.0413846	
1.4	-0.5	0.048092	
1.4	0	0.0565869	

1.6	-4	0.0184161	
1.6	-3	0.0248435	
1.6	-2	0.0330129	
1.6	-1.5	0.0381408	
1.6	-1	0.0442867	
1.6	-0.5	0.0518925	
1.6	0	0.06137	

1.8	-4	0.0190451	
1.8	-3	0.0259843	
1.8	-2	0.0351136	
1.8	-1.5	0.0409074	
1.8	-1	0.0477859	
1.8	-0.5	0.0562264	
1.8	0	0.0665866	

2	-4	0.0200956	
2	-3	0.0276463	
2	-2	0.0377556	
2	-1.5	0.0441808	
2	-1	0.0518204	
2	-0.5	0.0609275	
2	0	0.0718953	

2.2	-4	0.0215215	
2.2	-3	0.0297541	
2.2	-2	0.0407557	
2.2	-1.5	0.047873	
2.2	-1	0.0561079	
2.2	-0.5	0.0659764	
2.2	0	0.0774874	

2.4	-4	0.0233068	
2.4	-3	0.0322527	
2.4	-2	0.0443416	
2.4	-1.5	0.0518658	
2.4	-1	0.0607541	
2.4	-0.5	0.071024	
2.4	0	0.0831315	

2.6	-4	0.0253938	
2.6	-3	0.0349744	
2.6	-2	0.0480815	
2.6	-1.5	0.0561178	
2.6	-1	0.0654423	
2.6	-0.5	0.0762159	
2.6	0	0.088625	

2.8	-4	0.0277792	
2.8	-3	0.0380962	
2.8	-2	0.0519905	
2.8	-1.5	0.0605025	
2.8	-1	0.0701951	
2.8	-0.5	0.081367	
2.8	0	0.0941226	

3	-4	0.030315	
3	-3	0.0414454	
3	-2	0.0560569	
3	-1.5	0.0649133	
3	-1	0.0749682	
3	-0.5	0.0864327	
3	0	0.0994151	

3.2	-4	0.0331395	
3.2	-3	0.0449272	
3.2	-2	0.0601888	
3.2	-1.5	0.0693586	
3.2	-1	0.0797056	
3.2	-0.5	0.0913084	
3.2	0	0.104554	

3.4	-4	0.0361264	
3.4	-3	0.0484914	
3.4	-2	0.0643688	
3.4	-1.5	0.0737939	
3.4	-1	0.0843944	
3.4	-0.5	0.0962194	
3.4	0	0.109365	

3.6	-4	0.0392109	
3.6	-3	0.0520992	
3.6	-2	0.0684245	
3.6	-1.5	0.0780851	
3.6	-1	0.0888609	
3.6	-0.5	0.100814	
3.6	0	0.114148	

3.8	-4	0.0423862	
3.8	-3	0.0558199	
3.8	-2	0.0725886	
3.8	-1.5	0.0824353	
3.8	-1	0.0933283	
3.8	-0.5	0.10541	
3.8	0	0.118544	

4	-4	0.0456278	
4	-3	0.059472	
4	-2	0.0765871	
4	-1.5	0.0865631	
4	-1	0.0975387	
4	-0.5	0.109661	
4	0	0.122901	



==> aux/tables/cluster_data/doubleocc_U10_48.dat <==
0.3	0	0.0457468	

0.35	0	0.0445604	

0.4	-4	0.02185	
0.4	-3	0.0299462	
0.4	-2	0.0367486	
0.4	-1.5	0.0397516	
0.4	-1	0.0415909	
0.4	-0.5	0.042792	
0.4	0	0.0444266	

0.5	-4	0.0210859	
0.5	-3	0.028592	
0.5	-2	0.03517	
0.5	-1.5	0.0377155	
0.5	-1	0.0402147	
0.5	-0.5	0.0418085	
0.5	0	0.0447638	

0.6	-4	0.0204809	
0.6	-3	0.0275983	
0.6	-2	0.0339794	
0.6	-1.5	0.0367034	
0.6	-1	0.038658	
0.6	-0.5	0.0410536	
0.6	0	0.0448996	

0.7	-4	0.0198401	
0.7	-3	0.0265761	
0.7	-2	0.0328881	
0.7	-1.5	0.0354988	
0.7	-1	0.037939	
0.7	-0.5	0.0408657	
0.7	0	0.0450539	

0.8	-4	0.0194211	
0.8	-3	0.0259227	
0.8	-2	0.0319992	
0.8	-1.5	0.0348057	
0.8	-1	0.0376085	
0.8	-0.5	0.0409742	
0.8	0	0.0459525	

0.9	-4	0.019029	
0.9	-3	0.0254082	
0.9	-2	0.0313901	
0.9	-1.5	0.0342517	
0.9	-1	0.0376766	
0.9	-0.5	0.0415443	
0.9	0	0.046985	

1	-4	0.0186983	
1	-3	0.024851	
1	-2	0.0310505	
1	-1.5	0.0343096	
1	-1	0.0379676	
1	-0.5	0.0423895	
1	0	0.0483759	

1.2	-4	0.0182668	
1.2	-3	0.0243155	
1.2	-2	0.0308771	
1.2	-1.5	0.0347528	
1.2	-1	0.0392059	
1.2	-0.5	0.0448415	
1.2	0	0.0522191	

1.4	-4	0.0182036	
1.4	-3	0.0243268	
1.4	-2	0.0315655	
1.4	-1.5	0.0359741	
1.4	-1	0.0413541	
1.4	-0.5	0.047902	
1.4	0	0.0562342	

1.6	-4	0.0184219	
1.6	-3	0.0249007	
1.6	-2	0.0329631	
1.6	-1.5	0.0380874	
1.6	-1	0.0441982	
1.6	-0.5	0.0518632	
1.6	0	0.0612487	

1.8	-4	0.0190754	
1.8	-3	0.0260216	
1.8	-2	0.0350755	
1.8	-1.5	0.0408761	
1.8	-1	0.0478004	
1.8	-0.5	0.0561169	
1.8	0	0.0664506	

2	-4	0.0200963	
2	-3	0.0276716	
2	-2	0.037717	
2	-1.5	0.0441664	
2	-1	0.0518726	
2	-0.5	0.0608952	
2	0	0.0718917	

2.2	-4	0.0215309	
2.2	-3	0.0297645	
2.2	-2	0.0408388	
2.2	-1.5	0.0478748	
2.2	-1	0.0561761	
2.2	-0.5	0.0659712	
2.2	0	0.0775269	

2.4	-4	0.0232942	
2.4	-3	0.0322688	
2.4	-2	0.044324	
2.4	-1.5	0.0519434	
2.4	-1	0.0607033	
2.4	-0.5	0.0710797	
2.4	0	0.0830952	

2.6	-4	0.0253887	
2.6	-3	0.0350059	
2.6	-2	0.0480691	
2.6	-1.5	0.0560911	
2.6	-1	0.0654179	
2.6	-0.5	0.0762443	
2.6	0	0.0886418	

2.8	-4	0.0277848	
2.8	-3	0.038151	
2.8	-2	0.0519526	
2.8	-1.5	0.0604992	
2.8	-1	0.0702216	
2.8	-0.5	0.0813112	
2.8	0	0.0940141	

3	-4	0.0303475	
3	-3	0.041443	
3	-2	0.0560485	
3	-1.5	0.0648931	
3	-1	0.0749795	
3	-0.5	0.086383	
3	0	0.099338	

3.2	-4	0.0331487	
3.2	-3	0.0449558	
3.2	-2	0.0601888	
3.2	-1.5	0.0693082	
3.2	-1	0.0797157	
3.2	-0.5	0.0912716	
3.2	0	0.104496	

3.4	-4	0.0361432	
3.4	-3	0.0485033	
3.4	-2	0.0643761	
3.4	-1.5	0.0737985	
3.4	-1	0.0843693	
3.4	-0.5	0.0961616	
3.4	0	0.109379	

3.6	-4	0.0392077	
3.6	-3	0.0521415	
3.6	-2	0.0684895	
3.6	-1.5	0.0780727	
3.6	-1	0.0888997	
3.6	-0.5	0.100824	
3.6	0	0.114126	

3.8	-4	0.0424111	
3.8	-3	0.0558202	
3.8	-2	0.0725067	
3.8	-1.5	0.0824151	
3.8	-1	0.0933347	
3.8	-0.5	0.105325	
3.8	0	0.118561	

4	-4	0.0456379	
4	-3	0.0595002	
4	-2	0.0765921	
4	-1.5	0.0865178	
4	-1	0.0976508	
4	-0.5	0.109685	
4	0	0.122903	



==> aux/tables/cluster_data/doubleocc_U10_64.dat <==
0.3	0	0.0458887	

0.35	0	0.0447732	

0.4	-4	0.0218755	
0.4	-3	0.0298141	
0.4	-2	0.0368896	
0.4	-1.5	0.0398283	
0.4	-1	0.041768	
0.4	-0.5	0.0424672	
0.4	0	0.0440242	

0.5	-4	0.0211906	
0.5	-3	0.0284782	
0.5	-2	0.035412	
0.5	-1.5	0.038095	
0.5	-1	0.0395961	
0.5	-0.5	0.041561	
0.5	0	0.0442713	

0.6	-4	0.0206124	
0.6	-3	0.0276833	
0.6	-2	0.0340056	
0.6	-1.5	0.0366471	
0.6	-1	0.0385396	
0.6	-0.5	0.0414177	
0.6	0	0.0442487	

0.7	-4	0.01991	
0.7	-3	0.0267561	
0.7	-2	0.0329421	
0.7	-1.5	0.0356224	
0.7	-1	0.0379092	
0.7	-0.5	0.0408849	
0.7	0	0.0449376	

0.8	-4	0.0194023	
0.8	-3	0.0260384	
0.8	-2	0.0322388	
0.8	-1.5	0.0348675	
0.8	-1	0.0377202	
0.8	-0.5	0.041164	
0.8	0	0.0456356	

0.9	-4	0.0190863	
0.9	-3	0.0254252	
0.9	-2	0.0312712	
0.9	-1.5	0.0345603	
0.9	-1	0.0376269	
0.9	-0.5	0.0416481	
0.9	0	0.0470255	

1	-4	0.0186997	
1	-3	0.024856	
1	-2	0.0310123	
1	-1.5	0.0344122	
1	-1	0.0380031	
1	-0.5	0.0426089	
1	0	0.0484998	

1.2	-4	0.0183119	
1.2	-3	0.024321	
1.2	-2	0.0309183	
1.2	-1.5	0.0347117	
1.2	-1	0.039145	
1.2	-0.5	0.0448197	
1.2	0	0.0520465	

1.4	-4	0.0181889	
1.4	-3	0.0243392	
1.4	-2	0.0316546	
1.4	-1.5	0.0360699	
1.4	-1	0.0413125	
1.4	-0.5	0.048086	
1.4	0	0.0563654	

1.6	-4	0.0184397	
1.6	-3	0.0248935	
1.6	-2	0.0330295	
1.6	-1.5	0.0381266	
1.6	-1	0.044215	
1.6	-0.5	0.0518114	
1.6	0	0.0611621	

1.8	-4	0.0190991	
1.8	-3	0.0259918	
1.8	-2	0.0350908	
1.8	-1.5	0.0409413	
1.8	-1	0.0477712	
1.8	-0.5	0.0561846	
1.8	0	0.0665408	

2	-4	0.0201117	
2	-3	0.0277163	
2	-2	0.0377178	
2	-1.5	0.0441573	
2	-1	0.0518729	
2	-0.5	0.0608758	
2	0	0.071845	

2.2	-4	0.0215508	
2.2	-3	0.0297575	
2.2	-2	0.0408809	
2.2	-1.5	0.0479158	
2.2	-1	0.0560325	
2.2	-0.5	0.0659153	
2.2	0	0.0774561	

2.4	-4	0.0232997	
2.4	-3	0.0322914	
2.4	-2	0.0443382	
2.4	-1.5	0.0518694	
2.4	-1	0.0607523	
2.4	-0.5	0.0710986	
2.4	0	0.0831217	

2.6	-4	0.0254204	
2.6	-3	0.0350435	
2.6	-2	0.0480968	
2.6	-1.5	0.056117	
2.6	-1	0.0654187	
2.6	-0.5	0.0762031	
2.6	0	0.0886335	

2.8	-4	0.0277127	
2.8	-3	0.0381553	
2.8	-2	0.0520056	
2.8	-1.5	0.0604985	
2.8	-1	0.0702302	
2.8	-0.5	0.0813737	
2.8	0	0.094072	

3	-4	0.0303422	
3	-3	0.0415037	
3	-2	0.0560367	
3	-1.5	0.0649395	
3	-1	0.0750361	
3	-0.5	0.0864074	
3	0	0.0994474	

3.2	-4	0.0331727	
3.2	-3	0.0449404	
3.2	-2	0.0602351	
3.2	-1.5	0.0693446	
3.2	-1	0.079667	
3.2	-0.5	0.0913307	
3.2	0	0.104447	

3.4	-4	0.036169	
3.4	-3	0.0485169	
3.4	-2	0.0643201	
3.4	-1.5	0.0737743	
3.4	-1	0.0843573	
3.4	-0.5	0.0963057	
3.4	0	0.109444	

3.6	-4	0.0392489	
3.6	-3	0.0521954	
3.6	-2	0.0685379	
3.6	-1.5	0.0780819	
3.6	-1	0.0888656	
3.6	-0.5	0.10091	
3.6	0	0.114034	

3.8	-4	0.0424372	
3.8	-3	0.0558221	
3.8	-2	0.0726491	
3.8	-1.5	0.0824172	
3.8	-1	0.0933611	
3.8	-0.5	0.105318	
3.8	0	0.118581	

4	-4	0.0456584	
4	-3	0.0595069	
4	-2	0.0765835	
4	-1.5	0.086577	
4	-1	0.0975139	
4	-0.5	0.109608	
4	0	0.122904	



==> aux/tables/cluster_data/doubleocc_U12_1.dat <==
0.25	0	0.0259531	

0.3	0	0.0246371	

0.35	0	0.025398	

0.4	0	0.0261785	

0.5	-24	2.61787e-13	
0.5	-22	-4.77872e-14	
0.5	-20	-4.49253e-14	
0.5	-18	2.88703e-13	
0.5	-16	-5.27656e-14	
0.5	-14	4.74129e-09	
0.5	-12	7.6713e-06	
0.5	-11	8.97483e-05	
0.5	-10	0.000459357	
0.5	-9	0.00141278	
0.5	-8	0.003225	
0.5	-7	0.00615791	
0.5	-6	0.0100437	
0.5	-5	0.014347	
0.5	-4	0.0184602	
0.5	-3	0.0215997	
0.5	-2	0.0235277	
0.5	-1.5	0.024011	
0.5	-1	0.0244644	
0.5	-0.5	0.0249557	
0.5	0	0.0255695	

0.6	-24	9.93997e-14	
0.6	-22	1.01844e-13	
0.6	-20	1.90435e-15	
0.6	-18	2.22663e-13	
0.6	-16	7.91425e-12	
0.6	-14	2.44494e-08	
0.6	-12	1.26366e-05	
0.6	-11	0.000110478	
0.6	-10	0.000487856	
0.6	-9	0.00145823	
0.6	-8	0.00326385	
0.6	-7	0.0060554	
0.6	-6	0.00973432	
0.6	-5	0.0139459	
0.6	-4	0.0178924	
0.6	-3	0.0209256	
0.6	-2	0.0231167	
0.6	-1.5	0.0238038	
0.6	-1	0.0246361	
0.6	-0.5	0.0255138	
0.6	0	0.0266003	

0.7	-24	-6.65081e-15	
0.7	-22	-1.00658e-14	
0.7	-20	1.31793e-13	
0.7	-18	5.2351e-13	
0.7	-16	5.23711e-10	
0.7	-14	1.41064e-07	
0.7	-12	1.95233e-05	
0.7	-11	0.00013254	
0.7	-10	0.000537504	
0.7	-9	0.0014794	
0.7	-8	0.00328364	
0.7	-7	0.00605043	
0.7	-6	0.00958761	
0.7	-5	0.0135604	
0.7	-4	0.0175224	
0.7	-3	0.0204974	
0.7	-2	0.0230237	
0.7	-1.5	0.0238336	
0.7	-1	0.0246178	
0.7	-0.5	0.0258293	
0.7	0	0.0275113	

0.8	-24	5.12902e-14	
0.8	-22	2.09005e-14	
0.8	-20	3.60468e-13	
0.8	-18	1.23713e-11	
0.8	-16	2.0906e-09	
0.8	-14	3.43357e-07	
0.8	-12	2.93754e-05	
0.8	-11	0.000161373	
0.8	-10	0.000581603	
0.8	-9	0.00155875	
0.8	-8	0.00331598	
0.8	-7	0.00599656	
0.8	-6	0.00942921	
0.8	-5	0.0132726	
0.8	-4	0.017075	
0.8	-3	0.0202393	
0.8	-2	0.022628	
0.8	-1.5	0.0237235	
0.8	-1	0.0248253	
0.8	-0.5	0.0262913	
0.8	0	0.0288711	

0.9	-24	9.2671e-14	
0.9	-22	3.29885e-14	
0.9	-20	2.25056e-12	
0.9	-18	2.56083e-10	
0.9	-16	1.25842e-08	
0.9	-14	8.85252e-07	
0.9	-12	4.26625e-05	
0.9	-11	0.000194082	
0.9	-10	0.000644954	
0.9	-9	0.00163898	
0.9	-8	0.00336391	
0.9	-7	0.00594989	
0.9	-6	0.00925892	
0.9	-5	0.0129695	
0.9	-4	0.0167061	
0.9	-3	0.0199277	
0.9	-2	0.0226446	
0.9	-1.5	0.0237072	
0.9	-1	0.0251463	
0.9	-0.5	0.0269202	
0.9	0	0.0297893	

1	-24	-4.5864e-15	
1	-22	3.94922e-13	
1	-20	2.14936e-11	
1	-18	7.92177e-10	
1	-16	3.40009e-08	
1	-14	1.87346e-06	
1	-12	5.76142e-05	
1	-11	0.000232107	
1	-10	0.00070376	
1	-9	0.00169657	
1	-8	0.00342921	
1	-7	0.00596659	
1	-6	0.00914923	
1	-5	0.0128114	
1	-4	0.0163779	
1	-3	0.0198163	
1	-2	0.0224652	
1	-1.5	0.0240101	
1	-1	0.0255864	
1	-0.5	0.0277045	
1	0	0.0309021	

1.2	-24	2.37134e-13	
1.2	-22	1.21371e-11	
1.2	-20	3.16945e-10	
1.2	-18	9.13758e-09	
1.2	-16	2.18616e-07	
1.2	-14	5.95619e-06	
1.2	-12	0.000100185	
1.2	-11	0.000323254	
1.2	-10	0.000839398	
1.2	-9	0.00186427	
1.2	-8	0.00354135	
1.2	-7	0.0059749	
1.2	-6	0.00905162	
1.2	-5	0.0125076	
1.2	-4	0.0160382	
1.2	-3	0.0193988	
1.2	-2	0.0227915	
1.2	-1.5	0.024757	
1.2	-1	0.027128	
1.2	-0.5	0.0301209	
1.2	0	0.0340678	

1.4	-24	1.06294e-11	
1.4	-22	1.89883e-10	
1.4	-20	3.39317e-09	
1.4	-18	5.38502e-08	
1.4	-16	9.7987e-07	
1.4	-14	1.43018e-05	
1.4	-12	0.000157324	
1.4	-11	0.000423246	
1.4	-10	0.000999082	
1.4	-9	0.00206244	
1.4	-8	0.00371982	
1.4	-7	0.00605563	
1.4	-6	0.0089771	
1.4	-5	0.0123213	
1.4	-4	0.015843	
1.4	-3	0.0194323	
1.4	-2	0.0234004	
1.4	-1.5	0.02576	
1.4	-1	0.0288916	
1.4	-0.5	0.0327966	
1.4	0	0.0375683	

1.6	-24	1.51181e-10	
1.6	-22	1.64884e-09	
1.6	-20	1.85757e-08	
1.6	-18	2.75322e-07	
1.6	-16	2.79035e-06	
1.6	-14	2.89908e-05	
1.6	-12	0.000230326	
1.6	-11	0.000546986	
1.6	-10	0.00118911	
1.6	-9	0.00227188	
1.6	-8	0.00392189	
1.6	-7	0.00618647	
1.6	-6	0.00903963	
1.6	-5	0.01229	
1.6	-4	0.0158702	
1.6	-3	0.019816	
1.6	-2	0.0247043	
1.6	-1.5	0.0277395	
1.6	-1	0.0313041	
1.6	-0.5	0.0359137	
1.6	0	0.0417075	

1.8	-24	8.72154e-10	
1.8	-22	9.22265e-09	
1.8	-20	8.49467e-08	
1.8	-18	7.5594e-07	
1.8	-16	6.77508e-06	
1.8	-14	5.17881e-05	
1.8	-12	0.000321855	
1.8	-11	0.000689901	
1.8	-10	0.00138812	
1.8	-9	0.00250818	
1.8	-8	0.00416682	
1.8	-7	0.00640962	
1.8	-6	0.00920614	
1.8	-5	0.0125304	
1.8	-4	0.016316	
1.8	-3	0.0207521	
1.8	-2	0.026589	
1.8	-1.5	0.0302717	
1.8	-1	0.0345113	
1.8	-0.5	0.0398881	
1.8	0	0.0466687	

2	-24	4.94545e-09	
2	-22	3.83061e-08	
2	-20	2.8097e-07	
2	-18	2.01001e-06	
2	-16	1.41068e-05	
2	-14	8.59067e-05	
2	-12	0.000426638	
2	-11	0.000854556	
2	-10	0.00159994	
2	-9	0.00276472	
2	-8	0.0044526	
2	-7	0.00671252	
2	-6	0.00954436	
2	-5	0.0129831	
2	-4	0.0170846	
2	-3	0.0221883	
2	-2	0.0287079	
2	-1.5	0.0330799	
2	-1	0.038216	
2	-0.5	0.0443611	
2	0	0.052008	

2.2	-24	2.03615e-08	
2.2	-22	1.28156e-07	
2.2	-20	8.01663e-07	
2.2	-18	4.58671e-06	
2.2	-16	2.5479e-05	
2.2	-14	0.000130354	
2.2	-12	0.000551794	
2.2	-11	0.00104312	
2.2	-10	0.00184695	
2.2	-9	0.00308009	
2.2	-8	0.00480046	
2.2	-7	0.00711307	
2.2	-6	0.0100416	
2.2	-5	0.013664	
2.2	-4	0.018199	
2.2	-3	0.0239013	
2.2	-2	0.0315101	
2.2	-1.5	0.0363363	
2.2	-1	0.0422075	
2.2	-0.5	0.0490999	
2.2	0	0.0570652	

2.4	-24	6.58544e-08	
2.4	-22	3.68668e-07	
2.4	-20	1.8208e-06	
2.4	-18	8.92221e-06	
2.4	-16	4.34241e-05	
2.4	-14	0.000188762	
2.4	-12	0.000702754	
2.4	-11	0.00125439	
2.4	-10	0.00213202	
2.4	-9	0.00342969	
2.4	-8	0.00522375	
2.4	-7	0.00762373	
2.4	-6	0.010719	
2.4	-5	0.0146186	
2.4	-4	0.0195717	
2.4	-3	0.0259853	
2.4	-2	0.0344618	
2.4	-1.5	0.039932	
2.4	-1	0.0461441	
2.4	-0.5	0.0535731	
2.4	0	0.0622772	

2.6	-24	1.99329e-07	
2.6	-22	8.53335e-07	
2.6	-20	3.81167e-06	
2.6	-18	1.63142e-05	
2.6	-16	6.87703e-05	
2.6	-14	0.000263246	
2.6	-12	0.000873794	
2.6	-11	0.00150235	
2.6	-10	0.0024664	
2.6	-9	0.00383976	
2.6	-8	0.00576215	
2.6	-7	0.00830347	
2.6	-6	0.0116103	
2.6	-5	0.0158697	
2.6	-4	0.02128	
2.6	-3	0.0284199	
2.6	-2	0.0379362	
2.6	-1.5	0.0437817	
2.6	-1	0.0506629	
2.6	-0.5	0.058617	
2.6	0	0.0679171	

2.8	-24	4.66121e-07	
2.8	-22	1.76714e-06	
2.8	-20	7.11677e-06	
2.8	-18	2.77895e-05	
2.8	-16	0.000104287	
2.8	-14	0.000355883	
2.8	-12	0.00108117	
2.8	-11	0.00178779	
2.8	-10	0.00284438	
2.8	-9	0.00434256	
2.8	-8	0.00639635	
2.8	-7	0.00913644	
2.8	-6	0.0127064	
2.8	-5	0.0173267	
2.8	-4	0.0233311	
2.8	-3	0.0311795	
2.8	-2	0.0414486	
2.8	-1.5	0.0477507	
2.8	-1	0.0551849	
2.8	-0.5	0.0634074	
2.8	0	0.0733123	

3	-24	9.23685e-07	
3	-22	3.42587e-06	
3	-20	1.24993e-05	
3	-18	4.47251e-05	
3	-16	0.000151724	
3	-14	0.000474082	
3	-12	0.00132953	
3	-11	0.00212655	
3	-10	0.00328435	
3	-9	0.00492373	
3	-8	0.00715557	
3	-7	0.0101206	
3	-6	0.014011	
3	-5	0.0190462	
3	-4	0.0255872	
3	-3	0.0340923	
3	-2	0.0452791	
3	-1.5	0.0519894	
3	-1	0.0596772	
3	-0.5	0.0685478	
3	0	0.0784613	

3.2	-24	1.85293e-06	
3.2	-22	6.28186e-06	
3.2	-20	2.10796e-05	
3.2	-18	6.8901e-05	
3.2	-16	0.000213421	
3.2	-14	0.000616354	
3.2	-12	0.00161813	
3.2	-11	0.00251963	
3.2	-10	0.00380759	
3.2	-9	0.00559998	
3.2	-8	0.00804441	
3.2	-7	0.0112767	
3.2	-6	0.0154819	
3.2	-5	0.0210015	
3.2	-4	0.0280957	
3.2	-3	0.0371539	
3.2	-2	0.0490871	
3.2	-1.5	0.056173	
3.2	-1	0.0641991	
3.2	-0.5	0.0734135	
3.2	0	0.0838469	

3.4	-24	3.45286e-06	
3.4	-22	1.07896e-05	
3.4	-20	3.3723e-05	
3.4	-18	0.000101647	
3.4	-16	0.000292418	
3.4	-14	0.000789666	
3.4	-12	0.00196352	
3.4	-11	0.00298058	
3.4	-10	0.00441645	
3.4	-9	0.00639207	
3.4	-8	0.00905859	
3.4	-7	0.0125769	
3.4	-6	0.017139	
3.4	-5	0.0230786	
3.4	-4	0.0307013	
3.4	-3	0.0405026	
3.4	-2	0.0530996	
3.4	-1.5	0.0604019	
3.4	-1	0.0687862	
3.4	-0.5	0.0782763	
3.4	0	0.0888397	

3.6	-24	6.05706e-06	
3.6	-22	1.77747e-05	
3.6	-20	5.16669e-05	
3.6	-18	0.000145982	
3.6	-16	0.000393383	
3.6	-14	0.000998881	
3.6	-12	0.00235471	
3.6	-11	0.00350667	
3.6	-10	0.0051051	
3.6	-9	0.00728883	
3.6	-8	0.010195	
3.6	-7	0.0140215	
3.6	-6	0.0189832	
3.6	-5	0.0253481	
3.6	-4	0.0335208	
3.6	-3	0.0438914	
3.6	-2	0.0570626	
3.6	-1.5	0.0647366	
3.6	-1	0.0734309	
3.6	-0.5	0.0831048	
3.6	0	0.0938751	

3.8	-24	1.01338e-05	
3.8	-22	2.81605e-05	
3.8	-20	7.66262e-05	
3.8	-18	0.000204162	
3.8	-16	0.000518747	
3.8	-14	0.00124938	
3.8	-12	0.00281534	
3.8	-11	0.00411155	
3.8	-10	0.00589375	
3.8	-9	0.00828812	
3.8	-8	0.0114636	
3.8	-7	0.0156091	
3.8	-6	0.0208935	
3.8	-5	0.0277533	
3.8	-4	0.0363973	
3.8	-3	0.0473219	
3.8	-2	0.0609783	
3.8	-1.5	0.0689556	
3.8	-1	0.0778281	
3.8	-0.5	0.0878496	
3.8	0	0.0987657	

4	-24	1.62663e-05	
4	-22	4.28083e-05	
4	-20	0.000110537	
4	-18	0.000278433	
4	-16	0.000672501	
4	-14	0.0015457	
4	-12	0.00334239	
4	-11	0.00479457	
4	-10	0.00677198	
4	-9	0.00939495	
4	-8	0.0128461	
4	-7	0.0173186	
4	-6	0.0230196	
4	-5	0.0302688	
4	-4	0.0393809	
4	-3	0.0507202	
4	-2	0.0648878	
4	-1.5	0.0732225	
4	-1	0.0822749	
4	-0.5	0.0923033	
4	0	0.103388	

4.2	-24	2.52164e-05	
4.2	-22	6.31316e-05	
4.2	-20	0.000155203	
4.2	-18	0.000371915	
4.2	-16	0.000857739	
4.2	-14	0.00188868	
4.2	-12	0.00393785	
4.2	-11	0.00555925	
4.2	-10	0.00773802	
4.2	-9	0.0106017	
4.2	-8	0.0143465	
4.2	-7	0.0191138	
4.2	-6	0.0252256	
4.2	-5	0.0328935	
4.2	-4	0.04246	
4.2	-3	0.0542289	
4.2	-2	0.0687748	
4.2	-1.5	0.0771699	
4.2	-1	0.0862795	
4.2	-0.5	0.096362	
4.2	0	0.107384	

4.4	-24	3.77635e-05	
4.4	-22	9.06826e-05	
4.4	-20	0.0002134	
4.4	-18	0.000487654	
4.4	-16	0.00107816	
4.4	-14	0.00228445	
4.4	-12	0.00460243	
4.4	-11	0.00640477	
4.4	-10	0.00879597	
4.4	-9	0.0119088	
4.4	-8	0.0159278	
4.4	-7	0.0210674	
4.4	-6	0.0274917	
4.4	-5	0.0355281	
4.4	-4	0.0454961	
4.4	-3	0.057756	
4.4	-2	0.0725975	
4.4	-1.5	0.0810283	
4.4	-1	0.0904631	
4.4	-0.5	0.100708	
4.4	0	0.111884	

4.6	-24	5.50181e-05	
4.6	-22	0.000126473	
4.6	-20	0.000285896	
4.6	-18	0.000627508	
4.6	-16	0.00133618	
4.6	-14	0.0027342	
4.6	-12	0.00534297	
4.6	-11	0.00733373	
4.6	-10	0.00993864	
4.6	-9	0.0133132	
4.6	-8	0.0176249	
4.6	-7	0.0230794	
4.6	-6	0.0298838	
4.6	-5	0.0382953	
4.6	-4	0.0486926	
4.6	-3	0.061195	
4.6	-2	0.0764488	
4.6	-1.5	0.0851361	
4.6	-1	0.0946437	
4.6	-0.5	0.104817	
4.6	0	0.115951	

4.8	-24	7.81323e-05	
4.8	-22	0.000172671	
4.8	-20	0.000375375	
4.8	-18	0.00079543	
4.8	-16	0.00163533	
4.8	-14	0.00323983	
4.8	-12	0.00615435	
4.8	-11	0.00834115	
4.8	-10	0.0111698	
4.8	-9	0.0147977	
4.8	-8	0.0193899	
4.8	-7	0.0251719	
4.8	-6	0.0322858	
4.8	-5	0.0411134	
4.8	-4	0.0518081	
4.8	-3	0.0645892	
4.8	-2	0.080044	
4.8	-1.5	0.0888622	
4.8	-1	0.0984041	
4.8	-0.5	0.108812	
4.8	0	0.119964	

5	-24	0.000108189	
5	-22	0.000230879	
5	-20	0.000484841	
5	-18	0.000993786	
5	-16	0.001978	
5	-14	0.00380406	
5	-12	0.00703858	
5	-11	0.00942213	
5	-10	0.0124779	
5	-9	0.0163706	
5	-8	0.0212252	
5	-7	0.027323	
5	-6	0.0347886	
5	-5	0.0438208	
5	-4	0.0547881	
5	-3	0.0680758	
5	-2	0.0836822	
5	-1.5	0.0924	
5	-1	0.101968	
5	-0.5	0.112257	
5	0	0.123456	

5.2	-24	0.000146643	
5.2	-22	0.00030342	
5.2	-20	0.000616367	
5.2	-18	0.00122306	
5.2	-16	0.00236635	
5.2	-14	0.00442675	
5.2	-12	0.00799185	
5.2	-11	0.0105775	
5.2	-10	0.0138635	
5.2	-9	0.0179942	
5.2	-8	0.0231545	
5.2	-7	0.0295287	
5.2	-6	0.0372741	
5.2	-5	0.0466762	
5.2	-4	0.057893	
5.2	-3	0.0713444	
5.2	-2	0.0872137	
5.2	-1.5	0.0963077	
5.2	-1	0.105739	
5.2	-0.5	0.116066	
5.2	0	0.127213	

5.4	-24	0.000194872	
5.4	-22	0.000390972	
5.4	-20	0.000771271	
5.4	-18	0.00148876	
5.4	-16	0.00279939	
5.4	-14	0.0051062	
5.4	-12	0.00901352	
5.4	-11	0.0118034	
5.4	-10	0.0153205	
5.4	-9	0.0197009	
5.4	-8	0.0251284	
5.4	-7	0.0317703	
5.4	-6	0.0398721	
5.4	-5	0.0495168	
5.4	-4	0.0610491	
5.4	-3	0.0745865	
5.4	-2	0.0906247	
5.4	-1.5	0.0995709	
5.4	-1	0.109053	
5.4	-0.5	0.119441	
5.4	0	0.130433	

5.6	-24	0.000254495	
5.6	-22	0.000496493	
5.6	-20	0.000951935	
5.6	-18	0.00178966	
5.6	-16	0.00328084	
5.6	-14	0.0058459	
5.6	-12	0.0100867	
5.6	-11	0.0130802	
5.6	-10	0.0168304	
5.6	-9	0.0214559	
5.6	-8	0.0271671	
5.6	-7	0.0340448	
5.6	-6	0.042333	
5.6	-5	0.0523003	
5.6	-4	0.0639984	
5.6	-3	0.0778961	
5.6	-2	0.093841	
5.6	-1.5	0.10289	
5.6	-1	0.112513	
5.6	-0.5	0.122814	
5.6	0	0.133731	

5.8	-24	0.000326424	
5.8	-22	0.000620599	
5.8	-20	0.00115992	
5.8	-18	0.00212716	
5.8	-16	0.00380986	
5.8	-14	0.00663902	
5.8	-12	0.0112245	
5.8	-11	0.0144248	
5.8	-10	0.0184057	
5.8	-9	0.0232617	
5.8	-8	0.0292204	
5.8	-7	0.0363682	
5.8	-6	0.0449024	
5.8	-5	0.0550916	
5.8	-4	0.0669951	
5.8	-3	0.0809644	
5.8	-2	0.0971032	
5.8	-1.5	0.106175	
5.8	-1	0.115579	
5.8	-0.5	0.126042	
5.8	0	0.136876	

6	-24	0.000412626	
6	-22	0.000765566	
6	-20	0.00139717	
6	-18	0.00250452	
6	-16	0.00438709	
6	-14	0.00749349	
6	-12	0.0124342	
6	-11	0.0158415	
6	-10	0.0200324	
6	-9	0.0251103	
6	-8	0.0313116	
6	-7	0.0387048	
6	-6	0.0474897	
6	-5	0.057832	
6	-4	0.0699365	
6	-3	0.0840626	
6	-2	0.100188	
6	-1.5	0.109245	
6	-1	0.11876	
6	-0.5	0.129058	
6	0	0.139864	

6.2	-24	0.00051407	
6.2	-22	0.000932565	
6.2	-20	0.00166555	
6.2	-18	0.00292059	
6.2	-16	0.00501297	
6.2	-14	0.0083958	
6.2	-12	0.0136808	
6.2	-11	0.0172812	
6.2	-10	0.0216906	
6.2	-9	0.0270156	
6.2	-8	0.0333971	
6.2	-7	0.0410508	
6.2	-6	0.0499933	
6.2	-5	0.0605759	
6.2	-4	0.072866	
6.2	-3	0.0868983	
6.2	-2	0.103196	
6.2	-1.5	0.112191	
6.2	-1	0.121605	
6.2	-0.5	0.13178	
6.2	0	0.142471	

6.4	-24	0.00063252	
6.4	-22	0.00112292	
6.4	-20	0.00196482	
6.4	-18	0.00337533	
6.4	-16	0.005685	
6.4	-14	0.0093515	
6.4	-12	0.0149899	
6.4	-11	0.0187826	
6.4	-10	0.0234002	
6.4	-9	0.0289257	
6.4	-8	0.0355464	
6.4	-7	0.0433871	
6.4	-6	0.0525759	
6.4	-5	0.0632693	
6.4	-4	0.0757049	
6.4	-3	0.0899069	
6.4	-2	0.106003	
6.4	-1.5	0.11488	
6.4	-1	0.1244	
6.4	-0.5	0.134433	
6.4	0	0.14502	

6.6	-24	0.000768873	
6.6	-22	0.00133839	
6.6	-20	0.00229592	
6.6	-18	0.0038715	
6.6	-16	0.0064033	
6.6	-14	0.0103492	
6.6	-12	0.0163379	
6.6	-11	0.0203237	
6.6	-10	0.0251338	
6.6	-9	0.0308493	
6.6	-8	0.037698	
6.6	-7	0.0457675	
6.6	-6	0.0551049	
6.6	-5	0.0658965	
6.6	-4	0.0784221	
6.6	-3	0.0926751	
6.6	-2	0.108907	
6.6	-1.5	0.117799	
6.6	-1	0.127006	
6.6	-0.5	0.137002	
6.6	0	0.147444	

6.8	-24	0.000924635	
6.8	-22	0.00157933	
6.8	-20	0.00266036	
6.8	-18	0.00440688	
6.8	-16	0.00716328	
6.8	-14	0.0113962	
6.8	-12	0.0177188	
6.8	-11	0.0218938	
6.8	-10	0.0269109	
6.8	-9	0.0328409	
6.8	-8	0.0398329	
6.8	-7	0.0481061	
6.8	-6	0.0576468	
6.8	-5	0.0685755	
6.8	-4	0.0812604	
6.8	-3	0.095514	
6.8	-2	0.111803	
6.8	-1.5	0.12064	
6.8	-1	0.129932	
6.8	-0.5	0.139917	
6.8	0	0.150306	

7	-24	0.00110065	
7	-22	0.00184699	
7	-20	0.00305764	
7	-18	0.00498079	
7	-16	0.00797258	
7	-14	0.0124859	
7	-12	0.019141	
7	-11	0.0235225	
7	-10	0.0287052	
7	-9	0.0348471	
7	-8	0.0420134	
7	-7	0.050386	
7	-6	0.0600982	
7	-5	0.0711915	
7	-4	0.0839518	
7	-3	0.0982266	
7	-2	0.11445	
7	-1.5	0.123427	
7	-1	0.132599	
7	-0.5	0.142361	
7	0	0.152686	

7.2	-24	0.00129794	
7.2	-22	0.00214216	
7.2	-20	0.00348909	
7.2	-18	0.00559407	
7.2	-16	0.00881373	
7.2	-14	0.0136086	
7.2	-12	0.0206045	
7.2	-11	0.0251597	
7.2	-10	0.030516	
7.2	-9	0.036801	
7.2	-8	0.0441704	
7.2	-7	0.0526798	
7.2	-6	0.0625785	
7.2	-5	0.073805	
7.2	-4	0.0864927	
7.2	-3	0.100903	
7.2	-2	0.117007	
7.2	-1.5	0.125749	
7.2	-1	0.134869	
7.2	-0.5	0.144635	
7.2	0	0.154816	

7.4	-24	0.00151766	
7.4	-22	0.00246546	
7.4	-20	0.00395384	
7.4	-18	0.00624674	
7.4	-16	0.00970211	
7.4	-14	0.0147841	
7.4	-12	0.0220971	
7.4	-11	0.0268094	
7.4	-10	0.032314	
7.4	-9	0.0388043	
7.4	-8	0.0463529	
7.4	-7	0.0549674	
7.4	-6	0.064951	
7.4	-5	0.0762868	
7.4	-4	0.0891491	
7.4	-3	0.10338	
7.4	-2	0.119499	
7.4	-1.5	0.128271	
7.4	-1	0.137341	
7.4	-0.5	0.146989	
7.4	0	0.157054	

7.6	-24	0.00175959	
7.6	-22	0.00281676	
7.6	-20	0.00445184	
7.6	-18	0.00693888	
7.6	-16	0.0106317	
7.6	-14	0.0159957	
7.6	-12	0.0236102	
7.6	-11	0.0285007	
7.6	-10	0.0341649	
7.6	-9	0.0408008	
7.6	-8	0.0484657	
7.6	-7	0.0572687	
7.6	-6	0.0673244	
7.6	-5	0.0786952	
7.6	-4	0.0915662	
7.6	-3	0.10595	
7.6	-2	0.121927	
7.6	-1.5	0.130582	
7.6	-1	0.139599	
7.6	-0.5	0.149171	
7.6	0	0.15915	

7.8	-24	0.00202496	
7.8	-22	0.00319726	
7.8	-20	0.00498408	
7.8	-18	0.00766355	
7.8	-16	0.0115898	
7.8	-14	0.017221	
7.8	-12	0.0251586	
7.8	-11	0.0301774	
7.8	-10	0.0360279	
7.8	-9	0.042805	
7.8	-8	0.0505816	
7.8	-7	0.0594835	
7.8	-6	0.0696632	
7.8	-5	0.0811467	
7.8	-4	0.0939449	
7.8	-3	0.108292	
7.8	-2	0.124276	
7.8	-1.5	0.132919	
7.8	-1	0.141868	
7.8	-0.5	0.151332	
7.8	0	0.161205	

8	-24	0.00231471	
8	-22	0.00360577	
8	-20	0.00554706	
8	-18	0.00842368	
8	-16	0.0125857	
8	-14	0.0184949	
8	-12	0.0267085	
8	-11	0.031883	
8	-10	0.0378828	
8	-9	0.0448051	
8	-8	0.0527382	
8	-7	0.061759	
8	-6	0.0719327	
8	-5	0.0834674	
8	-4	0.0964006	
8	-3	0.110665	
8	-2	0.126471	
8	-1.5	0.134988	
8	-1	0.143924	
8	-0.5	0.153235	
8	0	0.162989	

8.2	-24	0.00262878	
8.2	-22	0.00404155	
8.2	-20	0.00614228	
8.2	-18	0.00921267	
8.2	-16	0.0136121	
8.2	-14	0.0197821	
8.2	-12	0.028283	
8.2	-11	0.033599	
8.2	-10	0.0397358	
8.2	-9	0.0467674	
8.2	-8	0.0548294	
8.2	-7	0.0639735	
8.2	-6	0.0742507	
8.2	-5	0.0857323	
8.2	-4	0.0986374	
8.2	-3	0.113049	
8.2	-2	0.128672	
8.2	-1.5	0.13718	
8.2	-1	0.146004	
8.2	-0.5	0.1552	
8.2	0	0.164892	

8.4	-24	0.00296687	
8.4	-22	0.00450666	
8.4	-20	0.00676846	
8.4	-18	0.0100342	
8.4	-16	0.0146708	
8.4	-14	0.0211083	
8.4	-12	0.0298879	
8.4	-11	0.0353366	
8.4	-10	0.041583	
8.4	-9	0.048719	
8.4	-8	0.056881	
8.4	-7	0.0661869	
8.4	-6	0.0764652	
8.4	-5	0.0879912	
8.4	-4	0.100886	
8.4	-3	0.115161	
8.4	-2	0.130885	
8.4	-1.5	0.139247	
8.4	-1	0.147888	
8.4	-0.5	0.157044	
8.4	0	0.16655	

8.6	-24	0.00332863	
8.6	-22	0.00499877	
8.6	-20	0.00742607	
8.6	-18	0.010894	
8.6	-16	0.0157584	
8.6	-14	0.0224374	
8.6	-12	0.0314833	
8.6	-11	0.0370765	
8.6	-10	0.043451	
8.6	-9	0.0507108	
8.6	-8	0.058963	
8.6	-7	0.0683118	
8.6	-6	0.0786729	
8.6	-5	0.09032	
8.6	-4	0.10304	
8.6	-3	0.117301	
8.6	-2	0.132927	
8.6	-1.5	0.141208	
8.6	-1	0.149812	
8.6	-0.5	0.158787	
8.6	0	0.16807	

8.8	-24	0.00371558	
8.8	-22	0.00552051	
8.8	-20	0.00810915	
8.8	-18	0.0117749	
8.8	-16	0.0168633	
8.8	-14	0.0237983	
8.8	-12	0.033102	
8.8	-11	0.0388169	
8.8	-10	0.0453044	
8.8	-9	0.0526686	
8.8	-8	0.0610109	
8.8	-7	0.0703734	
8.8	-6	0.0808586	
8.8	-5	0.0924507	
8.8	-4	0.10532	
8.8	-3	0.119365	
8.8	-2	0.134874	
8.8	-1.5	0.143048	
8.8	-1	0.151738	
8.8	-0.5	0.160566	
8.8	0	0.169845	

9	-24	0.00412684	
9	-22	0.00606766	
9	-20	0.00882502	
9	-18	0.012681	
9	-16	0.0180041	
9	-14	0.0251751	
9	-12	0.0346871	
9	-11	0.0405416	
9	-10	0.0471586	
9	-9	0.0546113	
9	-8	0.0630033	
9	-7	0.0724479	
9	-6	0.0829595	
9	-5	0.094563	
9	-4	0.107411	
9	-3	0.121445	
9	-2	0.136751	
9	-1.5	0.144889	
9	-1	0.15342	
9	-0.5	0.162297	
9	0	0.171451	

9.2	-24	0.00456303	
9.2	-22	0.00664031	
9.2	-20	0.00956594	
9.2	-18	0.0136225	
9.2	-16	0.0191509	
9.2	-14	0.0265668	
9.2	-12	0.036327	
9.2	-11	0.0422863	
9.2	-10	0.0489857	
9.2	-9	0.0565499	
9.2	-8	0.0649916	
9.2	-7	0.074527	
9.2	-6	0.0849731	
9.2	-5	0.0967395	
9.2	-4	0.109466	
9.2	-3	0.123363	
9.2	-2	0.138731	
9.2	-1.5	0.14683	
9.2	-1	0.155224	
9.2	-0.5	0.163969	
9.2	0	0.173113	

9.4	-24	0.00502226	
9.4	-22	0.0072403	
9.4	-20	0.0103366	
9.4	-18	0.0145843	
9.4	-16	0.0203324	
9.4	-14	0.0279755	
9.4	-12	0.0379446	
9.4	-11	0.0440067	
9.4	-10	0.0508144	
9.4	-9	0.0584868	
9.4	-8	0.0669421	
9.4	-7	0.076525	
9.4	-6	0.0870527	
9.4	-5	0.0986704	
9.4	-4	0.111463	
9.4	-3	0.125337	
9.4	-2	0.140497	
9.4	-1.5	0.148416	
9.4	-1	0.156718	
9.4	-0.5	0.165401	
9.4	0	0.1744	

9.6	-24	0.00550568	
9.6	-22	0.00786586	
9.6	-20	0.0111264	
9.6	-18	0.0155682	
9.6	-16	0.0215184	
9.6	-14	0.0293892	
9.6	-12	0.0395758	
9.6	-11	0.0456964	
9.6	-10	0.0526193	
9.6	-9	0.0603598	
9.6	-8	0.0689843	
9.6	-7	0.0785126	
9.6	-6	0.0890712	
9.6	-5	0.100708	
9.6	-4	0.113446	
9.6	-3	0.127281	
9.6	-2	0.142244	
9.6	-1.5	0.150136	
9.6	-1	0.158468	
9.6	-0.5	0.167022	
9.6	0	0.175984	

9.8	-24	0.00601368	
9.8	-22	0.00851447	
9.8	-20	0.0119429	
9.8	-18	0.0165794	
9.8	-16	0.0227226	
9.8	-14	0.0308157	
9.8	-12	0.0412225	
9.8	-11	0.0474173	
9.8	-10	0.0543987	
9.8	-9	0.0622093	
9.8	-8	0.0708822	
9.8	-7	0.0804306	
9.8	-6	0.0910542	
9.8	-5	0.102591	
9.8	-4	0.115333	
9.8	-3	0.12914	
9.8	-2	0.143977	
9.8	-1.5	0.151942	
9.8	-1	0.160066	
9.8	-0.5	0.168525	
9.8	0	0.177405	

10	-24	0.00654456	
10	-22	0.00918814	
10	-20	0.012779	
10	-18	0.0176062	
10	-16	0.0239416	
10	-14	0.032245	
10	-12	0.0428443	
10	-11	0.0491624	
10	-10	0.0562208	
10	-9	0.0640453	
10	-8	0.0728274	
10	-7	0.0824181	
10	-6	0.0929324	
10	-5	0.104533	
10	-4	0.117081	
10	-3	0.130817	
10	-2	0.14563	
10	-1.5	0.153532	
10	-1	0.161652	
10	-0.5	0.170051	
10	0	0.178695	

10.2	-24	0.00709738	
10.2	-22	0.00988345	
10.2	-20	0.0136456	
10.2	-18	0.0186501	
10.2	-16	0.0251864	
10.2	-14	0.0336687	
10.2	-12	0.0444687	
10.2	-11	0.0508217	
10.2	-10	0.0580236	
10.2	-9	0.0659321	
10.2	-8	0.0746631	
10.2	-7	0.0843333	
10.2	-6	0.0948067	
10.2	-5	0.10644	
10.2	-4	0.119061	
10.2	-3	0.1326	
10.2	-2	0.147226	
10.2	-1.5	0.154913	
10.2	-1	0.162937	
10.2	-0.5	0.17126	
10.2	0	0.179743	

10.4	-24	0.00766817	
10.4	-22	0.010599	
10.4	-20	0.0145263	
10.4	-18	0.0197145	
10.4	-16	0.0264407	
10.4	-14	0.0351026	
10.4	-12	0.046088	
10.4	-11	0.0525046	
10.4	-10	0.0597057	
10.4	-9	0.0677131	
10.4	-8	0.0765042	
10.4	-7	0.0862422	
10.4	-6	0.0967816	
10.4	-5	0.108237	
10.4	-4	0.12075	
10.4	-3	0.134304	
10.4	-2	0.148875	
10.4	-1.5	0.156499	
10.4	-1	0.164431	
10.4	-0.5	0.172613	
10.4	0	0.181054	

10.6	-24	0.00826202	
10.6	-22	0.0113361	
10.6	-20	0.0154295	
10.6	-18	0.020787	
10.6	-16	0.0277023	
10.6	-14	0.0365319	
10.6	-12	0.0476865	
10.6	-11	0.0541878	
10.6	-10	0.0615046	
10.6	-9	0.0695433	
10.6	-8	0.0783418	
10.6	-7	0.0880597	
10.6	-6	0.0986336	
10.6	-5	0.110074	
10.6	-4	0.122509	
10.6	-3	0.135935	
10.6	-2	0.150389	
10.6	-1.5	0.157973	
10.6	-1	0.165825	
10.6	-0.5	0.173944	
10.6	0	0.182307	

10.8	-24	0.00887615	
10.8	-22	0.0120953	
10.8	-20	0.0163433	
10.8	-18	0.0218789	
10.8	-16	0.0289794	
10.8	-14	0.0380001	
10.8	-12	0.0492854	
10.8	-11	0.0558985	
10.8	-10	0.0632004	
10.8	-9	0.0713195	
10.8	-8	0.0801683	
10.8	-7	0.089799	
10.8	-6	0.100429	
10.8	-5	0.111875	
10.8	-4	0.12417	
10.8	-3	0.137557	
10.8	-2	0.151818	
10.8	-1.5	0.159325	
10.8	-1	0.167156	
10.8	-0.5	0.175096	
10.8	0	0.183366	

11	-24	0.00951124	
11	-22	0.0128725	
11	-20	0.0172814	
11	-18	0.022986	
11	-16	0.0302605	
11	-14	0.0394392	
11	-12	0.0508758	
11	-11	0.0575654	
11	-10	0.0649043	
11	-9	0.07304	
11	-8	0.081949	
11	-7	0.0916047	
11	-6	0.102181	
11	-5	0.11359	
11	-4	0.125907	
11	-3	0.139141	
11	-2	0.153271	
11	-1.5	0.160651	
11	-1	0.168395	
11	-0.5	0.176299	
11	0	0.184473	

11.2	-24	0.0101669	
11.2	-22	0.0136651	
11.2	-20	0.0182304	
11.2	-18	0.0240963	
11.2	-16	0.0315328	
11.2	-14	0.0409045	
11.2	-12	0.0525076	
11.2	-11	0.0591886	
11.2	-10	0.0665752	
11.2	-9	0.0747948	
11.2	-8	0.0836687	
11.2	-7	0.093389	
11.2	-6	0.103827	
11.2	-5	0.11527	
11.2	-4	0.127542	
11.2	-3	0.140606	
11.2	-2	0.154703	
11.2	-1.5	0.162068	
11.2	-1	0.169692	
11.2	-0.5	0.177527	
11.2	0	0.185595	

11.4	-24	0.0108397	
11.4	-22	0.0144783	
11.4	-20	0.0191981	
11.4	-18	0.0252295	
11.4	-16	0.0328279	
11.4	-14	0.0423455	
11.4	-12	0.054062	
11.4	-11	0.0608337	
11.4	-10	0.0682741	
11.4	-9	0.0764281	
11.4	-8	0.0852973	
11.4	-7	0.095113	
11.4	-6	0.105557	
11.4	-5	0.1169	
11.4	-4	0.129095	
11.4	-3	0.14217	
11.4	-2	0.156116	
11.4	-1.5	0.163372	
11.4	-1	0.170941	
11.4	-0.5	0.178624	
11.4	0	0.186606	

11.6	-24	0.0115267	
11.6	-22	0.0153071	
11.6	-20	0.0201717	
11.6	-18	0.0263642	
11.6	-16	0.0341372	
11.6	-14	0.0437793	
11.6	-12	0.0556167	
11.6	-11	0.0624495	
11.6	-10	0.0699501	
11.6	-9	0.078129	
11.6	-8	0.0870702	
11.6	-7	0.0967107	
11.6	-6	0.1072	
11.6	-5	0.118534	
11.6	-4	0.130577	
11.6	-3	0.143602	
11.6	-2	0.157378	
11.6	-1.5	0.164669	
11.6	-1	0.172072	
11.6	-0.5	0.179784	
11.6	0	0.187671	

11.8	-24	0.0122334	
11.8	-22	0.0161558	
11.8	-20	0.0211643	
11.8	-18	0.0275117	
11.8	-16	0.0354214	
11.8	-14	0.0451976	
11.8	-12	0.0571611	
11.8	-11	0.0640555	
11.8	-10	0.0715647	
11.8	-9	0.0797828	
11.8	-8	0.0887205	
11.8	-7	0.0983853	
11.8	-6	0.108866	
11.8	-5	0.120096	
11.8	-4	0.132214	
11.8	-3	0.144981	
11.8	-2	0.158712	
11.8	-1.5	0.165943	
11.8	-1	0.173248	
11.8	-0.5	0.180968	
11.8	0	0.188655	

12	-24	0.0129585	
12	-22	0.0170097	
12	-20	0.0221703	
12	-18	0.0286652	
12	-16	0.0367331	
12	-14	0.0466548	
12	-12	0.0587113	
12	-11	0.0656427	
12	-10	0.0731513	
12	-9	0.0814073	
12	-8	0.0903249	
12	-7	0.100008	
12	-6	0.110422	
12	-5	0.121647	
12	-4	0.133633	
12	-3	0.146503	
12	-2	0.16009	
12	-1.5	0.16724	
12	-1	0.174504	
12	-0.5	0.181973	
12	0	0.189689	

12.4	-24	0.0144499	
12.4	-22	0.0187615	
12.4	-20	0.0242181	
12.4	-18	0.030987	
12.4	-16	0.0393274	
12.4	-14	0.0494976	
12.4	-12	0.0617411	
12.4	-11	0.0687646	
12.4	-10	0.0763597	
12.4	-9	0.0845802	
12.4	-8	0.093507	
12.4	-7	0.103169	
12.4	-6	0.113484	
12.4	-5	0.124613	
12.4	-4	0.136419	
12.4	-3	0.14907	
12.4	-2	0.162377	
12.4	-1.5	0.169325	
12.4	-1	0.176457	
12.4	-0.5	0.183823	
12.4	0	0.191353	

12.8	-24	0.0159963	
12.8	-22	0.0205739	
12.8	-20	0.0262821	
12.8	-18	0.0333244	
12.8	-16	0.0419196	
12.8	-14	0.0523094	
12.8	-12	0.0647192	
12.8	-11	0.071763	
12.8	-10	0.0794491	
12.8	-9	0.0876929	
12.8	-8	0.096628	
12.8	-7	0.10619	
12.8	-6	0.116493	
12.8	-5	0.127474	
12.8	-4	0.139156	
12.8	-3	0.151582	
12.8	-2	0.164692	
12.8	-1.5	0.171486	
12.8	-1	0.178547	
12.8	-0.5	0.185697	
12.8	0	0.193128	

13.2	-24	0.0175959	
13.2	-22	0.0224158	
13.2	-20	0.0283695	
13.2	-18	0.0356734	
13.2	-16	0.0444962	
13.2	-14	0.0550671	
13.2	-12	0.0676217	
13.2	-11	0.0747191	
13.2	-10	0.082424	
13.2	-9	0.0907558	
13.2	-8	0.0996081	
13.2	-7	0.109109	
13.2	-6	0.119366	
13.2	-5	0.130279	
13.2	-4	0.141789	
13.2	-3	0.153984	
13.2	-2	0.166928	
13.2	-1.5	0.173575	
13.2	-1	0.180451	
13.2	-0.5	0.187539	
13.2	0	0.194795	

13.6	-24	0.0192307	
13.6	-22	0.0242934	
13.6	-20	0.0305042	
13.6	-18	0.0380396	
13.6	-16	0.0470655	
13.6	-14	0.0578221	
13.6	-12	0.0705213	
13.6	-11	0.0776315	
13.6	-10	0.0853759	
13.6	-9	0.0936679	
13.6	-8	0.102519	
13.6	-7	0.111994	
13.6	-6	0.12208	
13.6	-5	0.13281	
13.6	-4	0.144239	
13.6	-3	0.156276	
13.6	-2	0.169023	
13.6	-1.5	0.175586	
13.6	-1	0.182348	
13.6	-0.5	0.189284	
13.6	0	0.19639	

14	-24	0.0209079	
14	-22	0.0262076	
14	-20	0.032628	
14	-18	0.0403866	
14	-16	0.0496188	
14	-14	0.0605301	
14	-12	0.0733878	
14	-11	0.0804941	
14	-10	0.0882233	
14	-9	0.0964191	
14	-8	0.105299	
14	-7	0.114701	
14	-6	0.124747	
14	-5	0.135367	
14	-4	0.146591	
14	-3	0.158446	
14	-2	0.17089	
14	-1.5	0.177343	
14	-1	0.18397	
14	-0.5	0.190761	
14	0	0.197768	

14.4	-24	0.0226281	
14.4	-22	0.0281435	
14.4	-20	0.034776	
14.4	-18	0.042722	
14.4	-16	0.0521482	
14.4	-14	0.0632033	
14.4	-12	0.0761046	
14.4	-11	0.0832717	
14.4	-10	0.090975	
14.4	-9	0.0992451	
14.4	-8	0.107933	
14.4	-7	0.117415	
14.4	-6	0.127254	
14.4	-5	0.137805	
14.4	-4	0.148874	
14.4	-3	0.16058	
14.4	-2	0.172933	
14.4	-1.5	0.179214	
14.4	-1	0.185729	
14.4	-0.5	0.192401	
14.4	0	0.199237	

14.8	-24	0.0243704	
14.8	-22	0.0300879	
14.8	-20	0.0369353	
14.8	-18	0.0450522	
14.8	-16	0.0546794	
14.8	-14	0.0658509	
14.8	-12	0.0787833	
14.8	-11	0.0860401	
14.8	-10	0.0936382	
14.8	-9	0.101919	
14.8	-8	0.110685	
14.8	-7	0.119946	
14.8	-6	0.129716	
14.8	-5	0.14018	
14.8	-4	0.151051	
14.8	-3	0.162533	
14.8	-2	0.174604	
14.8	-1.5	0.180793	
14.8	-1	0.187304	
14.8	-0.5	0.193735	
14.8	0	0.200442	

15.2	-24	0.0261427	
15.2	-22	0.0320417	
15.2	-20	0.0390718	
15.2	-18	0.0473766	
15.2	-16	0.0571275	
15.2	-14	0.0684334	
15.2	-12	0.0814345	
15.2	-11	0.0885902	
15.2	-10	0.0963233	
15.2	-9	0.10448	
15.2	-8	0.113201	
15.2	-7	0.122386	
15.2	-6	0.132115	
15.2	-5	0.142292	
15.2	-4	0.1531	
15.2	-3	0.164396	
15.2	-2	0.176224	
15.2	-1.5	0.182339	
15.2	-1	0.188732	
15.2	-0.5	0.195027	
15.2	0	0.201571	

15.6	-24	0.0279207	
15.6	-22	0.0340182	
15.6	-20	0.0412215	
15.6	-18	0.0496967	
15.6	-16	0.0595891	
15.6	-14	0.0709665	
15.6	-12	0.0840393	
15.6	-11	0.0912019	
15.6	-10	0.0988672	
15.6	-9	0.107032	
15.6	-8	0.115625	
15.6	-7	0.12474	
15.6	-6	0.134374	
15.6	-5	0.144583	
15.6	-4	0.155217	
15.6	-3	0.166326	
15.6	-2	0.178062	
15.6	-1.5	0.183976	
15.6	-1	0.190118	
15.6	-0.5	0.19638	
15.6	0	0.202784	

16	-24	0.029729	
16	-22	0.0359975	
16	-20	0.0433628	
16	-18	0.051973	
16	-16	0.0619663	
16	-14	0.0734933	
16	-12	0.0865799	
16	-11	0.0937741	
16	-10	0.101367	
16	-9	0.109457	
16	-8	0.118077	
16	-7	0.127058	
16	-6	0.13661	
16	-5	0.146633	
16	-4	0.157203	
16	-3	0.168159	
16	-2	0.179691	
16	-1.5	0.185545	
16	-1	0.191629	
16	-0.5	0.197766	
16	0	0.204123	

16.8	-24	0.0333719	
16.8	-22	0.039949	
16.8	-20	0.0476203	
16.8	-18	0.0564938	
16.8	-16	0.0666693	
16.8	-14	0.0782961	
16.8	-12	0.0914584	
16.8	-11	0.0985978	
16.8	-10	0.106208	
16.8	-9	0.114178	
16.8	-8	0.122621	
16.8	-7	0.131431	
16.8	-6	0.140776	
16.8	-5	0.150568	
16.8	-4	0.16081	
16.8	-3	0.17146	
16.8	-2	0.182604	
16.8	-1.5	0.188315	
16.8	-1	0.194127	
16.8	-0.5	0.200055	
16.8	0	0.206108	

17.6	-24	0.037017	
17.6	-22	0.0438871	
17.6	-20	0.0518277	
17.6	-18	0.0608996	
17.6	-16	0.0712413	
17.6	-14	0.0829036	
17.6	-12	0.0961093	
17.6	-11	0.103203	
17.6	-10	0.110679	
17.6	-9	0.118598	
17.6	-8	0.126902	
17.6	-7	0.135646	
17.6	-6	0.144765	
17.6	-5	0.154321	
17.6	-4	0.164237	
17.6	-3	0.174598	
17.6	-2	0.18534	
17.6	-1.5	0.190811	
17.6	-1	0.196454	
17.6	-0.5	0.202161	
17.6	0	0.208036	

18.4	-24	0.040701	
18.4	-22	0.047819	
18.4	-20	0.0559492	
18.4	-18	0.0651747	
18.4	-16	0.0756708	
18.4	-14	0.0873769	
18.4	-12	0.100469	
18.4	-11	0.107606	
18.4	-10	0.115034	
18.4	-9	0.122829	
18.4	-8	0.130988	
18.4	-7	0.139533	
18.4	-6	0.148438	
18.4	-5	0.157681	
18.4	-4	0.167403	
18.4	-3	0.177422	
18.4	-2	0.187931	
18.4	-1.5	0.193246	
18.4	-1	0.198721	
18.4	-0.5	0.20426	
18.4	0	0.209926	

19.2	-24	0.0443816	
19.2	-22	0.0517164	
19.2	-20	0.05999	
19.2	-18	0.0693879	
19.2	-16	0.0799158	
19.2	-14	0.0916167	
19.2	-12	0.104649	
19.2	-11	0.111642	
19.2	-10	0.119	
19.2	-9	0.126694	
19.2	-8	0.134769	
19.2	-7	0.143105	
19.2	-6	0.151957	
19.2	-5	0.16094	
19.2	-4	0.170407	
19.2	-3	0.180172	
19.2	-2	0.190279	
19.2	-1.5	0.195485	
19.2	-1	0.200725	
19.2	-0.5	0.206102	
19.2	0	0.211556	

20	-24	0.0480044	
20	-22	0.0554893	
20	-20	0.063956	
20	-18	0.0734444	
20	-16	0.0840146	
20	-14	0.0957293	
20	-12	0.108683	
20	-11	0.115585	
20	-10	0.122803	
20	-9	0.130388	
20	-8	0.13823	
20	-7	0.146476	
20	-6	0.155019	
20	-5	0.163868	
20	-4	0.173119	
20	-3	0.182612	
20	-2	0.192425	
20	-1.5	0.197556	
20	-1	0.202614	
20	-0.5	0.207906	
20	0	0.213166	

20.8	-24	0.0515786	
20.8	-22	0.0592399	
20.8	-20	0.0678286	
20.8	-18	0.0773838	
20.8	-16	0.0879768	
20.8	-14	0.0996406	
20.8	-12	0.112462	
20.8	-11	0.119314	
20.8	-10	0.12647	
20.8	-9	0.13391	
20.8	-8	0.141626	
20.8	-7	0.14972	
20.8	-6	0.158028	
20.8	-5	0.166687	
20.8	-4	0.17562	
20.8	-3	0.18493	
20.8	-2	0.194416	
20.8	-1.5	0.199264	
20.8	-1	0.204246	
20.8	-0.5	0.209222	
20.8	0	0.214326	

21.6	-24	0.0551144	
21.6	-22	0.0629061	
21.6	-20	0.0715815	
21.6	-18	0.0811766	
21.6	-16	0.0917789	
21.6	-14	0.103418	
21.6	-12	0.116087	
21.6	-11	0.122796	
21.6	-10	0.129893	
21.6	-9	0.137191	
21.6	-8	0.144862	
21.6	-7	0.152692	
21.6	-6	0.160942	
21.6	-5	0.169367	
21.6	-4	0.178051	
21.6	-3	0.187064	
21.6	-2	0.196336	
21.6	-1.5	0.201042	
21.6	-1	0.205875	
21.6	-0.5	0.210713	
21.6	0	0.215656	

22.4	-24	0.0585675	
22.4	-22	0.0664859	
22.4	-20	0.0752445	
22.4	-18	0.0848912	
22.4	-16	0.0954665	
22.4	-14	0.106979	
22.4	-12	0.119584	
22.4	-11	0.126215	
22.4	-10	0.133053	
22.4	-9	0.140287	
22.4	-8	0.147691	
22.4	-7	0.15545	
22.4	-6	0.163448	
22.4	-5	0.171718	
22.4	-4	0.180229	
22.4	-3	0.189012	
22.4	-2	0.198039	
22.4	-1.5	0.202643	
22.4	-1	0.207312	
22.4	-0.5	0.21206	
22.4	0	0.216857	

23.2	-24	0.0619896	
23.2	-22	0.0699653	
23.2	-20	0.0787884	
23.2	-18	0.0884248	
23.2	-16	0.098984	
23.2	-14	0.110463	
23.2	-12	0.12286	
23.2	-11	0.129414	
23.2	-10	0.136255	
23.2	-9	0.143332	
23.2	-8	0.150669	
23.2	-7	0.158217	
23.2	-6	0.165943	
23.2	-5	0.173972	
23.2	-4	0.18227	
23.2	-3	0.190829	
23.2	-2	0.199612	
23.2	-1.5	0.204117	
23.2	-1	0.208631	
23.2	-0.5	0.21321	
23.2	0	0.217852	

24	-24	0.0653333	
24	-22	0.0733753	
24	-20	0.0822158	
24	-18	0.09188	
24	-16	0.102371	
24	-14	0.113747	
24	-12	0.126027	
24	-11	0.132479	
24	-10	0.13922	
24	-9	0.146162	
24	-8	0.153334	
24	-7	0.160777	
24	-6	0.168438	
24	-5	0.176296	
24	-4	0.184437	
24	-3	0.192705	
24	-2	0.201282	
24	-1.5	0.205653	
24	-1	0.210047	
24	-0.5	0.214551	
24	0	0.219067	

24.8	-24	0.0686017	
24.8	-22	0.076689	
24.8	-20	0.0855515	
24.8	-18	0.0951743	
24.8	-16	0.105641	
24.8	-14	0.116888	
24.8	-12	0.129047	
24.8	-11	0.135425	
24.8	-10	0.14203	
24.8	-9	0.148867	
24.8	-8	0.155899	
24.8	-7	0.163158	
24.8	-6	0.170604	
24.8	-5	0.178312	
24.8	-4	0.186238	
24.8	-3	0.194401	
24.8	-2	0.202724	
24.8	-1.5	0.20696	
24.8	-1	0.211251	
24.8	-0.5	0.21556	
24.8	0	0.219982	

25.6	-24	0.0717615	
25.6	-22	0.0799217	
25.6	-20	0.0887953	
25.6	-18	0.0983902	
25.6	-16	0.108782	
25.6	-14	0.11995	
25.6	-12	0.131926	
25.6	-11	0.138216	
25.6	-10	0.144704	
25.6	-9	0.151435	
25.6	-8	0.158372	
25.6	-7	0.165485	
25.6	-6	0.172784	
25.6	-5	0.180332	
25.6	-4	0.188062	
25.6	-3	0.195994	
25.6	-2	0.204104	
25.6	-1.5	0.208272	
25.6	-1	0.212469	
25.6	-0.5	0.216724	
25.6	0	0.220996	

26.4	-24	0.0749099	
26.4	-22	0.083064	
26.4	-20	0.0919432	
26.4	-18	0.101488	
26.4	-16	0.111802	
26.4	-14	0.122847	
26.4	-12	0.134664	
26.4	-11	0.140874	
26.4	-10	0.147291	
26.4	-9	0.153909	
26.4	-8	0.160685	
26.4	-7	0.167655	
26.4	-6	0.174826	
26.4	-5	0.182185	
26.4	-4	0.189759	
26.4	-3	0.197517	
26.4	-2	0.205427	
26.4	-1.5	0.209463	
26.4	-1	0.213538	
26.4	-0.5	0.217671	
26.4	0	0.221848	

27.2	-24	0.0779608	
27.2	-22	0.0861315	
27.2	-20	0.0949705	
27.2	-18	0.104515	
27.2	-16	0.114723	
27.2	-14	0.125669	
27.2	-12	0.137304	
27.2	-11	0.1434	
27.2	-10	0.149689	
27.2	-9	0.156183	
27.2	-8	0.162845	
27.2	-7	0.16967	
27.2	-6	0.176694	
27.2	-5	0.183921	
27.2	-4	0.191341	
27.2	-3	0.198927	
27.2	-2	0.206681	
27.2	-1.5	0.210576	
27.2	-1	0.214602	
27.2	-0.5	0.218565	
27.2	0	0.222646	

28	-24	0.080932	
28	-22	0.0891158	
28	-20	0.0979556	
28	-18	0.10738	
28	-16	0.117514	
28	-14	0.128329	
28	-12	0.139811	
28	-11	0.145829	
28	-10	0.152027	
28	-9	0.158386	
28	-8	0.164944	
28	-7	0.171639	
28	-6	0.178509	
28	-5	0.185609	
28	-4	0.192856	
28	-3	0.200236	
28	-2	0.207765	
28	-1.5	0.211588	
28	-1	0.215495	
28	-0.5	0.21941	
28	0	0.22338	

28.8	-24	0.0838187	
28.8	-22	0.0920142	
28.8	-20	0.100777	
28.8	-18	0.110187	
28.8	-16	0.120229	
28.8	-14	0.130899	
28.8	-12	0.142254	
28.8	-11	0.148175	
28.8	-10	0.154285	
28.8	-9	0.16052	
28.8	-8	0.166878	
28.8	-7	0.1735	
28.8	-6	0.180258	
28.8	-5	0.187168	
28.8	-4	0.19423	
28.8	-3	0.201491	
28.8	-2	0.208839	
28.8	-1.5	0.212615	
28.8	-1	0.216379	
28.8	-0.5	0.220224	
28.8	0	0.224081	

29.6	-24	0.0865954	
29.6	-22	0.0947986	
29.6	-20	0.103563	
29.6	-18	0.112897	
29.6	-16	0.122853	
29.6	-14	0.133409	
29.6	-12	0.14458	
29.6	-11	0.150406	
29.6	-10	0.156384	
29.6	-9	0.162541	
29.6	-8	0.168869	
29.6	-7	0.175298	
29.6	-6	0.181922	
29.6	-5	0.188681	
29.6	-4	0.195609	
29.6	-3	0.202709	
29.6	-2	0.209925	
29.6	-1.5	0.213571	
29.6	-1	0.217312	
29.6	-0.5	0.221016	
29.6	0	0.22482	

30.4	-24	0.0893487	
30.4	-22	0.0974903	
30.4	-20	0.106205	
30.4	-18	0.115513	
30.4	-16	0.125356	
30.4	-14	0.135791	
30.4	-12	0.146843	
30.4	-11	0.152594	
30.4	-10	0.158474	
30.4	-9	0.164532	
30.4	-8	0.170684	
30.4	-7	0.177025	
30.4	-6	0.183474	
30.4	-5	0.190121	
30.4	-4	0.196902	
30.4	-3	0.203803	
30.4	-2	0.21085	
30.4	-1.5	0.214453	
30.4	-1	0.218096	
30.4	-0.5	0.221725	
30.4	0	0.225404	

31.2	-24	0.0919925	
31.2	-22	0.100115	
31.2	-20	0.108783	
31.2	-18	0.118012	
31.2	-16	0.127787	
31.2	-14	0.138114	
31.2	-12	0.148974	
31.2	-11	0.154644	
31.2	-10	0.160455	
31.2	-9	0.16639	
31.2	-8	0.172489	
31.2	-7	0.17871	
31.2	-6	0.185103	
31.2	-5	0.191598	
31.2	-4	0.198225	
31.2	-3	0.205002	
31.2	-2	0.211922	
31.2	-1.5	0.215416	
31.2	-1	0.218968	
31.2	-0.5	0.222526	
31.2	0	0.226126	

32	-24	0.0945845	
32	-22	0.102685	
32	-20	0.111292	
32	-18	0.120422	
32	-16	0.130103	
32	-14	0.140287	
32	-12	0.151072	
32	-11	0.156616	
32	-10	0.162362	
32	-9	0.1682	
32	-8	0.17417	
32	-7	0.180255	
32	-6	0.186508	
32	-5	0.192868	
32	-4	0.199397	
32	-3	0.206037	
32	-2	0.212811	
32	-1.5	0.216221	
32	-1	0.219709	
32	-0.5	0.22319	
32	0	0.226716	

32.8	-24	0.0971163	
32.8	-22	0.105171	
32.8	-20	0.113719	
32.8	-18	0.122788	
32.8	-16	0.132344	
32.8	-14	0.14247	
32.8	-12	0.15304	
32.8	-11	0.158521	
32.8	-10	0.164128	
32.8	-9	0.16988	
32.8	-8	0.175779	
32.8	-7	0.181787	
32.8	-6	0.187943	
32.8	-5	0.19419	
32.8	-4	0.200553	
32.8	-3	0.207047	
32.8	-2	0.213678	
32.8	-1.5	0.217027	
32.8	-1	0.220413	
32.8	-0.5	0.223815	
32.8	0	0.227272	

33.6	-24	0.0995675	
33.6	-22	0.107579	
33.6	-20	0.116088	
33.6	-18	0.125079	
33.6	-16	0.134511	
33.6	-14	0.144467	
33.6	-12	0.154926	
33.6	-11	0.160345	
33.6	-10	0.165876	
33.6	-9	0.171579	
33.6	-8	0.177344	
33.6	-7	0.18324	
33.6	-6	0.189284	
33.6	-5	0.195436	
33.6	-4	0.201679	
33.6	-3	0.208038	
33.6	-2	0.214508	
33.6	-1.5	0.21778	
33.6	-1	0.221076	
33.6	-0.5	0.224447	
33.6	0	0.227829	

34.4	-24	0.101947	
34.4	-22	0.109939	
34.4	-20	0.118356	
34.4	-18	0.127245	
34.4	-16	0.136607	
34.4	-14	0.146427	
34.4	-12	0.156722	
34.4	-11	0.162073	
34.4	-10	0.167521	
34.4	-9	0.173082	
34.4	-8	0.178737	
34.4	-7	0.184553	
34.4	-6	0.190469	
34.4	-5	0.196515	
34.4	-4	0.202649	
34.4	-3	0.208903	
34.4	-2	0.215269	
34.4	-1.5	0.218486	
34.4	-1	0.22173	
34.4	-0.5	0.225018	
34.4	0	0.228326	

35.2	-24	0.104285	
35.2	-22	0.112218	
35.2	-20	0.120598	
35.2	-18	0.129398	
35.2	-16	0.138641	
35.2	-14	0.148367	
35.2	-12	0.158506	
35.2	-11	0.16375	
35.2	-10	0.169133	
35.2	-9	0.174606	
35.2	-8	0.180217	
35.2	-7	0.185876	
35.2	-6	0.191678	
35.2	-5	0.19758	
35.2	-4	0.203626	
35.2	-3	0.209761	
35.2	-2	0.216028	
35.2	-1.5	0.219162	
35.2	-1	0.222345	
35.2	-0.5	0.225542	
35.2	0	0.228795	

36	-24	0.106569	
36	-22	0.114426	
36	-20	0.122719	
36	-18	0.131475	
36	-16	0.140616	
36	-14	0.150196	
36	-12	0.160203	
36	-11	0.165359	
36	-10	0.17067	
36	-9	0.176081	
36	-8	0.181564	
36	-7	0.187175	
36	-6	0.19287	
36	-5	0.198673	
36	-4	0.204595	
36	-3	0.210613	
36	-2	0.216704	
36	-1.5	0.219813	
36	-1	0.222932	
36	-0.5	0.226068	
36	0	0.229242	

36.8	-24	0.108755	
36.8	-22	0.116591	
36.8	-20	0.124823	
36.8	-18	0.133453	
36.8	-16	0.142495	
36.8	-14	0.152011	
36.8	-12	0.161864	
36.8	-11	0.166969	
36.8	-10	0.172164	
36.8	-9	0.177471	
36.8	-8	0.182855	
36.8	-7	0.18837	
36.8	-6	0.19398	
36.8	-5	0.199671	
36.8	-4	0.205489	
36.8	-3	0.211408	
36.8	-2	0.217405	
36.8	-1.5	0.220406	
36.8	-1	0.223507	
36.8	-0.5	0.226561	
36.8	0	0.229677	

37.6	-24	0.110881	
37.6	-22	0.118661	
37.6	-20	0.12684	
37.6	-18	0.135384	
37.6	-16	0.144349	
37.6	-14	0.153704	
37.6	-12	0.163429	
37.6	-11	0.168485	
37.6	-10	0.173619	
37.6	-9	0.17884	
37.6	-8	0.184175	
37.6	-7	0.189572	
37.6	-6	0.195083	
37.6	-5	0.200687	
37.6	-4	0.206403	
37.6	-3	0.212195	
37.6	-2	0.21808	
37.6	-1.5	0.221041	
37.6	-1	0.224053	
37.6	-0.5	0.227057	
37.6	0	0.230127	

38.4	-24	0.112954	
38.4	-22	0.120672	
38.4	-20	0.128784	
38.4	-18	0.13727	
38.4	-16	0.146127	
38.4	-14	0.155381	
38.4	-12	0.164979	
38.4	-11	0.169925	
38.4	-10	0.174982	
38.4	-9	0.180117	
38.4	-8	0.185342	
38.4	-7	0.190667	
38.4	-6	0.196087	
38.4	-5	0.201597	
38.4	-4	0.207214	
38.4	-3	0.212938	
38.4	-2	0.218725	
38.4	-1.5	0.221652	
38.4	-1	0.224626	
38.4	-0.5	0.227565	
38.4	0	0.230557	

39.2	-24	0.114988	
39.2	-22	0.122656	
39.2	-20	0.130643	
39.2	-18	0.139047	
39.2	-16	0.147842	
39.2	-14	0.156941	
39.2	-12	0.166445	
39.2	-11	0.171334	
39.2	-10	0.176317	
39.2	-9	0.181379	
39.2	-8	0.186556	
39.2	-7	0.191785	
39.2	-6	0.197126	
39.2	-5	0.202528	
39.2	-4	0.208063	
39.2	-3	0.213618	
39.2	-2	0.219324	
39.2	-1.5	0.222165	
39.2	-1	0.225068	
39.2	-0.5	0.227962	
39.2	0	0.230924	

40	-24	0.116993	
40	-22	0.124566	
40	-20	0.132516	
40	-18	0.140808	
40	-16	0.149455	
40	-14	0.158494	
40	-12	0.167895	
40	-11	0.172686	
40	-10	0.177597	
40	-9	0.182599	
40	-8	0.187662	
40	-7	0.19284	
40	-6	0.198088	
40	-5	0.203455	
40	-4	0.208831	
40	-3	0.214329	
40	-2	0.219893	
40	-1.5	0.222694	
40	-1	0.225574	
40	-0.5	0.228395	
40	0	0.231312	



==> aux/tables/cluster_data/doubleocc_U12_18.dat <==
0.25	0	0.0276978	

0.3	0	0.0271179	

0.35	0	0.0269056	

0.4	0	0.0268238	

0.5	-5	0.0144753	
0.5	-4	0.0188388	
0.5	-3	0.0223667	
0.5	-2	0.0245963	
0.5	-1	0.0257259	
0.5	-0.5	0.0262078	
0.5	0	0.027038	

0.6	-5	0.0140891	
0.6	-4	0.0182459	
0.6	-3	0.0217136	
0.6	-2	0.0239624	
0.6	-1	0.0253544	
0.6	-0.5	0.0259666	
0.6	0	0.027089	

0.7	-5	0.013753	
0.7	-4	0.0177388	
0.7	-3	0.0211421	
0.7	-2	0.02354	
0.7	-1	0.0251216	
0.7	-0.5	0.0260803	
0.7	0	0.0275557	

0.8	-5	0.0134277	
0.8	-4	0.0173229	
0.8	-3	0.0206642	
0.8	-2	0.0231826	
0.8	-1	0.0253243	
0.8	-0.5	0.0266976	
0.8	0	0.0287632	

0.9	-5	0.0131767	
0.9	-4	0.0169719	
0.9	-3	0.0202458	
0.9	-2	0.0229405	
0.9	-1	0.0254738	
0.9	-0.5	0.0271899	
0.9	0	0.0296384	

1	-5	0.0129426	
1	-4	0.0166374	
1	-3	0.0199731	
1	-2	0.0228044	
1	-1	0.0257997	
1	-0.5	0.0278674	
1	0	0.0308162	

1.2	-5	0.012586	
1.2	-4	0.0161573	
1.2	-3	0.0193686	
1.2	-2	0.0229125	
1.2	-1	0.0270051	
1.2	-0.5	0.0298396	
1.2	0	0.0337887	

1.4	-5	0.0123862	
1.4	-4	0.0159289	
1.4	-3	0.0194265	
1.4	-2	0.0236452	
1.4	-1	0.0288856	
1.4	-0.5	0.0325875	
1.4	0	0.0374838	

1.6	-5	0.0123703	
1.6	-4	0.0158611	
1.6	-3	0.0199004	
1.6	-2	0.0248454	
1.6	-1	0.0317251	
1.6	-0.5	0.036444	
1.6	0	0.0423519	

1.8	-5	0.0124912	
1.8	-4	0.0162774	
1.8	-3	0.0207953	
1.8	-2	0.0265747	
1.8	-1	0.0347283	
1.8	-0.5	0.040202	
1.8	0	0.0468876	

2	-5	0.0129366	
2	-4	0.017035	
2	-3	0.0221188	
2	-2	0.0288094	
2	-1	0.0382337	
2	-0.5	0.0443649	
2	0	0.0518612	

2.2	-5	0.0136332	
2.2	-4	0.0181244	
2.2	-3	0.0238559	
2.2	-2	0.0314731	
2.2	-1	0.0420777	
2.2	-0.5	0.0489517	
2.2	0	0.0571157	

2.4	-5	0.0146096	
2.4	-4	0.0195461	
2.4	-3	0.0259656	
2.4	-2	0.0345295	
2.4	-1	0.0462001	
2.4	-0.5	0.0536551	
2.4	0	0.0624498	

2.6	-5	0.015841	
2.6	-4	0.0212893	
2.6	-3	0.0284012	
2.6	-2	0.0378498	
2.6	-1	0.0506052	
2.6	-0.5	0.0585347	
2.6	0	0.0678157	

2.8	-5	0.0173251	
2.8	-4	0.0233034	
2.8	-3	0.0311159	
2.8	-2	0.0414336	
2.8	-1	0.0550919	
2.8	-0.5	0.0635212	
2.8	0	0.0732468	

3	-5	0.0190338	
3	-4	0.0255575	
3	-3	0.034051	
3	-2	0.0451371	
3	-1	0.0596618	
3	-0.5	0.0685109	
3	0	0.0785888	

3.2	-5	0.0209498	
3.2	-4	0.0280293	
3.2	-3	0.0371838	
3.2	-2	0.0490138	
3.2	-1	0.0642101	
3.2	-0.5	0.0734061	
3.2	0	0.0837762	

3.4	-5	0.0230585	
3.4	-4	0.0306843	
3.4	-3	0.040464	
3.4	-2	0.0529204	
3.4	-1	0.0688254	
3.4	-0.5	0.0782668	
3.4	0	0.0888748	

3.6	-5	0.0253254	
3.6	-4	0.0334798	
3.6	-3	0.0437859	
3.6	-2	0.0568936	
3.6	-1	0.0732959	
3.6	-0.5	0.0830275	
3.6	0	0.093813	

3.8	-5	0.027734	
3.8	-4	0.0363435	
3.8	-3	0.0472292	
3.8	-2	0.060829	
3.8	-1	0.0777476	
3.8	-0.5	0.0876149	
3.8	0	0.0985213	

4	-5	0.0302403	
4	-4	0.0393404	
4	-3	0.0507153	
4	-2	0.0647747	
4	-1	0.0820515	
4	-0.5	0.0920694	
4	0	0.103107	



==> aux/tables/cluster_data/doubleocc_U12_26.dat <==
0.25	0	0.0302155	

0.3	0	0.0282037	

0.35	0	0.0279271	

0.4	0	0.0270121	

0.5	-5	0.0146221	
0.5	-4	0.018992	
0.5	-3	0.0227146	
0.5	-2	0.0249885	
0.5	-1.5	0.0255829	
0.5	-1	0.0258838	
0.5	-0.5	0.0260846	
0.5	0	0.0271793	

0.6	-5	0.0141624	
0.6	-4	0.0183658	
0.6	-3	0.0219498	
0.6	-2	0.024385	
0.6	-1.5	0.0249015	
0.6	-1	0.0255339	
0.6	-0.5	0.0261127	
0.6	0	0.0272158	

0.7	-5	0.0137724	
0.7	-4	0.0179035	
0.7	-3	0.0213964	
0.7	-2	0.0236629	
0.7	-1.5	0.0245722	
0.7	-1	0.025257	
0.7	-0.5	0.0261479	
0.7	0	0.0274897	

0.8	-5	0.0134533	
0.8	-4	0.0174686	
0.8	-3	0.0209322	
0.8	-2	0.0232562	
0.8	-1.5	0.0243071	
0.8	-1	0.0252692	
0.8	-0.5	0.0265021	
0.8	0	0.0286553	

0.9	-5	0.0132134	
0.9	-4	0.0170576	
0.9	-3	0.0204324	
0.9	-2	0.0229973	
0.9	-1.5	0.0240889	
0.9	-1	0.0254301	
0.9	-0.5	0.0269505	
0.9	0	0.0296057	

1	-5	0.0129713	
1	-4	0.0167045	
1	-3	0.020035	
1	-2	0.0228375	
1	-1.5	0.0241905	
1	-1	0.0257144	
1	-0.5	0.0273095	
1	0	0.0307541	

1.2	-5	0.0126167	
1.2	-4	0.0161892	
1.2	-3	0.0196028	
1.2	-2	0.0228735	
1.2	-1.5	0.0242712	
1.2	-1	0.0265412	
1.2	-0.5	0.0295014	
1.2	0	0.0337007	

1.4	-5	0.0124116	
1.4	-4	0.0159331	
1.4	-3	0.0195457	
1.4	-2	0.0235253	
1.4	-1.5	0.0255991	
1.4	-1	0.0285816	
1.4	-0.5	0.032372	
1.4	0	0.037421	

1.6	-5	0.012374	
1.6	-4	0.0159728	
1.6	-3	0.0199512	
1.6	-2	0.0247516	
1.6	-1.5	0.0274621	
1.6	-1	0.0311926	
1.6	-0.5	0.035808	
1.6	0	0.0422215	

1.8	-5	0.0125507	
1.8	-4	0.0163421	
1.8	-3	0.0208009	
1.8	-2	0.0260732	
1.8	-1.5	0.0298994	
1.8	-1	0.0342964	
1.8	-0.5	0.0397004	
1.8	0	0.0467835	

2	-5	0.012981	
2	-4	0.0170701	
2	-3	0.0221029	
2	-2	0.0284321	
2	-1.5	0.0328334	
2	-1	0.037866	
2	-0.5	0.0440611	
2	0	0.051763	

2.2	-5	0.0136605	
2.2	-4	0.0181601	
2.2	-3	0.0238295	
2.2	-2	0.0311532	
2.2	-1.5	0.0361248	
2.2	-1	0.0418295	
2.2	-0.5	0.0487574	
2.2	0	0.0570247	

2.4	-5	0.0146272	
2.4	-4	0.0195656	
2.4	-3	0.0259649	
2.4	-2	0.034309	
2.4	-1.5	0.0397703	
2.4	-1	0.0460945	
2.4	-0.5	0.0535591	
2.4	0	0.0623803	

2.6	-5	0.0158561	
2.6	-4	0.0212964	
2.6	-3	0.0284012	
2.6	-2	0.0376359	
2.6	-1.5	0.0436165	
2.6	-1	0.0505047	
2.6	-0.5	0.0584852	
2.6	0	0.0678333	

2.8	-5	0.0173282	
2.8	-4	0.0233079	
2.8	-3	0.0311005	
2.8	-2	0.0413061	
2.8	-1.5	0.0477213	
2.8	-1	0.055089	
2.8	-0.5	0.0634751	
2.8	0	0.0732313	

3	-5	0.0190474	
3	-4	0.0255724	
3	-3	0.0340614	
3	-2	0.0450576	
3	-1.5	0.0518743	
3	-1	0.059687	
3	-0.5	0.0684958	
3	0	0.0785247	

3.2	-5	0.0209669	
3.2	-4	0.0280129	
3.2	-3	0.0371708	
3.2	-2	0.0489573	
3.2	-1.5	0.0560675	
3.2	-1	0.0642266	
3.2	-0.5	0.0734266	
3.2	0	0.083779	

3.4	-5	0.0230664	
3.4	-4	0.0306701	
3.4	-3	0.0402964	
3.4	-2	0.0528763	
3.4	-1.5	0.0603838	
3.4	-1	0.0688338	
3.4	-0.5	0.0782612	
3.4	0	0.0887966	

3.6	-5	0.0253397	
3.6	-4	0.0334664	
3.6	-3	0.0436932	
3.6	-2	0.0568408	
3.6	-1.5	0.0645956	
3.6	-1	0.0732357	
3.6	-0.5	0.0830256	
3.6	0	0.0937183	

3.8	-5	0.0277235	
3.8	-4	0.0363762	
3.8	-3	0.0471503	
3.8	-2	0.0608406	
3.8	-1.5	0.068844	
3.8	-1	0.0777864	
3.8	-0.5	0.0876194	
3.8	0	0.098503	

4	-5	0.0302458	
4	-4	0.0393387	
4	-3	0.0506471	
4	-2	0.0647825	
4	-1.5	0.0729842	
4	-1	0.0820804	
4	-0.5	0.0920706	
4	0	0.103114	



==> aux/tables/cluster_data/doubleocc_U12_36.dat <==
0.25	0	0.0333507	

0.3	0	0.0307034	

0.35	0	0.0289028	

0.4	0	0.0280095	

0.5	-5	0.0146791	
0.5	-4	0.0192561	
0.5	-3	0.0233184	
0.5	-2	0.0256039	
0.5	-1.5	0.0261023	
0.5	-1	0.026501	
0.5	-0.5	0.0271096	
0.5	0	0.0274197	

0.6	-5	0.014236	
0.6	-4	0.0186314	
0.6	-3	0.0223998	
0.6	-2	0.0247739	
0.6	-1.5	0.0253418	
0.6	-1	0.0261232	
0.6	-0.5	0.0266266	
0.6	0	0.0276043	

0.7	-5	0.0138656	
0.7	-4	0.0180744	
0.7	-3	0.0216364	
0.7	-2	0.0241212	
0.7	-1.5	0.0250598	
0.7	-1	0.0255824	
0.7	-0.5	0.0263594	
0.7	0	0.028056	

0.8	-5	0.0135495	
0.8	-4	0.017594	
0.8	-3	0.0210972	
0.8	-2	0.0235549	
0.8	-1.5	0.0246709	
0.8	-1	0.0255223	
0.8	-0.5	0.0266981	
0.8	0	0.0286059	

0.9	-5	0.0132619	
0.9	-4	0.0171753	
0.9	-3	0.0206431	
0.9	-2	0.0232001	
0.9	-1.5	0.0243946	
0.9	-1	0.0255758	
0.9	-0.5	0.027191	
0.9	0	0.0294575	

1	-5	0.0130425	
1	-4	0.0168408	
1	-3	0.020242	
1	-2	0.0230309	
1	-1.5	0.0244589	
1	-1	0.025907	
1	-0.5	0.0275518	
1	0	0.0308424	

1.2	-5	0.0126684	
1.2	-4	0.0162945	
1.2	-3	0.0197725	
1.2	-2	0.0230144	
1.2	-1.5	0.0244913	
1.2	-1	0.0267221	
1.2	-0.5	0.0296387	
1.2	0	0.0337425	

1.4	-5	0.0124486	
1.4	-4	0.0160475	
1.4	-3	0.0196571	
1.4	-2	0.0236508	
1.4	-1.5	0.0258214	
1.4	-1	0.0286941	
1.4	-0.5	0.03237	
1.4	0	0.0376773	

1.6	-5	0.0124217	
1.6	-4	0.0160542	
1.6	-3	0.0200608	
1.6	-2	0.024759	
1.6	-1.5	0.0275786	
1.6	-1	0.0312638	
1.6	-0.5	0.0358509	
1.6	0	0.0419353	

1.8	-5	0.0125861	
1.8	-4	0.0163958	
1.8	-3	0.0208449	
1.8	-2	0.026243	
1.8	-1.5	0.0299668	
1.8	-1	0.0343466	
1.8	-0.5	0.0397226	
1.8	0	0.0465912	

2	-5	0.0130149	
2	-4	0.0171125	
2	-3	0.0221464	
2	-2	0.0285461	
2	-1.5	0.0328551	
2	-1	0.0379652	
2	-0.5	0.0441072	
2	0	0.0516802	

2.2	-5	0.0136914	
2.2	-4	0.0181858	
2.2	-3	0.0236673	
2.2	-2	0.0312658	
2.2	-1.5	0.0361894	
2.2	-1	0.0418674	
2.2	-0.5	0.0487433	
2.2	0	0.0569662	

2.4	-5	0.0146514	
2.4	-4	0.0195886	
2.4	-3	0.025793	
2.4	-2	0.034347	
2.4	-1.5	0.0397364	
2.4	-1	0.0460798	
2.4	-0.5	0.0535674	
2.4	0	0.0623332	

2.6	-5	0.0158609	
2.6	-4	0.0213077	
2.6	-3	0.0282527	
2.6	-2	0.0377237	
2.6	-1.5	0.0436076	
2.6	-1	0.0505171	
2.6	-0.5	0.0585087	
2.6	0	0.0677463	

2.8	-5	0.0173393	
2.8	-4	0.0233162	
2.8	-3	0.0309983	
2.8	-2	0.0413093	
2.8	-1.5	0.0477254	
2.8	-1	0.0550581	
2.8	-0.5	0.0635132	
2.8	0	0.0731748	

3	-5	0.0190473	
3	-4	0.0255683	
3	-3	0.0339901	
3	-2	0.0450173	
3	-1.5	0.051859	
3	-1	0.0595902	
3	-0.5	0.0684765	
3	0	0.0784957	

3.2	-5	0.0209771	
3.2	-4	0.0280291	
3.2	-3	0.0370867	
3.2	-2	0.0489187	
3.2	-1.5	0.0560953	
3.2	-1	0.0642396	
3.2	-0.5	0.073408	
3.2	0	0.0837891	

3.4	-5	0.0230655	
3.4	-4	0.0306795	
3.4	-3	0.0403748	
3.4	-2	0.0528792	
3.4	-1.5	0.0603343	
3.4	-1	0.0687756	
3.4	-0.5	0.0783339	
3.4	0	0.0887419	

3.6	-5	0.0253242	
3.6	-4	0.0334816	
3.6	-3	0.0437459	
3.6	-2	0.0568409	
3.6	-1.5	0.0646083	
3.6	-1	0.0732567	
3.6	-0.5	0.0829988	
3.6	0	0.0937771	

3.8	-5	0.0277315	
3.8	-4	0.0363413	
3.8	-3	0.047212	
3.8	-2	0.0608014	
3.8	-1.5	0.0688292	
3.8	-1	0.0777338	
3.8	-0.5	0.0875166	
3.8	0	0.0984623	

4	-5	0.030235	
4	-4	0.0392842	
4	-3	0.0506708	
4	-2	0.0647642	
4	-1.5	0.0730073	
4	-1	0.082078	
4	-0.5	0.0921041	
4	0	0.103087	



==> aux/tables/cluster_data/doubleocc_U12_48.dat <==
0.25	0	0.0355725	

0.3	0	0.0327208	

0.35	0	0.0307505	

0.4	0	0.0285225	

0.5	-4	0.0193918	
0.5	-3	0.0234769	
0.5	-2	0.0259506	
0.5	-1.5	0.0267279	
0.5	-1	0.0271344	
0.5	-0.5	0.0274699	
0.5	0	0.0278444	

0.6	-4	0.0187928	
0.6	-3	0.0228	
0.6	-2	0.0252007	
0.6	-1.5	0.0256958	
0.6	-1	0.0266494	
0.6	-0.5	0.0269258	
0.6	0	0.0279813	

0.7	-4	0.0182079	
0.7	-3	0.0217889	
0.7	-2	0.0244939	
0.7	-1.5	0.025193	
0.7	-1	0.0259489	
0.7	-0.5	0.0266145	
0.7	0	0.0281876	

0.8	-4	0.0176874	
0.8	-3	0.0213703	
0.8	-2	0.0239389	
0.8	-1.5	0.0249111	
0.8	-1	0.0256778	
0.8	-0.5	0.0269466	
0.8	0	0.0287863	

0.9	-4	0.0172669	
0.9	-3	0.0207175	
0.9	-2	0.0237135	
0.9	-1.5	0.0246746	
0.9	-1	0.0259401	
0.9	-0.5	0.0272658	
0.9	0	0.0295842	

1	-4	0.0168996	
1	-3	0.0204103	
1	-2	0.0233003	
1	-1.5	0.0245866	
1	-1	0.0260541	
1	-0.5	0.0276678	
1	0	0.0307403	

1.2	-4	0.0163878	
1.2	-3	0.0198032	
1.2	-2	0.0231919	
1.2	-1.5	0.0246771	
1.2	-1	0.026913	
1.2	-0.5	0.0296839	
1.2	0	0.0339197	

1.4	-4	0.0161025	
1.4	-3	0.0197239	
1.4	-2	0.023501	
1.4	-1.5	0.0258602	
1.4	-1	0.0287895	
1.4	-0.5	0.0325218	
1.4	0	0.0376536	

1.6	-4	0.0160695	
1.6	-3	0.0200687	
1.6	-2	0.0246656	
1.6	-1.5	0.0277183	
1.6	-1	0.0313099	
1.6	-0.5	0.0358554	
1.6	0	0.0418257	

1.8	-4	0.0164473	
1.8	-3	0.0208922	
1.8	-2	0.0264619	
1.8	-1.5	0.0300437	
1.8	-1	0.0343768	
1.8	-0.5	0.0398633	
1.8	0	0.0465356	

2	-4	0.0171154	
2	-3	0.0221832	
2	-2	0.0286538	
2	-1.5	0.0329947	
2	-1	0.0380275	
2	-0.5	0.0440914	
2	0	0.0515852	

2.2	-4	0.0181991	
2.2	-3	0.0237265	
2.2	-2	0.0313448	
2.2	-1.5	0.0362129	
2.2	-1	0.041936	
2.2	-0.5	0.0486374	
2.2	0	0.0568501	

2.4	-4	0.0196065	
2.4	-3	0.0258442	
2.4	-2	0.0344627	
2.4	-1.5	0.039793	
2.4	-1	0.0460934	
2.4	-0.5	0.0535642	
2.4	0	0.0623307	

2.6	-4	0.0213438	
2.6	-3	0.0283021	
2.6	-2	0.0378151	
2.6	-1.5	0.0436458	
2.6	-1	0.050549	
2.6	-0.5	0.0585824	
2.6	0	0.0677937	

2.8	-4	0.0233236	
2.8	-3	0.0310843	
2.8	-2	0.0413863	
2.8	-1.5	0.0477303	
2.8	-1	0.0550662	
2.8	-0.5	0.0634388	
2.8	0	0.0731562	

3	-4	0.025569	
3	-3	0.034024	
3	-2	0.0450818	
3	-1.5	0.0518705	
3	-1	0.0595733	
3	-0.5	0.068519	
3	0	0.078558	

3.2	-4	0.028018	
3.2	-3	0.037149	
3.2	-2	0.0489523	
3.2	-1.5	0.0560186	
3.2	-1	0.0642255	
3.2	-0.5	0.0733054	
3.2	0	0.0838178	

3.4	-4	0.0306594	
3.4	-3	0.0403935	
3.4	-2	0.0528271	
3.4	-1.5	0.0604081	
3.4	-1	0.0687633	
3.4	-0.5	0.0781337	
3.4	0	0.0887808	

3.6	-4	0.0334679	
3.6	-3	0.0437829	
3.6	-2	0.0568477	
3.6	-1.5	0.0646646	
3.6	-1	0.073333	
3.6	-0.5	0.082998	
3.6	0	0.0937536	

3.8	-4	0.0363519	
3.8	-3	0.0472184	
3.8	-2	0.0607975	
3.8	-1.5	0.0688312	
3.8	-1	0.0776583	
3.8	-0.5	0.0875832	
3.8	0	0.0986483	

4	-4	0.0392877	
4	-3	0.0506168	
4	-2	0.0647593	
4	-1.5	0.0729856	
4	-1	0.0821183	
4	-0.5	0.092142	
4	0	0.103031	



==> aux/tables/cluster_data/doubleocc_U12_64.dat <==
0.25	0	0.0368256	

0.3	0	0.0332605	

0.35	0	0.030528	

0.4	0	0.0290333	

0.5	-5	0.0148664	
0.5	-4	0.0195011	
0.5	-3	0.0236824	
0.5	-2	0.0263642	
0.5	-1.5	0.0268748	
0.5	-1	0.0272015	
0.5	-0.5	0.0271737	
0.5	0	0.027891	

0.6	-5	0.0143884	
0.6	-4	0.0189079	
0.6	-3	0.0225623	
0.6	-2	0.0254122	
0.6	-1.5	0.0258931	
0.6	-1	0.0268455	
0.6	-0.5	0.0269731	
0.6	0	0.0282774	

0.7	-5	0.0139539	
0.7	-4	0.0183215	
0.7	-3	0.0218431	
0.7	-2	0.0248946	
0.7	-1.5	0.0256437	
0.7	-1	0.0259244	
0.7	-0.5	0.0274	
0.7	0	0.0280856	

0.8	-5	0.0136146	
0.8	-4	0.0177894	
0.8	-3	0.0213668	
0.8	-2	0.024199	
0.8	-1.5	0.0251146	
0.8	-1	0.0260174	
0.8	-0.5	0.027233	
0.8	0	0.0292802	

0.9	-5	0.0133615	
0.9	-4	0.017314	
0.9	-3	0.0208273	
0.9	-2	0.0233971	
0.9	-1.5	0.0247435	
0.9	-1	0.0257368	
0.9	-0.5	0.0272871	
0.9	0	0.0295017	

1	-5	0.0130642	
1	-4	0.0169241	
1	-3	0.0203849	
1	-2	0.0232792	
1	-1.5	0.0246443	
1	-1	0.0260669	
1	-0.5	0.0279125	
1	0	0.0307329	

1.2	-5	0.0126793	
1.2	-4	0.0164127	
1.2	-3	0.0198446	
1.2	-2	0.0231721	
1.2	-1.5	0.0249556	
1.2	-1	0.0272367	
1.2	-0.5	0.0300197	
1.2	0	0.0338412	

1.4	-5	0.0124937	
1.4	-4	0.0161294	
1.4	-3	0.0197191	
1.4	-2	0.0235822	
1.4	-1.5	0.025828	
1.4	-1	0.028964	
1.4	-0.5	0.0326113	
1.4	0	0.0375033	

1.6	-5	0.0124528	
1.6	-4	0.0160789	
1.6	-3	0.0201498	
1.6	-2	0.0246807	
1.6	-1.5	0.0276279	
1.6	-1	0.0315127	
1.6	-0.5	0.0360108	
1.6	0	0.0417327	

1.8	-5	0.0126149	
1.8	-4	0.016431	
1.8	-3	0.0209107	
1.8	-2	0.0265004	
1.8	-1.5	0.0300235	
1.8	-1	0.0346225	
1.8	-0.5	0.0399104	
1.8	0	0.0465085	

2	-5	0.0130397	
2	-4	0.0171241	
2	-3	0.0221618	
2	-2	0.0286628	
2	-1.5	0.0329081	
2	-1	0.0380926	
2	-0.5	0.0441855	
2	0	0.051648	

2.2	-5	0.013682	
2.2	-4	0.0181847	
2.2	-3	0.0237223	
2.2	-2	0.0313854	
2.2	-1.5	0.0361324	
2.2	-1	0.0419223	
2.2	-0.5	0.0487315	
2.2	0	0.0568783	

2.4	-5	0.0146506	
2.4	-4	0.0196317	
2.4	-3	0.0258648	
2.4	-2	0.0344792	
2.4	-1.5	0.0397697	
2.4	-1	0.0461876	
2.4	-0.5	0.0535488	
2.4	0	0.062344	

2.6	-5	0.0158539	
2.6	-4	0.0212276	
2.6	-3	0.0283364	
2.6	-2	0.0378079	
2.6	-1.5	0.0436709	
2.6	-1	0.0505339	
2.6	-0.5	0.0585073	
2.6	0	0.0678467	

2.8	-5	0.0172697	
2.8	-4	0.0232335	
2.8	-3	0.0310799	
2.8	-2	0.0413244	
2.8	-1.5	0.0476142	
2.8	-1	0.0549364	
2.8	-0.5	0.0635319	
2.8	0	0.0730481	

3	-5	0.0189963	
3	-4	0.0255279	
3	-3	0.0340033	
3	-2	0.0451189	
3	-1.5	0.0519246	
3	-1	0.0596941	
3	-0.5	0.0683758	
3	0	0.078514	

3.2	-5	0.020926	
3.2	-4	0.0280009	
3.2	-3	0.037112	
3.2	-2	0.0490477	
3.2	-1.5	0.0561036	
3.2	-1	0.0641961	
3.2	-0.5	0.0734922	
3.2	0	0.0837369	

3.4	-5	0.0230443	
3.4	-4	0.0306241	
3.4	-3	0.0404581	
3.4	-2	0.052875	
3.4	-1.5	0.0604291	
3.4	-1	0.0687259	
3.4	-0.5	0.0781262	
3.4	0	0.0888616	

3.6	-5	0.0252955	
3.6	-4	0.0334531	
3.6	-3	0.0437885	
3.6	-2	0.0568757	
3.6	-1.5	0.06462	
3.6	-1	0.073293	
3.6	-0.5	0.0829313	
3.6	0	0.0938576	

3.8	-5	0.0276983	
3.8	-4	0.0363164	
3.8	-3	0.0472337	
3.8	-2	0.0608198	
3.8	-1.5	0.0688187	
3.8	-1	0.0776981	
3.8	-0.5	0.0876315	
3.8	0	0.0984075	

4	-5	0.030228	
4	-4	0.0393834	
4	-3	0.0506773	
4	-2	0.0647539	
4	-1.5	0.072955	
4	-1	0.0820485	
4	-0.5	0.0921462	
4	0	0.103189	



==> aux/tables/cluster_data/doubleocc_U4_1.dat <==
0.15	-24	2.12231e-10	
0.15	-22	1.27618e-10	
0.15	-20	7.35858e-11	
0.15	-18	4.39096e-11	
0.15	-16	2.36772e-11	
0.15	-14	9.97313e-12	
0.15	-12	5.51496e-12	
0.15	-11	2.89299e-12	
0.15	-10	1.51582e-12	
0.15	-9	-4.27351e-13	
0.15	-8	5.41356e-07	
0.15	-7	0.00015485	
0.15	-6	0.00127219	
0.15	-5	0.00469952	
0.15	-4	0.0129034	
0.15	-3	0.0308435	
0.15	-2	0.0622349	
0.15	-1.5	0.0835052	
0.15	-1	0.109157	
0.15	-0.5	0.139747	
0.15	0	0.175974	

0.2	-24	3.69732e-11	
0.2	-22	2.31942e-11	
0.2	-20	1.45877e-11	
0.2	-18	8.32969e-12	
0.2	-16	5.69556e-12	
0.2	-14	2.48301e-12	
0.2	-12	1.9922e-12	
0.2	-11	9.15252e-13	
0.2	-10	3.88799e-13	
0.2	-9	4.12961e-11	
0.2	-8	1.3004e-06	
0.2	-7	0.000164471	
0.2	-6	0.00129013	
0.2	-5	0.00474348	
0.2	-4	0.0129896	
0.2	-3	0.0307906	
0.2	-2	0.061824	
0.2	-1.5	0.0827815	
0.2	-1	0.108201	
0.2	-0.5	0.138574	
0.2	0	0.174856	

0.25	-24	8.83359e-12	
0.25	-22	6.60035e-12	
0.25	-20	4.51107e-12	
0.25	-18	1.91424e-12	
0.25	-16	1.29997e-12	
0.25	-14	3.90363e-13	
0.25	-12	8.07091e-14	
0.25	-11	3.45851e-13	
0.25	-10	1.88667e-13	
0.25	-9	1.16096e-09	
0.25	-8	2.53765e-06	
0.25	-7	0.000174737	
0.25	-6	0.00131105	
0.25	-5	0.00480431	
0.25	-4	0.0131099	
0.25	-3	0.030729	
0.25	-2	0.0611734	
0.25	-1.5	0.0820348	
0.25	-1	0.107101	
0.25	-0.5	0.137541	
0.25	0	0.173312	

0.3	-24	4.25901e-12	
0.3	-22	2.69491e-12	
0.3	-20	9.64171e-13	
0.3	-18	6.83838e-13	
0.3	-16	3.00071e-13	
0.3	-14	9.99074e-14	
0.3	-12	1.03591e-13	
0.3	-11	5.02124e-15	
0.3	-10	7.20677e-12	
0.3	-9	8.17663e-09	
0.3	-8	4.1091e-06	
0.3	-7	0.000188623	
0.3	-6	0.00134451	
0.3	-5	0.00486777	
0.3	-4	0.0132439	
0.3	-3	0.0306827	
0.3	-2	0.0607472	
0.3	-1.5	0.0812426	
0.3	-1	0.106022	
0.3	-0.5	0.135955	
0.3	0	0.171913	

0.4	-24	6.44352e-13	
0.4	-22	2.02261e-13	
0.4	-20	2.56198e-13	
0.4	-18	5.63347e-14	
0.4	-16	7.85574e-14	
0.4	-14	8.69976e-15	
0.4	-12	1.55361e-13	
0.4	-11	5.40423e-12	
0.4	-10	8.55802e-10	
0.4	-9	1.0945e-07	
0.4	-8	1.0468e-05	
0.4	-7	0.000230353	
0.4	-6	0.00142225	
0.4	-5	0.00504336	
0.4	-4	0.0135379	
0.4	-3	0.0305879	
0.4	-2	0.0596735	
0.4	-1.5	0.0796104	
0.4	-1	0.103783	
0.4	-0.5	0.133251	
0.4	0	0.16853	

0.5	-24	1.88941e-13	
0.5	-22	1.19167e-13	
0.5	-20	-6.26053e-15	
0.5	-18	1.06624e-14	
0.5	-16	1.39062e-13	
0.5	-14	8.94738e-15	
0.5	-12	4.14115e-12	
0.5	-11	1.7629e-10	
0.5	-10	1.17859e-08	
0.5	-9	6.3946e-07	
0.5	-8	2.11752e-05	
0.5	-7	0.000280044	
0.5	-6	0.00155231	
0.5	-5	0.00527394	
0.5	-4	0.0138628	
0.5	-3	0.0306577	
0.5	-2	0.0587853	
0.5	-1.5	0.0781041	
0.5	-1	0.101769	
0.5	-0.5	0.1304	
0.5	0	0.164975	

0.6	-24	1.37287e-13	
0.6	-22	1.14993e-14	
0.6	-20	2.58343e-13	
0.6	-18	4.66852e-14	
0.6	-16	5.11405e-15	
0.6	-14	3.82291e-13	
0.6	-12	8.89677e-11	
0.6	-11	2.792e-09	
0.6	-10	8.0732e-08	
0.6	-9	2.0903e-06	
0.6	-8	3.7382e-05	
0.6	-7	0.000348741	
0.6	-6	0.00171041	
0.6	-5	0.00556845	
0.6	-4	0.0142294	
0.6	-3	0.0307807	
0.6	-2	0.0581931	
0.6	-1.5	0.0770345	
0.6	-1	0.100112	
0.6	-0.5	0.128225	
0.6	0	0.162235	

0.7	-24	2.7199e-13	
0.7	-22	1.75173e-13	
0.7	-20	1.23303e-14	
0.7	-18	4.48527e-14	
0.7	-16	1.16392e-14	
0.7	-14	3.70416e-12	
0.7	-12	1.54086e-09	
0.7	-11	2.00134e-08	
0.7	-10	3.43688e-07	
0.7	-9	5.27709e-06	
0.7	-8	6.07292e-05	
0.7	-7	0.000433467	
0.7	-6	0.00189685	
0.7	-5	0.0058985	
0.7	-4	0.01463	
0.7	-3	0.0309972	
0.7	-2	0.0578149	
0.7	-1.5	0.0762948	
0.7	-1	0.0989178	
0.7	-0.5	0.126301	
0.7	0	0.159644	

0.8	-24	4.85515e-14	
0.8	-22	2.10827e-13	
0.8	-20	2.93562e-14	
0.8	-18	-4.85851e-15	
0.8	-16	8.24811e-13	
0.8	-14	4.88251e-11	
0.8	-12	7.05305e-09	
0.8	-11	1.13374e-07	
0.8	-10	1.0473e-06	
0.8	-9	1.11312e-05	
0.8	-8	9.35387e-05	
0.8	-7	0.000536147	
0.8	-6	0.00214066	
0.8	-5	0.00629524	
0.8	-4	0.0151389	
0.8	-3	0.031321	
0.8	-2	0.0577438	
0.8	-1.5	0.075968	
0.8	-1	0.0980109	
0.8	-0.5	0.125267	
0.8	0	0.158081	

0.9	-24	8.06737e-14	
0.9	-22	3.6859e-14	
0.9	-20	1.96006e-13	
0.9	-18	2.11119e-13	
0.9	-16	2.83385e-12	
0.9	-14	4.19958e-10	
0.9	-12	3.17446e-08	
0.9	-11	2.98827e-07	
0.9	-10	2.64572e-06	
0.9	-9	2.08002e-05	
0.9	-8	0.000136522	
0.9	-7	0.000667961	
0.9	-6	0.00239154	
0.9	-5	0.00672125	
0.9	-4	0.0156952	
0.9	-3	0.031786	
0.9	-2	0.0579605	
0.9	-1.5	0.0758756	
0.9	-1	0.0978448	
0.9	-0.5	0.124589	
0.9	0	0.157221	

1	-24	1.14136e-13	
1	-22	2.8313e-13	
1	-20	-5.31381e-15	
1	-18	1.74055e-12	
1	-16	3.23002e-11	
1	-14	2.15232e-09	
1	-12	1.16057e-07	
1	-11	8.32001e-07	
1	-10	5.68616e-06	
1	-9	3.56933e-05	
1	-8	0.000191244	
1	-7	0.000818926	
1	-6	0.00269911	
1	-5	0.00721995	
1	-4	0.0163077	
1	-3	0.0324	
1	-2	0.0584047	
1	-1.5	0.0761469	
1	-1	0.0980315	
1	-0.5	0.124722	
1	0	0.156753	

1.2	-24	4.68825e-14	
1.2	-22	2.52899e-13	
1.2	-20	-4.75463e-16	
1.2	-18	3.20959e-11	
1.2	-16	1.07758e-09	
1.2	-14	2.8328e-08	
1.2	-12	7.67612e-07	
1.2	-11	4.02429e-06	
1.2	-10	1.89023e-05	
1.2	-9	8.65698e-05	
1.2	-8	0.000350647	
1.2	-7	0.00119928	
1.2	-6	0.00342189	
1.2	-5	0.00834665	
1.2	-4	0.0178152	
1.2	-3	0.0341058	
1.2	-2	0.060071	
1.2	-1.5	0.077711	
1.2	-1	0.0993401	
1.2	-0.5	0.125653	
1.2	0	0.156828	

1.4	-24	1.3138e-14	
1.4	-22	4.51674e-12	
1.4	-20	3.66063e-11	
1.4	-18	6.39521e-10	
1.4	-16	1.10187e-08	
1.4	-14	1.92232e-07	
1.4	-12	3.24106e-06	
1.4	-11	1.29059e-05	
1.4	-10	4.9717e-05	
1.4	-9	0.000178229	
1.4	-8	0.000585888	
1.4	-7	0.0017009	
1.4	-6	0.00432375	
1.4	-5	0.00973161	
1.4	-4	0.0197113	
1.4	-3	0.0364231	
1.4	-2	0.0626285	
1.4	-1.5	0.0804256	
1.4	-1	0.101916	
1.4	-0.5	0.127938	
1.4	0	0.158702	

1.6	-24	2.41252e-12	
1.6	-22	3.38971e-11	
1.6	-20	4.64519e-10	
1.6	-18	5.83308e-09	
1.6	-16	7.15612e-08	
1.6	-14	8.68126e-07	
1.6	-12	1.00512e-05	
1.6	-11	3.32515e-05	
1.6	-10	0.000106744	
1.6	-9	0.000324753	
1.6	-8	0.000916816	
1.6	-7	0.00233362	
1.6	-6	0.00540754	
1.6	-5	0.011383	
1.6	-4	0.0219594	
1.6	-3	0.0392795	
1.6	-2	0.0660131	
1.6	-1.5	0.0838301	
1.6	-1	0.105407	
1.6	-0.5	0.131043	
1.6	0	0.161118	

1.8	-24	4.78099e-11	
1.8	-22	4.36299e-10	
1.8	-20	3.73117e-09	
1.8	-18	3.56927e-08	
1.8	-16	3.23103e-07	
1.8	-14	2.93472e-06	
1.8	-12	2.54094e-05	
1.8	-11	7.31721e-05	
1.8	-10	0.000203831	
1.8	-9	0.000541552	
1.8	-8	0.00135185	
1.8	-7	0.0031323	
1.8	-6	0.00671446	
1.8	-5	0.0133367	
1.8	-4	0.0246032	
1.8	-3	0.0426265	
1.8	-2	0.0699024	
1.8	-1.5	0.0879149	
1.8	-1	0.109311	
1.8	-0.5	0.134559	
1.8	0	0.163917	

2	-24	3.46694e-10	
2	-22	2.81132e-09	
2	-20	2.05904e-08	
2	-18	1.52276e-07	
2	-16	1.11099e-06	
2	-14	7.96719e-06	
2	-12	5.51594e-05	
2	-11	0.000142832	
2	-10	0.000353804	
2	-9	0.000848563	
2	-8	0.00192153	
2	-7	0.00410999	
2	-6	0.00825911	
2	-5	0.0155728	
2	-4	0.0275943	
2	-3	0.0464143	
2	-2	0.0741456	
2	-1.5	0.0923045	
2	-1	0.113662	
2	-0.5	0.138498	
2	0	0.167138	

2.2	-24	2.21032e-09	
2.2	-22	1.38683e-08	
2.2	-20	8.46699e-08	
2.2	-18	5.17974e-07	
2.2	-16	3.12443e-06	
2.2	-14	1.87461e-05	
2.2	-12	0.000107472	
2.2	-11	0.000250846	
2.2	-10	0.000571445	
2.2	-9	0.00125678	
2.2	-8	0.00264043	
2.2	-7	0.00529201	
2.2	-6	0.0100308	
2.2	-5	0.0180818	
2.2	-4	0.0309096	
2.2	-3	0.0504386	
2.2	-2	0.078799	
2.2	-1.5	0.0969295	
2.2	-1	0.118082	
2.2	-0.5	0.142557	
2.2	0	0.17039	

2.4	-24	1.02821e-08	
2.4	-22	5.32622e-08	
2.4	-20	2.79537e-07	
2.4	-18	1.46116e-06	
2.4	-16	7.59208e-06	
2.4	-14	3.89681e-05	
2.4	-12	0.000190873	
2.4	-11	0.000413833	
2.4	-10	0.00087321	
2.4	-9	0.00178563	
2.4	-8	0.00352327	
2.4	-7	0.0066637	
2.4	-6	0.0120576	
2.4	-5	0.0208532	
2.4	-4	0.0344959	
2.4	-3	0.0547503	
2.4	-2	0.0834911	
2.4	-1.5	0.101611	
2.4	-1	0.122677	
2.4	-0.5	0.14661	
2.4	0	0.173711	

2.6	-24	3.69508e-08	
2.6	-22	1.6839e-07	
2.6	-20	7.8493e-07	
2.6	-18	3.60695e-06	
2.6	-16	1.64357e-05	
2.6	-14	7.33929e-05	
2.6	-12	0.000317079	
2.6	-11	0.000641158	
2.6	-10	0.0012734	
2.6	-9	0.00244926	
2.6	-8	0.00457665	
2.6	-7	0.00824822	
2.6	-6	0.0143076	
2.6	-5	0.0238582	
2.6	-4	0.0382702	
2.6	-3	0.0591723	
2.6	-2	0.0882023	
2.6	-1.5	0.106289	
2.6	-1	0.127113	
2.6	-0.5	0.150656	
2.6	0	0.177079	

2.8	-24	1.11392e-07	
2.8	-22	4.63692e-07	
2.8	-20	1.91097e-06	
2.8	-18	7.88735e-06	
2.8	-16	3.21371e-05	
2.8	-14	0.000128637	
2.8	-12	0.000493858	
2.8	-11	0.000945596	
2.8	-10	0.00177949	
2.8	-9	0.00326247	
2.8	-8	0.00581361	
2.8	-7	0.0100313	
2.8	-6	0.0167655	
2.8	-5	0.0270683	
2.8	-4	0.0422098	
2.8	-3	0.0637028	
2.8	-2	0.0929498	
2.8	-1.5	0.110919	
2.8	-1	0.13136	
2.8	-0.5	0.154453	
2.8	0	0.179994	

3	-24	2.98838e-07	
3	-22	1.1195e-06	
3	-20	4.21164e-06	
3	-18	1.57686e-05	
3	-16	5.82041e-05	
3	-14	0.000210535	
3	-12	0.000733827	
3	-11	0.00133996	
3	-10	0.00240423	
3	-9	0.00421857	
3	-8	0.00721915	
3	-7	0.0120103	
3	-6	0.0194123	
3	-5	0.030435	
3	-4	0.0462559	
3	-3	0.0682232	
3	-2	0.097581	
3	-1.5	0.115367	
3	-1	0.135633	
3	-0.5	0.158011	
3	0	0.182895	

3.2	-24	7.09342e-07	
3.2	-22	2.45156e-06	
3.2	-20	8.47113e-06	
3.2	-18	2.91123e-05	
3.2	-16	9.87248e-05	
3.2	-14	0.000327564	
3.2	-12	0.00104561	
3.2	-11	0.00183357	
3.2	-10	0.00315585	
3.2	-9	0.0053285	
3.2	-8	0.00879859	
3.2	-7	0.0141693	
3.2	-6	0.0222238	
3.2	-5	0.0339102	
3.2	-4	0.050362	
3.2	-3	0.072708	
3.2	-2	0.102086	
3.2	-1.5	0.119807	
3.2	-1	0.139567	
3.2	-0.5	0.161532	
3.2	0	0.185724	

3.4	-24	1.53006e-06	
3.4	-22	4.9354e-06	
3.4	-20	1.58256e-05	
3.4	-18	5.04153e-05	
3.4	-16	0.000158367	
3.4	-14	0.000485464	
3.4	-12	0.00143829	
3.4	-11	0.00243118	
3.4	-10	0.00403736	
3.4	-9	0.00659225	
3.4	-8	0.0105416	
3.4	-7	0.0164879	
3.4	-6	0.0251717	
3.4	-5	0.0374934	
3.4	-4	0.0544591	
3.4	-3	0.0771403	
3.4	-2	0.106478	
3.4	-1.5	0.124047	
3.4	-1	0.143444	
3.4	-0.5	0.164855	
3.4	0	0.188251	

3.6	-24	3.05519e-06	
3.6	-22	9.25098e-06	
3.6	-20	2.77148e-05	
3.6	-18	8.24169e-05	
3.6	-16	0.000241734	
3.6	-14	0.000693709	
3.6	-12	0.00191898	
3.6	-11	0.00313733	
3.6	-10	0.00505112	
3.6	-9	0.00800129	
3.6	-8	0.0124354	
3.6	-7	0.018938	
3.6	-6	0.0282315	
3.6	-5	0.0411249	
3.6	-4	0.0585854	
3.6	-3	0.0815337	
3.6	-2	0.110808	
3.6	-1.5	0.128031	
3.6	-1	0.147094	
3.6	-0.5	0.167966	
3.6	0	0.190701	

3.8	-24	5.71656e-06	
3.8	-22	1.6267e-05	
3.8	-20	4.59883e-05	
3.8	-18	0.000128519	
3.8	-16	0.000354913	
3.8	-14	0.000956612	
3.8	-12	0.002493	
3.8	-11	0.00395688	
3.8	-10	0.00619612	
3.8	-9	0.00954915	
3.8	-8	0.0144658	
3.8	-7	0.0215195	
3.8	-6	0.0313822	
3.8	-5	0.0447978	
3.8	-4	0.0626555	
3.8	-3	0.085768	
3.8	-2	0.114898	
3.8	-1.5	0.13186	
3.8	-1	0.150574	
3.8	-0.5	0.170954	
3.8	0	0.193031	

4	-24	1.00914e-05	
4	-22	2.71237e-05	
4	-20	7.26877e-05	
4	-18	0.000192397	
4	-16	0.00050185	
4	-14	0.00128089	
4	-12	0.00316339	
4	-11	0.00489017	
4	-10	0.00746472	
4	-9	0.0112276	
4	-8	0.0166185	
4	-7	0.0242079	
4	-6	0.0345785	
4	-5	0.0484974	
4	-4	0.0667117	
4	-3	0.0899064	
4	-2	0.118826	
4	-1.5	0.135536	
4	-1	0.153875	
4	-0.5	0.173736	
4	0	0.195174	

4.2	-24	1.68837e-05	
4.2	-22	4.32317e-05	
4.2	-20	0.000110144	
4.2	-18	0.000277677	
4.2	-16	0.00068922	
4.2	-14	0.00167234	
4.2	-12	0.00393058	
4.2	-11	0.00593418	
4.2	-10	0.00885214	
4.2	-9	0.0130247	
4.2	-8	0.0188843	
4.2	-7	0.026975	
4.2	-6	0.037837	
4.2	-5	0.0521813	
4.2	-4	0.0706493	
4.2	-3	0.09392	
4.2	-2	0.12255	
4.2	-1.5	0.139061	
4.2	-1	0.156875	
4.2	-0.5	0.176333	
4.2	0	0.197218	

4.4	-24	2.70185e-05	
4.4	-22	6.62108e-05	
4.4	-20	0.000161063	
4.4	-18	0.000387976	
4.4	-16	0.000920048	
4.4	-14	0.00213357	
4.4	-12	0.00479559	
4.4	-11	0.0070863	
4.4	-10	0.010353	
4.4	-9	0.0149329	
4.4	-8	0.0212449	
4.4	-7	0.0297949	
4.4	-6	0.0411152	
4.4	-5	0.0557891	
4.4	-4	0.0745235	
4.4	-3	0.0978303	
4.4	-2	0.126181	
4.4	-1.5	0.142376	
4.4	-1	0.159859	
4.4	-0.5	0.17874	
4.4	0	0.199028	

4.6	-24	4.15934e-05	
4.6	-22	9.78373e-05	
4.6	-20	0.00022821	
4.6	-18	0.00052724	
4.6	-16	0.00119923	
4.6	-14	0.0026675	
4.6	-12	0.00575787	
4.6	-11	0.00834293	
4.6	-10	0.0119578	
4.6	-9	0.0169404	
4.6	-8	0.023686	
4.6	-7	0.0326732	
4.6	-6	0.0444163	
4.6	-5	0.0594426	
4.6	-4	0.0783017	
4.6	-3	0.101583	
4.6	-2	0.129567	
4.6	-1.5	0.145529	
4.6	-1	0.162712	
4.6	-0.5	0.181154	
4.6	0	0.20095	

4.8	-24	6.17815e-05	
4.8	-22	0.000140042	
4.8	-20	0.000314502	
4.8	-18	0.000699309	
4.8	-16	0.00153046	
4.8	-14	0.00327636	
4.8	-12	0.00681417	
4.8	-11	0.00969805	
4.8	-10	0.0136604	
4.8	-9	0.0190274	
4.8	-8	0.0261884	
4.8	-7	0.0355911	
4.8	-6	0.0477011	
4.8	-5	0.0630224	
4.8	-4	0.0820193	
4.8	-3	0.105213	
4.8	-2	0.132927	
4.8	-1.5	0.148544	
4.8	-1	0.165396	
4.8	-0.5	0.183339	
4.8	0	0.202579	

5	-24	8.90429e-05	
5	-22	0.000194888	
5	-20	0.000422743	
5	-18	0.0009067	
5	-16	0.0019157	
5	-14	0.00396054	
5	-12	0.00795934	
5	-11	0.0111455	
5	-10	0.0154489	
5	-9	0.0211926	
5	-8	0.0287445	
5	-7	0.0385109	
5	-6	0.0509406	
5	-5	0.0665324	
5	-4	0.0856119	
5	-3	0.108677	
5	-2	0.136033	
5	-1.5	0.151315	
5	-1	0.16779	
5	-0.5	0.185452	
5	0	0.20416	

5.2	-24	0.00012488	
5.2	-22	0.000264463	
5.2	-20	0.000555595	
5.2	-18	0.00115339	
5.2	-16	0.00235767	
5.2	-14	0.00471974	
5.2	-12	0.00919258	
5.2	-11	0.0126749	
5.2	-10	0.0173157	
5.2	-9	0.0234174	
5.2	-8	0.0313288	
5.2	-7	0.0414577	
5.2	-6	0.0541956	
5.2	-5	0.069958	
5.2	-4	0.0891363	
5.2	-3	0.112084	
5.2	-2	0.139137	
5.2	-1.5	0.154184	
5.2	-1	0.170365	
5.2	-0.5	0.187522	
5.2	0	0.205723	

5.4	-24	0.000170938	
5.4	-22	0.000351161	
5.4	-20	0.000715657	
5.4	-18	0.00144164	
5.4	-16	0.0028582	
5.4	-14	0.00555241	
5.4	-12	0.0105046	
5.4	-11	0.0142833	
5.4	-10	0.0192481	
5.4	-9	0.0256958	
5.4	-8	0.033955	
5.4	-7	0.0443775	
5.4	-6	0.0573748	
5.4	-5	0.0733595	
5.4	-4	0.0925669	
5.4	-3	0.115326	
5.4	-2	0.142014	
5.4	-1.5	0.156728	
5.4	-1	0.172589	
5.4	-0.5	0.189396	
5.4	0	0.20714	

5.6	-24	0.000228767	
5.6	-22	0.000456965	
5.6	-20	0.00090539	
5.6	-18	0.00177272	
5.6	-16	0.00341736	
5.6	-14	0.00645596	
5.6	-12	0.0118948	
5.6	-11	0.0159617	
5.6	-10	0.0212423	
5.6	-9	0.0280211	
5.6	-8	0.0365946	
5.6	-7	0.0473112	
5.6	-6	0.0605451	
5.6	-5	0.076636	
5.6	-4	0.0958562	
5.6	-3	0.118491	
5.6	-2	0.144689	
5.6	-1.5	0.159219	
5.6	-1	0.174726	
5.6	-0.5	0.191101	
5.6	0	0.208361	

5.8	-24	0.000300027	
5.8	-22	0.000583958	
5.8	-20	0.00112681	
5.8	-18	0.0021492	
5.8	-16	0.00403597	
5.8	-14	0.00743053	
5.8	-12	0.0133497	
5.8	-11	0.0177035	
5.8	-10	0.0232881	
5.8	-9	0.0303718	
5.8	-8	0.0392475	
5.8	-7	0.0502224	
5.8	-6	0.0636518	
5.8	-5	0.0798245	
5.8	-4	0.0990707	
5.8	-3	0.121516	
5.8	-2	0.147411	
5.8	-1.5	0.161629	
5.8	-1	0.176708	
5.8	-0.5	0.192735	
5.8	0	0.209594	

6	-24	0.000386525	
6	-22	0.000734182	
6	-20	0.00138231	
6	-18	0.00257218	
6	-16	0.00471257	
6	-14	0.00847085	
6	-12	0.0148724	
6	-11	0.0194995	
6	-10	0.0253755	
6	-9	0.0327491	
6	-8	0.0419114	
6	-7	0.0531091	
6	-6	0.0667133	
6	-5	0.082986	
6	-4	0.102177	
6	-3	0.124445	
6	-2	0.149953	
6	-1.5	0.163997	
6	-1	0.178862	
6	-0.5	0.194501	
6	0	0.210967	

6.2	-24	0.0004898	
6.2	-22	0.000909566	
6.2	-20	0.00167298	
6.2	-18	0.00304215	
6.2	-16	0.00544798	
6.2	-14	0.00957445	
6.2	-12	0.0164511	
6.2	-11	0.0213439	
6.2	-10	0.0274943	
6.2	-9	0.0351462	
6.2	-8	0.0445451	
6.2	-7	0.0559763	
6.2	-6	0.0697147	
6.2	-5	0.08603	
6.2	-4	0.105109	
6.2	-3	0.127216	
6.2	-2	0.152355	
6.2	-1.5	0.16612	
6.2	-1	0.180598	
6.2	-0.5	0.195884	
6.2	0	0.212003	

6.4	-24	0.000611464	
6.4	-22	0.0011113	
6.4	-20	0.00200062	
6.4	-18	0.00355965	
6.4	-16	0.00624036	
6.4	-14	0.0107376	
6.4	-12	0.0180814	
6.4	-11	0.0232346	
6.4	-10	0.0296468	
6.4	-9	0.037544	
6.4	-8	0.0471786	
6.4	-7	0.0587955	
6.4	-6	0.0726814	
6.4	-5	0.0890044	
6.4	-4	0.10802	
6.4	-3	0.129861	
6.4	-2	0.154668	
6.4	-1.5	0.168251	
6.4	-1	0.182462	
6.4	-0.5	0.197439	
6.4	0	0.213095	

6.6	-24	0.000753284	
6.6	-22	0.00134116	
6.6	-20	0.00236625	
6.6	-18	0.00412537	
6.6	-16	0.00708835	
6.6	-14	0.0119575	
6.6	-12	0.0197586	
6.6	-11	0.0251566	
6.6	-10	0.0318184	
6.6	-9	0.0399576	
6.6	-8	0.0498097	
6.6	-7	0.0615936	
6.6	-6	0.0755502	
6.6	-5	0.0919126	
6.6	-4	0.110817	
6.6	-3	0.132376	
6.6	-2	0.156856	
6.6	-1.5	0.170184	
6.6	-1	0.184199	
6.6	-0.5	0.198898	
6.6	0	0.214152	

6.8	-24	0.000916292	
6.8	-22	0.00160042	
6.8	-20	0.0027698	
6.8	-18	0.00473761	
6.8	-16	0.00798878	
6.8	-14	0.0132298	
6.8	-12	0.0214744	
6.8	-11	0.0271103	
6.8	-10	0.0340056	
6.8	-9	0.042359	
6.8	-8	0.0524262	
6.8	-7	0.064347	
6.8	-6	0.0784045	
6.8	-5	0.0947252	
6.8	-4	0.113548	
6.8	-3	0.134942	
6.8	-2	0.158935	
6.8	-1.5	0.17196	
6.8	-1	0.185703	
6.8	-0.5	0.200012	
6.8	0	0.215029	

7	-24	0.00110192	
7	-22	0.00189015	
7	-20	0.00321267	
7	-18	0.0053971	
7	-16	0.00893958	
7	-14	0.0145493	
7	-12	0.0232285	
7	-11	0.0290897	
7	-10	0.0362019	
7	-9	0.0447733	
7	-8	0.0549839	
7	-7	0.067032	
7	-6	0.0811156	
7	-5	0.0974512	
7	-4	0.116159	
7	-3	0.137332	
7	-2	0.161041	
7	-1.5	0.173836	
7	-1	0.18725	
7	-0.5	0.201307	
7	0	0.215977	

7.2	-24	0.00131111	
7.2	-22	0.00221123	
7.2	-20	0.00369468	
7.2	-18	0.00610196	
7.2	-16	0.00993899	
7.2	-14	0.0159152	
7.2	-12	0.0250181	
7.2	-11	0.0310852	
7.2	-10	0.0384065	
7.2	-9	0.0471681	
7.2	-8	0.0575321	
7.2	-7	0.0696913	
7.2	-6	0.0838376	
7.2	-5	0.100144	
7.2	-4	0.118638	
7.2	-3	0.139615	
7.2	-2	0.163023	
7.2	-1.5	0.175539	
7.2	-1	0.188701	
7.2	-0.5	0.202432	
7.2	0	0.216777	

7.4	-24	0.00154547	
7.4	-22	0.00256437	
7.4	-20	0.0042158	
7.4	-18	0.00685104	
7.4	-16	0.0109829	
7.4	-14	0.0173221	
7.4	-12	0.0268244	
7.4	-11	0.0331074	
7.4	-10	0.040621	
7.4	-9	0.0495345	
7.4	-8	0.060039	
7.4	-7	0.0723071	
7.4	-6	0.0864937	
7.4	-5	0.102702	
7.4	-4	0.121119	
7.4	-3	0.141744	
7.4	-2	0.164782	
7.4	-1.5	0.177155	
7.4	-1	0.190093	
7.4	-0.5	0.203582	
7.4	0	0.217609	

7.6	-24	0.00180524	
7.6	-22	0.00294952	
7.6	-20	0.00477517	
7.6	-18	0.00764362	
7.6	-16	0.0120724	
7.6	-14	0.0187621	
7.6	-12	0.0286512	
7.6	-11	0.0351186	
7.6	-10	0.0428109	
7.6	-9	0.0519124	
7.6	-8	0.0625089	
7.6	-7	0.0748775	
7.6	-6	0.0890665	
7.6	-5	0.10522	
7.6	-4	0.123551	
7.6	-3	0.143923	
7.6	-2	0.166476	
7.6	-1.5	0.178631	
7.6	-1	0.191345	
7.6	-0.5	0.204595	
7.6	0	0.21831	

7.8	-24	0.00209117	
7.8	-22	0.00336732	
7.8	-20	0.00537316	
7.8	-18	0.00847735	
7.8	-16	0.0132009	
7.8	-14	0.0202403	
7.8	-12	0.0304938	
7.8	-11	0.037151	
7.8	-10	0.0450151	
7.8	-9	0.054249	
7.8	-8	0.0649748	
7.8	-7	0.0773802	
7.8	-6	0.0915787	
7.8	-5	0.107711	
7.8	-4	0.12583	
7.8	-3	0.146059	
7.8	-2	0.168352	
7.8	-1.5	0.180197	
7.8	-1	0.192621	
7.8	-0.5	0.205566	
7.8	0	0.219031	

8	-24	0.00240423	
8	-22	0.00381825	
8	-20	0.00600884	
8	-18	0.00935272	
8	-16	0.0143683	
8	-14	0.0217426	
8	-12	0.0323507	
8	-11	0.0391757	
8	-10	0.0472073	
8	-9	0.0565509	
8	-8	0.0673767	
8	-7	0.0798201	
8	-6	0.0940722	
8	-5	0.110088	
8	-4	0.128049	
8	-3	0.147998	
8	-2	0.170032	
8	-1.5	0.181773	
8	-1	0.193948	
8	-0.5	0.206677	
8	0	0.21986	

8.2	-24	0.00274419	
8.2	-22	0.00430131	
8.2	-20	0.00668035	
8.2	-18	0.0102647	
8.2	-16	0.0155736	
8.2	-14	0.0232717	
8.2	-12	0.0342264	
8.2	-11	0.041212	
8.2	-10	0.0493687	
8.2	-9	0.0588397	
8.2	-8	0.0697664	
8.2	-7	0.0822562	
8.2	-6	0.0964445	
8.2	-5	0.112388	
8.2	-4	0.130228	
8.2	-3	0.149976	
8.2	-2	0.17157	
8.2	-1.5	0.183118	
8.2	-1	0.195119	
8.2	-0.5	0.207619	
8.2	0	0.220499	

8.4	-24	0.00311191	
8.4	-22	0.00481779	
8.4	-20	0.00738859	
8.4	-18	0.0112121	
8.4	-16	0.0168082	
8.4	-14	0.0248241	
8.4	-12	0.0361015	
8.4	-11	0.0432323	
8.4	-10	0.0515222	
8.4	-9	0.0611143	
8.4	-8	0.0721066	
8.4	-7	0.0846299	
8.4	-6	0.0987586	
8.4	-5	0.114666	
8.4	-4	0.13231	
8.4	-3	0.151839	
8.4	-2	0.173174	
8.4	-1.5	0.184558	
8.4	-1	0.196334	
8.4	-0.5	0.208561	
8.4	0	0.221238	

8.6	-24	0.00350757	
8.6	-22	0.00536467	
8.6	-20	0.00813132	
8.6	-18	0.0121949	
8.6	-16	0.0180719	
8.6	-14	0.0263987	
8.6	-12	0.0379835	
8.6	-11	0.0452537	
8.6	-10	0.0536799	
8.6	-9	0.0633702	
8.6	-8	0.0743978	
8.6	-7	0.0869346	
8.6	-6	0.101047	
8.6	-5	0.116833	
8.6	-4	0.134376	
8.6	-3	0.153605	
8.6	-2	0.174615	
8.6	-1.5	0.185772	
8.6	-1	0.197379	
8.6	-0.5	0.209386	
8.6	0	0.221818	

8.8	-24	0.00393095	
8.8	-22	0.0059435	
8.8	-20	0.0089075	
8.8	-18	0.013211	
8.8	-16	0.0193633	
8.8	-14	0.0279876	
8.8	-12	0.0398671	
8.8	-11	0.0472498	
8.8	-10	0.0557942	
8.8	-9	0.0655643	
8.8	-8	0.0766663	
8.8	-7	0.0892054	
8.8	-6	0.103258	
8.8	-5	0.118951	
8.8	-4	0.136286	
8.8	-3	0.155365	
8.8	-2	0.176063	
8.8	-1.5	0.187078	
8.8	-1	0.198457	
8.8	-0.5	0.210267	
8.8	0	0.222451	

9	-24	0.00438195	
9	-22	0.00655292	
9	-20	0.00971577	
9	-18	0.014256	
9	-16	0.0206785	
9	-14	0.0295906	
9	-12	0.0417447	
9	-11	0.0492572	
9	-10	0.0578915	
9	-9	0.0677538	
9	-8	0.0788794	
9	-7	0.0914227	
9	-6	0.105446	
9	-5	0.121034	
9	-4	0.138173	
9	-3	0.156985	
9	-2	0.17745	
9	-1.5	0.188299	
9	-1	0.199531	
9	-0.5	0.211131	
9	0	0.223052	

9.2	-24	0.00485923	
9.2	-22	0.00719171	
9.2	-20	0.0105535	
9.2	-18	0.0153324	
9.2	-16	0.022014	
9.2	-14	0.0312011	
9.2	-12	0.0436111	
9.2	-11	0.0512379	
9.2	-10	0.0599709	
9.2	-9	0.0698805	
9.2	-8	0.0810804	
9.2	-7	0.0935917	
9.2	-6	0.107551	
9.2	-5	0.123026	
9.2	-4	0.140056	
9.2	-3	0.158611	
9.2	-2	0.178745	
9.2	-1.5	0.189418	
9.2	-1	0.200398	
9.2	-0.5	0.211768	
9.2	0	0.223526	

9.4	-24	0.00536409	
9.4	-22	0.0078598	
9.4	-20	0.0114187	
9.4	-18	0.0164317	
9.4	-16	0.0233699	
9.4	-14	0.0328224	
9.4	-12	0.0454848	
9.4	-11	0.0532212	
9.4	-10	0.0620178	
9.4	-9	0.0719794	
9.4	-8	0.083223	
9.4	-7	0.0957115	
9.4	-6	0.109633	
9.4	-5	0.124983	
9.4	-4	0.141795	
9.4	-3	0.160164	
9.4	-2	0.179991	
9.4	-1.5	0.190499	
9.4	-1	0.201358	
9.4	-0.5	0.212554	
9.4	0	0.224089	

9.6	-24	0.00589585	
9.6	-22	0.00855465	
9.6	-20	0.0123132	
9.6	-18	0.0175561	
9.6	-16	0.0247456	
9.6	-14	0.0344458	
9.6	-12	0.0473334	
9.6	-11	0.055173	
9.6	-10	0.0640274	
9.6	-9	0.0740631	
9.6	-8	0.0853146	
9.6	-7	0.0978316	
9.6	-6	0.111666	
9.6	-5	0.126878	
9.6	-4	0.143562	
9.6	-3	0.161686	
9.6	-2	0.18124	
9.6	-1.5	0.191558	
9.6	-1	0.202224	
9.6	-0.5	0.213239	
9.6	0	0.224566	

9.8	-24	0.00645352	
9.8	-22	0.00927997	
9.8	-20	0.0132338	
9.8	-18	0.0187029	
9.8	-16	0.0261346	
9.8	-14	0.036079	
9.8	-12	0.0491781	
9.8	-11	0.0571005	
9.8	-10	0.0660315	
9.8	-9	0.0761187	
9.8	-8	0.0873608	
9.8	-7	0.0998609	
9.8	-6	0.113644	
9.8	-5	0.128758	
9.8	-4	0.145254	
9.8	-3	0.16314	
9.8	-2	0.182427	
9.8	-1.5	0.192605	
9.8	-1	0.203094	
9.8	-0.5	0.213864	
9.8	0	0.225021	

10	-24	0.00703602	
10	-22	0.0100303	
10	-20	0.0141816	
10	-18	0.01987	
10	-16	0.0275412	
10	-14	0.0377161	
10	-12	0.0510161	
10	-11	0.0590212	
10	-10	0.068026	
10	-9	0.0781287	
10	-8	0.0893488	
10	-7	0.1018	
10	-6	0.115566	
10	-5	0.130572	
10	-4	0.14692	
10	-3	0.164562	
10	-2	0.183601	
10	-1.5	0.193612	
10	-1	0.203948	
10	-0.5	0.214574	
10	0	0.22552	

10.2	-24	0.00764448	
10.2	-22	0.0108051	
10.2	-20	0.0151531	
10.2	-18	0.0210562	
10.2	-16	0.028957	
10.2	-14	0.0393503	
10.2	-12	0.0528305	
10.2	-11	0.0609248	
10.2	-10	0.0699789	
10.2	-9	0.0800858	
10.2	-8	0.091347	
10.2	-7	0.103786	
10.2	-6	0.11744	
10.2	-5	0.132322	
10.2	-4	0.148517	
10.2	-3	0.166005	
10.2	-2	0.184742	
10.2	-1.5	0.19458	
10.2	-1	0.20475	
10.2	-0.5	0.215191	
10.2	0	0.225977	

10.4	-24	0.00827684	
10.4	-22	0.0116043	
10.4	-20	0.0161437	
10.4	-18	0.0222589	
10.4	-16	0.0303814	
10.4	-14	0.0409804	
10.4	-12	0.0546461	
10.4	-11	0.0627925	
10.4	-10	0.0719048	
10.4	-9	0.0820433	
10.4	-8	0.0932796	
10.4	-7	0.105677	
10.4	-6	0.119252	
10.4	-5	0.134041	
10.4	-4	0.150038	
10.4	-3	0.167337	
10.4	-2	0.185864	
10.4	-1.5	0.195573	
10.4	-1	0.205586	
10.4	-0.5	0.215901	
10.4	0	0.226475	

10.6	-24	0.00893215	
10.6	-22	0.0124263	
10.6	-20	0.0171548	
10.6	-18	0.023479	
10.6	-16	0.0318155	
10.6	-14	0.0426134	
10.6	-12	0.0564381	
10.6	-11	0.0646543	
10.6	-10	0.0737928	
10.6	-9	0.0839616	
10.6	-8	0.0951759	
10.6	-7	0.107528	
10.6	-6	0.121023	
10.6	-5	0.135686	
10.6	-4	0.151568	
10.6	-3	0.168629	
10.6	-2	0.186912	
10.6	-1.5	0.196477	
10.6	-1	0.206342	
10.6	-0.5	0.216464	
10.6	0	0.226905	

10.8	-24	0.00961015	
10.8	-22	0.0132697	
10.8	-20	0.0181861	
10.8	-18	0.0247079	
10.8	-16	0.0332458	
10.8	-14	0.0442331	
10.8	-12	0.05821	
10.8	-11	0.0664941	
10.8	-10	0.0756631	
10.8	-9	0.0858387	
10.8	-8	0.0970417	
10.8	-7	0.109338	
10.8	-6	0.122716	
10.8	-5	0.137327	
10.8	-4	0.153008	
10.8	-3	0.169928	
10.8	-2	0.187962	
10.8	-1.5	0.197344	
10.8	-1	0.2071	
10.8	-0.5	0.217067	
10.8	0	0.227344	

11	-24	0.01031	
11	-22	0.0141353	
11	-20	0.019235	
11	-18	0.025955	
11	-16	0.0346831	
11	-14	0.0458674	
11	-12	0.0599859	
11	-11	0.0682976	
11	-10	0.077511	
11	-9	0.087702	
11	-8	0.0988799	
11	-7	0.111109	
11	-6	0.124425	
11	-5	0.138862	
11	-4	0.154479	
11	-3	0.171124	
11	-2	0.188913	
11	-1.5	0.198209	
11	-1	0.207819	
11	-0.5	0.21762	
11	0	0.227754	

11.2	-24	0.0110306	
11.2	-22	0.0150208	
11.2	-20	0.0203004	
11.2	-18	0.027211	
11.2	-16	0.0361277	
11.2	-14	0.0474904	
11.2	-12	0.0617319	
11.2	-11	0.0700732	
11.2	-10	0.0793444	
11.2	-9	0.0895079	
11.2	-8	0.100669	
11.2	-7	0.112857	
11.2	-6	0.126096	
11.2	-5	0.140431	
11.2	-4	0.155799	
11.2	-3	0.172367	
11.2	-2	0.189955	
11.2	-1.5	0.19909	
11.2	-1	0.208525	
11.2	-0.5	0.218185	
11.2	0	0.228142	

11.4	-24	0.0117708	
11.4	-22	0.0159225	
11.4	-20	0.021378	
11.4	-18	0.0284748	
11.4	-16	0.0375722	
11.4	-14	0.0490986	
11.4	-12	0.0634582	
11.4	-11	0.0718333	
11.4	-10	0.0811181	
11.4	-9	0.091289	
11.4	-8	0.102429	
11.4	-7	0.114572	
11.4	-6	0.127705	
11.4	-5	0.141923	
11.4	-4	0.157153	
11.4	-3	0.173438	
11.4	-2	0.190779	
11.4	-1.5	0.199837	
11.4	-1	0.209176	
11.4	-0.5	0.218733	
11.4	0	0.228541	

11.6	-24	0.0125304	
11.6	-22	0.0168425	
11.6	-20	0.022472	
11.6	-18	0.0297472	
11.6	-16	0.0390202	
11.6	-14	0.0506972	
11.6	-12	0.0651922	
11.6	-11	0.0735838	
11.6	-10	0.0828707	
11.6	-9	0.0930641	
11.6	-8	0.104149	
11.6	-7	0.116232	
11.6	-6	0.129283	
11.6	-5	0.143371	
11.6	-4	0.158455	
11.6	-3	0.174528	
11.6	-2	0.191669	
11.6	-1.5	0.200587	
11.6	-1	0.209725	
11.6	-0.5	0.219165	
11.6	0	0.228809	

11.8	-24	0.0133084	
11.8	-22	0.0177782	
11.8	-20	0.0235769	
11.8	-18	0.0310279	
11.8	-16	0.0404642	
11.8	-14	0.0522812	
11.8	-12	0.0668798	
11.8	-11	0.0753371	
11.8	-10	0.0846032	
11.8	-9	0.0947788	
11.8	-8	0.105838	
11.8	-7	0.117874	
11.8	-6	0.130839	
11.8	-5	0.144771	
11.8	-4	0.159728	
11.8	-3	0.175666	
11.8	-2	0.192561	
11.8	-1.5	0.201367	
11.8	-1	0.210399	
11.8	-0.5	0.219638	
11.8	0	0.229137	

12	-24	0.0141025	
12	-22	0.0187286	
12	-20	0.0246934	
12	-18	0.0323101	
12	-16	0.0419108	
12	-14	0.0538613	
12	-12	0.0685543	
12	-11	0.0770361	
12	-10	0.0863131	
12	-9	0.0964545	
12	-8	0.107504	
12	-7	0.119439	
12	-6	0.132346	
12	-5	0.146185	
12	-4	0.160953	
12	-3	0.176722	
12	-2	0.1934	
12	-1.5	0.20208	
12	-1	0.211013	
12	-0.5	0.220152	
12	0	0.229504	

12.4	-24	0.0157423	
12.4	-22	0.0206737	
12.4	-20	0.0269539	
12.4	-18	0.0348886	
12.4	-16	0.0447891	
12.4	-14	0.0569966	
12.4	-12	0.0718268	
12.4	-11	0.080366	
12.4	-10	0.089638	
12.4	-9	0.0997475	
12.4	-8	0.110695	
12.4	-7	0.122553	
12.4	-6	0.13524	
12.4	-5	0.148824	
12.4	-4	0.163391	
12.4	-3	0.178767	
12.4	-2	0.195017	
12.4	-1.5	0.203502	
12.4	-1	0.212157	
12.4	-0.5	0.221056	
12.4	0	0.230137	

12.8	-24	0.0174401	
12.8	-22	0.0226665	
12.8	-20	0.0292469	
12.8	-18	0.0374766	
12.8	-16	0.0476381	
12.8	-14	0.0600654	
12.8	-12	0.0750222	
12.8	-11	0.0835966	
12.8	-10	0.0928912	
12.8	-9	0.102913	
12.8	-8	0.113754	
12.8	-7	0.12548	
12.8	-6	0.138014	
12.8	-5	0.151388	
12.8	-4	0.165624	
12.8	-3	0.180663	
12.8	-2	0.196525	
12.8	-1.5	0.204791	
12.8	-1	0.213275	
12.8	-0.5	0.221938	
12.8	0	0.230776	

13.2	-24	0.0191909	
13.2	-22	0.0246963	
13.2	-20	0.0315622	
13.2	-18	0.0400737	
13.2	-16	0.0504803	
13.2	-14	0.0630861	
13.2	-12	0.0781872	
13.2	-11	0.0866997	
13.2	-10	0.096003	
13.2	-9	0.106015	
13.2	-8	0.116757	
13.2	-7	0.128289	
13.2	-6	0.140606	
13.2	-5	0.153793	
13.2	-4	0.167759	
13.2	-3	0.182503	
13.2	-2	0.197979	
13.2	-1.5	0.206052	
13.2	-1	0.214292	
13.2	-0.5	0.222711	
13.2	0	0.231323	

13.6	-24	0.0209829	
13.6	-22	0.0267601	
13.6	-20	0.0338936	
13.6	-18	0.0426519	
13.6	-16	0.0532886	
13.6	-14	0.0660646	
13.6	-12	0.0812285	
13.6	-11	0.0897791	
13.6	-10	0.0989885	
13.6	-9	0.108967	
13.6	-8	0.119665	
13.6	-7	0.131053	
13.6	-6	0.143175	
13.6	-5	0.156093	
13.6	-4	0.169748	
13.6	-3	0.184218	
13.6	-2	0.199376	
13.6	-1.5	0.20726	
13.6	-1	0.215301	
13.6	-0.5	0.223504	
13.6	0	0.23184	

14	-24	0.022819	
14	-22	0.0288451	
14	-20	0.0362379	
14	-18	0.0452223	
14	-16	0.0560552	
14	-14	0.068965	
14	-12	0.0842037	
14	-11	0.0927318	
14	-10	0.10194	
14	-9	0.111776	
14	-8	0.122394	
14	-7	0.133684	
14	-6	0.145631	
14	-5	0.158347	
14	-4	0.171703	
14	-3	0.185853	
14	-2	0.20066	
14	-1.5	0.208305	
14	-1	0.216163	
14	-0.5	0.224105	
14	0	0.232285	

14.4	-24	0.0246952	
14.4	-22	0.0309653	
14.4	-20	0.0385821	
14.4	-18	0.0477823	
14.4	-16	0.058793	
14.4	-14	0.0718078	
14.4	-12	0.0870866	
14.4	-11	0.0956203	
14.4	-10	0.104776	
14.4	-9	0.114572	
14.4	-8	0.124992	
14.4	-7	0.136134	
14.4	-6	0.147983	
14.4	-5	0.160447	
14.4	-4	0.173615	
14.4	-3	0.187409	
14.4	-2	0.201944	
14.4	-1.5	0.209426	
14.4	-1	0.217001	
14.4	-0.5	0.224847	
14.4	0	0.232812	

14.8	-24	0.0265933	
14.8	-22	0.0330872	
14.8	-20	0.0409253	
14.8	-18	0.0503257	
14.8	-16	0.0614994	
14.8	-14	0.0745827	
14.8	-12	0.0898812	
14.8	-11	0.0983903	
14.8	-10	0.107525	
14.8	-9	0.11721	
14.8	-8	0.127585	
14.8	-7	0.138529	
14.8	-6	0.150161	
14.8	-5	0.162451	
14.8	-4	0.175388	
14.8	-3	0.188935	
14.8	-2	0.203153	
14.8	-1.5	0.210464	
14.8	-1	0.217879	
14.8	-0.5	0.225572	
14.8	0	0.233308	

15.2	-24	0.0285168	
15.2	-22	0.0352252	
15.2	-20	0.0432617	
15.2	-18	0.0528356	
15.2	-16	0.0641544	
15.2	-14	0.0773429	
15.2	-12	0.0926245	
15.2	-11	0.101117	
15.2	-10	0.110154	
15.2	-9	0.119804	
15.2	-8	0.130048	
15.2	-7	0.140888	
15.2	-6	0.152322	
15.2	-5	0.164358	
15.2	-4	0.177038	
15.2	-3	0.190329	
15.2	-2	0.204224	
15.2	-1.5	0.211345	
15.2	-1	0.218666	
15.2	-0.5	0.226075	
15.2	0	0.233661	

15.6	-24	0.0304564	
15.6	-22	0.0373683	
15.6	-20	0.0455976	
15.6	-18	0.0553259	
15.6	-16	0.0667597	
15.6	-14	0.0800111	
15.6	-12	0.0952888	
15.6	-11	0.103722	
15.6	-10	0.112728	
15.6	-9	0.12227	
15.6	-8	0.132401	
15.6	-7	0.143108	
15.6	-6	0.154395	
15.6	-5	0.166278	
15.6	-4	0.178711	
15.6	-3	0.191715	
15.6	-2	0.205267	
15.6	-1.5	0.212242	
15.6	-1	0.219371	
15.6	-0.5	0.226617	
15.6	0	0.234023	

16	-24	0.0324051	
16	-22	0.0395072	
16	-20	0.0479109	
16	-18	0.0577928	
16	-16	0.0693127	
16	-14	0.082622	
16	-12	0.0978602	
16	-11	0.106282	
16	-10	0.115198	
16	-9	0.124688	
16	-8	0.134668	
16	-7	0.145218	
16	-6	0.156375	
16	-5	0.16804	
16	-4	0.180277	
16	-3	0.193035	
16	-2	0.206361	
16	-1.5	0.213202	
16	-1	0.220144	
16	-0.5	0.227226	
16	0	0.234491	

16.8	-24	0.0363499	
16.8	-22	0.0437839	
16.8	-20	0.0524977	
16.8	-18	0.062619	
16.8	-16	0.0742867	
16.8	-14	0.0876765	
16.8	-12	0.102838	
16.8	-11	0.111151	
16.8	-10	0.119932	
16.8	-9	0.129208	
16.8	-8	0.139018	
16.8	-7	0.149291	
16.8	-6	0.160103	
16.8	-5	0.171401	
16.8	-4	0.18317	
16.8	-3	0.195486	
16.8	-2	0.208244	
16.8	-1.5	0.214807	
16.8	-1	0.221503	
16.8	-0.5	0.228306	
16.8	0	0.235233	

17.6	-24	0.040295	
17.6	-22	0.0480246	
17.6	-20	0.0569878	
17.6	-18	0.0673067	
17.6	-16	0.0790901	
17.6	-14	0.0924652	
17.6	-12	0.107553	
17.6	-11	0.115733	
17.6	-10	0.124375	
17.6	-9	0.133468	
17.6	-8	0.143043	
17.6	-7	0.15307	
17.6	-6	0.163518	
17.6	-5	0.174476	
17.6	-4	0.185902	
17.6	-3	0.197746	
17.6	-2	0.210065	
17.6	-1.5	0.216342	
17.6	-1	0.222757	
17.6	-0.5	0.229272	
17.6	0	0.235878	

18.4	-24	0.0442231	
18.4	-22	0.0521988	
18.4	-20	0.0613778	
18.4	-18	0.0718329	
18.4	-16	0.0837024	
18.4	-14	0.0970535	
18.4	-12	0.11196	
18.4	-11	0.120035	
18.4	-10	0.128564	
18.4	-9	0.137467	
18.4	-8	0.146792	
18.4	-7	0.156551	
18.4	-6	0.16673	
18.4	-5	0.177323	
18.4	-4	0.188377	
18.4	-3	0.199816	
18.4	-2	0.211672	
18.4	-1.5	0.217716	
18.4	-1	0.223866	
18.4	-0.5	0.230136	
18.4	0	0.2365	

19.2	-24	0.0481252	
19.2	-22	0.0563132	
19.2	-20	0.0656513	
19.2	-18	0.0762255	
19.2	-16	0.0881175	
19.2	-14	0.101428	
19.2	-12	0.116185	
19.2	-11	0.12413	
19.2	-10	0.132455	
19.2	-9	0.141177	
19.2	-8	0.150279	
19.2	-7	0.159835	
19.2	-6	0.169703	
19.2	-5	0.180023	
19.2	-4	0.190652	
19.2	-3	0.201722	
19.2	-2	0.213124	
19.2	-1.5	0.218976	
19.2	-1	0.224908	
19.2	-0.5	0.230927	
19.2	0	0.237022	

20	-24	0.0519869	
20	-22	0.0603537	
20	-20	0.0698217	
20	-18	0.0804654	
20	-16	0.0923725	
20	-14	0.105579	
20	-12	0.120167	
20	-11	0.127996	
20	-10	0.136162	
20	-9	0.144711	
20	-8	0.153612	
20	-7	0.162862	
20	-6	0.172492	
20	-5	0.182465	
20	-4	0.192804	
20	-3	0.203478	
20	-2	0.214521	
20	-1.5	0.220133	
20	-1	0.225859	
20	-0.5	0.23164	
20	0	0.237535	

20.8	-24	0.0557786	
20.8	-22	0.064295	
20.8	-20	0.0738628	
20.8	-18	0.0845475	
20.8	-16	0.0964235	
20.8	-14	0.109528	
20.8	-12	0.123941	
20.8	-11	0.131634	
20.8	-10	0.139676	
20.8	-9	0.148026	
20.8	-8	0.156735	
20.8	-7	0.165728	
20.8	-6	0.175091	
20.8	-5	0.18478	
20.8	-4	0.194813	
20.8	-3	0.205154	
20.8	-2	0.215809	
20.8	-1.5	0.221257	
20.8	-1	0.226771	
20.8	-0.5	0.232375	
20.8	0	0.238039	

21.6	-24	0.0595072	
21.6	-22	0.0681297	
21.6	-20	0.0777589	
21.6	-18	0.0884822	
21.6	-16	0.100304	
21.6	-14	0.113314	
21.6	-12	0.127501	
21.6	-11	0.135075	
21.6	-10	0.142923	
21.6	-9	0.151128	
21.6	-8	0.159634	
21.6	-7	0.168427	
21.6	-6	0.177553	
21.6	-5	0.186983	
21.6	-4	0.196709	
21.6	-3	0.206732	
21.6	-2	0.217025	
21.6	-1.5	0.222312	
21.6	-1	0.227622	
21.6	-0.5	0.233023	
21.6	0	0.238503	

22.4	-24	0.0631564	
22.4	-22	0.0718864	
22.4	-20	0.0815746	
22.4	-18	0.0922364	
22.4	-16	0.104019	
22.4	-14	0.116884	
22.4	-12	0.130908	
22.4	-11	0.138316	
22.4	-10	0.146037	
22.4	-9	0.154054	
22.4	-8	0.162364	
22.4	-7	0.17095	
22.4	-6	0.179827	
22.4	-5	0.188991	
22.4	-4	0.198427	
22.4	-3	0.208161	
22.4	-2	0.218162	
22.4	-1.5	0.223263	
22.4	-1	0.228416	
22.4	-0.5	0.233629	
22.4	0	0.23892	

23.2	-24	0.0667164	
23.2	-22	0.0755303	
23.2	-20	0.085241	
23.2	-18	0.0959042	
23.2	-16	0.10757	
23.2	-14	0.120314	
23.2	-12	0.134115	
23.2	-11	0.141394	
23.2	-10	0.148996	
23.2	-9	0.156836	
23.2	-8	0.164927	
23.2	-7	0.173299	
23.2	-6	0.181957	
23.2	-5	0.190872	
23.2	-4	0.200062	
23.2	-3	0.209482	
23.2	-2	0.219177	
23.2	-1.5	0.224106	
23.2	-1	0.229111	
23.2	-0.5	0.234159	
23.2	0	0.239265	

24	-24	0.0701977	
24	-22	0.0790678	
24	-20	0.0887983	
24	-18	0.0994252	
24	-16	0.111013	
24	-14	0.123575	
24	-12	0.137146	
24	-11	0.144325	
24	-10	0.15176	
24	-9	0.159411	
24	-8	0.167367	
24	-7	0.175509	
24	-6	0.184004	
24	-5	0.192666	
24	-4	0.201601	
24	-3	0.210751	
24	-2	0.220167	
24	-1.5	0.224923	
24	-1	0.229789	
24	-0.5	0.234649	
24	0	0.239643	

24.8	-24	0.0735813	
24.8	-22	0.082496	
24.8	-20	0.0922334	
24.8	-18	0.102812	
24.8	-16	0.114301	
24.8	-14	0.126717	
24.8	-12	0.140083	
24.8	-11	0.14711	
24.8	-10	0.154393	
24.8	-9	0.161912	
24.8	-8	0.169638	
24.8	-7	0.177651	
24.8	-6	0.185882	
24.8	-5	0.194317	
24.8	-4	0.203003	
24.8	-3	0.211897	
24.8	-2	0.221036	
24.8	-1.5	0.225696	
24.8	-1	0.230393	
24.8	-0.5	0.235107	
24.8	0	0.239938	

25.6	-24	0.0768886	
25.6	-22	0.085825	
25.6	-20	0.0955206	
25.6	-18	0.106062	
25.6	-16	0.117453	
25.6	-14	0.129714	
25.6	-12	0.142848	
25.6	-11	0.149763	
25.6	-10	0.15686	
25.6	-9	0.164257	
25.6	-8	0.171835	
25.6	-7	0.17965	
25.6	-6	0.187644	
25.6	-5	0.195903	
25.6	-4	0.204358	
25.6	-3	0.213025	
25.6	-2	0.221905	
25.6	-1.5	0.226368	
25.6	-1	0.230961	
25.6	-0.5	0.235555	
25.6	0	0.240213	

26.4	-24	0.0801185	
26.4	-22	0.0890319	
26.4	-20	0.0987266	
26.4	-18	0.109196	
26.4	-16	0.120486	
26.4	-14	0.13258	
26.4	-12	0.145512	
26.4	-11	0.152306	
26.4	-10	0.159293	
26.4	-9	0.166504	
26.4	-8	0.17391	
26.4	-7	0.181524	
26.4	-6	0.189332	
26.4	-5	0.197405	
26.4	-4	0.205626	
26.4	-3	0.214092	
26.4	-2	0.222698	
26.4	-1.5	0.227051	
26.4	-1	0.231533	
26.4	-0.5	0.235952	
26.4	0	0.240538	

27.2	-24	0.0832488	
27.2	-22	0.0921565	
27.2	-20	0.101803	
27.2	-18	0.112208	
27.2	-16	0.12336	
27.2	-14	0.135322	
27.2	-12	0.148043	
27.2	-11	0.154705	
27.2	-10	0.161574	
27.2	-9	0.168631	
27.2	-8	0.175903	
27.2	-7	0.183333	
27.2	-6	0.191005	
27.2	-5	0.198839	
27.2	-4	0.206868	
27.2	-3	0.215089	
27.2	-2	0.223488	
27.2	-1.5	0.227732	
27.2	-1	0.232073	
27.2	-0.5	0.236386	
27.2	0	0.2408	

28	-24	0.086294	
28	-22	0.0951889	
28	-20	0.104775	
28	-18	0.115094	
28	-16	0.126137	
28	-14	0.137926	
28	-12	0.150463	
28	-11	0.157014	
28	-10	0.163725	
28	-9	0.170678	
28	-8	0.177756	
28	-7	0.185066	
28	-6	0.192521	
28	-5	0.200188	
28	-4	0.208002	
28	-3	0.216044	
28	-2	0.224204	
28	-1.5	0.228363	
28	-1	0.232564	
28	-0.5	0.236795	
28	0	0.241092	

28.8	-24	0.0892479	
28.8	-22	0.0981316	
28.8	-20	0.10765	
28.8	-18	0.11786	
28.8	-16	0.128767	
28.8	-14	0.140399	
28.8	-12	0.152751	
28.8	-11	0.159194	
28.8	-10	0.165784	
28.8	-9	0.172591	
28.8	-8	0.179545	
28.8	-7	0.186693	
28.8	-6	0.194007	
28.8	-5	0.201485	
28.8	-4	0.209133	
28.8	-3	0.216945	
28.8	-2	0.224922	
28.8	-1.5	0.228933	
28.8	-1	0.233056	
28.8	-0.5	0.237178	
28.8	0	0.241325	

29.6	-24	0.0921218	
29.6	-22	0.100967	
29.6	-20	0.11045	
29.6	-18	0.120554	
29.6	-16	0.131349	
29.6	-14	0.142799	
29.6	-12	0.154947	
29.6	-11	0.161276	
29.6	-10	0.167789	
29.6	-9	0.174427	
29.6	-8	0.181257	
29.6	-7	0.188245	
29.6	-6	0.195397	
29.6	-5	0.202709	
29.6	-4	0.21018	
29.6	-3	0.217812	
29.6	-2	0.22559	
29.6	-1.5	0.229483	
29.6	-1	0.233506	
29.6	-0.5	0.237522	
29.6	0	0.241552	

30.4	-24	0.0949026	
30.4	-22	0.103714	
30.4	-20	0.113128	
30.4	-18	0.123164	
30.4	-16	0.133816	
30.4	-14	0.145113	
30.4	-12	0.157031	
30.4	-11	0.163249	
30.4	-10	0.169624	
30.4	-9	0.176143	
30.4	-8	0.182851	
30.4	-7	0.189654	
30.4	-6	0.196706	
30.4	-5	0.203812	
30.4	-4	0.211163	
30.4	-3	0.218548	
30.4	-2	0.226208	
30.4	-1.5	0.230016	
30.4	-1	0.233896	
30.4	-0.5	0.237833	
30.4	0	0.241788	

31.2	-24	0.0976041	
31.2	-22	0.106368	
31.2	-20	0.115723	
31.2	-18	0.125651	
31.2	-16	0.136187	
31.2	-14	0.147326	
31.2	-12	0.159061	
31.2	-11	0.165176	
31.2	-10	0.171438	
31.2	-9	0.177848	
31.2	-8	0.184377	
31.2	-7	0.191095	
31.2	-6	0.197934	
31.2	-5	0.204936	
31.2	-4	0.212055	
31.2	-3	0.219332	
31.2	-2	0.226727	
31.2	-1.5	0.23046	
31.2	-1	0.234294	
31.2	-0.5	0.238077	
31.2	0	0.241976	

32	-24	0.100257	
32	-22	0.108951	
32	-20	0.118222	
32	-18	0.128065	
32	-16	0.138467	
32	-14	0.149449	
32	-12	0.161015	
32	-11	0.167033	
32	-10	0.173155	
32	-9	0.179448	
32	-8	0.185869	
32	-7	0.192442	
32	-6	0.199124	
32	-5	0.205996	
32	-4	0.212947	
32	-3	0.220081	
32	-2	0.227318	
32	-1.5	0.230983	
32	-1	0.234712	
32	-0.5	0.238417	
32	0	0.242204	

32.8	-24	0.102802	
32.8	-22	0.111472	
32.8	-20	0.120639	
32.8	-18	0.130373	
32.8	-16	0.140661	
32.8	-14	0.151481	
32.8	-12	0.162869	
32.8	-11	0.168771	
32.8	-10	0.174803	
32.8	-9	0.180968	
32.8	-8	0.187279	
32.8	-7	0.193716	
32.8	-6	0.200298	
32.8	-5	0.207002	
32.8	-4	0.213812	
32.8	-3	0.220783	
32.8	-2	0.227859	
32.8	-1.5	0.231431	
32.8	-1	0.235071	
32.8	-0.5	0.238695	
32.8	0	0.242388	

33.6	-24	0.105293	
33.6	-22	0.113896	
33.6	-20	0.123004	
33.6	-18	0.132612	
33.6	-16	0.142766	
33.6	-14	0.15344	
33.6	-12	0.164649	
33.6	-11	0.170427	
33.6	-10	0.176378	
33.6	-9	0.18242	
33.6	-8	0.188628	
33.6	-7	0.19493	
33.6	-6	0.201372	
33.6	-5	0.207931	
33.6	-4	0.21462	
33.6	-3	0.221438	
33.6	-2	0.228358	
33.6	-1.5	0.231839	
33.6	-1	0.235399	
33.6	-0.5	0.238936	
33.6	0	0.242544	

34.4	-24	0.107703	
34.4	-22	0.116239	
34.4	-20	0.125261	
34.4	-18	0.134793	
34.4	-16	0.144814	
34.4	-14	0.15532	
34.4	-12	0.166366	
34.4	-11	0.172056	
34.4	-10	0.177893	
34.4	-9	0.183837	
34.4	-8	0.189908	
34.4	-7	0.196094	
34.4	-6	0.202423	
34.4	-5	0.208857	
34.4	-4	0.2154	
34.4	-3	0.22206	
34.4	-2	0.228841	
34.4	-1.5	0.232248	
34.4	-1	0.235712	
34.4	-0.5	0.239195	
34.4	0	0.242722	

35.2	-24	0.110041	
35.2	-22	0.118512	
35.2	-20	0.127463	
35.2	-18	0.136888	
35.2	-16	0.14678	
35.2	-14	0.157165	
35.2	-12	0.168024	
35.2	-11	0.173616	
35.2	-10	0.179336	
35.2	-9	0.185183	
35.2	-8	0.191129	
35.2	-7	0.197224	
35.2	-6	0.203422	
35.2	-5	0.20973	
35.2	-4	0.216148	
35.2	-3	0.22267	
35.2	-2	0.229299	
35.2	-1.5	0.232642	
35.2	-1	0.236038	
35.2	-0.5	0.239423	
35.2	0	0.242878	

36	-24	0.112313	
36	-22	0.12072	
36	-20	0.129593	
36	-18	0.138898	
36	-16	0.148677	
36	-14	0.158907	
36	-12	0.169602	
36	-11	0.175128	
36	-10	0.180761	
36	-9	0.186507	
36	-8	0.192363	
36	-7	0.198304	
36	-6	0.204401	
36	-5	0.210566	
36	-4	0.216872	
36	-3	0.223246	
36	-2	0.229745	
36	-1.5	0.233019	
36	-1	0.236338	
36	-0.5	0.239651	
36	0	0.243031	

36.8	-24	0.114512	
36.8	-22	0.122862	
36.8	-20	0.131638	
36.8	-18	0.140848	
36.8	-16	0.150511	
36.8	-14	0.160592	
36.8	-12	0.171137	
36.8	-11	0.17658	
36.8	-10	0.182096	
36.8	-9	0.187757	
36.8	-8	0.193484	
36.8	-7	0.199356	
36.8	-6	0.205319	
36.8	-5	0.211384	
36.8	-4	0.217543	
36.8	-3	0.223815	
36.8	-2	0.230178	
36.8	-1.5	0.233383	
36.8	-1	0.236645	
36.8	-0.5	0.239893	
36.8	0	0.2432	

37.6	-24	0.116655	
37.6	-22	0.124926	
37.6	-20	0.133629	
37.6	-18	0.142739	
37.6	-16	0.15227	
37.6	-14	0.16223	
37.6	-12	0.172612	
37.6	-11	0.177958	
37.6	-10	0.183384	
37.6	-9	0.188929	
37.6	-8	0.194585	
37.6	-7	0.200352	
37.6	-6	0.206191	
37.6	-5	0.212168	
37.6	-4	0.218227	
37.6	-3	0.224366	
37.6	-2	0.230615	
37.6	-1.5	0.233752	
37.6	-1	0.236935	
37.6	-0.5	0.240126	
37.6	0	0.243368	

38.4	-24	0.118749	
38.4	-22	0.126941	
38.4	-20	0.135541	
38.4	-18	0.144558	
38.4	-16	0.153976	
38.4	-14	0.163798	
38.4	-12	0.174009	
38.4	-11	0.179271	
38.4	-10	0.184638	
38.4	-9	0.1901	
38.4	-8	0.195667	
38.4	-7	0.201328	
38.4	-6	0.207074	
38.4	-5	0.212917	
38.4	-4	0.218845	
38.4	-3	0.224877	
38.4	-2	0.230974	
38.4	-1.5	0.234066	
38.4	-1	0.237199	
38.4	-0.5	0.240314	
38.4	0	0.24348	

39.2	-24	0.120776	
39.2	-22	0.128908	
39.2	-20	0.137425	
39.2	-18	0.146321	
39.2	-16	0.155615	
39.2	-14	0.165308	
39.2	-12	0.17538	
39.2	-11	0.180562	
39.2	-10	0.185832	
39.2	-9	0.191199	
39.2	-8	0.196668	
39.2	-7	0.20221	
39.2	-6	0.207871	
39.2	-5	0.213611	
39.2	-4	0.219428	
39.2	-3	0.225351	
39.2	-2	0.231341	
39.2	-1.5	0.23436	
39.2	-1	0.237428	
39.2	-0.5	0.240491	
39.2	0	0.243595	

40	-24	0.122745	
40	-22	0.130806	
40	-20	0.139237	
40	-18	0.148039	
40	-16	0.157217	
40	-14	0.166773	
40	-12	0.17668	
40	-11	0.181781	
40	-10	0.186967	
40	-9	0.19227	
40	-8	0.197627	
40	-7	0.203113	
40	-6	0.208646	
40	-5	0.214289	
40	-4	0.220017	
40	-3	0.225821	
40	-2	0.231697	
40	-1.5	0.234666	
40	-1	0.237675	
40	-0.5	0.240677	
40	0	0.243721	



==> aux/tables/cluster_data/doubleocc_U4_18.dat <==
0.15	-2	0.0622256	
0.15	-1.5	0.0834576	
0.15	-1	0.108929	
0.15	-0.5	0.139251	
0.15	0	0.175293	

0.2	-2	0.0617267	
0.2	-1.5	0.0827028	
0.2	-1	0.108017	
0.2	-0.5	0.138202	
0.2	0	0.173986	

0.25	-2	0.0611603	
0.25	-1.5	0.0819458	
0.25	-1	0.106935	
0.25	-0.5	0.136907	
0.25	0	0.172486	

0.3	-2	0.0606225	
0.3	-1.5	0.0811027	
0.3	-1	0.105828	
0.3	-0.5	0.13549	
0.3	0	0.170969	

0.4	-2	0.0596168	
0.4	-1.5	0.0794689	
0.4	-1	0.103569	
0.4	-0.5	0.132596	
0.4	0	0.16745	

0.5	-2	0.0587876	
0.5	-1.5	0.0780652	
0.5	-1	0.101515	
0.5	-0.5	0.12991	
0.5	0	0.164253	

0.6	-2	0.0581952	
0.6	-1.5	0.0769741	
0.6	-1	0.0998569	
0.6	-0.5	0.127674	
0.6	0	0.161441	

0.7	-2	0.0578408	
0.7	-1.5	0.0762219	
0.7	-1	0.0986563	
0.7	-0.5	0.126019	
0.7	0	0.159239	

0.8	-2	0.0577206	
0.8	-1.5	0.0757962	
0.8	-1	0.0979226	
0.8	-0.5	0.124886	
0.8	0	0.157678	

0.9	-2	0.0579113	
0.9	-1.5	0.0757847	
0.9	-1	0.097655	
0.9	-0.5	0.124326	
0.9	0	0.156778	

1	-2	0.0583628	
1	-1.5	0.0760868	
1	-1	0.0978695	
1	-0.5	0.124373	
1	0	0.156354	

1.2	-2	0.059991	
1.2	-1.5	0.0776749	
1.2	-1	0.0992809	
1.2	-0.5	0.125408	
1.2	0	0.1567	

1.4	-2	0.0625878	
1.4	-1.5	0.0803302	
1.4	-1	0.101876	
1.4	-0.5	0.127705	
1.4	0	0.158404	

1.6	-2	0.0659299	
1.6	-1.5	0.0838025	
1.6	-1	0.10528	
1.6	-0.5	0.130838	
1.6	0	0.160842	

1.8	-2	0.0698362	
1.8	-1.5	0.0878415	
1.8	-1	0.10928	
1.8	-0.5	0.134512	
1.8	0	0.163847	

2	-2	0.0741565	
2	-1.5	0.0922507	
2	-1	0.114737	
2	-0.5	0.139451	
2	0	0.167057	

2.2	-2	0.0787211	
2.2	-1.5	0.0968765	
2.2	-1	0.118072	
2.2	-0.5	0.142472	
2.2	0	0.170363	

2.4	-2	0.0834338	
2.4	-1.5	0.101588	
2.4	-1	0.122528	
2.4	-0.5	0.146528	
2.4	0	0.17365	

2.6	-2	0.0881751	
2.6	-1.5	0.106268	
2.6	-1	0.126996	
2.6	-0.5	0.150492	
2.6	0	0.176834	

2.8	-2	0.0929023	
2.8	-1.5	0.110873	
2.8	-1	0.131312	
2.8	-0.5	0.154316	
2.8	0	0.179923	

3	-2	0.0975507	
3	-1.5	0.115385	
3	-1	0.135502	
3	-0.5	0.157969	
3	0	0.182844	

3.2	-2	0.102094	
3.2	-1.5	0.119751	
3.2	-1	0.139533	
3.2	-0.5	0.161469	
3.2	0	0.185592	

3.4	-2	0.106522	
3.4	-1.5	0.123956	
3.4	-1	0.143346	
3.4	-0.5	0.164807	
3.4	0	0.188199	

3.6	-2	0.110775	
3.6	-1.5	0.12799	
3.6	-1	0.147022	
3.6	-0.5	0.167912	
3.6	0	0.190669	

3.8	-2	0.114849	
3.8	-1.5	0.131817	
3.8	-1	0.15051	
3.8	-0.5	0.170881	
3.8	0	0.192996	

4	-2	0.118781	
4	-1.5	0.13549	
4	-1	0.153801	
4	-0.5	0.173688	
4	0	0.195143	



==> aux/tables/cluster_data/doubleocc_U4_26.dat <==
0.15	-2	0.0623244	
0.15	-1.5	0.083496	
0.15	-1	0.108787	
0.15	-0.5	0.138712	
0.15	0	0.174099	

0.2	-2	0.0617718	
0.2	-1.5	0.0827984	
0.2	-1	0.107947	
0.2	-0.5	0.137713	
0.2	0	0.173129	

0.25	-2	0.0612844	
0.25	-1.5	0.0819757	
0.25	-1	0.106839	
0.25	-0.5	0.136442	
0.25	0	0.171636	

0.3	-2	0.0606947	
0.3	-1.5	0.0811563	
0.3	-1	0.105747	
0.3	-0.5	0.135016	
0.3	0	0.170162	

0.4	-2	0.0596991	
0.4	-1.5	0.0795307	
0.4	-1	0.103502	
0.4	-0.5	0.132294	
0.4	0	0.166838	

0.5	-2	0.0588675	
0.5	-1.5	0.0781154	
0.5	-1	0.101474	
0.5	-0.5	0.129646	
0.5	0	0.163697	

0.6	-2	0.0582536	
0.6	-1.5	0.077004	
0.6	-1	0.0998274	
0.6	-0.5	0.127471	
0.6	0	0.160995	

0.7	-2	0.0578772	
0.7	-1.5	0.0762421	
0.7	-1	0.0986232	
0.7	-0.5	0.125844	
0.7	0	0.158904	

0.8	-2	0.0577772	
0.8	-1.5	0.0758395	
0.8	-1	0.0978768	
0.8	-0.5	0.124754	
0.8	0	0.157422	

0.9	-2	0.0579658	
0.9	-1.5	0.0757825	
0.9	-1	0.097603	
0.9	-0.5	0.124273	
0.9	0	0.156515	

1	-2	0.0583852	
1	-1.5	0.0760979	
1	-1	0.0978115	
1	-0.5	0.12417	
1	0	0.156144	

1.2	-2	0.0600187	
1.2	-1.5	0.0776584	
1.2	-1	0.0992121	
1.2	-0.5	0.125283	
1.2	0	0.156559	

1.4	-2	0.0625979	
1.4	-1.5	0.080325	
1.4	-1	0.10183	
1.4	-0.5	0.127623	
1.4	0	0.158306	

1.6	-2	0.0659276	
1.6	-1.5	0.083796	
1.6	-1	0.105264	
1.6	-0.5	0.130786	
1.6	0	0.160819	

1.8	-2	0.0698392	
1.8	-1.5	0.0878309	
1.8	-1	0.109262	
1.8	-0.5	0.134487	
1.8	0	0.163798	

2	-2	0.0741525	
2	-1.5	0.0922439	
2	-1	0.113582	
2	-0.5	0.138408	
2	0	0.167031	

2.2	-2	0.0787233	
2.2	-1.5	0.0968696	
2.2	-1	0.118049	
2.2	-0.5	0.142463	
2.2	0	0.170332	

2.4	-2	0.0834166	
2.4	-1.5	0.101565	
2.4	-1	0.122531	
2.4	-0.5	0.146509	
2.4	0	0.173615	

2.6	-2	0.0881783	
2.6	-1.5	0.106255	
2.6	-1	0.126988	
2.6	-0.5	0.150478	
2.6	0	0.176824	

2.8	-2	0.0929023	
2.8	-1.5	0.110893	
2.8	-1	0.13132	
2.8	-0.5	0.154295	
2.8	0	0.179908	

3	-2	0.0975394	
3	-1.5	0.115385	
3	-1	0.135523	
3	-0.5	0.157957	
3	0	0.182865	

3.2	-2	0.102099	
3.2	-1.5	0.119753	
3.2	-1	0.139542	
3.2	-0.5	0.161451	
3.2	0	0.185596	

3.4	-2	0.106499	
3.4	-1.5	0.12397	
3.4	-1	0.143352	
3.4	-0.5	0.164784	
3.4	0	0.1882	

3.6	-2	0.110762	
3.6	-1.5	0.127981	
3.6	-1	0.14702	
3.6	-0.5	0.167916	
3.6	0	0.190681	

3.8	-2	0.114846	
3.8	-1.5	0.131836	
3.8	-1	0.150493	
3.8	-0.5	0.170921	
3.8	0	0.192964	

4	-2	0.118788	
4	-1.5	0.135502	
4	-1	0.153802	
4	-0.5	0.173687	
4	0	0.195162	



==> aux/tables/cluster_data/doubleocc_U4_36.dat <==
0.15	-2	0.0623749	
0.15	-1.5	0.0834517	
0.15	-1	0.108579	
0.15	-0.5	0.138057	
0.15	0	0.172998	

0.2	-2	0.0618231	
0.2	-1.5	0.08277	
0.2	-1	0.107683	
0.2	-0.5	0.137253	
0.2	0	0.17199	

0.25	-2	0.061248	
0.25	-1.5	0.0820281	
0.25	-1	0.106688	
0.25	-0.5	0.136023	
0.25	0	0.170598	

0.3	-2	0.0607554	
0.3	-1.5	0.0811613	
0.3	-1	0.105632	
0.3	-0.5	0.134672	
0.3	0	0.16924	

0.4	-2	0.0597674	
0.4	-1.5	0.0795412	
0.4	-1	0.103415	
0.4	-0.5	0.131909	
0.4	0	0.166004	

0.5	-2	0.0589098	
0.5	-1.5	0.0781547	
0.5	-1	0.1014	
0.5	-0.5	0.129297	
0.5	0	0.163056	

0.6	-2	0.0583196	
0.6	-1.5	0.077025	
0.6	-1	0.0997463	
0.6	-0.5	0.127175	
0.6	0	0.160469	

0.7	-2	0.0579335	
0.7	-1.5	0.0762601	
0.7	-1	0.0985175	
0.7	-0.5	0.125571	
0.7	0	0.15842	

0.8	-2	0.0577912	
0.8	-1.5	0.0758515	
0.8	-1	0.0978064	
0.8	-0.5	0.124576	
0.8	0	0.157068	

0.9	-2	0.057975	
0.9	-1.5	0.075787	
0.9	-1	0.0975198	
0.9	-0.5	0.124039	
0.9	0	0.156237	

1	-2	0.0583863	
1	-1.5	0.0760818	
1	-1	0.0977098	
1	-0.5	0.12403	
1	0	0.155872	

1.2	-2	0.0600344	
1.2	-1.5	0.0776776	
1.2	-1	0.09915	
1.2	-0.5	0.125177	
1.2	0	0.156456	

1.4	-2	0.0626036	
1.4	-1.5	0.0803061	
1.4	-1	0.10174	
1.4	-0.5	0.127577	
1.4	0	0.158203	

1.6	-2	0.0659204	
1.6	-1.5	0.0837758	
1.6	-1	0.105203	
1.6	-0.5	0.130745	
1.6	0	0.160792	

1.8	-2	0.0698329	
1.8	-1.5	0.087828	
1.8	-1	0.109249	
1.8	-0.5	0.134425	
1.8	0	0.163761	

2	-2	0.0741496	
2	-1.5	0.0922418	
2	-1	0.113544	
2	-0.5	0.138377	
2	0	0.166986	

2.2	-2	0.0787159	
2.2	-1.5	0.0968747	
2.2	-1	0.118036	
2.2	-0.5	0.142468	
2.2	0	0.170349	

2.4	-2	0.0833932	
2.4	-1.5	0.101573	
2.4	-1	0.122524	
2.4	-0.5	0.146534	
2.4	0	0.173611	

2.6	-2	0.0881583	
2.6	-1.5	0.106262	
2.6	-1	0.126993	
2.6	-0.5	0.150464	
2.6	0	0.176817	

2.8	-2	0.092905	
2.8	-1.5	0.11089	
2.8	-1	0.131305	
2.8	-0.5	0.154274	
2.8	0	0.179924	

3	-2	0.0975529	
3	-1.5	0.115387	
3	-1	0.135488	
3	-0.5	0.157966	
3	0	0.182856	

3.2	-2	0.102084	
3.2	-1.5	0.119739	
3.2	-1	0.139513	
3.2	-0.5	0.161466	
3.2	0	0.185591	

3.4	-2	0.106494	
3.4	-1.5	0.123945	
3.4	-1	0.143375	
3.4	-0.5	0.164769	
3.4	0	0.188203	

3.6	-2	0.110744	
3.6	-1.5	0.127972	
3.6	-1	0.147014	
3.6	-0.5	0.167935	
3.6	0	0.190649	

3.8	-2	0.114851	
3.8	-1.5	0.131826	
3.8	-1	0.150508	
3.8	-0.5	0.170865	
3.8	0	0.192992	

4	-2	0.118784	
4	-1.5	0.135494	
4	-1	0.153796	
4	-0.5	0.173671	
4	0	0.195138	



==> aux/tables/cluster_data/doubleocc_U4_48.dat <==
0.15	-2	0.0623268	
0.15	-1.5	0.0833626	
0.15	-1	0.108563	
0.15	-0.5	0.137597	
0.15	0	0.172206	

0.2	-2	0.0618887	
0.2	-1.5	0.0825801	
0.2	-1	0.107567	
0.2	-0.5	0.136584	
0.2	0	0.170883	

0.25	-2	0.0613872	
0.25	-1.5	0.0819979	
0.25	-1	0.106608	
0.25	-0.5	0.135385	
0.25	0	0.169791	

0.3	-2	0.0607563	
0.3	-1.5	0.0811426	
0.3	-1	0.105633	
0.3	-0.5	0.134212	
0.3	0	0.168545	

0.4	-2	0.0597234	
0.4	-1.5	0.0796366	
0.4	-1	0.103261	
0.4	-0.5	0.131457	
0.4	0	0.165283	

0.5	-2	0.0589619	
0.5	-1.5	0.0781282	
0.5	-1	0.101323	
0.5	-0.5	0.128845	
0.5	0	0.16258	

0.6	-2	0.0583608	
0.6	-1.5	0.0770676	
0.6	-1	0.0996561	
0.6	-0.5	0.12691	
0.6	0	0.160052	

0.7	-2	0.0579694	
0.7	-1.5	0.0763032	
0.7	-1	0.0984347	
0.7	-0.5	0.125414	
0.7	0	0.158138	

0.8	-2	0.057846	
0.8	-1.5	0.0758557	
0.8	-1	0.0977342	
0.8	-0.5	0.124445	
0.8	0	0.156839	

0.9	-2	0.0579848	
0.9	-1.5	0.0757671	
0.9	-1	0.0974806	
0.9	-0.5	0.123915	
0.9	0	0.155974	

1	-2	0.0584315	
1	-1.5	0.0760791	
1	-1	0.0976803	
1	-0.5	0.123915	
1	0	0.15564	

1.2	-2	0.0600514	
1.2	-1.5	0.0776292	
1.2	-1	0.0991588	
1.2	-0.5	0.125138	
1.2	0	0.156327	

1.4	-2	0.0626073	
1.4	-1.5	0.0802693	
1.4	-1	0.101725	
1.4	-0.5	0.12745	
1.4	0	0.158132	

1.6	-2	0.0659276	
1.6	-1.5	0.083731	
1.6	-1	0.105189	
1.6	-0.5	0.130664	
1.6	0	0.16069	

1.8	-2	0.069827	
1.8	-1.5	0.0877873	
1.8	-1	0.109193	
1.8	-0.5	0.134399	
1.8	0	0.16372	

2	-2	0.0741429	
2	-1.5	0.0922121	
2	-1	0.113537	
2	-0.5	0.138326	
2	0	0.166969	

2.2	-2	0.078721	
2.2	-1.5	0.0968577	
2.2	-1	0.118014	
2.2	-0.5	0.14241	
2.2	0	0.170272	

2.4	-2	0.0834332	
2.4	-1.5	0.101561	
2.4	-1	0.122516	
2.4	-0.5	0.146513	
2.4	0	0.173552	

2.6	-2	0.088157	
2.6	-1.5	0.106265	
2.6	-1	0.126992	
2.6	-0.5	0.150452	
2.6	0	0.176798	

2.8	-2	0.0929033	
2.8	-1.5	0.110869	
2.8	-1	0.131329	
2.8	-0.5	0.154286	
2.8	0	0.179869	

3	-2	0.0975514	
3	-1.5	0.115389	
3	-1	0.135489	
3	-0.5	0.157959	
3	0	0.182813	

3.2	-2	0.102096	
3.2	-1.5	0.119739	
3.2	-1	0.139531	
3.2	-0.5	0.161441	
3.2	0	0.185597	

3.4	-2	0.106505	
3.4	-1.5	0.123946	
3.4	-1	0.143342	
3.4	-0.5	0.164782	
3.4	0	0.188222	

3.6	-2	0.110747	
3.6	-1.5	0.127988	
3.6	-1	0.147003	
3.6	-0.5	0.167922	
3.6	0	0.190668	

3.8	-2	0.114849	
3.8	-1.5	0.131826	
3.8	-1	0.150506	
3.8	-0.5	0.170876	
3.8	0	0.192971	

4	-2	0.118789	
4	-1.5	0.135507	
4	-1	0.153785	
4	-0.5	0.173667	
4	0	0.195129	



==> aux/tables/cluster_data/doubleocc_U4_56.dat <==
0.15	-2	0.0623527	
0.15	-1.5	0.0832033	
0.15	-1	0.107844	
0.15	-0.5	0.137846	
0.15	0	0.172789	

0.2	-2	0.061805	
0.2	-1.5	0.0825269	
0.2	-1	0.107352	
0.2	-0.5	0.136905	
0.2	0	0.171719	

0.25	-2	0.0612216	
0.25	-1.5	0.0818822	
0.25	-1	0.106433	
0.25	-0.5	0.135531	
0.25	0	0.170134	

0.3	-2	0.0607742	
0.3	-1.5	0.0809937	
0.3	-1	0.105366	
0.3	-0.5	0.134275	
0.3	0	0.16884	

0.4	-2	0.0596802	
0.4	-1.5	0.0794907	
0.4	-1	0.103201	
0.4	-0.5	0.131547	
0.4	0	0.165757	

0.5	-2	0.0589021	
0.5	-1.5	0.0781394	
0.5	-1	0.101174	
0.5	-0.5	0.129001	
0.5	0	0.16282	

0.6	-2	0.0583471	
0.6	-1.5	0.0769486	
0.6	-1	0.0995687	
0.6	-0.5	0.127069	
0.6	0	0.160187	

0.7	-2	0.0579977	
0.7	-1.5	0.0761789	
0.7	-1	0.0985229	
0.7	-0.5	0.12534	
0.7	0	0.158229	

0.8	-2	0.0578437	
0.8	-1.5	0.0758358	
0.8	-1	0.0977542	
0.8	-0.5	0.12442	
0.8	0	0.156874	

0.9	-2	0.0579886	
0.9	-1.5	0.0758101	
0.9	-1	0.0974401	
0.9	-0.5	0.123911	
0.9	0	0.156103	

1	-2	0.0584123	
1	-1.5	0.0760988	
1	-1	0.0976327	
1	-0.5	0.12396	
1	0	0.155647	

1.2	-2	0.06006	
1.2	-1.5	0.0776429	
1.2	-1	0.09912	
1.2	-0.5	0.125113	
1.2	0	0.156318	

1.4	-2	0.0626163	
1.4	-1.5	0.0802895	
1.4	-1	0.101749	
1.4	-0.5	0.127464	
1.4	0	0.158129	

1.6	-2	0.0659261	
1.6	-1.5	0.0837543	
1.6	-1	0.105183	
1.6	-0.5	0.130737	
1.6	0	0.160703	

1.8	-2	0.0698616	
1.8	-1.5	0.087797	
1.8	-1	0.10924	
1.8	-0.5	0.134427	
1.8	0	0.163737	

2	-2	0.0741546	
2	-1.5	0.0922172	
2	-1	0.113495	
2	-0.5	0.138383	
2	0	0.166991	

2.2	-2	0.0787389	
2.2	-1.5	0.0968397	
2.2	-1	0.118005	
2.2	-0.5	0.142431	
2.2	0	0.170299	

2.4	-2	0.0834301	
2.4	-1.5	0.10155	
2.4	-1	0.122482	
2.4	-0.5	0.146468	
2.4	0	0.173562	

2.6	-2	0.0881665	
2.6	-1.5	0.106265	
2.6	-1	0.126989	
2.6	-0.5	0.150469	
2.6	0	0.176838	

2.8	-2	0.0929023	
2.8	-1.5	0.110877	
2.8	-1	0.131321	
2.8	-0.5	0.154266	
2.8	0	0.179901	

3	-2	0.0975476	
3	-1.5	0.115391	
3	-1	0.135516	
3	-0.5	0.157943	
3	0	0.182847	

3.2	-2	0.102084	
3.2	-1.5	0.119748	
3.2	-1	0.139515	
3.2	-0.5	0.161459	
3.2	0	0.185605	

3.4	-2	0.106497	
3.4	-1.5	0.123966	
3.4	-1	0.143361	
3.4	-0.5	0.16478	
3.4	0	0.188227	

3.6	-2	0.11076	
3.6	-1.5	0.127967	
3.6	-1	0.147022	
3.6	-0.5	0.167902	
3.6	0	0.190658	

3.8	-2	0.114845	
3.8	-1.5	0.131819	
3.8	-1	0.150477	
3.8	-0.5	0.170878	
3.8	0	0.192992	

4	-2	0.118776	
4	-1.5	0.135499	
4	-1	0.153786	
4	-0.5	0.173676	
4	0	0.195127	



==> aux/tables/cluster_data/doubleocc_U4_64.dat <==
0.15	-2	0.062478	
0.15	-1.5	0.0832205	
0.15	-1	0.10825	
0.15	-0.5	0.137615	
0.15	0	0.172737	

0.2	-2	0.0617701	
0.2	-1.5	0.0824458	
0.2	-1	0.107342	
0.2	-0.5	0.136444	
0.2	0	0.171566	

0.25	-2	0.0612384	
0.25	-1.5	0.0819638	
0.25	-1	0.106264	
0.25	-0.5	0.135614	
0.25	0	0.170215	

0.3	-2	0.0607597	
0.3	-1.5	0.0811349	
0.3	-1	0.105252	
0.3	-0.5	0.134233	
0.3	0	0.168428	

0.4	-2	0.0597706	
0.4	-1.5	0.079515	
0.4	-1	0.103208	
0.4	-0.5	0.131356	
0.4	0	0.165354	

0.5	-2	0.0589205	
0.5	-1.5	0.078162	
0.5	-1	0.101225	
0.5	-0.5	0.128853	
0.5	0	0.162619	

0.6	-2	0.05837	
0.6	-1.5	0.0770114	
0.6	-1	0.0996471	
0.6	-0.5	0.126811	
0.6	0	0.160034	

0.7	-2	0.0579175	
0.7	-1.5	0.0762693	
0.7	-1	0.0984055	
0.7	-0.5	0.125272	
0.7	0	0.158052	

0.8	-2	0.0578599	
0.8	-1.5	0.0758036	
0.8	-1	0.0977349	
0.8	-0.5	0.124317	
0.8	0	0.156682	

0.9	-2	0.0579931	
0.9	-1.5	0.0757706	
0.9	-1	0.0975042	
0.9	-0.5	0.123886	
0.9	0	0.155959	

1	-2	0.0584214	
1	-1.5	0.0760762	
1	-1	0.0977014	
1	-0.5	0.123905	
1	0	0.155717	

1.2	-2	0.0600636	
1.2	-1.5	0.0776192	
1.2	-1	0.099093	
1.2	-0.5	0.125147	
1.2	0	0.156327	

1.4	-2	0.0625822	
1.4	-1.5	0.080311	
1.4	-1	0.101802	
1.4	-0.5	0.127511	
1.4	0	0.158082	

1.6	-2	0.0659452	
1.6	-1.5	0.0837459	
1.6	-1	0.105164	
1.6	-0.5	0.130724	
1.6	0	0.160665	

1.8	-2	0.0698311	
1.8	-1.5	0.0878143	
1.8	-1	0.109215	
1.8	-0.5	0.134409	
1.8	0	0.163687	

2	-2	0.0741361	
2	-1.5	0.0922498	
2	-1	0.113505	
2	-0.5	0.13835	
2	0	0.166974	

2.2	-2	0.0787055	
2.2	-1.5	0.0968473	
2.2	-1	0.117987	
2.2	-0.5	0.142444	
2.2	0	0.170259	

2.4	-2	0.0833971	
2.4	-1.5	0.101542	
2.4	-1	0.122515	
2.4	-0.5	0.14658	
2.4	0	0.173581	

2.6	-2	0.0881627	
2.6	-1.5	0.10626	
2.6	-1	0.126932	
2.6	-0.5	0.150465	
2.6	0	0.176827	

2.8	-2	0.0928923	
2.8	-1.5	0.110873	
2.8	-1	0.131308	
2.8	-0.5	0.154306	
2.8	0	0.17987	

3	-2	0.0975522	
3	-1.5	0.115408	
3	-1	0.135485	
3	-0.5	0.157945	
3	0	0.182807	

3.2	-2	0.102091	
3.2	-1.5	0.119751	
3.2	-1	0.139486	
3.2	-0.5	0.161445	
3.2	0	0.185587	

3.4	-2	0.106494	
3.4	-1.5	0.123948	
3.4	-1	0.143362	
3.4	-0.5	0.164793	
3.4	0	0.188196	

3.6	-2	0.11075	
3.6	-1.5	0.127968	
3.6	-1	0.147	
3.6	-0.5	0.167898	
3.6	0	0.190669	

3.8	-2	0.114841	
3.8	-1.5	0.131828	
3.8	-1	0.150488	
3.8	-0.5	0.170881	
3.8	0	0.192969	

4	-2	0.118769	
4	-1.5	0.135497	
4	-1	0.153783	
4	-0.5	0.17369	
4	0	0.195113	



==> aux/tables/cluster_data/doubleocc_U6_1.dat <==
0.3	-24	2.88658e-12	
0.3	-22	1.67689e-12	
0.3	-20	1.09329e-12	
0.3	-18	4.47377e-13	
0.3	-16	3.46341e-13	
0.3	-14	1.75095e-13	
0.3	-12	-3.20683e-14	
0.3	-11	1.78309e-12	
0.3	-10	6.11947e-09	
0.3	-9	3.29562e-06	
0.3	-8	0.000135743	
0.3	-7	0.000933889	
0.3	-6	0.00326446	
0.3	-5	0.00841132	
0.3	-4	0.0183606	
0.3	-3	0.0343421	
0.3	-2	0.0567428	
0.3	-1.5	0.070797	
0.3	-1	0.0872912	
0.3	-0.5	0.107353	
0.3	0	0.131698	

0.4	-24	1.44224e-12	
0.4	-22	1.70109e-13	
0.4	-20	4.56086e-13	
0.4	-18	3.37905e-13	
0.4	-16	1.40429e-13	
0.4	-14	7.87439e-14	
0.4	-12	2.25479e-12	
0.4	-11	5.23096e-10	
0.4	-10	7.49519e-08	
0.4	-9	7.82858e-06	
0.4	-8	0.000162086	
0.4	-7	0.000996472	
0.4	-6	0.00334049	
0.4	-5	0.00857597	
0.4	-4	0.0182555	
0.4	-3	0.0334848	
0.4	-2	0.0548999	
0.4	-1.5	0.0683199	
0.4	-1	0.0840366	
0.4	-0.5	0.103056	
0.4	0	0.126676	

0.5	-24	2.4215e-13	
0.5	-22	-2.93207e-16	
0.5	-20	-2.59057e-14	
0.5	-18	1.03345e-13	
0.5	-16	-9.34117e-15	
0.5	-14	-2.62061e-14	
0.5	-12	1.70276e-10	
0.5	-11	7.77963e-09	
0.5	-10	4.43213e-07	
0.5	-9	1.5317e-05	
0.5	-8	0.000198742	
0.5	-7	0.00106398	
0.5	-6	0.00347249	
0.5	-5	0.00871172	
0.5	-4	0.0181951	
0.5	-3	0.0328871	
0.5	-2	0.0533908	
0.5	-1.5	0.0663086	
0.5	-1	0.0813528	
0.5	-0.5	0.0996884	
0.5	0	0.122173	

0.6	-24	1.69592e-13	
0.6	-22	2.30535e-13	
0.6	-20	-1.96017e-15	
0.6	-18	3.65961e-13	
0.6	-16	2.66202e-14	
0.6	-14	2.91107e-12	
0.6	-12	2.09889e-09	
0.6	-11	6.2189e-08	
0.6	-10	1.54557e-06	
0.6	-9	2.65042e-05	
0.6	-8	0.000243805	
0.6	-7	0.00116748	
0.6	-6	0.00363326	
0.6	-5	0.00886773	
0.6	-4	0.0181453	
0.6	-3	0.0323754	
0.6	-2	0.052032	
0.6	-1.5	0.0645728	
0.6	-1	0.0790545	
0.6	-0.5	0.0967167	
0.6	0	0.118925	

0.7	-24	1.2987e-14	
0.7	-22	2.66379e-15	
0.7	-20	1.64401e-14	
0.7	-18	-5.56189e-15	
0.7	-16	-9.21473e-14	
0.7	-14	4.20144e-11	
0.7	-12	1.52515e-08	
0.7	-11	2.63572e-07	
0.7	-10	3.66823e-06	
0.7	-9	4.29395e-05	
0.7	-8	0.000302261	
0.7	-7	0.00128033	
0.7	-6	0.00382677	
0.7	-5	0.00903159	
0.7	-4	0.0181057	
0.7	-3	0.031971	
0.7	-2	0.0511315	
0.7	-1.5	0.0631471	
0.7	-1	0.0775318	
0.7	-0.5	0.0948098	
0.7	0	0.116368	

0.8	-24	1.50714e-15	
0.8	-22	1.6268e-13	
0.8	-20	1.0745e-14	
0.8	-18	1.88618e-13	
0.8	-16	3.22698e-12	
0.8	-14	4.27237e-10	
0.8	-12	6.53074e-08	
0.8	-11	7.71507e-07	
0.8	-10	8.08675e-06	
0.8	-9	6.60993e-05	
0.8	-8	0.00037161	
0.8	-7	0.00141597	
0.8	-6	0.00402529	
0.8	-5	0.00925461	
0.8	-4	0.0182054	
0.8	-3	0.0316981	
0.8	-2	0.050549	
0.8	-1.5	0.0623057	
0.8	-1	0.07627	
0.8	-0.5	0.0936797	
0.8	0	0.114968	

0.9	-24	-1.69511e-15	
0.9	-22	-1.54474e-15	
0.9	-20	1.09036e-13	
0.9	-18	3.73792e-13	
0.9	-16	2.63048e-11	
0.9	-14	2.48758e-09	
0.9	-12	2.18223e-07	
0.9	-11	1.87597e-06	
0.9	-10	1.48907e-05	
0.9	-9	9.52565e-05	
0.9	-8	0.000455187	
0.9	-7	0.00158626	
0.9	-6	0.00424424	
0.9	-5	0.00952024	
0.9	-4	0.0183552	
0.9	-3	0.031542	
0.9	-2	0.0499294	
0.9	-1.5	0.0616233	
0.9	-1	0.0757107	
0.9	-0.5	0.0930728	
0.9	0	0.114338	

1	-24	1.86159e-13	
1	-22	1.90966e-13	
1	-20	1.97325e-13	
1	-18	1.25743e-12	
1	-16	2.13739e-10	
1	-14	1.05698e-08	
1	-12	5.61466e-07	
1	-11	4.02358e-06	
1	-10	2.47798e-05	
1	-9	0.000134147	
1	-8	0.000548751	
1	-7	0.00175171	
1	-6	0.00453548	
1	-5	0.00979382	
1	-4	0.0185398	
1	-3	0.0315697	
1	-2	0.0498237	
1	-1.5	0.0614704	
1	-1	0.075624	
1	-0.5	0.0927717	
1	0	0.114033	

1.2	-24	-6.11923e-15	
1.2	-22	5.24176e-13	
1.2	-20	4.09367e-12	
1.2	-18	1.39688e-10	
1.2	-16	3.55887e-09	
1.2	-14	1.39738e-07	
1.2	-12	2.75262e-06	
1.2	-11	1.32605e-05	
1.2	-10	5.92261e-05	
1.2	-9	0.000236394	
1.2	-8	0.000787866	
1.2	-7	0.00218195	
1.2	-6	0.00515256	
1.2	-5	0.010526	
1.2	-4	0.0192003	
1.2	-3	0.0320462	
1.2	-2	0.0502917	
1.2	-1.5	0.0622766	
1.2	-1	0.0765425	
1.2	-0.5	0.0938626	
1.2	0	0.115386	

1.4	-24	-4.54739e-14	
1.4	-22	9.18472e-12	
1.4	-20	9.80348e-11	
1.4	-18	1.84564e-09	
1.4	-16	3.182e-08	
1.4	-14	5.91417e-07	
1.4	-12	8.809e-06	
1.4	-11	3.33067e-05	
1.4	-10	0.000118109	
1.4	-9	0.000383667	
1.4	-8	0.00109018	
1.4	-7	0.00269478	
1.4	-6	0.00586165	
1.4	-5	0.0114033	
1.4	-4	0.0201803	
1.4	-3	0.0331968	
1.4	-2	0.0518805	
1.4	-1.5	0.0640802	
1.4	-1	0.078735	
1.4	-0.5	0.0965676	
1.4	0	0.118046	

1.6	-24	7.53977e-12	
1.6	-22	6.84605e-11	
1.6	-20	1.16204e-09	
1.6	-18	1.39148e-08	
1.6	-16	1.71397e-07	
1.6	-14	2.09103e-06	
1.6	-12	2.2201e-05	
1.6	-11	7.11084e-05	
1.6	-10	0.000211958	
1.6	-9	0.000583085	
1.6	-8	0.00146423	
1.6	-7	0.00330776	
1.6	-6	0.00673534	
1.6	-5	0.0125267	
1.6	-4	0.0216139	
1.6	-3	0.0349668	
1.6	-2	0.0542848	
1.6	-1.5	0.0669298	
1.6	-1	0.0819232	
1.6	-0.5	0.100175	
1.6	0	0.121746	

1.8	-24	7.50384e-11	
1.8	-22	8.72806e-10	
1.8	-20	7.57324e-09	
1.8	-18	6.99976e-08	
1.8	-16	6.42445e-07	
1.8	-14	5.7295e-06	
1.8	-12	4.77625e-05	
1.8	-11	0.000132787	
1.8	-10	0.000345268	
1.8	-9	0.000851347	
1.8	-8	0.00192751	
1.8	-7	0.00403459	
1.8	-6	0.00777902	
1.8	-5	0.0139142	
1.8	-4	0.0233855	
1.8	-3	0.0372717	
1.8	-2	0.0573326	
1.8	-1.5	0.0703802	
1.8	-1	0.0858054	
1.8	-0.5	0.104192	
1.8	0	0.125865	

2	-24	7.1765e-10	
2	-22	5.02559e-09	
2	-20	3.63392e-08	
2	-18	2.73275e-07	
2	-16	1.93645e-06	
2	-14	1.3783e-05	
2	-12	9.14672e-05	
2	-11	0.000226167	
2	-10	0.000533041	
2	-9	0.00118921	
2	-8	0.00249054	
2	-7	0.0049002	
2	-6	0.00902068	
2	-5	0.015588	
2	-4	0.0255701	
2	-3	0.0401547	
2	-2	0.060939	
2	-1.5	0.0744139	
2	-1	0.0902747	
2	-0.5	0.108794	
2	0	0.130355	

2.2	-24	3.61942e-09	
2.2	-22	2.19193e-08	
2.2	-20	1.35364e-07	
2.2	-18	8.25652e-07	
2.2	-16	4.93085e-06	
2.2	-14	2.89131e-05	
2.2	-12	0.000158798	
2.2	-11	0.000360485	
2.2	-10	0.000777414	
2.2	-9	0.00161871	
2.2	-8	0.00317374	
2.2	-7	0.00591781	
2.2	-6	0.0104531	
2.2	-5	0.0175306	
2.2	-4	0.0281092	
2.2	-3	0.0433956	
2.2	-2	0.065012	
2.2	-1.5	0.0787464	
2.2	-1	0.0947856	
2.2	-0.5	0.113382	
2.2	0	0.134938	

2.4	-24	1.49188e-08	
2.4	-22	7.7909e-08	
2.4	-20	4.06519e-07	
2.4	-18	2.13655e-06	
2.4	-16	1.09052e-05	
2.4	-14	5.50749e-05	
2.4	-12	0.000259259	
2.4	-11	0.000544263	
2.4	-10	0.00109933	
2.4	-9	0.00214413	
2.4	-8	0.00398827	
2.4	-7	0.00711238	
2.4	-6	0.0121077	
2.4	-5	0.0197236	
2.4	-4	0.0309694	
2.4	-3	0.0469827	
2.4	-2	0.0692864	
2.4	-1.5	0.0833027	
2.4	-1	0.0995149	
2.4	-0.5	0.118181	
2.4	0	0.139513	

2.6	-24	5.0771e-08	
2.6	-22	2.33128e-07	
2.6	-20	1.07037e-06	
2.6	-18	4.8842e-06	
2.6	-16	2.19986e-05	
2.6	-14	9.65229e-05	
2.6	-12	0.000401179	
2.6	-11	0.000787237	
2.6	-10	0.00150425	
2.6	-9	0.00278391	
2.6	-8	0.00494777	
2.6	-7	0.00848017	
2.6	-6	0.0139839	
2.6	-5	0.0221958	
2.6	-4	0.0341026	
2.6	-3	0.050798	
2.6	-2	0.0736808	
2.6	-1.5	0.0878015	
2.6	-1	0.104126	
2.6	-0.5	0.12283	
2.6	0	0.143902	

2.8	-24	1.4586e-07	
2.8	-22	5.94113e-07	
2.8	-20	2.47911e-06	
2.8	-18	1.01407e-05	
2.8	-16	4.07739e-05	
2.8	-14	0.00015955	
2.8	-12	0.000592135	
2.8	-11	0.0011054	
2.8	-10	0.0020074	
2.8	-9	0.00354285	
2.8	-8	0.00605517	
2.8	-7	0.0100304	
2.8	-6	0.0160552	
2.8	-5	0.024885	
2.8	-4	0.0374445	
2.8	-3	0.0548024	
2.8	-2	0.0781353	
2.8	-1.5	0.0924759	
2.8	-1	0.108697	
2.8	-0.5	0.127157	
2.8	0	0.1479	

3	-24	3.7151e-07	
3	-22	1.38535e-06	
3	-20	5.2093e-06	
3	-18	1.92324e-05	
3	-16	7.04603e-05	
3	-14	0.000250178	
3	-12	0.000840162	
3	-11	0.00149642	
3	-10	0.002613	
3	-9	0.00443013	
3	-8	0.00732393	
3	-7	0.0117563	
3	-6	0.0183309	
3	-5	0.0277693	
3	-4	0.0409423	
3	-3	0.0588404	
3	-2	0.0825439	
3	-1.5	0.0970568	
3	-1	0.113359	
3	-0.5	0.131616	
3	0	0.152141	

3.2	-24	8.4411e-07	
3.2	-22	2.93512e-06	
3.2	-20	1.00912e-05	
3.2	-18	3.4395e-05	
3.2	-16	0.000115106	
3.2	-14	0.000373675	
3.2	-12	0.00115696	
3.2	-11	0.00198119	
3.2	-10	0.00332788	
3.2	-9	0.00545458	
3.2	-8	0.00874228	
3.2	-7	0.0136497	
3.2	-6	0.0207683	
3.2	-5	0.0308084	
3.2	-4	0.0446038	
3.2	-3	0.0630223	
3.2	-2	0.0870371	
3.2	-1.5	0.101531	
3.2	-1	0.117705	
3.2	-0.5	0.135838	
3.2	0	0.155842	

3.4	-24	1.78131e-06	
3.4	-22	5.72817e-06	
3.4	-20	1.82844e-05	
3.4	-18	5.774e-05	
3.4	-16	0.000179023	
3.4	-14	0.000538598	
3.4	-12	0.00154597	
3.4	-11	0.00255709	
3.4	-10	0.00415968	
3.4	-9	0.00661576	
3.4	-8	0.0103095	
3.4	-7	0.0156935	
3.4	-6	0.0233662	
3.4	-5	0.0339332	
3.4	-4	0.0482421	
3.4	-3	0.0672352	
3.4	-2	0.0915542	
3.4	-1.5	0.105982	
3.4	-1	0.122133	
3.4	-0.5	0.139898	
3.4	0	0.159619	

3.6	-24	3.47583e-06	
3.6	-22	1.04481e-05	
3.6	-20	3.11712e-05	
3.6	-18	9.19894e-05	
3.6	-16	0.000266739	
3.6	-14	0.000749311	
3.6	-12	0.00201536	
3.6	-11	0.00323534	
3.6	-10	0.00510631	
3.6	-9	0.00790961	
3.6	-8	0.0120194	
3.6	-7	0.017878	
3.6	-6	0.0260561	
3.6	-5	0.0371897	
3.6	-4	0.0520046	
3.6	-3	0.0713316	
3.6	-2	0.0957533	
3.6	-1.5	0.110271	
3.6	-1	0.126137	
3.6	-0.5	0.143753	
3.6	0	0.163086	

3.8	-24	6.37217e-06	
3.8	-22	1.80449e-05	
3.8	-20	5.06277e-05	
3.8	-18	0.00014051	
3.8	-16	0.000382912	
3.8	-14	0.0010141	
3.8	-12	0.00257087	
3.8	-11	0.0040145	
3.8	-10	0.00617094	
3.8	-9	0.00933033	
3.8	-8	0.0138568	
3.8	-7	0.0201809	
3.8	-6	0.0288776	
3.8	-5	0.040507	
3.8	-4	0.0557588	
3.8	-3	0.0753622	
3.8	-2	0.0998606	
3.8	-1.5	0.114296	
3.8	-1	0.130006	
3.8	-0.5	0.147377	
3.8	0	0.166298	

4	-24	1.10114e-05	
4	-22	2.9558e-05	
4	-20	7.85682e-05	
4	-18	0.000207022	
4	-16	0.000532725	
4	-14	0.00133583	
4	-12	0.00321471	
4	-11	0.00489882	
4	-10	0.00735211	
4	-9	0.0108709	
4	-8	0.0158233	
4	-7	0.0226057	
4	-6	0.0317947	
4	-5	0.0438589	
4	-4	0.059524	
4	-3	0.0792784	
4	-2	0.103902	
4	-1.5	0.118232	
4	-1	0.133819	
4	-0.5	0.150917	
4	0	0.169444	

4.2	-24	1.81887e-05	
4.2	-22	4.65073e-05	
4.2	-20	0.000117667	
4.2	-18	0.000294114	
4.2	-16	0.000721033	
4.2	-14	0.00172043	
4.2	-12	0.00394855	
4.2	-11	0.00588122	
4.2	-10	0.00864543	
4.2	-9	0.0125278	
4.2	-8	0.0178881	
4.2	-7	0.0251209	
4.2	-6	0.0347313	
4.2	-5	0.0472333	
4.2	-4	0.0632217	
4.2	-3	0.0832404	
4.2	-2	0.107813	
4.2	-1.5	0.121956	
4.2	-1	0.137462	
4.2	-0.5	0.154253	
4.2	0	0.172309	

4.4	-24	2.88011e-05	
4.4	-22	7.03157e-05	
4.4	-20	0.000169985	
4.4	-18	0.000406501	
4.4	-16	0.000950639	
4.4	-14	0.00216965	
4.4	-12	0.00477301	
4.4	-11	0.00696571	
4.4	-10	0.0100395	
4.4	-9	0.0142883	
4.4	-8	0.0200438	
4.4	-7	0.0277115	
4.4	-6	0.0377388	
4.4	-5	0.0506321	
4.4	-4	0.0668863	
4.4	-3	0.0870501	
4.4	-2	0.111537	
4.4	-1.5	0.125454	
4.4	-1	0.140752	
4.4	-0.5	0.157245	
4.4	0	0.174988	

4.6	-24	4.38242e-05	
4.6	-22	0.000102807	
4.6	-20	0.00023841	
4.6	-18	0.000546193	
4.6	-16	0.00122718	
4.6	-14	0.00268815	
4.6	-12	0.00568739	
4.6	-11	0.00814822	
4.6	-10	0.0115355	
4.6	-9	0.0161367	
4.6	-8	0.022282	
4.6	-7	0.0303541	
4.6	-6	0.0407739	
4.6	-5	0.0540186	
4.6	-4	0.0704965	
4.6	-3	0.0907455	
4.6	-2	0.115187	
4.6	-1.5	0.128928	
4.6	-1	0.143959	
4.6	-0.5	0.160111	
4.6	0	0.177486	

4.8	-24	6.46426e-05	
4.8	-22	0.000145781	
4.8	-20	0.000325844	
4.8	-18	0.000718074	
4.8	-16	0.00155291	
4.8	-14	0.00327637	
4.8	-12	0.00668837	
4.8	-11	0.00942114	
4.8	-10	0.0131261	
4.8	-9	0.0180761	
4.8	-8	0.024596	
4.8	-7	0.0330464	
4.8	-6	0.0438139	
4.8	-5	0.0573411	
4.8	-4	0.0740205	
4.8	-3	0.0943096	
4.8	-2	0.118642	
4.8	-1.5	0.132283	
4.8	-1	0.147062	
4.8	-0.5	0.162881	
4.8	0	0.179945	

5	-24	9.26022e-05	
5	-22	0.000201515	
5	-20	0.000434358	
5	-18	0.00092483	
5	-16	0.00193113	
5	-14	0.00393523	
5	-12	0.00777576	
5	-11	0.0107782	
5	-10	0.0147978	
5	-9	0.0200856	
5	-8	0.0269568	
5	-7	0.0357658	
5	-6	0.0468572	
5	-5	0.0606762	
5	-4	0.0775442	
5	-3	0.0978574	
5	-2	0.121904	
5	-1.5	0.135504	
5	-1	0.150083	
5	-0.5	0.165656	
5	0	0.182374	

5.2	-24	0.000128937	
5.2	-22	0.000271608	
5.2	-20	0.00056764	
5.2	-18	0.00116852	
5.2	-16	0.00236277	
5.2	-14	0.00466494	
5.2	-12	0.00894233	
5.2	-11	0.0122164	
5.2	-10	0.0165463	
5.2	-9	0.022164	
5.2	-8	0.0293766	
5.2	-7	0.0385048	
5.2	-6	0.0499103	
5.2	-5	0.0639725	
5.2	-4	0.0809945	
5.2	-3	0.101268	
5.2	-2	0.125181	
5.2	-1.5	0.138545	
5.2	-1	0.152828	
5.2	-0.5	0.16813	
5.2	0	0.18438	

5.4	-24	0.00017544	
5.4	-22	0.00035879	
5.4	-20	0.000727119	
5.4	-18	0.00145253	
5.4	-16	0.00284959	
5.4	-14	0.00546383	
5.4	-12	0.0101841	
5.4	-11	0.0137318	
5.4	-10	0.0183543	
5.4	-9	0.0242978	
5.4	-8	0.0318327	
5.4	-7	0.0412439	
5.4	-6	0.0529313	
5.4	-5	0.0672153	
5.4	-4	0.0843019	
5.4	-3	0.104569	
5.4	-2	0.128226	
5.4	-1.5	0.14137	
5.4	-1	0.15545	
5.4	-0.5	0.170441	
5.4	0	0.18641	

5.6	-24	0.000233613	
5.6	-22	0.000464803	
5.6	-20	0.000915354	
5.6	-18	0.00177757	
5.6	-16	0.00339237	
5.6	-14	0.00633292	
5.6	-12	0.0114983	
5.6	-11	0.0153099	
5.6	-10	0.0202267	
5.6	-9	0.0264696	
5.6	-8	0.0343116	
5.6	-7	0.0440132	
5.6	-6	0.0559481	
5.6	-5	0.0703157	
5.6	-4	0.0875415	
5.6	-3	0.107654	
5.6	-2	0.131208	
5.6	-1.5	0.14415	
5.6	-1	0.158038	
5.6	-0.5	0.172719	
5.6	0	0.188326	

5.8	-24	0.000304998	
5.8	-22	0.000591481	
5.8	-20	0.00113422	
5.8	-18	0.00214638	
5.8	-16	0.00399183	
5.8	-14	0.00726541	
5.8	-12	0.0128817	
5.8	-11	0.0169516	
5.8	-10	0.0221509	
5.8	-9	0.0286824	
5.8	-8	0.0367795	
5.8	-7	0.0467699	
5.8	-6	0.0589284	
5.8	-5	0.073419	
5.8	-4	0.0906778	
5.8	-3	0.110869	
5.8	-2	0.134049	
5.8	-1.5	0.146834	
5.8	-1	0.160464	
5.8	-0.5	0.174805	
5.8	0	0.19008	

6	-24	0.000391594	
6	-22	0.000740643	
6	-20	0.00138615	
6	-18	0.00256001	
6	-16	0.0046475	
6	-14	0.00826311	
6	-12	0.0143242	
6	-11	0.0186519	
6	-10	0.0241312	
6	-9	0.0309224	
6	-8	0.0393097	
6	-7	0.049495	
6	-6	0.0618356	
6	-5	0.0764702	
6	-4	0.0937019	
6	-3	0.113715	
6	-2	0.136709	
6	-1.5	0.149413	
6	-1	0.162773	
6	-0.5	0.176939	
6	0	0.191873	

6.2	-24	0.000494634	
6.2	-22	0.000914421	
6.2	-20	0.00167246	
6.2	-18	0.00301847	
6.2	-16	0.0053581	
6.2	-14	0.00931982	
6.2	-12	0.0158202	
6.2	-11	0.0203957	
6.2	-10	0.0261301	
6.2	-9	0.0331904	
6.2	-8	0.0418112	
6.2	-7	0.0522258	
6.2	-6	0.0646891	
6.2	-5	0.0794606	
6.2	-4	0.0967017	
6.2	-3	0.116616	
6.2	-2	0.139304	
6.2	-1.5	0.15183	
6.2	-1	0.164983	
6.2	-0.5	0.178826	
6.2	0	0.193475	

6.4	-24	0.000615797	
6.4	-22	0.00111416	
6.4	-20	0.00199399	
6.4	-18	0.00352276	
6.4	-16	0.00612227	
6.4	-14	0.0104324	
6.4	-12	0.0173683	
6.4	-11	0.0221892	
6.4	-10	0.0281694	
6.4	-9	0.0354696	
6.4	-8	0.044313	
6.4	-7	0.0549561	
6.4	-6	0.0675198	
6.4	-5	0.0823681	
6.4	-4	0.0995641	
6.4	-3	0.119386	
6.4	-2	0.141867	
6.4	-1.5	0.154144	
6.4	-1	0.167091	
6.4	-0.5	0.180676	
6.4	0	0.195012	

6.6	-24	0.000756704	
6.6	-22	0.00134115	
6.6	-20	0.00235222	
6.6	-18	0.00407193	
6.6	-16	0.00694	
6.6	-14	0.0116019	
6.6	-12	0.0189627	
6.6	-11	0.0240133	
6.6	-10	0.0302255	
6.6	-9	0.0377485	
6.6	-8	0.0468081	
6.6	-7	0.0576145	
6.6	-6	0.0703333	
6.6	-5	0.0851943	
6.6	-4	0.102361	
6.6	-3	0.12206	
6.6	-2	0.144301	
6.6	-1.5	0.156323	
6.6	-1	0.169061	
6.6	-0.5	0.182438	
6.6	0	0.196455	

6.8	-24	0.000918343	
6.8	-22	0.00159672	
6.8	-20	0.00274786	
6.8	-18	0.00466745	
6.8	-16	0.00780858	
6.8	-14	0.0128164	
6.8	-12	0.0205947	
6.8	-11	0.0258628	
6.8	-10	0.0323112	
6.8	-9	0.0400316	
6.8	-8	0.0492976	
6.8	-7	0.0601986	
6.8	-6	0.0730596	
6.8	-5	0.0879905	
6.8	-4	0.105138	
6.8	-3	0.124584	
6.8	-2	0.146525	
6.8	-1.5	0.158424	
6.8	-1	0.170949	
6.8	-0.5	0.184135	
6.8	0	0.197914	

7	-24	0.00110196	
7	-22	0.00188192	
7	-20	0.00318121	
7	-18	0.00530773	
7	-16	0.00872752	
7	-14	0.0140801	
7	-12	0.0222637	
7	-11	0.0277491	
7	-10	0.0343934	
7	-9	0.0423651	
7	-8	0.0517532	
7	-7	0.0628191	
7	-6	0.0757582	
7	-5	0.0906519	
7	-4	0.107743	
7	-3	0.127092	
7	-2	0.148756	
7	-1.5	0.160455	
7	-1	0.172794	
7	-0.5	0.185628	
7	0	0.19915	

7.2	-24	0.00130887	
7.2	-22	0.00219717	
7.2	-20	0.00365202	
7.2	-18	0.00599256	
7.2	-16	0.00968946	
7.2	-14	0.0153879	
7.2	-12	0.0239689	
7.2	-11	0.0296498	
7.2	-10	0.0364996	
7.2	-9	0.0446385	
7.2	-8	0.0542183	
7.2	-7	0.0654087	
7.2	-6	0.0784131	
7.2	-5	0.0933256	
7.2	-4	0.110319	
7.2	-3	0.129458	
7.2	-2	0.150893	
7.2	-1.5	0.162421	
7.2	-1	0.174609	
7.2	-0.5	0.18723	
7.2	0	0.200531	

7.4	-24	0.00153986	
7.4	-22	0.00254381	
7.4	-20	0.00416013	
7.4	-18	0.00671961	
7.4	-16	0.0106984	
7.4	-14	0.0167391	
7.4	-12	0.0256903	
7.4	-11	0.031567	
7.4	-10	0.0386118	
7.4	-9	0.046891	
7.4	-8	0.0566479	
7.4	-7	0.0679621	
7.4	-6	0.0809358	
7.4	-5	0.0959055	
7.4	-4	0.112802	
7.4	-3	0.131833	
7.4	-2	0.15295	
7.4	-1.5	0.164312	
7.4	-1	0.176274	
7.4	-0.5	0.1887	
7.4	0	0.201714	

7.6	-24	0.00179595	
7.6	-22	0.00292131	
7.6	-20	0.00470557	
7.6	-18	0.00748732	
7.6	-16	0.011748	
7.6	-14	0.0181246	
7.6	-12	0.0274464	
7.6	-11	0.0335075	
7.6	-10	0.0407138	
7.6	-9	0.0491628	
7.6	-8	0.0590479	
7.6	-7	0.0704467	
7.6	-6	0.0834947	
7.6	-5	0.0984209	
7.6	-4	0.1152	
7.6	-3	0.134038	
7.6	-2	0.154852	
7.6	-1.5	0.166051	
7.6	-1	0.177741	
7.6	-0.5	0.190032	
7.6	0	0.202821	

7.8	-24	0.0020776	
7.8	-22	0.00333071	
7.8	-20	0.00528788	
7.8	-18	0.00829471	
7.8	-16	0.0128357	
7.8	-14	0.0195372	
7.8	-12	0.0292065	
7.8	-11	0.0354647	
7.8	-10	0.0428057	
7.8	-9	0.051407	
7.8	-8	0.0614156	
7.8	-7	0.0728751	
7.8	-6	0.08603	
7.8	-5	0.100861	
7.8	-4	0.117616	
7.8	-3	0.136262	
7.8	-2	0.156894	
7.8	-1.5	0.167896	
7.8	-1	0.179499	
7.8	-0.5	0.191455	
7.8	0	0.203988	

8	-24	0.00238555	
8	-22	0.00377199	
8	-20	0.00590655	
8	-18	0.00914246	
8	-16	0.0139608	
8	-14	0.020987	
8	-12	0.0309891	
8	-11	0.037402	
8	-10	0.0449001	
8	-9	0.0536343	
8	-8	0.0637769	
8	-7	0.0753128	
8	-6	0.0884516	
8	-5	0.103221	
8	-4	0.119871	
8	-3	0.138327	
8	-2	0.158751	
8	-1.5	0.169598	
8	-1	0.181013	
8	-0.5	0.192781	
8	0	0.205138	

8.2	-24	0.00271968	
8.2	-22	0.0042456	
8.2	-20	0.00655968	
8.2	-18	0.0100256	
8.2	-16	0.015119	
8.2	-14	0.0224581	
8.2	-12	0.0327848	
8.2	-11	0.0393422	
8.2	-10	0.0469894	
8.2	-9	0.0558503	
8.2	-8	0.0660363	
8.2	-7	0.0777128	
8.2	-6	0.0908094	
8.2	-5	0.105583	
8.2	-4	0.122081	
8.2	-3	0.140379	
8.2	-2	0.160401	
8.2	-1.5	0.171123	
8.2	-1	0.182313	
8.2	-0.5	0.193914	
8.2	0	0.206014	

8.4	-24	0.00308095	
8.4	-22	0.00474972	
8.4	-20	0.00724932	
8.4	-18	0.0109466	
8.4	-16	0.0163094	
8.4	-14	0.0239511	
8.4	-12	0.0345903	
8.4	-11	0.0412992	
8.4	-10	0.0490604	
8.4	-9	0.058048	
8.4	-8	0.0683111	
8.4	-7	0.0800126	
8.4	-6	0.0931475	
8.4	-5	0.107896	
8.4	-4	0.124243	
8.4	-3	0.142345	
8.4	-2	0.162173	
8.4	-1.5	0.17275	
8.4	-1	0.183761	
8.4	-0.5	0.195161	
8.4	0	0.20701	

8.6	-24	0.00346886	
8.6	-22	0.00528387	
8.6	-20	0.00797145	
8.6	-18	0.0118984	
8.6	-16	0.0175289	
8.6	-14	0.0254634	
8.6	-12	0.0364037	
8.6	-11	0.0432326	
8.6	-10	0.0511314	
8.6	-9	0.0602194	
8.6	-8	0.0705218	
8.6	-7	0.0822625	
8.6	-6	0.0954057	
8.6	-5	0.110056	
8.6	-4	0.126365	
8.6	-3	0.144227	
8.6	-2	0.163776	
8.6	-1.5	0.174185	
8.6	-1	0.184992	
8.6	-0.5	0.196232	
8.6	0	0.207891	

8.8	-24	0.00388406	
8.8	-22	0.00585055	
8.8	-20	0.00872581	
8.8	-18	0.0128819	
8.8	-16	0.0187777	
8.8	-14	0.0269931	
8.8	-12	0.0382065	
8.8	-11	0.0451653	
8.8	-10	0.0531966	
8.8	-9	0.0623423	
8.8	-8	0.0727329	
8.8	-7	0.0844581	
8.8	-6	0.0976356	
8.8	-5	0.112222	
8.8	-4	0.128377	
8.8	-3	0.14612	
8.8	-2	0.165436	
8.8	-1.5	0.17571	
8.8	-1	0.186357	
8.8	-0.5	0.197348	
8.8	0	0.208822	

9	-24	0.00432547	
9	-22	0.00644524	
9	-20	0.00951212	
9	-18	0.0138943	
9	-16	0.0200475	
9	-14	0.0285391	
9	-12	0.0400175	
9	-11	0.0470873	
9	-10	0.0552162	
9	-9	0.0644335	
9	-8	0.0749017	
9	-7	0.0866459	
9	-6	0.0998159	
9	-5	0.114378	
9	-4	0.130357	
9	-3	0.147862	
9	-2	0.167034	
9	-1.5	0.177189	
9	-1	0.18766	
9	-0.5	0.198548	
9	0	0.209793	

9.2	-24	0.00479343	
9.2	-22	0.00706719	
9.2	-20	0.0103257	
9.2	-18	0.014936	
9.2	-16	0.0213414	
9.2	-14	0.0301005	
9.2	-12	0.0418204	
9.2	-11	0.0490185	
9.2	-10	0.0572275	
9.2	-9	0.0665352	
9.2	-8	0.0770572	
9.2	-7	0.0888032	
9.2	-6	0.101873	
9.2	-5	0.116388	
9.2	-4	0.132277	
9.2	-3	0.149656	
9.2	-2	0.16847	
9.2	-1.5	0.178412	
9.2	-1	0.188822	
9.2	-0.5	0.199504	
9.2	0	0.210624	

9.4	-24	0.00528733	
9.4	-22	0.00771975	
9.4	-20	0.0111709	
9.4	-18	0.0160007	
9.4	-16	0.0226495	
9.4	-14	0.0316584	
9.4	-12	0.0436185	
9.4	-11	0.0509347	
9.4	-10	0.0592327	
9.4	-9	0.0685859	
9.4	-8	0.0791407	
9.4	-7	0.0908822	
9.4	-6	0.103928	
9.4	-5	0.11836	
9.4	-4	0.134124	
9.4	-3	0.1513	
9.4	-2	0.169927	
9.4	-1.5	0.179791	
9.4	-1	0.189981	
9.4	-0.5	0.200501	
9.4	0	0.21137	

9.6	-24	0.0058077	
9.6	-22	0.00839997	
9.6	-20	0.0120417	
9.6	-18	0.0170971	
9.6	-16	0.0239858	
9.6	-14	0.0332493	
9.6	-12	0.045437	
9.6	-11	0.0528439	
9.6	-10	0.0612	
9.6	-9	0.0706371	
9.6	-8	0.081196	
9.6	-7	0.0929388	
9.6	-6	0.105914	
9.6	-5	0.120234	
9.6	-4	0.135955	
9.6	-3	0.153044	
9.6	-2	0.171399	
9.6	-1.5	0.181088	
9.6	-1	0.191098	
9.6	-0.5	0.201457	
9.6	0	0.212138	

9.8	-24	0.0063538	
9.8	-22	0.00910523	
9.8	-20	0.0129377	
9.8	-18	0.0182037	
9.8	-16	0.0253245	
9.8	-14	0.0348197	
9.8	-12	0.0472337	
9.8	-11	0.0547219	
9.8	-10	0.0631476	
9.8	-9	0.0726471	
9.8	-8	0.083204	
9.8	-7	0.0949732	
9.8	-6	0.107892	
9.8	-5	0.122121	
9.8	-4	0.137642	
9.8	-3	0.154482	
9.8	-2	0.172695	
9.8	-1.5	0.182359	
9.8	-1	0.19218	
9.8	-0.5	0.202502	
9.8	0	0.212982	

10	-24	0.0069252	
10	-22	0.00983618	
10	-20	0.0138554	
10	-18	0.0193391	
10	-16	0.0266779	
10	-14	0.0364033	
10	-12	0.0490264	
10	-11	0.0565785	
10	-10	0.0650947	
10	-9	0.0746152	
10	-8	0.085204	
10	-7	0.0969317	
10	-6	0.109868	
10	-5	0.123939	
10	-4	0.13926	
10	-3	0.155997	
10	-2	0.173936	
10	-1.5	0.183368	
10	-1	0.193146	
10	-0.5	0.203296	
10	0	0.213585	

10.2	-24	0.00752042	
10.2	-22	0.0105923	
10.2	-20	0.0147988	
10.2	-18	0.0204894	
10.2	-16	0.028048	
10.2	-14	0.037986	
10.2	-12	0.0507937	
10.2	-11	0.0584153	
10.2	-10	0.0669977	
10.2	-9	0.0765683	
10.2	-8	0.0871426	
10.2	-7	0.0988818	
10.2	-6	0.111716	
10.2	-5	0.125755	
10.2	-4	0.140995	
10.2	-3	0.157438	
10.2	-2	0.175156	
10.2	-1.5	0.184455	
10.2	-1	0.19409	
10.2	-0.5	0.204014	
10.2	0	0.214255	

10.4	-24	0.00813734	
10.4	-22	0.0113717	
10.4	-20	0.0157622	
10.4	-18	0.0216573	
10.4	-16	0.029433	
10.4	-14	0.0395767	
10.4	-12	0.0525402	
10.4	-11	0.060244	
10.4	-10	0.0688874	
10.4	-9	0.0784605	
10.4	-8	0.0890745	
10.4	-7	0.100754	
10.4	-6	0.113537	
10.4	-5	0.127553	
10.4	-4	0.14262	
10.4	-3	0.15892	
10.4	-2	0.1764	
10.4	-1.5	0.185603	
10.4	-1	0.19504	
10.4	-0.5	0.204794	
10.4	0	0.214844	

10.6	-24	0.00877773	
10.6	-22	0.0121729	
10.6	-20	0.0167445	
10.6	-18	0.02284	
10.6	-16	0.0308222	
10.6	-14	0.0411513	
10.6	-12	0.0542963	
10.6	-11	0.0620637	
10.6	-10	0.0707315	
10.6	-9	0.0803345	
10.6	-8	0.0909636	
10.6	-7	0.102577	
10.6	-6	0.115301	
10.6	-5	0.129164	
10.6	-4	0.144193	
10.6	-3	0.1603	
10.6	-2	0.177656	
10.6	-1.5	0.186715	
10.6	-1	0.19607	
10.6	-0.5	0.205679	
10.6	0	0.215615	

10.8	-24	0.00944019	
10.8	-22	0.0129957	
10.8	-20	0.0177468	
10.8	-18	0.0240414	
10.8	-16	0.0322185	
10.8	-14	0.0427369	
10.8	-12	0.056028	
10.8	-11	0.0638786	
10.8	-10	0.0725588	
10.8	-9	0.082187	
10.8	-8	0.0927769	
10.8	-7	0.104405	
10.8	-6	0.11703	
10.8	-5	0.130847	
10.8	-4	0.145727	
10.8	-3	0.161747	
10.8	-2	0.178759	
10.8	-1.5	0.187697	
10.8	-1	0.196913	
10.8	-0.5	0.206349	
10.8	0	0.216091	

11	-24	0.0101228	
11	-22	0.0138394	
11	-20	0.0187669	
11	-18	0.0252493	
11	-16	0.0336201	
11	-14	0.0443062	
11	-12	0.0577494	
11	-11	0.0656483	
11	-10	0.0743909	
11	-9	0.0840122	
11	-8	0.0946199	
11	-7	0.106202	
11	-6	0.118744	
11	-5	0.132361	
11	-4	0.147156	
11	-3	0.162945	
11	-2	0.179886	
11	-1.5	0.188735	
11	-1	0.197825	
11	-0.5	0.207196	
11	0	0.216833	

11.2	-24	0.0108291	
11.2	-22	0.0147008	
11.2	-20	0.0198014	
11.2	-18	0.0264685	
11.2	-16	0.0350227	
11.2	-14	0.0458721	
11.2	-12	0.0594403	
11.2	-11	0.0673957	
11.2	-10	0.0761424	
11.2	-9	0.0858179	
11.2	-8	0.0963807	
11.2	-7	0.107929	
11.2	-6	0.120478	
11.2	-5	0.133922	
11.2	-4	0.148508	
11.2	-3	0.164181	
11.2	-2	0.180867	
11.2	-1.5	0.189623	
11.2	-1	0.198561	
11.2	-0.5	0.207763	
11.2	0	0.217198	

11.4	-24	0.0115518	
11.4	-22	0.0155833	
11.4	-20	0.0208512	
11.4	-18	0.0276975	
11.4	-16	0.0364301	
11.4	-14	0.0474392	
11.4	-12	0.0611197	
11.4	-11	0.0691207	
11.4	-10	0.0779349	
11.4	-9	0.0875873	
11.4	-8	0.0981371	
11.4	-7	0.109657	
11.4	-6	0.122118	
11.4	-5	0.135575	
11.4	-4	0.149906	
11.4	-3	0.165357	
11.4	-2	0.181842	
11.4	-1.5	0.190456	
11.4	-1	0.199335	
11.4	-0.5	0.208413	
11.4	0	0.217725	

11.6	-24	0.012295	
11.6	-22	0.0164796	
11.6	-20	0.0219126	
11.6	-18	0.0289305	
11.6	-16	0.0378434	
11.6	-14	0.049005	
11.6	-12	0.0628131	
11.6	-11	0.0708308	
11.6	-10	0.0796659	
11.6	-9	0.0892906	
11.6	-8	0.0998693	
11.6	-7	0.11133	
11.6	-6	0.123688	
11.6	-5	0.137074	
11.6	-4	0.151414	
11.6	-3	0.166618	
11.6	-2	0.182849	
11.6	-1.5	0.191354	
11.6	-1	0.200086	
11.6	-0.5	0.209041	
11.6	0	0.218207	

11.8	-24	0.0130569	
11.8	-22	0.0173929	
11.8	-20	0.0229945	
11.8	-18	0.0301776	
11.8	-16	0.0392491	
11.8	-14	0.0505531	
11.8	-12	0.064476	
11.8	-11	0.0725113	
11.8	-10	0.0813701	
11.8	-9	0.0910209	
11.8	-8	0.101553	
11.8	-7	0.112956	
11.8	-6	0.125313	
11.8	-5	0.138509	
11.8	-4	0.152779	
11.8	-3	0.167878	
11.8	-2	0.184015	
11.8	-1.5	0.192342	
11.8	-1	0.200898	
11.8	-0.5	0.209721	
11.8	0	0.218793	

12	-24	0.0138331	
12	-22	0.0183214	
12	-20	0.02408	
12	-18	0.0314315	
12	-16	0.04065	
12	-14	0.052091	
12	-12	0.0661049	
12	-11	0.0741786	
12	-10	0.0830354	
12	-9	0.0927219	
12	-8	0.10318	
12	-7	0.114573	
12	-6	0.126787	
12	-5	0.139964	
12	-4	0.153993	
12	-3	0.16904	
12	-2	0.184953	
12	-1.5	0.19317	
12	-1	0.201684	
12	-0.5	0.210408	
12	0	0.219367	

12.4	-24	0.015438	
12.4	-22	0.0202194	
12.4	-20	0.0262862	
12.4	-18	0.0339502	
12.4	-16	0.0434604	
12.4	-14	0.0551584	
12.4	-12	0.0693414	
12.4	-11	0.0774509	
12.4	-10	0.0863351	
12.4	-9	0.0959594	
12.4	-8	0.106409	
12.4	-7	0.117648	
12.4	-6	0.129787	
12.4	-5	0.142718	
12.4	-4	0.156524	
12.4	-3	0.171178	
12.4	-2	0.186714	
12.4	-1.5	0.194837	
12.4	-1	0.203107	
12.4	-0.5	0.21156	
12.4	0	0.220289	

12.8	-24	0.0171012	
12.8	-22	0.0221634	
12.8	-20	0.028523	
12.8	-18	0.0364774	
12.8	-16	0.0462444	
12.8	-14	0.058161	
12.8	-12	0.0724807	
12.8	-11	0.0806526	
12.8	-10	0.0895157	
12.8	-9	0.0990946	
12.8	-8	0.109479	
12.8	-7	0.120648	
12.8	-6	0.132584	
12.8	-5	0.145351	
12.8	-4	0.158946	
12.8	-3	0.173292	
12.8	-2	0.18847	
12.8	-1.5	0.19638	
12.8	-1	0.20445	
12.8	-0.5	0.212763	
12.8	0	0.221236	

13.2	-24	0.0188147	
13.2	-22	0.0241426	
13.2	-20	0.0307865	
13.2	-18	0.0390105	
13.2	-16	0.0490096	
13.2	-14	0.0611199	
13.2	-12	0.0755756	
13.2	-11	0.0837425	
13.2	-10	0.092619	
13.2	-9	0.102141	
13.2	-8	0.112481	
13.2	-7	0.123491	
13.2	-6	0.135277	
13.2	-5	0.14788	
13.2	-4	0.161204	
13.2	-3	0.175286	
13.2	-2	0.190168	
13.2	-1.5	0.197876	
13.2	-1	0.205733	
13.2	-0.5	0.213825	
13.2	0	0.222089	

13.6	-24	0.0205738	
13.6	-22	0.0261619	
13.6	-20	0.0330632	
13.6	-18	0.0415345	
13.6	-16	0.0517563	
13.6	-14	0.064025	
13.6	-12	0.0785891	
13.6	-11	0.0867651	
13.6	-10	0.0956096	
13.6	-9	0.105129	
13.6	-8	0.115347	
13.6	-7	0.12627	
13.6	-6	0.137895	
13.6	-5	0.150239	
13.6	-4	0.163353	
13.6	-3	0.177118	
13.6	-2	0.191745	
13.6	-1.5	0.19924	
13.6	-1	0.206941	
13.6	-0.5	0.21485	
13.6	0	0.222926	

14	-24	0.0223734	
14	-22	0.0282146	
14	-20	0.0353482	
14	-18	0.0440501	
14	-16	0.0544714	
14	-14	0.0668987	
14	-12	0.0815252	
14	-11	0.0897087	
14	-10	0.0985271	
14	-9	0.107971	
14	-8	0.118091	
14	-7	0.128908	
14	-6	0.140342	
14	-5	0.152546	
14	-4	0.165402	
14	-3	0.178921	
14	-2	0.193208	
14	-1.5	0.200536	
14	-1	0.208044	
14	-0.5	0.21574	
14	0	0.223569	

14.4	-24	0.0242041	
14.4	-22	0.0302795	
14.4	-20	0.0376414	
14.4	-18	0.0465484	
14.4	-16	0.0571598	
14.4	-14	0.069696	
14.4	-12	0.084385	
14.4	-11	0.0925865	
14.4	-10	0.101352	
14.4	-9	0.110747	
14.4	-8	0.120754	
14.4	-7	0.13142	
14.4	-6	0.142743	
14.4	-5	0.15476	
14.4	-4	0.167319	
14.4	-3	0.180629	
14.4	-2	0.194585	
14.4	-1.5	0.201767	
14.4	-1	0.209099	
14.4	-0.5	0.216623	
14.4	0	0.224274	

14.8	-24	0.0260676	
14.8	-22	0.0323627	
14.8	-20	0.0399442	
14.8	-18	0.0490342	
14.8	-16	0.0598099	
14.8	-14	0.0724367	
14.8	-12	0.0871313	
14.8	-11	0.0953197	
14.8	-10	0.104097	
14.8	-9	0.113416	
14.8	-8	0.123363	
14.8	-7	0.133901	
14.8	-6	0.145037	
14.8	-5	0.156829	
14.8	-4	0.169249	
14.8	-3	0.182279	
14.8	-2	0.195898	
14.8	-1.5	0.202932	
14.8	-1	0.210172	
14.8	-0.5	0.217479	
14.8	0	0.224987	

15.2	-24	0.0279506	
15.2	-22	0.0344555	
15.2	-20	0.0422428	
15.2	-18	0.0514924	
15.2	-16	0.062405	
15.2	-14	0.0751288	
15.2	-12	0.0898415	
15.2	-11	0.0979822	
15.2	-10	0.106698	
15.2	-9	0.116014	
15.2	-8	0.125837	
15.2	-7	0.136252	
15.2	-6	0.147293	
15.2	-5	0.158875	
15.2	-4	0.171061	
15.2	-3	0.1838	
15.2	-2	0.197188	
15.2	-1.5	0.204064	
15.2	-1	0.211108	
15.2	-0.5	0.218278	
15.2	0	0.225576	

15.6	-24	0.0298548	
15.6	-22	0.0365525	
15.6	-20	0.0445252	
15.6	-18	0.053941	
15.6	-16	0.0649632	
15.6	-14	0.0777581	
15.6	-12	0.0924764	
15.6	-11	0.100612	
15.6	-10	0.109264	
15.6	-9	0.118488	
15.6	-8	0.128244	
15.6	-7	0.13854	
15.6	-6	0.149356	
15.6	-5	0.160831	
15.6	-4	0.172808	
15.6	-3	0.185396	
15.6	-2	0.198486	
15.6	-1.5	0.20523	
15.6	-1	0.212122	
15.6	-0.5	0.219143	
15.6	0	0.226262	

16	-24	0.0317662	
16	-22	0.0386501	
16	-20	0.0467973	
16	-18	0.0563374	
16	-16	0.0674898	
16	-14	0.0803457	
16	-12	0.0950322	
16	-11	0.103146	
16	-10	0.111757	
16	-9	0.120881	
16	-8	0.130562	
16	-7	0.140705	
16	-6	0.151454	
16	-5	0.162724	
16	-4	0.174462	
16	-3	0.186782	
16	-2	0.19964	
16	-1.5	0.206228	
16	-1	0.212995	
16	-0.5	0.219841	
16	0	0.226847	

16.8	-24	0.0356294	
16.8	-22	0.042851	
16.8	-20	0.0512925	
16.8	-18	0.0610921	
16.8	-16	0.0724047	
16.8	-14	0.0853343	
16.8	-12	0.099997	
16.8	-11	0.108001	
16.8	-10	0.11649	
16.8	-9	0.125461	
16.8	-8	0.134888	
16.8	-7	0.144827	
16.8	-6	0.155248	
16.8	-5	0.166191	
16.8	-4	0.177626	
16.8	-3	0.18956	
16.8	-2	0.201837	
16.8	-1.5	0.208215	
16.8	-1	0.214653	
16.8	-0.5	0.221246	
16.8	0	0.227927	

17.6	-24	0.0395078	
17.6	-22	0.0470191	
17.6	-20	0.0557116	
17.6	-18	0.0657306	
17.6	-16	0.0771201	
17.6	-14	0.0900943	
17.6	-12	0.104657	
17.6	-11	0.11258	
17.6	-10	0.120957	
17.6	-9	0.129747	
17.6	-8	0.138968	
17.6	-7	0.148691	
17.6	-6	0.158811	
17.6	-5	0.169413	
17.6	-4	0.180457	
17.6	-3	0.191895	
17.6	-2	0.203802	
17.6	-1.5	0.209921	
17.6	-1	0.216161	
17.6	-0.5	0.222459	
17.6	0	0.228898	

18.4	-24	0.0433662	
18.4	-22	0.0511395	
18.4	-20	0.0600525	
18.4	-18	0.0701942	
18.4	-16	0.0816877	
18.4	-14	0.0946168	
18.4	-12	0.109097	
18.4	-11	0.116894	
18.4	-10	0.125137	
18.4	-9	0.13377	
18.4	-8	0.142818	
18.4	-7	0.152285	
18.4	-6	0.162126	
18.4	-5	0.172403	
18.4	-4	0.183072	
18.4	-3	0.194165	
18.4	-2	0.205635	
18.4	-1.5	0.211547	
18.4	-1	0.217502	
18.4	-0.5	0.223598	
18.4	0	0.229766	

19.2	-24	0.0471999	
19.2	-22	0.0551894	
19.2	-20	0.0642628	
19.2	-18	0.0745175	
19.2	-16	0.0860848	
19.2	-14	0.098989	
19.2	-12	0.113276	
19.2	-11	0.120981	
19.2	-10	0.129075	
19.2	-9	0.137554	
19.2	-8	0.146411	
19.2	-7	0.155597	
19.2	-6	0.165211	
19.2	-5	0.175209	
19.2	-4	0.185534	
19.2	-3	0.196251	
19.2	-2	0.207342	
19.2	-1.5	0.213075	
19.2	-1	0.218847	
19.2	-0.5	0.224715	
19.2	0	0.230655	

20	-24	0.051	
20	-22	0.0591611	
20	-20	0.0683611	
20	-18	0.078728	
20	-16	0.0902442	
20	-14	0.103121	
20	-12	0.117277	
20	-11	0.124848	
20	-10	0.132794	
20	-9	0.141053	
20	-8	0.149701	
20	-7	0.158713	
20	-6	0.168101	
20	-5	0.177806	
20	-4	0.187826	
20	-3	0.198244	
20	-2	0.208955	
20	-1.5	0.214432	
20	-1	0.22001	
20	-0.5	0.225623	
20	0	0.231381	

20.8	-24	0.0547372	
20.8	-22	0.0630458	
20.8	-20	0.0723815	
20.8	-18	0.0827783	
20.8	-16	0.0943313	
20.8	-14	0.107021	
20.8	-12	0.12105	
20.8	-11	0.128561	
20.8	-10	0.136301	
20.8	-9	0.144478	
20.8	-8	0.152906	
20.8	-7	0.161633	
20.8	-6	0.170781	
20.8	-5	0.180197	
20.8	-4	0.189897	
20.8	-3	0.199989	
20.8	-2	0.210324	
20.8	-1.5	0.215652	
20.8	-1	0.221013	
20.8	-0.5	0.226477	
20.8	0	0.231983	

21.6	-24	0.0584121	
21.6	-22	0.0668302	
21.6	-20	0.0762303	
21.6	-18	0.0866756	
21.6	-16	0.0981919	
21.6	-14	0.110848	
21.6	-12	0.124607	
21.6	-11	0.131987	
21.6	-10	0.139657	
21.6	-9	0.147637	
21.6	-8	0.155908	
21.6	-7	0.164492	
21.6	-6	0.173329	
21.6	-5	0.182496	
21.6	-4	0.191973	
21.6	-3	0.201752	
21.6	-2	0.211791	
21.6	-1.5	0.216857	
21.6	-1	0.222119	
21.6	-0.5	0.227375	
21.6	0	0.232711	

22.4	-24	0.0620263	
22.4	-22	0.070538	
22.4	-20	0.0799835	
22.4	-18	0.0904138	
22.4	-16	0.10189	
22.4	-14	0.114431	
22.4	-12	0.128058	
22.4	-11	0.135283	
22.4	-10	0.142765	
22.4	-9	0.150563	
22.4	-8	0.158649	
22.4	-7	0.167045	
22.4	-6	0.175684	
22.4	-5	0.184619	
22.4	-4	0.193842	
22.4	-3	0.203332	
22.4	-2	0.213077	
22.4	-1.5	0.21804	
22.4	-1	0.223086	
22.4	-0.5	0.228176	
22.4	0	0.23336	

23.2	-24	0.0655569	
23.2	-22	0.0741508	
23.2	-20	0.0836267	
23.2	-18	0.0940448	
23.2	-16	0.105457	
23.2	-14	0.117845	
23.2	-12	0.131292	
23.2	-11	0.138418	
23.2	-10	0.145794	
23.2	-9	0.153431	
23.2	-8	0.161335	
23.2	-7	0.169499	
23.2	-6	0.177906	
23.2	-5	0.186598	
23.2	-4	0.195545	
23.2	-3	0.20476	
23.2	-2	0.214212	
23.2	-1.5	0.219018	
23.2	-1	0.223906	
23.2	-0.5	0.228825	
23.2	0	0.233826	

24	-24	0.068991	
24	-22	0.0776635	
24	-20	0.0871447	
24	-18	0.0975385	
24	-16	0.108855	
24	-14	0.121141	
24	-12	0.134378	
24	-11	0.141363	
24	-10	0.148604	
24	-9	0.156112	
24	-8	0.163838	
24	-7	0.171838	
24	-6	0.180071	
24	-5	0.188535	
24	-4	0.197257	
24	-3	0.206213	
24	-2	0.215397	
24	-1.5	0.220035	
24	-1	0.224754	
24	-0.5	0.229573	
24	0	0.23443	

24.8	-24	0.072345	
24.8	-22	0.081071	
24.8	-20	0.0905706	
24.8	-18	0.10091	
24.8	-16	0.112125	
24.8	-14	0.124269	
24.8	-12	0.137312	
24.8	-11	0.144197	
24.8	-10	0.151305	
24.8	-9	0.158653	
24.8	-8	0.166209	
24.8	-7	0.174	
24.8	-6	0.182044	
24.8	-5	0.190317	
24.8	-4	0.19881	
24.8	-3	0.207506	
24.8	-2	0.216455	
24.8	-1.5	0.220977	
24.8	-1	0.225604	
24.8	-0.5	0.23023	
24.8	0	0.23495	

25.6	-24	0.0756272	
25.6	-22	0.0843408	
25.6	-20	0.0938532	
25.6	-18	0.104148	
25.6	-16	0.115284	
25.6	-14	0.127275	
25.6	-12	0.140123	
25.6	-11	0.146873	
25.6	-10	0.153855	
25.6	-9	0.161039	
25.6	-8	0.16845	
25.6	-7	0.176075	
25.6	-6	0.183938	
25.6	-5	0.192017	
25.6	-4	0.20029	
25.6	-3	0.208787	
25.6	-2	0.217468	
25.6	-1.5	0.22188	
25.6	-1	0.226361	
25.6	-0.5	0.230864	
25.6	0	0.235431	

26.4	-24	0.0788145	
26.4	-22	0.0875432	
26.4	-20	0.0970144	
26.4	-18	0.10728	
26.4	-16	0.1183	
26.4	-14	0.130126	
26.4	-12	0.142809	
26.4	-11	0.149447	
26.4	-10	0.156267	
26.4	-9	0.163304	
26.4	-8	0.170597	
26.4	-7	0.178061	
26.4	-6	0.18573	
26.4	-5	0.193595	
26.4	-4	0.201671	
26.4	-3	0.209958	
26.4	-2	0.218382	
26.4	-1.5	0.22268	
26.4	-1	0.22703	
26.4	-0.5	0.231415	
26.4	0	0.235831	

27.2	-24	0.0819277	
27.2	-22	0.0906628	
27.2	-20	0.100086	
27.2	-18	0.110251	
27.2	-16	0.121201	
27.2	-14	0.132894	
27.2	-12	0.145362	
27.2	-11	0.151858	
27.2	-10	0.158591	
27.2	-9	0.165528	
27.2	-8	0.172648	
27.2	-7	0.179934	
27.2	-6	0.187434	
27.2	-5	0.195116	
27.2	-4	0.202949	
27.2	-3	0.210985	
27.2	-2	0.219222	
27.2	-1.5	0.223372	
27.2	-1	0.227623	
27.2	-0.5	0.231872	
27.2	0	0.236198	

28	-24	0.0849453	
28	-22	0.0936764	
28	-20	0.103069	
28	-18	0.113153	
28	-16	0.123937	
28	-14	0.135521	
28	-12	0.147804	
28	-11	0.154211	
28	-10	0.160817	
28	-9	0.167581	
28	-8	0.174541	
28	-7	0.181675	
28	-6	0.189019	
28	-5	0.196516	
28	-4	0.204208	
28	-3	0.212072	
28	-2	0.220075	
28	-1.5	0.224158	
28	-1	0.228278	
28	-0.5	0.232428	
28	0	0.236653	

28.8	-24	0.0878934	
28.8	-22	0.0965912	
28.8	-20	0.105954	
28.8	-18	0.115955	
28.8	-16	0.126633	
28.8	-14	0.138019	
28.8	-12	0.150109	
28.8	-11	0.156413	
28.8	-10	0.162924	
28.8	-9	0.169535	
28.8	-8	0.176402	
28.8	-7	0.183391	
28.8	-6	0.190537	
28.8	-5	0.197897	
28.8	-4	0.205368	
28.8	-3	0.213056	
28.8	-2	0.220894	
28.8	-1.5	0.224842	
28.8	-1	0.228862	
28.8	-0.5	0.232911	
28.8	0	0.237007	

29.6	-24	0.0907515	
29.6	-22	0.0994384	
29.6	-20	0.108725	
29.6	-18	0.118668	
29.6	-16	0.129231	
29.6	-14	0.140458	
29.6	-12	0.152342	
29.6	-11	0.158544	
29.6	-10	0.164898	
29.6	-9	0.171415	
29.6	-8	0.178106	
29.6	-7	0.184942	
29.6	-6	0.192009	
29.6	-5	0.199172	
29.6	-4	0.206536	
29.6	-3	0.213979	
29.6	-2	0.221661	
29.6	-1.5	0.22553	
29.6	-1	0.229426	
29.6	-0.5	0.233381	
29.6	0	0.237386	

30.4	-24	0.0935069	
30.4	-22	0.102165	
30.4	-20	0.111413	
30.4	-18	0.121246	
30.4	-16	0.131709	
30.4	-14	0.142779	
30.4	-12	0.154498	
30.4	-11	0.160584	
30.4	-10	0.166843	
30.4	-9	0.17324	
30.4	-8	0.179804	
30.4	-7	0.186501	
30.4	-6	0.19337	
30.4	-5	0.200401	
30.4	-4	0.207553	
30.4	-3	0.214873	
30.4	-2	0.22232	
30.4	-1.5	0.226086	
30.4	-1	0.229927	
30.4	-0.5	0.23375	
30.4	0	0.237664	

31.2	-24	0.0962175	
31.2	-22	0.104814	
31.2	-20	0.113999	
31.2	-18	0.123745	
31.2	-16	0.134089	
31.2	-14	0.145054	
31.2	-12	0.156581	
31.2	-11	0.162573	
31.2	-10	0.16867	
31.2	-9	0.174961	
31.2	-8	0.181392	
31.2	-7	0.187986	
31.2	-6	0.19471	
31.2	-5	0.201573	
31.2	-4	0.208585	
31.2	-3	0.215735	
31.2	-2	0.223038	
31.2	-1.5	0.226731	
31.2	-1	0.23044	
31.2	-0.5	0.23421	
31.2	0	0.237998	

32	-24	0.0988502	
32	-22	0.107405	
32	-20	0.116501	
32	-18	0.126166	
32	-16	0.136383	
32	-14	0.147166	
32	-12	0.158537	
32	-11	0.164424	
32	-10	0.170478	
32	-9	0.176638	
32	-8	0.182948	
32	-7	0.189397	
32	-6	0.195991	
32	-5	0.202719	
32	-4	0.209586	
32	-3	0.216543	
32	-2	0.223698	
32	-1.5	0.227297	
32	-1	0.230921	
32	-0.5	0.234604	
32	0	0.238311	

32.4	0	0.238475	

32.8	-24	0.101384	
32.8	-22	0.109903	
32.8	-20	0.11893	
32.8	-18	0.128472	
32.8	-16	0.138578	
32.8	-14	0.149221	
32.8	-12	0.16041	
32.8	-11	0.166233	
32.8	-10	0.172155	
32.8	-9	0.17819	
32.8	-8	0.184412	
32.8	-7	0.19075	
32.8	-6	0.19722	
32.8	-5	0.203799	
32.8	-4	0.210491	
32.8	-3	0.217371	
32.8	-2	0.224315	
32.8	-1.5	0.227877	
32.8	-1	0.231431	
32.8	-0.5	0.235022	

33.6	-24	0.103855	
33.6	-22	0.112325	
33.6	-20	0.12129	
33.6	-18	0.130752	
33.6	-16	0.140702	
33.6	-14	0.151216	
33.6	-12	0.162243	
33.6	-11	0.167945	
33.6	-10	0.173761	
33.6	-9	0.179724	
33.6	-8	0.185776	
33.6	-7	0.192019	
33.6	-6	0.198349	
33.6	-5	0.204795	
33.6	-4	0.211405	
33.6	-3	0.218107	
33.6	-2	0.224935	
33.6	-1.5	0.228356	
33.6	-1	0.231847	
33.6	-0.5	0.235338	
33.6	0	0.238891	

34.4	-24	0.106244	
34.4	-22	0.114633	
34.4	-20	0.123533	
34.4	-18	0.132899	
34.4	-16	0.142778	
34.4	-14	0.153114	
34.4	-12	0.163975	
34.4	-11	0.16955	
34.4	-10	0.175314	
34.4	-9	0.181154	
34.4	-8	0.187154	
34.4	-7	0.193233	
34.4	-6	0.199467	
34.4	-5	0.205748	
34.4	-4	0.212237	
34.4	-3	0.218744	
34.4	-2	0.225463	
34.4	-1.5	0.228817	
34.4	-1	0.232195	
34.4	-0.5	0.235654	
34.4	0	0.239126	

35.2	-24	0.108593	
35.2	-22	0.116927	
35.2	-20	0.125721	
35.2	-18	0.13501	
35.2	-16	0.144761	
35.2	-14	0.154979	
35.2	-12	0.165654	
35.2	-11	0.17118	
35.2	-10	0.176828	
35.2	-9	0.182558	
35.2	-8	0.188412	
35.2	-7	0.194404	
35.2	-6	0.200498	
35.2	-5	0.20672	
35.2	-4	0.213014	
35.2	-3	0.219459	
35.2	-2	0.225977	
35.2	-1.5	0.229258	
35.2	-1	0.232612	
35.2	-0.5	0.235944	
35.2	0	0.239322	

36	-24	0.110863	
36	-22	0.119139	
36	-20	0.127856	
36	-18	0.137022	
36	-16	0.14663	
36	-14	0.1567	
36	-12	0.167226	
36	-11	0.172672	
36	-10	0.178218	
36	-9	0.183874	
36	-8	0.189639	
36	-7	0.195547	
36	-6	0.201485	
36	-5	0.207617	
36	-4	0.213766	
36	-3	0.220108	
36	-2	0.226521	
36	-1.5	0.229734	
36	-1	0.233016	
36	-0.5	0.236284	
36	0	0.239613	

36.8	-24	0.113091	
36.8	-22	0.121289	
36.8	-20	0.129921	
36.8	-18	0.138969	
36.8	-16	0.148492	
36.8	-14	0.158418	
36.8	-12	0.168813	
36.8	-11	0.174161	
36.8	-10	0.17962	
36.8	-9	0.185165	
36.8	-8	0.190849	
36.8	-7	0.196609	
36.8	-6	0.202501	
36.8	-5	0.208434	
36.8	-4	0.21454	
36.8	-3	0.220678	
36.8	-2	0.22699	
36.8	-1.5	0.230127	
36.8	-1	0.233325	
36.8	-0.5	0.236529	
36.8	0	0.239803	

37.6	-24	0.115239	
37.6	-22	0.12338	
37.6	-20	0.131923	
37.6	-18	0.140866	
37.6	-16	0.150245	
37.6	-14	0.160069	
37.6	-12	0.170294	
37.6	-11	0.175566	
37.6	-10	0.180922	
37.6	-9	0.186389	
37.6	-8	0.19197	
37.6	-7	0.197637	
37.6	-6	0.203404	
37.6	-5	0.209267	
37.6	-4	0.215253	
37.6	-3	0.221298	
37.6	-2	0.227472	
37.6	-1.5	0.230545	
37.6	-1	0.233724	
37.6	-0.5	0.236832	
37.6	0	0.240033	

38.4	-24	0.117331	
38.4	-22	0.125422	
38.4	-20	0.133884	
38.4	-18	0.142762	
38.4	-16	0.151981	
38.4	-14	0.161649	
38.4	-12	0.171724	
38.4	-11	0.176928	
38.4	-10	0.182173	
38.4	-9	0.187572	
38.4	-8	0.193016	
38.4	-7	0.198621	
38.4	-6	0.204317	
38.4	-5	0.210067	
38.4	-4	0.2159	
38.4	-3	0.221858	
38.4	-2	0.22789	
38.4	-1.5	0.230896	
38.4	-1	0.234012	
38.4	-0.5	0.237061	
38.4	0	0.240206	

39.2	-24	0.119358	
39.2	-22	0.127367	
39.2	-20	0.135765	
39.2	-18	0.144534	
39.2	-16	0.15369	
39.2	-14	0.163242	
39.2	-12	0.173149	
39.2	-11	0.178255	
39.2	-10	0.183406	
39.2	-9	0.188755	
39.2	-8	0.194096	
39.2	-7	0.199611	
39.2	-6	0.205138	
39.2	-5	0.210791	
39.2	-4	0.216558	
39.2	-3	0.22237	
39.2	-2	0.228298	
39.2	-1.5	0.231268	
39.2	-1	0.234316	
39.2	-0.5	0.237308	
39.2	0	0.240414	

40	-24	0.121341	
40	-22	0.129286	
40	-20	0.137603	
40	-18	0.146277	
40	-16	0.15532	
40	-14	0.164732	
40	-12	0.174509	
40	-11	0.179543	
40	-10	0.184681	
40	-9	0.189884	
40	-8	0.195177	
40	-7	0.20055	
40	-6	0.20602	
40	-5	0.211564	
40	-4	0.217218	
40	-3	0.22294	
40	-2	0.22872	
40	-1.5	0.231634	
40	-1	0.234639	
40	-0.5	0.237567	
40	0	0.240614	

40.8	0	0.240798	

41.6	0	0.240996	

42.4	0	0.241149	

43.2	0	0.241314	

44	0	0.241465	

44.8	0	0.241625	

45.6	0	0.241785	

46.4	0	0.241882	

47.2	0	0.242057	

48	0	0.242204	

48.8	0	0.242305	

49.6	0	0.242441	

50.4	0	0.242543	

51.2	0	0.242653	

52	0	0.242771	

52.8	0	0.242869	

53.6	0	0.242968	

54.4	0	0.243098	

55.2	0	0.243202	

56	0	0.2433	

56.8	0	0.243394	

57.6	0	0.243484	

58.4	0	0.243559	

59.2	0	0.243642	

60	0	0.24372	

60.8	0	0.243777	

61.6	0	0.243859	

62.4	0	0.243935	

63.2	0	0.244027	

64	0	0.244119	

64.8	0	0.244156	

65.6	0	0.244232	

66.4	0	0.244305	

67.2	0	0.244379	

68	0	0.244466	

68.8	0	0.244539	

69.6	0	0.244591	

70.4	0	0.244669	

71.2	0	0.244722	

72	0	0.244756	

72.8	0	0.24485	

73.6	0	0.244903	

74.4	0	0.244959	

75.2	0	0.245032	

76	0	0.245072	

76.8	0	0.24513	

77.6	0	0.245169	

78.4	0	0.24521	

79.2	0	0.245243	

80	0	0.24528	



==> aux/tables/cluster_data/doubleocc_U6_18.dat <==
0.3	-4	0.0183937	
0.3	-3	0.0343536	
0.3	-2	0.056734	
0.3	-1.5	0.0707029	
0.3	-1	0.0869319	
0.3	-0.5	0.106184	
0.3	0	0.129651	

0.4	-4	0.0182958	
0.4	-3	0.0336431	
0.4	-2	0.0549561	
0.4	-1.5	0.0682249	
0.4	-1	0.0836906	
0.4	-0.5	0.102082	
0.4	0	0.124818	

0.5	-4	0.018215	
0.5	-3	0.0329646	
0.5	-2	0.0534297	
0.5	-1.5	0.0661039	
0.5	-1	0.0808998	
0.5	-0.5	0.0986101	
0.5	0	0.120649	

0.6	-4	0.0181686	
0.6	-3	0.0324298	
0.6	-2	0.0521664	
0.6	-1.5	0.0643644	
0.6	-1	0.0787159	
0.6	-0.5	0.0959709	
0.6	0	0.117457	

0.7	-4	0.0181822	
0.7	-3	0.0320293	
0.7	-2	0.0511304	
0.7	-1.5	0.0630683	
0.7	-1	0.0770765	
0.7	-0.5	0.0940555	
0.7	0	0.115205	

0.8	-4	0.0182472	
0.8	-3	0.0317492	
0.8	-2	0.0504398	
0.8	-1.5	0.0621527	
0.8	-1	0.0760099	
0.8	-0.5	0.0928569	
0.8	0	0.114624	

0.9	-4	0.0183813	
0.9	-3	0.0316089	
0.9	-2	0.0499785	
0.9	-1.5	0.0615998	
0.9	-1	0.0754279	
0.9	-0.5	0.0928117	
0.9	0	0.113899	

1	-4	0.0185846	
1	-3	0.0316258	
1	-2	0.0498287	
1	-1.5	0.0614275	
1	-1	0.0755796	
1	-0.5	0.0927415	
1	0	0.113824	

1.2	-4	0.0192229	
1.2	-3	0.0321028	
1.2	-2	0.0502759	
1.2	-1.5	0.0621456	
1.2	-1	0.076463	
1.2	-0.5	0.0938616	
1.2	0	0.115088	

1.4	-4	0.0202136	
1.4	-3	0.0331448	
1.4	-2	0.0517996	
1.4	-1.5	0.0639809	
1.4	-1	0.0786833	
1.4	-0.5	0.096426	
1.4	0	0.117867	

1.6	-4	0.0215653	
1.6	-3	0.0349265	
1.6	-2	0.0541979	
1.6	-1.5	0.0667845	
1.6	-1	0.0818949	
1.6	-0.5	0.0999344	
1.6	0	0.121512	

1.8	-4	0.0233662	
1.8	-3	0.0372724	
1.8	-2	0.0572788	
1.8	-1.5	0.0702814	
1.8	-1	0.0857517	
1.8	-0.5	0.104089	
1.8	0	0.125712	

2	-4	0.025565	
2	-3	0.0401139	
2	-2	0.0609092	
2	-1.5	0.0742748	
2	-1	0.090054	
2	-0.5	0.108583	
2	0	0.130138	

2.2	-4	0.0280994	
2.2	-3	0.043375	
2.2	-2	0.0649147	
2.2	-1.5	0.078634	
2.2	-1	0.0946272	
2.2	-0.5	0.113204	
2.2	0	0.134704	

2.4	-4	0.0309505	
2.4	-3	0.0469437	
2.4	-2	0.0691447	
2.4	-1.5	0.0831089	
2.4	-1	0.0992958	
2.4	-0.5	0.117931	
2.4	0	0.139233	

2.6	-4	0.0340768	
2.6	-3	0.0507597	
2.6	-2	0.0735737	
2.6	-1.5	0.0877611	
2.6	-1	0.104041	
2.6	-0.5	0.122608	
2.6	0	0.143637	

2.8	-4	0.0374182	
2.8	-3	0.054745	
2.8	-2	0.0780688	
2.8	-1.5	0.0923753	
2.8	-1	0.108676	
2.8	-0.5	0.127126	
2.8	0	0.14787	

3	-4	0.0409147	
3	-3	0.058822	
3	-2	0.0825543	
3	-1.5	0.0969736	
3	-1	0.113247	
3	-0.5	0.13156	
3	0	0.151945	

3.2	-4	0.0445454	
3.2	-3	0.0629457	
3.2	-2	0.0870212	
3.2	-1.5	0.101472	
3.2	-1	0.117699	
3.2	-0.5	0.135788	
3.2	0	0.155799	

3.4	-4	0.0482438	
3.4	-3	0.0671011	
3.4	-2	0.0913737	
3.4	-1.5	0.105823	
3.4	-1	0.121935	
3.4	-0.5	0.139811	
3.4	0	0.159442	

3.6	-4	0.0519769	
3.6	-3	0.0712018	
3.6	-2	0.0956622	
3.6	-1.5	0.110074	
3.6	-1	0.12603	
3.6	-0.5	0.143627	
3.6	0	0.162907	

3.8	-4	0.0557409	
3.8	-3	0.0752825	
3.8	-2	0.0998107	
3.8	-1.5	0.114151	
3.8	-1	0.129954	
3.8	-0.5	0.147295	
3.8	0	0.166197	

4	-4	0.059481	
4	-3	0.0792762	
4	-2	0.103844	
4	-1.5	0.118095	
4	-1	0.133713	
4	-0.5	0.150752	
4	0	0.169247	



==> aux/tables/cluster_data/doubleocc_U6_26.dat <==
0.3	-5	0.00842465	
0.3	-4	0.0184091	
0.3	-3	0.0344653	
0.3	-2	0.0570135	
0.3	-1.5	0.0708501	
0.3	-1	0.0868425	
0.3	-0.5	0.105541	
0.3	0	0.128509	

0.4	-5	0.00854274	
0.4	-4	0.0183002	
0.4	-3	0.0336916	
0.4	-2	0.0552473	
0.4	-1.5	0.0684738	
0.4	-1	0.0836836	
0.4	-0.5	0.101635	
0.4	0	0.123764	

0.5	-5	0.00868503	
0.5	-4	0.0182174	
0.5	-3	0.0330451	
0.5	-2	0.0536658	
0.5	-1.5	0.0662758	
0.5	-1	0.0809264	
0.5	-0.5	0.0982591	
0.5	0	0.11982	

0.6	-5	0.00884159	
0.6	-4	0.0181699	
0.6	-3	0.0324982	
0.6	-2	0.0523271	
0.6	-1.5	0.0645406	
0.6	-1	0.0787156	
0.6	-0.5	0.0956784	
0.6	0	0.116811	

0.7	-5	0.00903162	
0.7	-4	0.0181722	
0.7	-3	0.0320914	
0.7	-2	0.0512703	
0.7	-1.5	0.063201	
0.7	-1	0.0771261	
0.7	-0.5	0.0938843	
0.7	0	0.114784	

0.8	-5	0.00925594	
0.8	-4	0.0182506	
0.8	-3	0.0317894	
0.8	-2	0.0505263	
0.8	-1.5	0.0622264	
0.8	-1	0.0760026	
0.8	-0.5	0.0927119	
0.8	0	0.113556	

0.9	-5	0.00950547	
0.9	-4	0.01838	
0.9	-3	0.0316643	
0.9	-2	0.0500773	
0.9	-1.5	0.0616675	
0.9	-1	0.0754491	
0.9	-0.5	0.0921843	
0.9	0	0.113028	

1	-5	0.00980112	
1	-4	0.0185906	
1	-3	0.0316595	
1	-2	0.0498919	
1	-1.5	0.0614538	
1	-1	0.0753141	
1	-0.5	0.0923853	
1	0	0.11346	

1.2	-5	0.0105109	
1.2	-4	0.0192298	
1.2	-3	0.0321475	
1.2	-2	0.050368	
1.2	-1.5	0.0621228	
1.2	-1	0.076383	
1.2	-0.5	0.093712	
1.2	0	0.114896	

1.4	-5	0.0114183	
1.4	-4	0.020222	
1.4	-3	0.0331859	
1.4	-2	0.0518487	
1.4	-1.5	0.0640032	
1.4	-1	0.0786192	
1.4	-0.5	0.0963277	
1.4	0	0.117716	

1.6	-5	0.0125439	
1.6	-4	0.0215831	
1.6	-3	0.0349588	
1.6	-2	0.0542116	
1.6	-1.5	0.0667795	
1.6	-1	0.0818764	
1.6	-0.5	0.0998842	
1.6	0	0.121456	

1.8	-5	0.0139228	
1.8	-4	0.0233737	
1.8	-3	0.0372877	
1.8	-2	0.0572991	
1.8	-1.5	0.070282	
1.8	-1	0.0857038	
1.8	-0.5	0.104068	
1.8	0	0.12563	

2	-5	0.0155819	
2	-4	0.0255558	
2	-3	0.0401352	
2	-2	0.0609148	
2	-1.5	0.0742909	
2	-1	0.0900462	
2	-0.5	0.10855	
2	0	0.130113	

2.2	-5	0.0175276	
2.2	-4	0.028099	
2.2	-3	0.0433821	
2.2	-2	0.0649032	
2.2	-1.5	0.0786154	
2.2	-1	0.0946067	
2.2	-0.5	0.113209	
2.2	0	0.134667	

2.4	-5	0.0197386	
2.4	-4	0.0309598	
2.4	-3	0.0469533	
2.4	-2	0.0691672	
2.4	-1.5	0.08313	
2.4	-1	0.0993037	
2.4	-0.5	0.117949	
2.4	0	0.139187	

2.6	-5	0.022198	
2.6	-4	0.0340805	
2.6	-3	0.0507631	
2.6	-2	0.073579	
2.6	-1.5	0.0877479	
2.6	-1	0.104028	
2.6	-0.5	0.122595	
2.6	0	0.143598	

2.8	-5	0.0248813	
2.8	-4	0.0374223	
2.8	-3	0.0547472	
2.8	-2	0.078066	
2.8	-1.5	0.0923792	
2.8	-1	0.10868	
2.8	-0.5	0.127095	
2.8	0	0.147872	

3	-5	0.0277506	
3	-4	0.0409203	
3	-3	0.0588211	
3	-2	0.0825661	
3	-1.5	0.0969571	
3	-1	0.113239	
3	-0.5	0.131549	
3	0	0.151944	

3.2	-5	0.0307805	
3.2	-4	0.0445421	
3.2	-3	0.0629615	
3.2	-2	0.0870053	
3.2	-1.5	0.10147	
3.2	-1	0.117698	
3.2	-0.5	0.135752	
3.2	0	0.155777	

3.4	-5	0.0339344	
3.4	-4	0.0482339	
3.4	-3	0.0670924	
3.4	-2	0.091388	
3.4	-1.5	0.105814	
3.4	-1	0.121914	
3.4	-0.5	0.139796	
3.4	0	0.159459	

3.6	-5	0.0371815	
3.6	-4	0.0519837	
3.6	-3	0.0712145	
3.6	-2	0.0956548	
3.6	-1.5	0.110054	
3.6	-1	0.126033	
3.6	-0.5	0.143623	
3.6	0	0.162889	

3.8	-5	0.040504	
3.8	-4	0.0557353	
3.8	-3	0.0752758	
3.8	-2	0.0998142	
3.8	-1.5	0.114153	
3.8	-1	0.129956	
3.8	-0.5	0.147295	
3.8	0	0.166184	

4	-5	0.0438602	
4	-4	0.0594843	
4	-3	0.0792771	
4	-2	0.103851	
4	-1.5	0.118104	
4	-1	0.133682	
4	-0.5	0.150765	
4	0	0.16923	



==> aux/tables/cluster_data/doubleocc_U6_36.dat <==
0.3	-5	0.00842574	
0.3	-4	0.0184254	
0.3	-3	0.0345896	
0.3	-2	0.057128	
0.3	-1.5	0.0709391	
0.3	-1	0.0866744	
0.3	-0.5	0.104409	
0.3	0	0.126598	

0.4	-5	0.00855251	
0.4	-4	0.0183048	
0.4	-3	0.0337992	
0.4	-2	0.05544	
0.4	-1.5	0.0685289	
0.4	-1	0.0835791	
0.4	-0.5	0.100874	
0.4	0	0.12223	

0.5	-5	0.00867537	
0.5	-4	0.0182205	
0.5	-3	0.0331656	
0.5	-2	0.053748	
0.5	-1.5	0.0664411	
0.5	-1	0.0808814	
0.5	-0.5	0.0976223	
0.5	0	0.118613	

0.6	-5	0.0088347	
0.6	-4	0.0181688	
0.6	-3	0.0325961	
0.6	-2	0.0524908	
0.6	-1.5	0.0646404	
0.6	-1	0.0786777	
0.6	-0.5	0.0952293	
0.6	0	0.115791	

0.7	-5	0.00902448	
0.7	-4	0.0181871	
0.7	-3	0.0321869	
0.7	-2	0.051415	
0.7	-1.5	0.063246	
0.7	-1	0.0770289	
0.7	-0.5	0.0934622	
0.7	0	0.114056	

0.8	-5	0.00923868	
0.8	-4	0.0182579	
0.8	-3	0.0318829	
0.8	-2	0.0506362	
0.8	-1.5	0.0622893	
0.8	-1	0.0759452	
0.8	-0.5	0.0925184	
0.8	0	0.113029	

0.9	-5	0.00949675	
0.9	-4	0.0184033	
0.9	-3	0.0317273	
0.9	-2	0.0501126	
0.9	-1.5	0.0617275	
0.9	-1	0.0753785	
0.9	-0.5	0.0919295	
0.9	0	0.1127	

1	-5	0.00979099	
1	-4	0.0186078	
1	-3	0.0317237	
1	-2	0.0499594	
1	-1.5	0.0614966	
1	-1	0.0752576	
1	-0.5	0.0920547	
1	0	0.112951	

1.2	-5	0.0105118	
1.2	-4	0.0192313	
1.2	-3	0.0321636	
1.2	-2	0.0503806	
1.2	-1.5	0.0621311	
1.2	-1	0.0762169	
1.2	-0.5	0.0934274	
1.2	0	0.114531	

1.4	-5	0.0114093	
1.4	-4	0.0202428	
1.4	-3	0.0332513	
1.4	-2	0.0518529	
1.4	-1.5	0.0639587	
1.4	-1	0.0785296	
1.4	-0.5	0.0961577	
1.4	0	0.117478	

1.6	-5	0.0125378	
1.6	-4	0.0216039	
1.6	-3	0.0349912	
1.6	-2	0.0542164	
1.6	-1.5	0.0667392	
1.6	-1	0.0818155	
1.6	-0.5	0.099748	
1.6	0	0.121302	

1.8	-5	0.0139278	
1.8	-4	0.0233953	
1.8	-3	0.0373056	
1.8	-2	0.0572926	
1.8	-1.5	0.0702777	
1.8	-1	0.0856959	
1.8	-0.5	0.103953	
1.8	0	0.125481	

2	-5	0.0155912	
2	-4	0.0255663	
2	-3	0.0401547	
2	-2	0.0608903	
2	-1.5	0.0742747	
2	-1	0.0900255	
2	-0.5	0.108522	
2	0	0.130047	

2.2	-5	0.017532	
2.2	-4	0.0281086	
2.2	-3	0.0433812	
2.2	-2	0.0649121	
2.2	-1.5	0.0785973	
2.2	-1	0.0945735	
2.2	-0.5	0.113174	
2.2	0	0.13462	

2.4	-5	0.0197381	
2.4	-4	0.0309693	
2.4	-3	0.0469475	
2.4	-2	0.0691654	
2.4	-1.5	0.083119	
2.4	-1	0.0992785	
2.4	-0.5	0.117884	
2.4	0	0.139156	

2.6	-5	0.0222033	
2.6	-4	0.0340877	
2.6	-3	0.0507684	
2.6	-2	0.0735745	
2.6	-1.5	0.0877556	
2.6	-1	0.103995	
2.6	-0.5	0.122596	
2.6	0	0.143616	

2.8	-5	0.0248851	
2.8	-4	0.0374271	
2.8	-3	0.0547475	
2.8	-2	0.0780622	
2.8	-1.5	0.0923767	
2.8	-1	0.108675	
2.8	-0.5	0.127131	
2.8	0	0.147861	

3	-5	0.0277519	
3	-4	0.0409137	
3	-3	0.0588346	
3	-2	0.0825372	
3	-1.5	0.0969372	
3	-1	0.113259	
3	-0.5	0.131571	
3	0	0.151922	

3.2	-5	0.0307856	
3.2	-4	0.0445416	
3.2	-3	0.0629488	
3.2	-2	0.0870068	
3.2	-1.5	0.101458	
3.2	-1	0.117656	
3.2	-0.5	0.135734	
3.2	0	0.155806	

3.4	-5	0.0339392	
3.4	-4	0.0482367	
3.4	-3	0.0670875	
3.4	-2	0.0913696	
3.4	-1.5	0.105814	
3.4	-1	0.121938	
3.4	-0.5	0.139766	
3.4	0	0.15942	

3.6	-5	0.0371864	
3.6	-4	0.051986	
3.6	-3	0.0712046	
3.6	-2	0.0956669	
3.6	-1.5	0.11007	
3.6	-1	0.126039	
3.6	-0.5	0.143639	
3.6	0	0.162933	

3.8	-5	0.0405028	
3.8	-4	0.0557429	
3.8	-3	0.0752874	
3.8	-2	0.0998341	
3.8	-1.5	0.114164	
3.8	-1	0.129946	
3.8	-0.5	0.147268	
3.8	0	0.166166	

4	-5	0.0438606	
4	-4	0.0594859	
4	-3	0.079272	
4	-2	0.103826	
4	-1.5	0.118073	
4	-1	0.133682	
4	-0.5	0.150757	
4	0	0.169248	



==> aux/tables/cluster_data/doubleocc_U6_48.dat <==
0.3	-5	0.00841084	
0.3	-4	0.0183972	
0.3	-3	0.034623	
0.3	-2	0.0572332	
0.3	-1.5	0.071082	
0.3	-1	0.0865428	
0.3	-0.5	0.104252	
0.3	0	0.125014	

0.4	-5	0.00852408	
0.4	-4	0.0183004	
0.4	-3	0.0339252	
0.4	-2	0.0556413	
0.4	-1.5	0.0686415	
0.4	-1	0.0836348	
0.4	-0.5	0.100098	
0.4	0	0.120905	

0.5	-5	0.00865548	
0.5	-4	0.0182274	
0.5	-3	0.0332079	
0.5	-2	0.0538631	
0.5	-1.5	0.0665435	
0.5	-1	0.0807765	
0.5	-0.5	0.0972997	
0.5	0	0.117715	

0.6	-5	0.00882287	
0.6	-4	0.0181863	
0.6	-3	0.0326236	
0.6	-2	0.0526311	
0.6	-1.5	0.0648139	
0.6	-1	0.0786246	
0.6	-0.5	0.0948168	
0.6	0	0.115486	

0.7	-5	0.00900304	
0.7	-4	0.0181947	
0.7	-3	0.0322186	
0.7	-2	0.0515208	
0.7	-1.5	0.0633872	
0.7	-1	0.0770186	
0.7	-0.5	0.0932305	
0.7	0	0.113613	

0.8	-5	0.00923188	
0.8	-4	0.0182699	
0.8	-3	0.0319401	
0.8	-2	0.050754	
0.8	-1.5	0.0623586	
0.8	-1	0.0758488	
0.8	-0.5	0.092134	
0.8	0	0.112708	

0.9	-5	0.00948876	
0.9	-4	0.0183981	
0.9	-3	0.0317871	
0.9	-2	0.0502436	
0.9	-1.5	0.0617859	
0.9	-1	0.0752896	
0.9	-0.5	0.0918693	
0.9	0	0.112442	

1	-5	0.0097908	
1	-4	0.0186017	
1	-3	0.0317603	
1	-2	0.0500119	
1	-1.5	0.0615121	
1	-1	0.0752048	
1	-0.5	0.0919141	
1	0	0.112646	

1.2	-5	0.0105065	
1.2	-4	0.0192599	
1.2	-3	0.0321832	
1.2	-2	0.0503998	
1.2	-1.5	0.0620928	
1.2	-1	0.0762549	
1.2	-0.5	0.0933987	
1.2	0	0.114343	

1.4	-5	0.0114164	
1.4	-4	0.0202459	
1.4	-3	0.0332787	
1.4	-2	0.0518404	
1.4	-1.5	0.0639464	
1.4	-1	0.0784729	
1.4	-0.5	0.0960619	
1.4	0	0.117346	

1.6	-5	0.0125417	
1.6	-4	0.0216198	
1.6	-3	0.0350023	
1.6	-2	0.0542173	
1.6	-1.5	0.0667123	
1.6	-1	0.0817196	
1.6	-0.5	0.0996963	
1.6	0	0.121223	

1.8	-5	0.0139351	
1.8	-4	0.0233916	
1.8	-3	0.0373197	
1.8	-2	0.0572954	
1.8	-1.5	0.0702675	
1.8	-1	0.0856623	
1.8	-0.5	0.103914	
1.8	0	0.125504	

2	-5	0.015591	
2	-4	0.0255763	
2	-3	0.0401451	
2	-2	0.0609039	
2	-1.5	0.0742345	
2	-1	0.0899669	
2	-0.5	0.108433	
2	0	0.130001	

2.2	-5	0.0175371	
2.2	-4	0.0280987	
2.2	-3	0.0434017	
2.2	-2	0.0648706	
2.2	-1.5	0.0785787	
2.2	-1	0.094575	
2.2	-0.5	0.113125	
2.2	0	0.134561	

2.4	-5	0.0197432	
2.4	-4	0.0309653	
2.4	-3	0.046948	
2.4	-2	0.0691532	
2.4	-1.5	0.0830819	
2.4	-1	0.0993011	
2.4	-0.5	0.117899	
2.4	0	0.139098	

2.6	-5	0.0222023	
2.6	-4	0.034085	
2.6	-3	0.0507593	
2.6	-2	0.073567	
2.6	-1.5	0.0877393	
2.6	-1	0.103981	
2.6	-0.5	0.122563	
2.6	0	0.143624	

2.8	-5	0.024885	
2.8	-4	0.0374158	
2.8	-3	0.054756	
2.8	-2	0.0780648	
2.8	-1.5	0.0923902	
2.8	-1	0.108668	
2.8	-0.5	0.127115	
2.8	0	0.147817	

3	-5	0.0277634	
3	-4	0.0409218	
3	-3	0.0588261	
3	-2	0.0825557	
3	-1.5	0.0969166	
3	-1	0.113185	
3	-0.5	0.131528	
3	0	0.151904	

3.2	-5	0.0307884	
3.2	-4	0.0445366	
3.2	-3	0.0629532	
3.2	-2	0.0870164	
3.2	-1.5	0.101426	
3.2	-1	0.117656	
3.2	-0.5	0.135739	
3.2	0	0.155772	

3.4	-5	0.0339371	
3.4	-4	0.0482396	
3.4	-3	0.0670866	
3.4	-2	0.0913871	
3.4	-1.5	0.105834	
3.4	-1	0.121928	
3.4	-0.5	0.139774	
3.4	0	0.159455	

3.6	-5	0.0371841	
3.6	-4	0.0519869	
3.6	-3	0.0712205	
3.6	-2	0.0956489	
3.6	-1.5	0.110265	
3.6	-1	0.126225	
3.6	-0.5	0.143652	
3.6	0	0.162919	

3.8	-5	0.0405043	
3.8	-4	0.055734	
3.8	-3	0.0752659	
3.8	-2	0.0998016	
3.8	-1.5	0.114131	
3.8	-1	0.129939	
3.8	-0.5	0.14727	
3.8	0	0.166161	

4	-5	0.0438604	
4	-4	0.0594787	
4	-3	0.0792715	
4	-2	0.103835	
4	-1.5	0.118073	
4	-1	0.133683	
4	-0.5	0.150727	
4	0	0.169265	



==> aux/tables/cluster_data/doubleocc_U6_56.dat <==
0.3	-5	0.00840868	
0.3	-4	0.0184721	
0.3	-3	0.0345934	
0.3	-2	0.0572283	
0.3	-1.5	0.0710412	
0.3	-1	0.0863497	
0.3	-0.5	0.104021	
0.3	0	0.125466	

0.4	-5	0.00853146	
0.4	-4	0.0183249	
0.4	-3	0.0338824	
0.4	-2	0.0556469	
0.4	-1.5	0.0685615	
0.4	-1	0.083413	
0.4	-0.5	0.100239	
0.4	0	0.121324	

0.5	-5	0.00865379	
0.5	-4	0.0182641	
0.5	-3	0.0332221	
0.5	-2	0.0538623	
0.5	-1.5	0.0665461	
0.5	-1	0.0806577	
0.5	-0.5	0.0971667	
0.5	0	0.117752	

0.6	-5	0.00882208	
0.6	-4	0.0181972	
0.6	-3	0.0326704	
0.6	-2	0.0525193	
0.6	-1.5	0.0647004	
0.6	-1	0.0785799	
0.6	-0.5	0.0950332	
0.6	0	0.115422	

0.7	-5	0.00900864	
0.7	-4	0.0181894	
0.7	-3	0.0322584	
0.7	-2	0.0514781	
0.7	-1.5	0.0633264	
0.7	-1	0.0768745	
0.7	-0.5	0.0931674	
0.7	0	0.113732	

0.8	-5	0.00923044	
0.8	-4	0.0182709	
0.8	-3	0.0319324	
0.8	-2	0.0507115	
0.8	-1.5	0.0623151	
0.8	-1	0.0759187	
0.8	-0.5	0.0922267	
0.8	0	0.112619	

0.9	-5	0.00949316	
0.9	-4	0.0184251	
0.9	-3	0.0317593	
0.9	-2	0.0501801	
0.9	-1.5	0.0617459	
0.9	-1	0.0752142	
0.9	-0.5	0.0917926	
0.9	0	0.112244	

1	-5	0.00978369	
1	-4	0.0186125	
1	-3	0.031767	
1	-2	0.0499732	
1	-1.5	0.0614986	
1	-1	0.0752499	
1	-0.5	0.0919001	
1	0	0.112662	

1.2	-5	0.010499	
1.2	-4	0.0192508	
1.2	-3	0.0322	
1.2	-2	0.0504312	
1.2	-1.5	0.0621315	
1.2	-1	0.0761953	
1.2	-0.5	0.0933758	
1.2	0	0.114415	

1.4	-5	0.0114153	
1.4	-4	0.0202516	
1.4	-3	0.0332806	
1.4	-2	0.0518567	
1.4	-1.5	0.0639777	
1.4	-1	0.0785223	
1.4	-0.5	0.0960804	
1.4	0	0.117413	

1.6	-5	0.012543	
1.6	-4	0.0216148	
1.6	-3	0.0350163	
1.6	-2	0.0542244	
1.6	-1.5	0.0667468	
1.6	-1	0.0817606	
1.6	-0.5	0.0997749	
1.6	0	0.121321	

1.8	-5	0.0139326	
1.8	-4	0.0233944	
1.8	-3	0.0373219	
1.8	-2	0.0572808	
1.8	-1.5	0.0702163	
1.8	-1	0.0856347	
1.8	-0.5	0.103921	
1.8	0	0.125484	

2	-5	0.0155893	
2	-4	0.0255763	
2	-3	0.0401562	
2	-2	0.0608695	
2	-1.5	0.074239	
2	-1	0.0900003	
2	-0.5	0.108427	
2	0	0.130102	

2.2	-5	0.0175277	
2.2	-4	0.0281067	
2.2	-3	0.0433831	
2.2	-2	0.0648825	
2.2	-1.5	0.0785635	
2.2	-1	0.0946064	
2.2	-0.5	0.113131	
2.2	0	0.134624	

2.4	-5	0.0197407	
2.4	-4	0.0309652	
2.4	-3	0.0469487	
2.4	-2	0.0691662	
2.4	-1.5	0.0831411	
2.4	-1	0.0992945	
2.4	-0.5	0.117862	
2.4	0	0.139096	

2.6	-5	0.0222014	
2.6	-4	0.0340919	
2.6	-3	0.0507705	
2.6	-2	0.0735599	
2.6	-1.5	0.0877377	
2.6	-1	0.104008	
2.6	-0.5	0.122555	
2.6	0	0.143609	

2.8	-5	0.0248892	
2.8	-4	0.0374232	
2.8	-3	0.0547387	
2.8	-2	0.0780593	
2.8	-1.5	0.0923785	
2.8	-1	0.108671	
2.8	-0.5	0.127072	
2.8	0	0.147813	

3	-5	0.0277596	
3	-4	0.0409235	
3	-3	0.0588169	
3	-2	0.0825385	
3	-1.5	0.0969393	
3	-1	0.11324	
3	-0.5	0.131526	
3	0	0.151923	

3.2	-5	0.030787	
3.2	-4	0.0445392	
3.2	-3	0.0629602	
3.2	-2	0.0869948	
3.2	-1.5	0.101437	
3.2	-1	0.117648	
3.2	-0.5	0.135716	
3.2	0	0.155741	

3.4	-5	0.0339319	
3.4	-4	0.0482424	
3.4	-3	0.0670923	
3.4	-2	0.0913577	
3.4	-1.5	0.105819	
3.4	-1	0.121906	
3.4	-0.5	0.139792	
3.4	0	0.159413	

3.6	-5	0.0371808	
3.6	-4	0.0519704	
3.6	-3	0.071209	
3.6	-2	0.0956429	
3.6	-1.5	0.110072	
3.6	-1	0.126037	
3.6	-0.5	0.143607	
3.6	0	0.162917	

3.8	-5	0.0405065	
3.8	-4	0.0557336	
3.8	-3	0.0752767	
3.8	-2	0.0998064	
3.8	-1.5	0.114162	
3.8	-1	0.129955	
3.8	-0.5	0.14727	
3.8	0	0.166134	

4	-5	0.0438594	
4	-4	0.0594879	
4	-3	0.0792674	
4	-2	0.103837	
4	-1.5	0.118055	
4	-1	0.133701	
4	-0.5	0.150735	
4	0	0.16925	



==> aux/tables/cluster_data/doubleocc_U6_64.dat <==
0.3	-4	0.0184429	
0.3	-3	0.0345877	
0.3	-2	0.057276	
0.3	-1.5	0.0709174	
0.3	-1	0.0859555	
0.3	-0.5	0.103525	
0.3	0	0.124655	

0.4	-4	0.0183513	
0.4	-3	0.0338797	
0.4	-2	0.0555308	
0.4	-1.5	0.0686964	
0.4	-1	0.0832205	
0.4	-0.5	0.100034	
0.4	0	0.120823	

0.5	-4	0.0182254	
0.5	-3	0.033262	
0.5	-2	0.0538879	
0.5	-1.5	0.0663033	
0.5	-1	0.0805908	
0.5	-0.5	0.097148	
0.5	0	0.117283	

0.6	-4	0.0181802	
0.6	-3	0.0327285	
0.6	-2	0.0524978	
0.6	-1.5	0.0647489	
0.6	-1	0.078523	
0.6	-0.5	0.0949003	
0.6	0	0.114986	

0.7	-4	0.0182102	
0.7	-3	0.032283	
0.7	-2	0.0515318	
0.7	-1.5	0.0633224	
0.7	-1	0.0769685	
0.7	-0.5	0.0931015	
0.7	0	0.11338	

0.8	-4	0.0182883	
0.8	-3	0.0319277	
0.8	-2	0.0507273	
0.8	-1.5	0.0623184	
0.8	-1	0.0758029	
0.8	-0.5	0.0921297	
0.8	0	0.112436	

0.9	-4	0.0184043	
0.9	-3	0.0318281	
0.9	-2	0.0502374	
0.9	-1.5	0.0617836	
0.9	-1	0.0752997	
0.9	-0.5	0.0916579	
0.9	0	0.112166	

1	-4	0.0186138	
1	-3	0.0317612	
1	-2	0.0499734	
1	-1.5	0.0614711	
1	-1	0.0751887	
1	-0.5	0.0918764	
1	0	0.112433	

1.2	-4	0.0192499	
1.2	-3	0.0322038	
1.2	-2	0.0504295	
1.2	-1.5	0.0621193	
1.2	-1	0.0762314	
1.2	-0.5	0.0932808	
1.2	0	0.114332	

1.4	-4	0.0202469	
1.4	-3	0.0332834	
1.4	-2	0.0518622	
1.4	-1.5	0.0639957	
1.4	-1	0.0785359	
1.4	-0.5	0.0960733	
1.4	0	0.117347	

1.6	-4	0.0216179	
1.6	-3	0.0350055	
1.6	-2	0.0542526	
1.6	-1.5	0.0667226	
1.6	-1	0.0817454	
1.6	-0.5	0.099724	
1.6	0	0.121229	

1.8	-4	0.023408	
1.8	-3	0.0373266	
1.8	-2	0.0572986	
1.8	-1.5	0.0702085	
1.8	-1	0.0856391	
1.8	-0.5	0.1039	
1.8	0	0.125523	

2	-4	0.0255633	
2	-3	0.0401399	
2	-2	0.060892	
2	-1.5	0.074237	
2	-1	0.0899629	
2	-0.5	0.108421	
2	0	0.130024	

2.2	-4	0.0281157	
2.2	-3	0.0433953	
2.2	-2	0.0648888	
2.2	-1.5	0.078607	
2.2	-1	0.0945645	
2.2	-0.5	0.113155	
2.2	0	0.134548	

2.4	-4	0.0309672	
2.4	-3	0.0469564	
2.4	-2	0.0691707	
2.4	-1.5	0.0831286	
2.4	-1	0.0992978	
2.4	-0.5	0.117919	
2.4	0	0.139179	

2.6	-4	0.0340883	
2.6	-3	0.050764	
2.6	-2	0.0735582	
2.6	-1.5	0.0877284	
2.6	-1	0.103978	
2.6	-0.5	0.122551	
2.6	0	0.143575	

2.8	-4	0.0374323	
2.8	-3	0.0547397	
2.8	-2	0.078053	
2.8	-1.5	0.0923725	
2.8	-1	0.108672	
2.8	-0.5	0.127148	
2.8	0	0.147838	

3	-4	0.040926	
3	-3	0.0588222	
3	-2	0.0825438	
3	-1.5	0.0969626	
3	-1	0.113217	
3	-0.5	0.131487	
3	0	0.151892	

3.2	-4	0.0445375	
3.2	-3	0.0629474	
3.2	-2	0.086987	
3.2	-1.5	0.101441	
3.2	-1	0.117644	
3.2	-0.5	0.135739	
3.2	0	0.155749	

3.4	-4	0.0482336	
3.4	-3	0.0670953	
3.4	-2	0.0913822	
3.4	-1.5	0.105804	
3.4	-1	0.121896	
3.4	-0.5	0.139771	
3.4	0	0.159472	

3.6	-4	0.0519827	
3.6	-3	0.0712022	
3.6	-2	0.0956474	
3.6	-1.5	0.110067	
3.6	-1	0.12605	
3.6	-0.5	0.143636	
3.6	0	0.162898	

3.8	-4	0.0557314	
3.8	-3	0.0752678	
3.8	-2	0.0997962	
3.8	-1.5	0.114146	
3.8	-1	0.129952	
3.8	-0.5	0.147285	
3.8	0	0.166167	

4	-4	0.059488	
4	-3	0.0792752	
4	-2	0.103829	
4	-1.5	0.118085	
4	-1	0.133683	
4	-0.5	0.150731	
4	0	0.169234	



==> aux/tables/cluster_data/doubleocc_U8_1.dat <==
0.3	-24	2.39868e-12	
0.3	-22	1.9917e-12	
0.3	-20	1.22923e-12	
0.3	-18	6.78145e-13	
0.3	-16	7.65237e-13	
0.3	-14	4.0781e-13	
0.3	-12	1.05448e-12	
0.3	-11	5.05573e-09	
0.3	-10	2.70186e-06	
0.3	-9	0.000102628	
0.3	-8	0.000685543	
0.3	-7	0.00231281	
0.3	-6	0.00578821	
0.3	-5	0.0120515	
0.3	-4	0.0214415	
0.3	-3	0.0335998	
0.3	-2	0.0480398	
0.3	-1.5	0.0563297	
0.3	-1	0.0660723	
0.3	-0.5	0.0784597	
0.3	0	0.090643	

0.35	-24	1.92218e-12	
0.35	-22	8.00353e-13	
0.35	-20	5.70981e-13	
0.35	-18	3.58353e-13	
0.35	-16	1.06837e-13	
0.35	-14	2.29259e-14	
0.35	-12	5.59282e-11	
0.35	-11	2.0273e-08	
0.35	-10	4.03923e-06	
0.35	-9	0.000110066	
0.35	-8	0.000701026	
0.35	-7	0.00234944	
0.35	-6	0.00580544	
0.35	-5	0.0119932	
0.35	-4	0.0211926	
0.35	-3	0.0331191	
0.35	-2	0.0468508	
0.35	-1.5	0.0548186	
0.35	-1	0.0639224	
0.35	-0.5	0.0738243	
0.35	0	0.0873345	

0.4	-24	8.2623e-13	
0.4	-22	4.05893e-13	
0.4	-20	5.81373e-14	
0.4	-18	9.94996e-14	
0.4	-16	4.43672e-15	
0.4	-14	1.98898e-14	
0.4	-12	3.22578e-10	
0.4	-11	6.01824e-08	
0.4	-10	6.24925e-06	
0.4	-9	0.000123706	
0.4	-8	0.000722267	
0.4	-7	0.00238126	
0.4	-6	0.00586501	
0.4	-5	0.0119809	
0.4	-4	0.0209992	
0.4	-3	0.0324181	
0.4	-2	0.0458106	
0.4	-1.5	0.0531012	
0.4	-1	0.0615364	
0.4	-0.5	0.0713737	
0.4	0	0.0847859	

0.5	-24	1.0822e-13	
0.5	-22	3.30771e-14	
0.5	-20	4.21116e-14	
0.5	-18	5.22874e-14	
0.5	-16	-1.69407e-14	
0.5	-14	3.1448e-13	
0.5	-12	5.23893e-09	
0.5	-11	3.82341e-07	
0.5	-10	1.17806e-05	
0.5	-9	0.000148234	
0.5	-8	0.000772076	
0.5	-7	0.00245858	
0.5	-6	0.00592253	
0.5	-5	0.0118549	
0.5	-4	0.0204981	
0.5	-3	0.031456	
0.5	-2	0.0440047	
0.5	-1.5	0.0510252	
0.5	-1	0.0591897	
0.5	-0.5	0.0686467	
0.5	0	0.0809187	

0.6	-24	1.3888e-13	
0.6	-22	-1.71158e-14	
0.6	-20	2.7007e-13	
0.6	-18	1.90145e-14	
0.6	-16	1.60398e-13	
0.6	-14	7.06656e-11	
0.6	-12	4.43879e-08	
0.6	-11	1.09468e-06	
0.6	-10	2.05007e-05	
0.6	-9	0.000183886	
0.6	-8	0.000842457	
0.6	-7	0.00255606	
0.6	-6	0.00600177	
0.6	-5	0.0118022	
0.6	-4	0.0201463	
0.6	-3	0.0305204	
0.6	-2	0.0425984	
0.6	-1.5	0.0495986	
0.6	-1	0.057213	
0.6	-0.5	0.0666652	
0.6	0	0.0787638	

0.7	-24	-3.94834e-15	
0.7	-22	1.65689e-14	
0.7	-20	8.06249e-13	
0.7	-18	2.35262e-14	
0.7	-16	4.47848e-12	
0.7	-14	6.20241e-10	
0.7	-12	1.80952e-07	
0.7	-11	2.95191e-06	
0.7	-10	3.19407e-05	
0.7	-9	0.000223574	
0.7	-8	0.000917653	
0.7	-7	0.00265772	
0.7	-6	0.00610054	
0.7	-5	0.0117472	
0.7	-4	0.0198216	
0.7	-3	0.0298642	
0.7	-2	0.0415042	
0.7	-1.5	0.0481447	
0.7	-1	0.0559309	
0.7	-0.5	0.0651409	
0.7	0	0.0770537	

0.8	-24	1.30986e-14	
0.8	-22	1.56136e-13	
0.8	-20	3.88968e-13	
0.8	-18	3.44739e-13	
0.8	-16	2.86842e-11	
0.8	-14	4.12484e-09	
0.8	-12	5.58926e-07	
0.8	-11	5.83978e-06	
0.8	-10	4.88213e-05	
0.8	-9	0.000271434	
0.8	-8	0.0010072	
0.8	-7	0.00279927	
0.8	-6	0.00620738	
0.8	-5	0.0116993	
0.8	-4	0.0195422	
0.8	-3	0.0292824	
0.8	-2	0.0407875	
0.8	-1.5	0.0474029	
0.8	-1	0.0549167	
0.8	-0.5	0.0641529	
0.8	0	0.0767164	

0.9	-24	3.76915e-14	
0.9	-22	5.01088e-14	
0.9	-20	1.68506e-13	
0.9	-18	2.45709e-12	
0.9	-16	2.41904e-10	
0.9	-14	1.82118e-08	
0.9	-12	1.38266e-06	
0.9	-11	1.12278e-05	
0.9	-10	7.06134e-05	
0.9	-9	0.000326383	
0.9	-8	0.00111871	
0.9	-7	0.00293187	
0.9	-6	0.00632566	
0.9	-5	0.0117274	
0.9	-4	0.019325	
0.9	-3	0.0288543	
0.9	-2	0.0402553	
0.9	-1.5	0.0469345	
0.9	-1	0.0545872	
0.9	-0.5	0.0641571	
0.9	0	0.0765695	

1	-24	1.39828e-13	
1	-22	2.42838e-13	
1	-20	2.18425e-13	
1	-18	1.50783e-11	
1	-16	9.84157e-10	
1	-14	5.59827e-08	
1	-12	3.00769e-06	
1	-11	1.85921e-05	
1	-10	9.79368e-05	
1	-9	0.000391324	
1	-8	0.00123184	
1	-7	0.00308369	
1	-6	0.00649052	
1	-5	0.0118193	
1	-4	0.0192413	
1	-3	0.0285617	
1	-2	0.0399987	
1	-1.5	0.0466885	
1	-1	0.0548935	
1	-0.5	0.0645825	
1	0	0.0772466	

1.2	-24	-9.25078e-15	
1.2	-22	7.39144e-13	
1.2	-20	1.22699e-11	
1.2	-18	4.98271e-10	
1.2	-16	1.40922e-08	
1.2	-14	3.92765e-07	
1.2	-12	9.76907e-06	
1.2	-11	4.2878e-05	
1.2	-10	0.000171107	
1.2	-9	0.000555617	
1.2	-8	0.00150667	
1.2	-7	0.003463	
1.2	-6	0.0068553	
1.2	-5	0.0120446	
1.2	-4	0.0192602	
1.2	-3	0.0284238	
1.2	-2	0.0400563	
1.2	-1.5	0.0474061	
1.2	-1	0.0559209	
1.2	-0.5	0.0667459	
1.2	0	0.0800694	

1.4	-24	1.53476e-12	
1.4	-22	1.61636e-11	
1.4	-20	3.78461e-10	
1.4	-18	1.66957e-08	
1.4	-16	9.45985e-08	
1.4	-14	1.56673e-06	
1.4	-12	2.38664e-05	
1.4	-11	8.49553e-05	
1.4	-10	0.000273882	
1.4	-9	0.000756683	
1.4	-8	0.0018309	
1.4	-7	0.0038921	
1.4	-6	0.00731905	
1.4	-5	0.0124784	
1.4	-4	0.0195435	
1.4	-3	0.0288712	
1.4	-2	0.0411474	
1.4	-1.5	0.0488315	
1.4	-1	0.0581889	
1.4	-0.5	0.0696489	
1.4	0	0.0837486	

1.6	-24	1.87285e-11	
1.6	-22	2.1269e-10	
1.6	-20	2.72729e-09	
1.6	-18	3.33496e-08	
1.6	-16	4.43536e-07	
1.6	-14	4.89536e-06	
1.6	-12	4.97937e-05	
1.6	-11	0.000148904	
1.6	-10	0.00041151	
1.6	-9	0.000996027	
1.6	-8	0.00220826	
1.6	-7	0.00439916	
1.6	-6	0.00789775	
1.6	-5	0.0130933	
1.6	-4	0.0203037	
1.6	-3	0.0299667	
1.6	-2	0.042909	
1.6	-1.5	0.0513043	
1.6	-1	0.061415	
1.6	-0.5	0.0735007	
1.6	0	0.0884089	

1.8	-24	2.00664e-10	
1.8	-22	1.7016e-09	
1.8	-20	1.68666e-08	
1.8	-18	1.50607e-07	
1.8	-16	1.39143e-06	
1.8	-14	1.17041e-05	
1.8	-12	9.14781e-05	
1.8	-11	0.000238346	
1.8	-10	0.00058085	
1.8	-9	0.00128624	
1.8	-8	0.00264261	
1.8	-7	0.0049764	
1.8	-6	0.00861499	
1.8	-5	0.0139737	
1.8	-4	0.0214058	
1.8	-3	0.0315885	
1.8	-2	0.0454993	
1.8	-1.5	0.0544024	
1.8	-1	0.0651467	
1.8	-0.5	0.0779113	
1.8	0	0.0932329	

2	-24	1.1961e-09	
2	-22	9.4123e-09	
2	-20	7.3057e-08	
2	-18	5.50258e-07	
2	-16	3.68073e-06	
2	-14	2.46862e-05	
2	-12	0.000153184	
2	-11	0.000360322	
2	-10	0.000793591	
2	-9	0.00163947	
2	-8	0.00316413	
2	-7	0.00567206	
2	-6	0.00951584	
2	-5	0.0151024	
2	-4	0.0229378	
2	-3	0.0337629	
2	-2	0.0485843	
2	-1.5	0.0580252	
2	-1	0.0692382	
2	-0.5	0.082627	
2	0	0.0982649	

2.2	-24	6.0853e-09	
2.2	-22	3.78993e-08	
2.2	-20	2.34901e-07	
2.2	-18	1.40374e-06	
2.2	-16	8.17193e-06	
2.2	-14	4.67298e-05	
2.2	-12	0.000242133	
2.2	-11	0.000518763	
2.2	-10	0.00105946	
2.2	-9	0.00205885	
2.2	-8	0.00376035	
2.2	-7	0.00648533	
2.2	-6	0.0106135	
2.2	-5	0.0165546	
2.2	-4	0.0249008	
2.2	-3	0.0363953	
2.2	-2	0.0522393	
2.2	-1.5	0.0621866	
2.2	-1	0.073866	
2.2	-0.5	0.0879056	
2.2	0	0.10382	

2.4	-24	2.30649e-08	
2.4	-22	1.20734e-07	
2.4	-20	6.3297e-07	
2.4	-18	3.29058e-06	
2.4	-16	1.67218e-05	
2.4	-14	8.09644e-05	
2.4	-12	0.000361544	
2.4	-11	0.000725321	
2.4	-10	0.00139407	
2.4	-9	0.00255161	
2.4	-8	0.00446336	
2.4	-7	0.00746891	
2.4	-6	0.0119038	
2.4	-5	0.0182772	
2.4	-4	0.0271633	
2.4	-3	0.0394077	
2.4	-2	0.0560384	
2.4	-1.5	0.0664855	
2.4	-1	0.0786528	
2.4	-0.5	0.0928115	
2.4	0	0.10895	

2.6	-24	7.33469e-08	
2.6	-22	3.36309e-07	
2.6	-20	1.54905e-06	
2.6	-18	7.04549e-06	
2.6	-16	3.09537e-05	
2.6	-14	0.000132274	
2.6	-12	0.000516488	
2.6	-11	0.000980577	
2.6	-10	0.00179043	
2.6	-9	0.00313728	
2.6	-8	0.00530023	
2.6	-7	0.00859496	
2.6	-6	0.0134099	
2.6	-5	0.020262	
2.6	-4	0.02973	
2.6	-3	0.0426622	
2.6	-2	0.0601678	
2.6	-1.5	0.0710059	
2.6	-1	0.0836023	
2.6	-0.5	0.0978696	
2.6	0	0.114267	

2.8	-24	2.00485e-07	
2.8	-22	8.15577e-07	
2.8	-20	3.35744e-06	
2.8	-18	1.36395e-05	
2.8	-16	5.41006e-05	
2.8	-14	0.000205421	
2.8	-12	0.000720051	
2.8	-11	0.00129467	
2.8	-10	0.00226675	
2.8	-9	0.00383032	
2.8	-8	0.00626268	
2.8	-7	0.00988783	
2.8	-6	0.0151158	
2.8	-5	0.0224679	
2.8	-4	0.0325518	
2.8	-3	0.0461718	
2.8	-2	0.0643797	
2.8	-1.5	0.0754368	
2.8	-1	0.0882286	
2.8	-0.5	0.102693	
2.8	0	0.11913	

3	-24	4.84863e-07	
3	-22	1.81174e-06	
3	-20	6.66943e-06	
3	-18	2.47431e-05	
3	-16	8.83068e-05	
3	-14	0.000305108	
3	-12	0.000972886	
3	-11	0.00168438	
3	-10	0.00283399	
3	-9	0.00463342	
3	-8	0.00735789	
3	-7	0.0113488	
3	-6	0.0170251	
3	-5	0.0249065	
3	-4	0.035566	
3	-3	0.0499194	
3	-2	0.0686866	
3	-1.5	0.0801303	
3	-1	0.0931558	
3	-0.5	0.107773	
3	0	0.12418	

3.2	-24	1.05488e-06	
3.2	-22	3.65615e-06	
3.2	-20	1.24222e-05	
3.2	-18	4.19344e-05	
3.2	-16	0.000138139	
3.2	-14	0.000436983	
3.2	-12	0.00129029	
3.2	-11	0.00214911	
3.2	-10	0.00349893	
3.2	-9	0.00555617	
3.2	-8	0.00860704	
3.2	-7	0.0129817	
3.2	-6	0.0191144	
3.2	-5	0.0275025	
3.2	-4	0.0387942	
3.2	-3	0.0536911	
3.2	-2	0.0730086	
3.2	-1.5	0.0846265	
3.2	-1	0.0977941	
3.2	-0.5	0.112522	
3.2	0	0.128966	

3.4	-24	2.12965e-06	
3.4	-22	6.85971e-06	
3.4	-20	2.16949e-05	
3.4	-18	6.79961e-05	
3.4	-16	0.000206589	
3.4	-14	0.000605191	
3.4	-12	0.00167168	
3.4	-11	0.00269728	
3.4	-10	0.00426375	
3.4	-9	0.00660086	
3.4	-8	0.00998583	
3.4	-7	0.014764	
3.4	-6	0.0213541	
3.4	-5	0.0302924	
3.4	-4	0.0421126	
3.4	-3	0.0575591	
3.4	-2	0.0773196	
3.4	-1.5	0.0892629	
3.4	-1	0.102386	
3.4	-0.5	0.117063	
3.4	0	0.133363	

3.6	-24	4.045e-06	
3.6	-22	1.21508e-05	
3.6	-20	3.59943e-05	
3.6	-18	0.000104925	
3.6	-16	0.000298874	
3.6	-14	0.000818678	
3.6	-12	0.00212452	
3.6	-11	0.00333197	
3.6	-10	0.00513815	
3.6	-9	0.00776535	
3.6	-8	0.0114989	
3.6	-7	0.0166899	
3.6	-6	0.0237371	
3.6	-5	0.0331848	
3.6	-4	0.0455576	
3.6	-3	0.0613469	
3.6	-2	0.0815281	
3.6	-1.5	0.0935277	
3.6	-1	0.106821	
3.6	-0.5	0.1215	
3.6	0	0.13758	

3.8	-24	7.25251e-06	
3.8	-22	2.04273e-05	
3.8	-20	5.68769e-05	
3.8	-18	0.000156392	
3.8	-16	0.000419515	
3.8	-14	0.00108168	
3.8	-12	0.00265418	
3.8	-11	0.00406284	
3.8	-10	0.00611723	
3.8	-9	0.00904817	
3.8	-8	0.013146	
3.8	-7	0.018747	
3.8	-6	0.0262431	
3.8	-5	0.0361753	
3.8	-4	0.0489396	
3.8	-3	0.0652597	
3.8	-2	0.0857177	
3.8	-1.5	0.0977217	
3.8	-1	0.110876	
3.8	-0.5	0.125489	
3.8	0	0.14154	

4	-24	1.22921e-05	
4	-22	3.27288e-05	
4	-20	8.66409e-05	
4	-18	0.000225198	
4	-16	0.000571073	
4	-14	0.00139648	
4	-12	0.00326486	
4	-11	0.00488653	
4	-10	0.00720109	
4	-9	0.0104462	
4	-8	0.0149063	
4	-7	0.020908	
4	-6	0.0288727	
4	-5	0.0392481	
4	-4	0.0524403	
4	-3	0.0691717	
4	-2	0.089794	
4	-1.5	0.101759	
4	-1	0.115046	
4	-0.5	0.129525	
4	0	0.145201	

4.2	-24	1.98975e-05	
4.2	-22	5.05989e-05	
4.2	-20	0.000127266	
4.2	-18	0.000314731	
4.2	-16	0.000759814	
4.2	-14	0.00177168	
4.2	-12	0.00395754	
4.2	-11	0.00580298	
4.2	-10	0.00839028	
4.2	-9	0.0119504	
4.2	-8	0.0167751	
4.2	-7	0.0231888	
4.2	-6	0.0315462	
4.2	-5	0.0423233	
4.2	-4	0.0559053	
4.2	-3	0.0729525	
4.2	-2	0.0937186	
4.2	-1.5	0.105669	
4.2	-1	0.1189	
4.2	-0.5	0.133341	
4.2	0	0.148917	

4.4	-24	3.10611e-05	
4.4	-22	7.52589e-05	
4.4	-20	0.000181318	
4.4	-18	0.000428293	
4.4	-16	0.000987627	
4.4	-14	0.0022071	
4.4	-12	0.00473504	
4.4	-11	0.00681466	
4.4	-10	0.00967735	
4.4	-9	0.0135585	
4.4	-8	0.0187434	
4.4	-7	0.0255263	
4.4	-6	0.0342974	
4.4	-5	0.0455188	
4.4	-4	0.0594364	
4.4	-3	0.0766563	
4.4	-2	0.0976206	
4.4	-1.5	0.109618	
4.4	-1	0.122619	
4.4	-0.5	0.13672	
4.4	0	0.152131	

4.6	-24	4.67625e-05	
4.6	-22	0.000109001	
4.6	-20	0.000250895	
4.6	-18	0.000568902	
4.6	-16	0.00126028	
4.6	-14	0.00270667	
4.6	-12	0.0055956	
4.6	-11	0.00791495	
4.6	-10	0.0110596	
4.6	-9	0.0152579	
4.6	-8	0.0207819	
4.6	-7	0.0279511	
4.6	-6	0.0371	
4.6	-5	0.0486247	
4.6	-4	0.0629896	
4.6	-3	0.0803944	
4.6	-2	0.101337	
4.6	-1.5	0.11341	
4.6	-1	0.126296	
4.6	-0.5	0.140396	
4.6	0	0.155464	

4.8	-24	6.81497e-05	
4.8	-22	0.000153058	
4.8	-20	0.000339514	
4.8	-18	0.000740744	
4.8	-16	0.00157872	
4.8	-14	0.00327171	
4.8	-12	0.00653925	
4.8	-11	0.00909955	
4.8	-10	0.0125315	
4.8	-9	0.0170443	
4.8	-8	0.0229156	
4.8	-7	0.0304092	
4.8	-6	0.0399414	
4.8	-5	0.0517582	
4.8	-4	0.0663472	
4.8	-3	0.083937	
4.8	-2	0.104987	
4.8	-1.5	0.116898	
4.8	-1	0.129654	
4.8	-0.5	0.143692	
4.8	0	0.15851	

5	-24	9.66341e-05	
5	-22	0.000209594	
5	-20	0.000448631	
5	-18	0.000945316	
5	-16	0.00194762	
5	-14	0.00390323	
5	-12	0.00756175	
5	-11	0.0103716	
5	-10	0.0140767	
5	-9	0.0188988	
5	-8	0.0250979	
5	-7	0.0329631	
5	-6	0.0427879	
5	-5	0.0548827	
5	-4	0.0697228	
5	-3	0.0873508	
5	-2	0.10848	
5	-1.5	0.12025	
5	-1	0.133085	
5	-0.5	0.146769	
5	0	0.161414	

5.2	-24	0.000133641	
5.2	-22	0.000280553	
5.2	-20	0.000581067	
5.2	-18	0.00118571	
5.2	-16	0.00236654	
5.2	-14	0.00460043	
5.2	-12	0.00865958	
5.2	-11	0.0117164	
5.2	-10	0.0157059	
5.2	-9	0.0208172	
5.2	-8	0.0273376	
5.2	-7	0.035505	
5.2	-6	0.0456343	
5.2	-5	0.0580103	
5.2	-4	0.0729581	
5.2	-3	0.0908156	
5.2	-2	0.111674	
5.2	-1.5	0.123462	
5.2	-1	0.136147	
5.2	-0.5	0.149715	
5.2	0	0.164063	

5.4	-24	0.000180831	
5.4	-22	0.000367716	
5.4	-20	0.000739436	
5.4	-18	0.00146436	
5.4	-16	0.00283791	
5.4	-14	0.00536083	
5.4	-12	0.00982808	
5.4	-11	0.0131367	
5.4	-10	0.017397	
5.4	-9	0.0227955	
5.4	-8	0.0296287	
5.4	-7	0.0380771	
5.4	-6	0.0484925	
5.4	-5	0.0611453	
5.4	-4	0.0761886	
5.4	-3	0.0940945	
5.4	-2	0.115048	
5.4	-1.5	0.126639	
5.4	-1	0.139192	
5.4	-0.5	0.152457	
5.4	0	0.16667	

5.6	-24	0.00023945	
5.6	-22	0.000473535	
5.6	-20	0.000925665	
5.6	-18	0.00178224	
5.6	-16	0.00336226	
5.6	-14	0.00618861	
5.6	-12	0.0110624	
5.6	-11	0.0146243	
5.6	-10	0.0191462	
5.6	-9	0.0248345	
5.6	-8	0.0319557	
5.6	-7	0.040685	
5.6	-6	0.051305	
5.6	-5	0.0641807	
5.6	-4	0.0793518	
5.6	-3	0.097242	
5.6	-2	0.118056	
5.6	-1.5	0.129693	
5.6	-1	0.141996	
5.6	-0.5	0.15511	
5.6	0	0.169047	

5.8	-24	0.000311262	
5.8	-22	0.000599693	
5.8	-20	0.00114222	
5.8	-18	0.00214226	
5.8	-16	0.00393956	
5.8	-14	0.00707897	
5.8	-12	0.0123699	
5.8	-11	0.0161686	
5.8	-10	0.0209546	
5.8	-9	0.026912	
5.8	-8	0.0342923	
5.8	-7	0.0432814	
5.8	-6	0.0541343	
5.8	-5	0.0671413	
5.8	-4	0.082468	
5.8	-3	0.100403	
5.8	-2	0.121111	
5.8	-1.5	0.13253	
5.8	-1	0.144731	
5.8	-0.5	0.157643	
5.8	0	0.171393	

6	-24	0.000397677	
6	-22	0.000747902	
6	-20	0.00138998	
6	-18	0.00254508	
6	-16	0.00457062	
6	-14	0.00802691	
6	-12	0.0137268	
6	-11	0.017763	
6	-10	0.0227981	
6	-9	0.0290198	
6	-8	0.0366369	
6	-7	0.0458696	
6	-6	0.0569319	
6	-5	0.0700838	
6	-4	0.0855148	
6	-3	0.103408	
6	-2	0.124028	
6	-1.5	0.135273	
6	-1	0.147293	
6	-0.5	0.160003	
6	0	0.173535	

6.2	-24	0.00050041	
6.2	-22	0.000919902	
6.2	-20	0.001671	
6.2	-18	0.00299103	
6.2	-16	0.00525448	
6.2	-14	0.00903566	
6.2	-12	0.0151519	
6.2	-11	0.0194064	
6.2	-10	0.0246925	
6.2	-9	0.0311619	
6.2	-8	0.0389872	
6.2	-7	0.0484761	
6.2	-6	0.0597351	
6.2	-5	0.0729741	
6.2	-4	0.0884503	
6.2	-3	0.106351	
6.2	-2	0.12675	
6.2	-1.5	0.137842	
6.2	-1	0.149803	
6.2	-0.5	0.162381	
6.2	0	0.175686	

6.4	-24	0.000620851	
6.4	-22	0.00111684	
6.4	-20	0.00198602	
6.4	-18	0.00347983	
6.4	-16	0.00599105	
6.4	-14	0.0100976	
6.4	-12	0.0166157	
6.4	-11	0.0210994	
6.4	-10	0.0265983	
6.4	-9	0.0333196	
6.4	-8	0.0413675	
6.4	-7	0.0510362	
6.4	-6	0.0624718	
6.4	-5	0.0758245	
6.4	-4	0.091324	
6.4	-3	0.109151	
6.4	-2	0.129423	
6.4	-1.5	0.140408	
6.4	-1	0.152172	
6.4	-0.5	0.164599	
6.4	0	0.177697	

6.6	-24	0.000760326	
6.6	-22	0.0013405	
6.6	-20	0.0023361	
6.6	-18	0.0040134	
6.6	-16	0.00677783	
6.6	-14	0.0112092	
6.6	-12	0.0181275	
6.6	-11	0.022825	
6.6	-10	0.0285453	
6.6	-9	0.0354701	
6.6	-8	0.0437646	
6.6	-7	0.0536123	
6.6	-6	0.0651266	
6.6	-5	0.0786501	
6.6	-4	0.0941889	
6.6	-3	0.111826	
6.6	-2	0.13199	
6.6	-1.5	0.143034	
6.6	-1	0.154594	
6.6	-0.5	0.166791	
6.6	0	0.179618	

6.8	-24	0.00092028	
6.8	-22	0.0015919	
6.8	-20	0.002722	
6.8	-18	0.00458978	
6.8	-16	0.00760962	
6.8	-14	0.0123756	
6.8	-12	0.0196771	
6.8	-11	0.024583	
6.8	-10	0.0305201	
6.8	-9	0.0376517	
6.8	-8	0.0461217	
6.8	-7	0.0561376	
6.8	-6	0.0677996	
6.8	-5	0.081421	
6.8	-4	0.096816	
6.8	-3	0.114618	
6.8	-2	0.134518	
6.8	-1.5	0.145247	
6.8	-1	0.156756	
6.8	-0.5	0.168703	
6.8	0	0.181324	

7	-24	0.00110174	
7	-22	0.00187173	
7	-20	0.00314421	
7	-18	0.00521036	
7	-16	0.00848932	
7	-14	0.0135867	
7	-12	0.021275	
7	-11	0.0263715	
7	-10	0.0325067	
7	-9	0.0398373	
7	-8	0.0484741	
7	-7	0.0586296	
7	-6	0.0704841	
7	-5	0.0840674	
7	-4	0.0996363	
7	-3	0.117205	
7	-2	0.136957	
7	-1.5	0.14766	
7	-1	0.158877	
7	-0.5	0.170707	
7	0	0.183073	

7.2	-24	0.00130588	
7.2	-22	0.00218106	
7.2	-20	0.00360325	
7.2	-18	0.00587151	
7.2	-16	0.00941751	
7.2	-14	0.0148352	
7.2	-12	0.0228846	
7.2	-11	0.0281832	
7.2	-10	0.0345057	
7.2	-9	0.0420173	
7.2	-8	0.0508564	
7.2	-7	0.0611073	
7.2	-6	0.0730292	
7.2	-5	0.0866171	
7.2	-4	0.102208	
7.2	-3	0.119679	
7.2	-2	0.139205	
7.2	-1.5	0.149715	
7.2	-1	0.160892	
7.2	-0.5	0.172514	
7.2	0	0.184678	

7.4	-24	0.0015336	
7.4	-22	0.00251989	
7.4	-20	0.00409858	
7.4	-18	0.00657564	
7.4	-16	0.010388	
7.4	-14	0.0161217	
7.4	-12	0.0245389	
7.4	-11	0.030028	
7.4	-10	0.0365289	
7.4	-9	0.0441792	
7.4	-8	0.053168	
7.4	-7	0.0635614	
7.4	-6	0.0755641	
7.4	-5	0.0892631	
7.4	-4	0.104685	
7.4	-3	0.122108	
7.4	-2	0.141423	
7.4	-1.5	0.151886	
7.4	-1	0.162814	
7.4	-0.5	0.174238	
7.4	0	0.186161	

7.6	-24	0.0017856	
7.6	-22	0.0028897	
7.6	-20	0.0046288	
7.6	-18	0.00731936	
7.6	-16	0.0113936	
7.6	-14	0.017449	
7.6	-12	0.0262156	
7.6	-11	0.0318778	
7.6	-10	0.0385685	
7.6	-9	0.0463572	
7.6	-8	0.0554817	
7.6	-7	0.0659837	
7.6	-6	0.0780127	
7.6	-5	0.0916829	
7.6	-4	0.107177	
7.6	-3	0.124441	
7.6	-2	0.143637	
7.6	-1.5	0.153951	
7.6	-1	0.164795	
7.6	-0.5	0.176014	
7.6	0	0.187771	

7.8	-24	0.00206239	
7.8	-22	0.00329023	
7.8	-20	0.00519604	
7.8	-18	0.00809937	
7.8	-16	0.0124395	
7.8	-14	0.0188017	
7.8	-12	0.0278963	
7.8	-11	0.0337249	
7.8	-10	0.0405648	
7.8	-9	0.0485333	
7.8	-8	0.0577719	
7.8	-7	0.0683407	
7.8	-6	0.0804329	
7.8	-5	0.0941669	
7.8	-4	0.109542	
7.8	-3	0.126713	
7.8	-2	0.145638	
7.8	-1.5	0.155945	
7.8	-1	0.166464	
7.8	-0.5	0.177595	
7.8	0	0.189201	

8	-24	0.00236459	
8	-22	0.00372198	
8	-20	0.00579648	
8	-18	0.00891701	
8	-16	0.0135225	
8	-14	0.0201943	
8	-12	0.0296186	
8	-11	0.0355873	
8	-10	0.0425877	
8	-9	0.0506565	
8	-8	0.0600124	
8	-7	0.0706631	
8	-6	0.082828	
8	-5	0.0964803	
8	-4	0.111837	
8	-3	0.128873	
8	-2	0.147782	
8	-1.5	0.157784	
8	-1	0.168351	
8	-0.5	0.179253	
8	0	0.19069	

8.2	-24	0.00269282	
8.2	-22	0.00418252	
8.2	-20	0.00643237	
8.2	-18	0.00977048	
8.2	-16	0.0146396	
8.2	-14	0.0216031	
8.2	-12	0.0313363	
8.2	-11	0.037467	
8.2	-10	0.044584	
8.2	-9	0.0528185	
8.2	-8	0.0622365	
8.2	-7	0.0730252	
8.2	-6	0.0851294	
8.2	-5	0.0988416	
8.2	-4	0.114056	
8.2	-3	0.130986	
8.2	-2	0.149561	
8.2	-1.5	0.159442	
8.2	-1	0.169913	
8.2	-0.5	0.18067	
8.2	0	0.191893	

8.4	-24	0.00304624	
8.4	-22	0.00467417	
8.4	-20	0.00710051	
8.4	-18	0.0106564	
8.4	-16	0.0157872	
8.4	-14	0.023036	
8.4	-12	0.0330595	
8.4	-11	0.0393371	
8.4	-10	0.0465828	
8.4	-9	0.0549362	
8.4	-8	0.0644598	
8.4	-7	0.0752961	
8.4	-6	0.0874643	
8.4	-5	0.101088	
8.4	-4	0.11631	
8.4	-3	0.133049	
8.4	-2	0.151352	
8.4	-1.5	0.161211	
8.4	-1	0.171453	
8.4	-0.5	0.182157	
8.4	0	0.19321	

8.6	-24	0.00342602	
8.6	-22	0.00519635	
8.6	-20	0.00780125	
8.6	-18	0.0115762	
8.6	-16	0.0169655	
8.6	-14	0.0244889	
8.6	-12	0.0347964	
8.6	-11	0.0411863	
8.6	-10	0.048567	
8.6	-9	0.0570399	
8.6	-8	0.0666266	
8.6	-7	0.0774874	
8.6	-6	0.0896835	
8.6	-5	0.10333	
8.6	-4	0.1184	
8.6	-3	0.13507	
8.6	-2	0.153195	
8.6	-1.5	0.162918	
8.6	-1	0.173023	
8.6	-0.5	0.18349	
8.6	0	0.194333	

8.8	-24	0.00383207	
8.8	-22	0.00574597	
8.8	-20	0.00853396	
8.8	-18	0.0125278	
8.8	-16	0.0181632	
8.8	-14	0.0259608	
8.8	-12	0.0365391	
8.8	-11	0.0430615	
8.8	-10	0.0505796	
8.8	-9	0.0591194	
8.8	-8	0.068773	
8.8	-7	0.0796713	
8.8	-6	0.0918968	
8.8	-5	0.105444	
8.8	-4	0.12047	
8.8	-3	0.137026	
8.8	-2	0.154987	
8.8	-1.5	0.164549	
8.8	-1	0.174451	
8.8	-0.5	0.184765	
8.8	0	0.19546	

9	-24	0.00426372	
9	-22	0.00632697	
9	-20	0.00929749	
9	-18	0.0135047	
9	-16	0.0193888	
9	-14	0.0274544	
9	-12	0.0383119	
9	-11	0.0449396	
9	-10	0.0525527	
9	-9	0.0611779	
9	-8	0.0709107	
9	-7	0.0818204	
9	-6	0.094058	
9	-5	0.107577	
9	-4	0.122436	
9	-3	0.138846	
9	-2	0.156733	
9	-1.5	0.166148	
9	-1	0.175988	
9	-0.5	0.186176	
9	0	0.196748	

9.2	-24	0.00472171	
9.2	-22	0.00693459	
9.2	-20	0.0100871	
9.2	-18	0.0145112	
9.2	-16	0.020633	
9.2	-14	0.0289522	
9.2	-12	0.0400547	
9.2	-11	0.0468055	
9.2	-10	0.0544962	
9.2	-9	0.0631721	
9.2	-8	0.0729939	
9.2	-7	0.0839486	
9.2	-6	0.0961893	
9.2	-5	0.109673	
9.2	-4	0.124425	
9.2	-3	0.140614	
9.2	-2	0.158272	
9.2	-1.5	0.167605	
9.2	-1	0.177261	
9.2	-0.5	0.18736	
9.2	0	0.197759	

9.4	-24	0.00520625	
9.4	-22	0.00757097	
9.4	-20	0.0109075	
9.4	-18	0.0155422	
9.4	-16	0.0218999	
9.4	-14	0.0304618	
9.4	-12	0.0417913	
9.4	-11	0.0486596	
9.4	-10	0.0564161	
9.4	-9	0.0651872	
9.4	-8	0.0750492	
9.4	-7	0.0859915	
9.4	-6	0.0981485	
9.4	-5	0.111591	
9.4	-4	0.126356	
9.4	-3	0.142412	
9.4	-2	0.159804	
9.4	-1.5	0.168978	
9.4	-1	0.178554	
9.4	-0.5	0.18844	
9.4	0	0.198731	

9.6	-24	0.00571348	
9.6	-22	0.00823267	
9.6	-20	0.0117523	
9.6	-18	0.0165968	
9.6	-16	0.0231808	
9.6	-14	0.031977	
9.6	-12	0.0435215	
9.6	-11	0.0505175	
9.6	-10	0.0583597	
9.6	-9	0.0671845	
9.6	-8	0.0770883	
9.6	-7	0.088064	
9.6	-6	0.10014	
9.6	-5	0.113597	
9.6	-4	0.128166	
9.6	-3	0.14415	
9.6	-2	0.161327	
9.6	-1.5	0.1705	
9.6	-1	0.179888	
9.6	-0.5	0.189624	
9.6	0	0.199771	

9.8	-24	0.00624884	
9.8	-22	0.00892159	
9.8	-20	0.0126204	
9.8	-18	0.0176755	
9.8	-16	0.0244813	
9.8	-14	0.0335088	
9.8	-12	0.0452497	
9.8	-11	0.0523267	
9.8	-10	0.0602761	
9.8	-9	0.069179	
9.8	-8	0.0790433	
9.8	-7	0.0900504	
9.8	-6	0.102193	
9.8	-5	0.115515	
9.8	-4	0.130008	
9.8	-3	0.145824	
9.8	-2	0.162808	
9.8	-1.5	0.171806	
9.8	-1	0.181141	
9.8	-0.5	0.190756	
9.8	0	0.200683	

10	-24	0.00680501	
10	-22	0.00963334	
10	-20	0.0135164	
10	-18	0.0187719	
10	-16	0.0257936	
10	-14	0.0350269	
10	-12	0.0469737	
10	-11	0.0541572	
10	-10	0.0621609	
10	-9	0.0711153	
10	-8	0.080996	
10	-7	0.0920267	
10	-6	0.10413	
10	-5	0.117393	
10	-4	0.131776	
10	-3	0.147405	
10	-2	0.164262	
10	-1.5	0.173124	
10	-1	0.182293	
10	-0.5	0.191792	
10	0	0.201621	

10.2	-24	0.00738724	
10.2	-22	0.0103713	
10.2	-20	0.0144324	
10.2	-18	0.0198885	
10.2	-16	0.0271289	
10.2	-14	0.0365675	
10.2	-12	0.0486959	
10.2	-11	0.0559386	
10.2	-10	0.0639984	
10.2	-9	0.0730203	
10.2	-8	0.0829588	
10.2	-7	0.0939493	
10.2	-6	0.105984	
10.2	-5	0.119153	
10.2	-4	0.133477	
10.2	-3	0.14902	
10.2	-2	0.165556	
10.2	-1.5	0.174351	
10.2	-1	0.183452	
10.2	-0.5	0.192763	
10.2	0	0.202415	

10.4	-24	0.00798949	
10.4	-22	0.0111308	
10.4	-20	0.0153686	
10.4	-18	0.0210162	
10.4	-16	0.0284596	
10.4	-14	0.0381039	
10.4	-12	0.0504245	
10.4	-11	0.057725	
10.4	-10	0.0658823	
10.4	-9	0.0748935	
10.4	-8	0.0848823	
10.4	-7	0.0958163	
10.4	-6	0.107883	
10.4	-5	0.120946	
10.4	-4	0.135164	
10.4	-3	0.150546	
10.4	-2	0.167067	
10.4	-1.5	0.175713	
10.4	-1	0.184671	
10.4	-0.5	0.193837	
10.4	0	0.203347	

10.6	-24	0.00861444	
10.6	-22	0.0119116	
10.6	-20	0.0163238	
10.6	-18	0.0221618	
10.6	-16	0.0298068	
10.6	-14	0.0396333	
10.6	-12	0.0520975	
10.6	-11	0.0594749	
10.6	-10	0.0677046	
10.6	-9	0.076728	
10.6	-8	0.0867584	
10.6	-7	0.0976754	
10.6	-6	0.109616	
10.6	-5	0.12271	
10.6	-4	0.136765	
10.6	-3	0.152082	
10.6	-2	0.16837	
10.6	-1.5	0.176979	
10.6	-1	0.185792	
10.6	-0.5	0.194894	
10.6	0	0.204266	

10.8	-24	0.00926149	
10.8	-22	0.0127117	
10.8	-20	0.0173001	
10.8	-18	0.0233272	
10.8	-16	0.031158	
10.8	-14	0.0411614	
10.8	-12	0.053805	
10.8	-11	0.0612352	
10.8	-10	0.0694994	
10.8	-9	0.0785819	
10.8	-8	0.0885558	
10.8	-7	0.0995071	
10.8	-6	0.111427	
10.8	-5	0.12441	
10.8	-4	0.138377	
10.8	-3	0.153422	
10.8	-2	0.169574	
10.8	-1.5	0.17806	
10.8	-1	0.186833	
10.8	-0.5	0.195791	
10.8	0	0.205056	

11	-24	0.00992895	
11	-22	0.0135328	
11	-20	0.0182913	
11	-18	0.0245001	
11	-16	0.0325218	
11	-14	0.0427073	
11	-12	0.0554718	
11	-11	0.0629596	
11	-10	0.0712494	
11	-9	0.0804093	
11	-8	0.0903723	
11	-7	0.101313	
11	-6	0.113164	
11	-5	0.126033	
11	-4	0.13995	
11	-3	0.154866	
11	-2	0.170767	
11	-1.5	0.179087	
11	-1	0.18771	
11	-0.5	0.196575	
11	0	0.205707	

11.2	-24	0.0106183	
11.2	-22	0.0143743	
11.2	-20	0.0192987	
11.2	-18	0.0256867	
11.2	-16	0.0338848	
11.2	-14	0.0442341	
11.2	-12	0.0571534	
11.2	-11	0.0646672	
11.2	-10	0.0730128	
11.2	-9	0.0821734	
11.2	-8	0.0922083	
11.2	-7	0.103088	
11.2	-6	0.11489	
11.2	-5	0.127658	
11.2	-4	0.141443	
11.2	-3	0.156224	
11.2	-2	0.172005	
11.2	-1.5	0.180272	
11.2	-1	0.188758	
11.2	-0.5	0.197505	
11.2	0	0.206489	

11.4	-24	0.0113244	
11.4	-22	0.015236	
11.4	-20	0.0203256	
11.4	-18	0.0268832	
11.4	-16	0.0352541	
11.4	-14	0.0457597	
11.4	-12	0.058781	
11.4	-11	0.0663675	
11.4	-10	0.0747215	
11.4	-9	0.0838865	
11.4	-8	0.093925	
11.4	-7	0.104752	
11.4	-6	0.11656	
11.4	-5	0.129269	
11.4	-4	0.142891	
11.4	-3	0.15753	
11.4	-2	0.173109	
11.4	-1.5	0.181331	
11.4	-1	0.189679	
11.4	-0.5	0.19835	
11.4	0	0.20719	

11.6	-24	0.01205	
11.6	-22	0.0161114	
11.6	-20	0.0213618	
11.6	-18	0.0280873	
11.6	-16	0.0366072	
11.6	-14	0.0472794	
11.6	-12	0.0604266	
11.6	-11	0.0680495	
11.6	-10	0.0763984	
11.6	-9	0.0856232	
11.6	-8	0.0955946	
11.6	-7	0.106449	
11.6	-6	0.11815	
11.6	-5	0.130817	
11.6	-4	0.144377	
11.6	-3	0.158873	
11.6	-2	0.174312	
11.6	-1.5	0.182311	
11.6	-1	0.190629	
11.6	-0.5	0.199093	
11.6	0	0.207864	

11.8	-24	0.0127968	
11.8	-22	0.0170041	
11.8	-20	0.0224131	
11.8	-18	0.0293055	
11.8	-16	0.0379734	
11.8	-14	0.0487858	
11.8	-12	0.0620418	
11.8	-11	0.0697014	
11.8	-10	0.078096	
11.8	-9	0.087266	
11.8	-8	0.0972801	
11.8	-7	0.108106	
11.8	-6	0.119756	
11.8	-5	0.132321	
11.8	-4	0.145792	
11.8	-3	0.160137	
11.8	-2	0.175433	
11.8	-1.5	0.183394	
11.8	-1	0.191611	
11.8	-0.5	0.200047	
11.8	0	0.208691	

12	-24	0.0135562	
12	-22	0.0179055	
12	-20	0.023474	
12	-18	0.0305199	
12	-16	0.0393534	
12	-14	0.0502888	
12	-12	0.0636309	
12	-11	0.0713432	
12	-10	0.0797673	
12	-9	0.0889167	
12	-8	0.0989612	
12	-7	0.109737	
12	-6	0.121306	
12	-5	0.133774	
12	-4	0.147158	
12	-3	0.161402	
12	-2	0.176573	
12	-1.5	0.184408	
12	-1	0.192519	
12	-0.5	0.200841	
12	0	0.209376	

12.4	-24	0.0151207	
12.4	-22	0.0197503	
12.4	-20	0.0256212	
12.4	-18	0.0329673	
12.4	-16	0.0420739	
12.4	-14	0.0532445	
12.4	-12	0.0667855	
12.4	-11	0.0745508	
12.4	-10	0.0829997	
12.4	-9	0.0921895	
12.4	-8	0.102073	
12.4	-7	0.112842	
12.4	-6	0.124438	
12.4	-5	0.136711	
12.4	-4	0.149811	
12.4	-3	0.163827	
12.4	-2	0.178564	
12.4	-1.5	0.186253	
12.4	-1	0.194132	
12.4	-0.5	0.202301	
12.4	0	0.21061	

12.8	-24	0.0167477	
12.8	-22	0.0216508	
12.8	-20	0.0278017	
12.8	-18	0.0354272	
12.8	-16	0.044819	
12.8	-14	0.0561937	
12.8	-12	0.0699038	
12.8	-11	0.0777062	
12.8	-10	0.0861737	
12.8	-9	0.0953122	
12.8	-8	0.105186	
12.8	-7	0.11583	
12.8	-6	0.127198	
12.8	-5	0.139369	
12.8	-4	0.152347	
12.8	-3	0.16604	
12.8	-2	0.180584	
12.8	-1.5	0.188092	
12.8	-1	0.195781	
12.8	-0.5	0.203715	
12.8	0	0.211821	

13.2	-24	0.0184223	
13.2	-22	0.0235839	
13.2	-20	0.0300024	
13.2	-18	0.037901	
13.2	-16	0.0475335	
13.2	-14	0.0591211	
13.2	-12	0.0729529	
13.2	-11	0.0807872	
13.2	-10	0.0892029	
13.2	-9	0.0983816	
13.2	-8	0.108169	
13.2	-7	0.118697	
13.2	-6	0.129929	
13.2	-5	0.141927	
13.2	-4	0.154676	
13.2	-3	0.168143	
13.2	-2	0.182394	
13.2	-1.5	0.189815	
13.2	-1	0.197322	
13.2	-0.5	0.205096	
13.2	0	0.212965	

13.6	-24	0.0201421	
13.6	-22	0.025557	
13.6	-20	0.0322262	
13.6	-18	0.0403749	
13.6	-16	0.0502199	
13.6	-14	0.0619782	
13.6	-12	0.0759087	
13.6	-11	0.0837382	
13.6	-10	0.0921957	
13.6	-9	0.101318	
13.6	-8	0.111048	
13.6	-7	0.121503	
13.6	-6	0.132639	
13.6	-5	0.144434	
13.6	-4	0.156888	
13.6	-3	0.170095	
13.6	-2	0.184057	
13.6	-1.5	0.191244	
13.6	-1	0.198649	
13.6	-0.5	0.206201	
13.6	0	0.213933	

14	-24	0.0219013	
14	-22	0.0275578	
14	-20	0.034468	
14	-18	0.0428426	
14	-16	0.0528692	
14	-14	0.0647714	
14	-12	0.0787845	
14	-11	0.0866497	
14	-10	0.0950687	
14	-9	0.104127	
14	-8	0.113848	
14	-7	0.124167	
14	-6	0.135171	
14	-5	0.146787	
14	-4	0.15913	
14	-3	0.172142	
14	-2	0.185736	
14	-1.5	0.192781	
14	-1	0.200058	
14	-0.5	0.20738	
14	0	0.214973	

14.4	-24	0.0236981	
14.4	-22	0.0295772	
14.4	-20	0.0367129	
14.4	-18	0.0452783	
14.4	-16	0.0554874	
14.4	-14	0.067508	
14.4	-12	0.0815981	
14.4	-11	0.0894424	
14.4	-10	0.0979018	
14.4	-9	0.106868	
14.4	-8	0.116468	
14.4	-7	0.126701	
14.4	-6	0.137611	
14.4	-5	0.149052	
14.4	-4	0.161272	
14.4	-3	0.173948	
14.4	-2	0.187313	
14.4	-1.5	0.194224	
14.4	-1	0.201282	
14.4	-0.5	0.208457	
14.4	0	0.215842	

14.8	-24	0.0255191	
14.8	-22	0.0316182	
14.8	-20	0.0389556	
14.8	-18	0.047735	
14.8	-16	0.05808	
14.8	-14	0.0702578	
14.8	-12	0.0843548	
14.8	-11	0.0921847	
14.8	-10	0.100564	
14.8	-9	0.10957	
14.8	-8	0.119117	
14.8	-7	0.129165	
14.8	-6	0.139841	
14.8	-5	0.151181	
14.8	-4	0.163132	
14.8	-3	0.175644	
14.8	-2	0.188803	
14.8	-1.5	0.195575	
14.8	-1	0.202491	
14.8	-0.5	0.209578	
14.8	0	0.216766	

15.2	-24	0.0273632	
15.2	-22	0.0336703	
15.2	-20	0.0412075	
15.2	-18	0.0501435	
15.2	-16	0.0606309	
15.2	-14	0.0729204	
15.2	-12	0.0870627	
15.2	-11	0.0948908	
15.2	-10	0.103244	
15.2	-9	0.112139	
15.2	-8	0.121619	
15.2	-7	0.131623	
15.2	-6	0.14216	
15.2	-5	0.153245	
15.2	-4	0.164954	
15.2	-3	0.177224	
15.2	-2	0.190151	
15.2	-1.5	0.196803	
15.2	-1	0.203579	
15.2	-0.5	0.210492	
15.2	0	0.217503	

15.6	-24	0.0292247	
15.6	-22	0.0357179	
15.6	-20	0.0434474	
15.6	-18	0.0525434	
15.6	-16	0.06318	
15.6	-14	0.0754977	
15.6	-12	0.0896549	
15.6	-11	0.0974918	
15.6	-10	0.105803	
15.6	-9	0.114641	
15.6	-8	0.124028	
15.6	-7	0.133916	
15.6	-6	0.144381	
15.6	-5	0.155399	
15.6	-4	0.166913	
15.6	-3	0.178929	
15.6	-2	0.191475	
15.6	-1.5	0.197969	
15.6	-1	0.204614	
15.6	-0.5	0.211388	
15.6	0	0.21825	

16	-24	0.0311055	
16	-22	0.0377848	
16	-20	0.045677	
16	-18	0.054921	
16	-16	0.0656562	
16	-14	0.0780358	
16	-12	0.0922373	
16	-11	0.099984	
16	-10	0.108291	
16	-9	0.117065	
16	-8	0.126347	
16	-7	0.136104	
16	-6	0.146467	
16	-5	0.157253	
16	-4	0.168688	
16	-3	0.180559	
16	-2	0.192924	
16	-1.5	0.199303	
16	-1	0.205816	
16	-0.5	0.212436	
16	0	0.21921	

16.8	-24	0.0348984	
16.8	-22	0.041907	
16.8	-20	0.0500916	
16.8	-18	0.0595951	
16.8	-16	0.0705154	
16.8	-14	0.0829831	
16.8	-12	0.0971201	
16.8	-11	0.104846	
16.8	-10	0.113069	
16.8	-9	0.12165	
16.8	-8	0.130802	
16.8	-7	0.140375	
16.8	-6	0.150423	
16.8	-5	0.160964	
16.8	-4	0.171963	
16.8	-3	0.183475	
16.8	-2	0.195343	
16.8	-1.5	0.201534	
16.8	-1	0.207733	
16.8	-0.5	0.214139	
16.8	0	0.220579	

17.6	-24	0.0387056	
17.6	-22	0.0460007	
17.6	-20	0.0544507	
17.6	-18	0.0641469	
17.6	-16	0.0751848	
17.6	-14	0.0876987	
17.6	-12	0.101763	
17.6	-11	0.109435	
17.6	-10	0.1175	
17.6	-9	0.125985	
17.6	-8	0.134928	
17.6	-7	0.144281	
17.6	-6	0.154111	
17.6	-5	0.164337	
17.6	-4	0.175028	
17.6	-3	0.186113	
17.6	-2	0.197653	
17.6	-1.5	0.203524	
17.6	-1	0.209557	
17.6	-0.5	0.215689	
17.6	0	0.221947	

18.4	-24	0.0425067	
18.4	-22	0.0500562	
18.4	-20	0.0587029	
18.4	-18	0.0685377	
18.4	-16	0.0797183	
18.4	-14	0.0922177	
18.4	-12	0.106205	
18.4	-11	0.113757	
18.4	-10	0.121738	
18.4	-9	0.130051	
18.4	-8	0.138821	
18.4	-7	0.147993	
18.4	-6	0.157513	
18.4	-5	0.167477	
18.4	-4	0.177848	
18.4	-3	0.188604	
18.4	-2	0.199707	
18.4	-1.5	0.20535	
18.4	-1	0.21121	
18.4	-0.5	0.217043	
18.4	0	0.223028	

19.2	-24	0.0462727	
19.2	-22	0.0540431	
19.2	-20	0.0628519	
19.2	-18	0.0728383	
19.2	-16	0.0840379	
19.2	-14	0.0965736	
19.2	-12	0.110429	
19.2	-11	0.117891	
19.2	-10	0.125683	
19.2	-9	0.133909	
19.2	-8	0.142458	
19.2	-7	0.151418	
19.2	-6	0.160713	
19.2	-5	0.170337	
19.2	-4	0.180426	
19.2	-3	0.19083	
19.2	-2	0.201582	
19.2	-1.5	0.207109	
19.2	-1	0.212704	
19.2	-0.5	0.218402	
19.2	0	0.22417	

20	-24	0.0499986	
20	-22	0.057962	
20	-20	0.066912	
20	-18	0.0769828	
20	-16	0.0881937	
20	-14	0.10066	
20	-12	0.114453	
20	-11	0.121778	
20	-10	0.129494	
20	-9	0.13754	
20	-8	0.145925	
20	-7	0.154639	
20	-6	0.163687	
20	-5	0.17309	
20	-4	0.182836	
20	-3	0.192964	
20	-2	0.203381	
20	-1.5	0.208716	
20	-1	0.214124	
20	-0.5	0.219594	
20	0	0.22516	

20.8	-24	0.0536946	
20.8	-22	0.0617978	
20.8	-20	0.0708599	
20.8	-18	0.0809626	
20.8	-16	0.0921962	
20.8	-14	0.104597	
20.8	-12	0.118198	
20.8	-11	0.125456	
20.8	-10	0.133062	
20.8	-9	0.140979	
20.8	-8	0.149158	
20.8	-7	0.157683	
20.8	-6	0.166538	
20.8	-5	0.175703	
20.8	-4	0.185218	
20.8	-3	0.195	
20.8	-2	0.205083	
20.8	-1.5	0.210248	
20.8	-1	0.215517	
20.8	-0.5	0.220801	
20.8	0	0.226158	

21.6	-24	0.0573015	
21.6	-22	0.0655341	
21.6	-20	0.0746932	
21.6	-18	0.0848392	
21.6	-16	0.0960475	
21.6	-14	0.108353	
21.6	-12	0.121764	
21.6	-11	0.128954	
21.6	-10	0.136427	
21.6	-9	0.144181	
21.6	-8	0.152181	
21.6	-7	0.160559	
21.6	-6	0.169213	
21.6	-5	0.17812	
21.6	-4	0.187384	
21.6	-3	0.196852	
21.6	-2	0.206646	
21.6	-1.5	0.211611	
21.6	-1	0.216713	
21.6	-0.5	0.22182	
21.6	0	0.22705	

22.4	-24	0.0608617	
22.4	-22	0.069193	
22.4	-20	0.0784223	
22.4	-18	0.0885851	
22.4	-16	0.0997569	
22.4	-14	0.111946	
22.4	-12	0.125246	
22.4	-11	0.132285	
22.4	-10	0.139609	
22.4	-9	0.147171	
22.4	-8	0.155057	
22.4	-7	0.163236	
22.4	-6	0.171711	
22.4	-5	0.180395	
22.4	-4	0.189377	
22.4	-3	0.198573	
22.4	-2	0.208082	
22.4	-1.5	0.212916	
22.4	-1	0.217799	
22.4	-0.5	0.222837	
22.4	0	0.227862	

23.2	-24	0.0643801	
23.2	-22	0.0727582	
23.2	-20	0.0820162	
23.2	-18	0.0922037	
23.2	-16	0.103303	
23.2	-14	0.115389	
23.2	-12	0.128481	
23.2	-11	0.135406	
23.2	-10	0.142616	
23.2	-9	0.150058	
23.2	-8	0.157761	
23.2	-7	0.165738	
23.2	-6	0.173941	
23.2	-5	0.182463	
23.2	-4	0.191177	
23.2	-3	0.200148	
23.2	-2	0.209379	
23.2	-1.5	0.214085	
23.2	-1	0.218829	
23.2	-0.5	0.223683	
23.2	0	0.228561	

24	-24	0.0677884	
24	-22	0.0762354	
24	-20	0.0854932	
24	-18	0.0956485	
24	-16	0.106712	
24	-14	0.118663	
24	-12	0.131607	
24	-11	0.138429	
24	-10	0.14548	
24	-9	0.152777	
24	-8	0.160309	
24	-7	0.168144	
24	-6	0.176188	
24	-5	0.18444	
24	-4	0.192943	
24	-3	0.201683	
24	-2	0.21066	
24	-1.5	0.215255	
24	-1	0.219869	
24	-0.5	0.224566	
24	0	0.229283	

24.8	-24	0.0711015	
24.8	-22	0.0796191	
24.8	-20	0.0888936	
24.8	-18	0.0989967	
24.8	-16	0.109942	
24.8	-14	0.121833	
24.8	-12	0.134551	
24.8	-11	0.141291	
24.8	-10	0.148205	
24.8	-9	0.15539	
24.8	-8	0.162802	
24.8	-7	0.17042	
24.8	-6	0.178258	
24.8	-5	0.186326	
24.8	-4	0.194603	
24.8	-3	0.203137	
24.8	-2	0.211845	
24.8	-1.5	0.216292	
24.8	-1	0.220791	
24.8	-0.5	0.225338	
24.8	0	0.229937	

25.6	-24	0.0743495	
25.6	-22	0.0828836	
25.6	-20	0.0921865	
25.6	-18	0.10222	
25.6	-16	0.113081	
25.6	-14	0.1248	
25.6	-12	0.137379	
25.6	-11	0.143998	
25.6	-10	0.150795	
25.6	-9	0.15785	
25.6	-8	0.165081	
25.6	-7	0.172538	
25.6	-6	0.180211	
25.6	-5	0.188077	
25.6	-4	0.196147	
25.6	-3	0.204441	
25.6	-2	0.212982	
25.6	-1.5	0.217327	
25.6	-1	0.221686	
25.6	-0.5	0.226135	
25.6	0	0.230585	

26.4	-24	0.0775252	
26.4	-22	0.0860347	
26.4	-20	0.0953467	
26.4	-18	0.105351	
26.4	-16	0.116132	
26.4	-14	0.12769	
26.4	-12	0.140026	
26.4	-11	0.146558	
26.4	-10	0.153246	
26.4	-9	0.160174	
26.4	-8	0.167251	
26.4	-7	0.174563	
26.4	-6	0.182073	
26.4	-5	0.189757	
26.4	-4	0.19764	
26.4	-3	0.20573	
26.4	-2	0.214038	
26.4	-1.5	0.218217	
26.4	-1	0.222493	
26.4	-0.5	0.226818	
26.4	0	0.231135	

27.2	-24	0.0806082	
27.2	-22	0.0891639	
27.2	-20	0.0983603	
27.2	-18	0.108358	
27.2	-16	0.119056	
27.2	-14	0.130493	
27.2	-12	0.142651	
27.2	-11	0.149044	
27.2	-10	0.155619	
27.2	-9	0.162355	
27.2	-8	0.169285	
27.2	-7	0.176469	
27.2	-6	0.183818	
27.2	-5	0.191337	
27.2	-4	0.19906	
27.2	-3	0.206974	
27.2	-2	0.215071	
27.2	-1.5	0.219175	
27.2	-1	0.223302	
27.2	-0.5	0.227517	
27.2	0	0.231695	

28	-24	0.0836147	
28	-22	0.0921553	
28	-20	0.101348	
28	-18	0.111208	
28	-16	0.121819	
28	-14	0.133129	
28	-12	0.145132	
28	-11	0.151423	
28	-10	0.157871	
28	-9	0.164492	
28	-8	0.171291	
28	-7	0.178293	
28	-6	0.185506	
28	-5	0.192849	
28	-4	0.200384	
28	-3	0.208056	
28	-2	0.215928	
28	-1.5	0.219943	
28	-1	0.223987	
28	-0.5	0.228051	
28	0	0.23215	

28.8	-24	0.0865315	
28.8	-22	0.0950756	
28.8	-20	0.104215	
28.8	-18	0.114035	
28.8	-16	0.124464	
28.8	-14	0.135638	
28.8	-12	0.147514	
28.8	-11	0.153693	
28.8	-10	0.160051	
28.8	-9	0.166579	
28.8	-8	0.173235	
28.8	-7	0.180075	
28.8	-6	0.18712	
28.8	-5	0.194294	
28.8	-4	0.201672	
28.8	-3	0.209172	
28.8	-2	0.216849	
28.8	-1.5	0.220745	
28.8	-1	0.224682	
28.8	-0.5	0.228676	
28.8	0	0.232682	

29.6	-24	0.0893632	
29.6	-22	0.0978654	
29.6	-20	0.106996	
29.6	-18	0.116721	
29.6	-16	0.127095	
29.6	-14	0.138062	
29.6	-12	0.14972	
29.6	-11	0.155821	
29.6	-10	0.162051	
29.6	-9	0.168462	
29.6	-8	0.175036	
29.6	-7	0.181771	
29.6	-6	0.188648	
29.6	-5	0.195667	
29.6	-4	0.2029	
29.6	-3	0.210235	
29.6	-2	0.217752	
29.6	-1.5	0.221563	
29.6	-1	0.225403	
29.6	-0.5	0.229286	
29.6	0	0.233163	

30.4	-24	0.0921182	
30.4	-22	0.100604	
30.4	-20	0.109659	
30.4	-18	0.119323	
30.4	-16	0.129588	
30.4	-14	0.140452	
30.4	-12	0.15192	
30.4	-11	0.157878	
30.4	-10	0.163987	
30.4	-9	0.170274	
30.4	-8	0.176707	
30.4	-7	0.183298	
30.4	-6	0.190069	
30.4	-5	0.196957	
30.4	-4	0.204014	
30.4	-3	0.211173	
30.4	-2	0.218467	
30.4	-1.5	0.222168	
30.4	-1	0.225934	
30.4	-0.5	0.229744	
30.4	0	0.233559	

31.2	-24	0.0948031	
31.2	-22	0.10325	
31.2	-20	0.112265	
31.2	-18	0.121816	
31.2	-16	0.131962	
31.2	-14	0.14269	
31.2	-12	0.154015	
31.2	-11	0.159899	
31.2	-10	0.165924	
31.2	-9	0.172095	
31.2	-8	0.178412	
31.2	-7	0.184839	
31.2	-6	0.191447	
31.2	-5	0.198203	
31.2	-4	0.205067	
31.2	-3	0.212061	
31.2	-2	0.219213	
31.2	-1.5	0.22285	
31.2	-1	0.226514	
31.2	-0.5	0.230205	
31.2	0	0.233929	

32	-24	0.0974194	
32	-22	0.105832	
32	-20	0.114761	
32	-18	0.124259	
32	-16	0.13427	
32	-14	0.144858	
32	-12	0.156017	
32	-11	0.161777	
32	-10	0.167698	
32	-9	0.173795	
32	-8	0.179991	
32	-7	0.186286	
32	-6	0.192801	
32	-5	0.199388	
32	-4	0.206167	
32	-3	0.212988	
32	-2	0.220016	
32	-1.5	0.22357	
32	-1	0.227096	
32	-0.5	0.230768	
32	0	0.234408	

32.8	-24	0.0999756	
32.8	-22	0.108319	
32.8	-20	0.117185	
32.8	-18	0.126575	
32.8	-16	0.136488	
32.8	-14	0.146956	
32.8	-12	0.157919	
32.8	-11	0.163607	
32.8	-10	0.169431	
32.8	-9	0.175391	
32.8	-8	0.181491	
32.8	-7	0.187715	
32.8	-6	0.194075	
32.8	-5	0.200553	
32.8	-4	0.207136	
32.8	-3	0.213868	
32.8	-2	0.220719	
32.8	-1.5	0.224198	
32.8	-1	0.227698	
32.8	-0.5	0.23123	
32.8	0	0.234802	

33.6	-24	0.102422	
33.6	-22	0.110761	
33.6	-20	0.119529	
33.6	-18	0.128832	
33.6	-16	0.138656	
33.6	-14	0.14896	
33.6	-12	0.159776	
33.6	-11	0.165391	
33.6	-10	0.171106	
33.6	-9	0.17697	
33.6	-8	0.18293	
33.6	-7	0.189017	
33.6	-6	0.195259	
33.6	-5	0.201611	
33.6	-4	0.208028	
33.6	-3	0.214667	
33.6	-2	0.221348	
33.6	-1.5	0.224791	
33.6	-1	0.228213	
33.6	-0.5	0.231682	
33.6	0	0.235154	

34.4	-24	0.104847	
34.4	-22	0.113076	
34.4	-20	0.121817	
34.4	-18	0.13103	
34.4	-16	0.140686	
34.4	-14	0.150881	
34.4	-12	0.161561	
34.4	-11	0.167063	
34.4	-10	0.172706	
34.4	-9	0.178447	
34.4	-8	0.184318	
34.4	-7	0.190294	
34.4	-6	0.196424	
34.4	-5	0.202663	
34.4	-4	0.20901	
34.4	-3	0.215467	
34.4	-2	0.222042	
34.4	-1.5	0.225371	
34.4	-1	0.228711	
34.4	-0.5	0.232113	
34.4	0	0.235508	

35.2	-24	0.107185	
35.2	-22	0.11537	
35.2	-20	0.124018	
35.2	-18	0.133117	
35.2	-16	0.142724	
35.2	-14	0.152757	
35.2	-12	0.16322	
35.2	-11	0.16869	
35.2	-10	0.174244	
35.2	-9	0.179904	
35.2	-8	0.185681	
35.2	-7	0.191548	
35.2	-6	0.197547	
35.2	-5	0.203678	
35.2	-4	0.209916	
35.2	-3	0.216232	
35.2	-2	0.222633	
35.2	-1.5	0.225921	
35.2	-1	0.229203	
35.2	-0.5	0.232507	
35.2	0	0.23582	

36	-24	0.109422	
36	-22	0.117577	
36	-20	0.12617	
36	-18	0.135189	
36	-16	0.144629	
36	-14	0.154558	
36	-12	0.164934	
36	-11	0.170253	
36	-10	0.175699	
36	-9	0.181252	
36	-8	0.186905	
36	-7	0.192694	
36	-6	0.198583	
36	-5	0.204551	
36	-4	0.210697	
36	-3	0.216907	
36	-2	0.22322	
36	-1.5	0.226416	
36	-1	0.229597	
36	-0.5	0.232875	
36	0	0.236124	

36.8	-24	0.111618	
36.8	-22	0.119714	
36.8	-20	0.128239	
36.8	-18	0.137159	
36.8	-16	0.146508	
36.8	-14	0.156285	
36.8	-12	0.166488	
36.8	-11	0.17175	
36.8	-10	0.177122	
36.8	-9	0.182596	
36.8	-8	0.188176	
36.8	-7	0.193871	
36.8	-6	0.199654	
36.8	-5	0.205537	
36.8	-4	0.211532	
36.8	-3	0.2176	
36.8	-2	0.223801	
36.8	-1.5	0.226922	
36.8	-1	0.230042	
36.8	-0.5	0.233242	
36.8	0	0.23642	

37.6	-24	0.113785	
37.6	-22	0.121781	
37.6	-20	0.130197	
37.6	-18	0.139062	
37.6	-16	0.148288	
37.6	-14	0.157968	
37.6	-12	0.168036	
37.6	-11	0.17323	
37.6	-10	0.178505	
37.6	-9	0.183882	
37.6	-8	0.189379	
37.6	-7	0.194921	
37.6	-6	0.200587	
37.6	-5	0.206389	
37.6	-4	0.212252	
37.6	-3	0.218239	
37.6	-2	0.224305	
37.6	-1.5	0.227366	
37.6	-1	0.230449	
37.6	-0.5	0.233567	
37.6	0	0.236701	

38.4	-24	0.115874	
38.4	-22	0.123829	
38.4	-20	0.132172	
38.4	-18	0.140892	
38.4	-16	0.150033	
38.4	-14	0.159598	
38.4	-12	0.169512	
38.4	-11	0.174605	
38.4	-10	0.179825	
38.4	-9	0.185112	
38.4	-8	0.190512	
38.4	-7	0.196008	
38.4	-6	0.201589	
38.4	-5	0.207278	
38.4	-4	0.213024	
38.4	-3	0.218881	
38.4	-2	0.224826	
38.4	-1.5	0.227838	
38.4	-1	0.230889	
38.4	-0.5	0.233917	
38.4	0	0.23699	

39.2	-24	0.117921	
39.2	-22	0.125812	
39.2	-20	0.134062	
39.2	-18	0.142703	
39.2	-16	0.151712	
39.2	-14	0.161094	
39.2	-12	0.170895	
39.2	-11	0.175943	
39.2	-10	0.181074	
39.2	-9	0.186319	
39.2	-8	0.191615	
39.2	-7	0.197009	
39.2	-6	0.202518	
39.2	-5	0.208057	
39.2	-4	0.213758	
39.2	-3	0.219487	
39.2	-2	0.225344	
39.2	-1.5	0.228283	
39.2	-1	0.231246	
39.2	-0.5	0.234237	
39.2	0	0.237251	

40	-24	0.119893	
40	-22	0.127731	
40	-20	0.135898	
40	-18	0.144455	
40	-16	0.153382	
40	-14	0.162652	
40	-12	0.172295	
40	-11	0.177248	
40	-10	0.182281	
40	-9	0.187431	
40	-8	0.192646	
40	-7	0.197968	
40	-6	0.203355	
40	-5	0.208829	
40	-4	0.214387	
40	-3	0.220058	
40	-2	0.225769	
40	-1.5	0.228675	
40	-1	0.231599	
40	-0.5	0.234529	
40	0	0.2375	



==> aux/tables/cluster_data/doubleocc_U8_18.dat <==
0.3	-4	0.0216564	
0.3	-3	0.0339186	
0.3	-2	0.0483141	
0.3	-1.5	0.0559832	
0.3	-1	0.0641759	
0.3	-0.5	0.0734102	
0.3	0	0.0853709	

0.35	-4	0.0213563	
0.35	-3	0.0333214	
0.35	-2	0.0471354	
0.35	-1.5	0.054533	
0.35	-1	0.0626771	
0.35	-0.5	0.0712686	
0.35	0	0.083032	

0.4	-4	0.0211065	
0.4	-3	0.0327567	
0.4	-2	0.0460498	
0.4	-1.5	0.0532278	
0.4	-1	0.0610476	
0.4	-0.5	0.0694445	
0.4	0	0.0809425	

0.5	-4	0.0206333	
0.5	-3	0.0316552	
0.5	-2	0.0442814	
0.5	-1.5	0.0512112	
0.5	-1	0.0585903	
0.5	-0.5	0.0674385	
0.5	0	0.0778539	

0.6	-4	0.0202278	
0.6	-3	0.0307667	
0.6	-2	0.0428793	
0.6	-1.5	0.049518	
0.6	-1	0.0568089	
0.6	-0.5	0.0654091	
0.6	0	0.0767917	

0.7	-4	0.0198954	
0.7	-3	0.0300672	
0.7	-2	0.0418332	
0.7	-1.5	0.0483161	
0.7	-1	0.0555871	
0.7	-0.5	0.0643045	
0.7	0	0.0757461	

0.8	-4	0.0196264	
0.8	-3	0.0294865	
0.8	-2	0.0409778	
0.8	-1.5	0.0474502	
0.8	-1	0.0548339	
0.8	-0.5	0.0637551	
0.8	0	0.0754605	

0.9	-4	0.0194218	
0.9	-3	0.0289906	
0.9	-2	0.0403791	
0.9	-1.5	0.046947	
0.9	-1	0.0545047	
0.9	-0.5	0.0637562	
0.9	0	0.0757604	

1	-4	0.0192977	
1	-3	0.0286911	
1	-2	0.0400268	
1	-1.5	0.046898	
1	-1	0.055059	
1	-0.5	0.0641905	
1	0	0.0766104	

1.2	-4	0.0192896	
1.2	-3	0.0285193	
1.2	-2	0.0400534	
1.2	-1.5	0.0473305	
1.2	-1	0.0560601	
1.2	-0.5	0.0667293	
1.2	0	0.0800829	

1.4	-4	0.019624	
1.4	-3	0.0288055	
1.4	-2	0.0410928	
1.4	-1.5	0.0488571	
1.4	-1	0.0582053	
1.4	-0.5	0.069612	
1.4	0	0.0837404	

1.6	-4	0.0202657	
1.6	-3	0.0298957	
1.6	-2	0.0428968	
1.6	-1.5	0.0512636	
1.6	-1	0.0613228	
1.6	-0.5	0.0733762	
1.6	0	0.0880609	

1.8	-4	0.0214061	
1.8	-3	0.0315478	
1.8	-2	0.0454552	
1.8	-1.5	0.0544055	
1.8	-1	0.0650351	
1.8	-0.5	0.0777675	
1.8	0	0.0930347	

2	-4	0.0229483	
2	-3	0.0337108	
2	-2	0.0485675	
2	-1.5	0.0580579	
2	-1	0.0692689	
2	-0.5	0.0825729	
2	0	0.098256	

2.2	-4	0.024868	
2.2	-3	0.0363394	
2.2	-2	0.0521221	
2.2	-1.5	0.0621051	
2.2	-1	0.0738171	
2.2	-0.5	0.0875715	
2.2	0	0.103537	

2.4	-4	0.0271376	
2.4	-3	0.0393328	
2.4	-2	0.0559742	
2.4	-1.5	0.0664515	
2.4	-1	0.0785598	
2.4	-0.5	0.0925933	
2.4	0	0.108807	

2.6	-4	0.0297071	
2.6	-3	0.042625	
2.6	-2	0.0600954	
2.6	-1.5	0.0708905	
2.6	-1	0.0833426	
2.6	-0.5	0.0977211	
2.6	0	0.114056	

2.8	-4	0.0325275	
2.8	-3	0.0461449	
2.8	-2	0.0643153	
2.8	-1.5	0.0754489	
2.8	-1	0.0881884	
2.8	-0.5	0.102672	
2.8	0	0.119074	

3	-4	0.0355698	
3	-3	0.0498288	
3	-2	0.0686235	
3	-1.5	0.0800296	
3	-1	0.0929467	
3	-0.5	0.107548	
3	0	0.124015	

3.2	-4	0.0387569	
3.2	-3	0.0536195	
3.2	-2	0.072933	
3.2	-1.5	0.0845334	
3.2	-1	0.0976176	
3.2	-0.5	0.112277	
3.2	0	0.128606	

3.4	-4	0.0420754	
3.4	-3	0.0574783	
3.4	-2	0.0772385	
3.4	-1.5	0.0889981	
3.4	-1	0.10213	
3.4	-0.5	0.116816	
3.4	0	0.133052	

3.6	-4	0.0454725	
3.6	-3	0.0613642	
3.6	-2	0.0814773	
3.6	-1.5	0.0933584	
3.6	-1	0.10655	
3.6	-0.5	0.12117	
3.6	0	0.137301	

3.8	-4	0.048925	
3.8	-3	0.0652271	
3.8	-2	0.0856572	
3.8	-1.5	0.0976143	
3.8	-1	0.110758	
3.8	-0.5	0.125319	
3.8	0	0.141255	

4	-4	0.052421	
4	-3	0.0690758	
4	-2	0.0896837	
4	-1.5	0.101696	
4	-1	0.114873	
4	-0.5	0.129331	
4	0	0.145055	



==> aux/tables/cluster_data/doubleocc_U8_26.dat <==
0.3	-4	0.0217032	
0.3	-3	0.0341565	
0.3	-2	0.0485275	
0.3	-1.5	0.056409	
0.3	-1	0.0640904	
0.3	-0.5	0.0727111	
0.3	0	0.083792	

0.35	-4	0.0214308	
0.35	-3	0.0335085	
0.35	-2	0.0474336	
0.35	-1.5	0.0548856	
0.35	-1	0.0625318	
0.35	-0.5	0.0707622	
0.35	0	0.0816998	

0.4	-4	0.0211735	
0.4	-3	0.0329424	
0.4	-2	0.0464497	
0.4	-1.5	0.0535325	
0.4	-1	0.0612222	
0.4	-0.5	0.0692885	
0.4	0	0.0800033	

0.5	-4	0.0206386	
0.5	-3	0.0318388	
0.5	-2	0.04464	
0.5	-1.5	0.051509	
0.5	-1	0.0586277	
0.5	-0.5	0.0669942	
0.5	0	0.0777733	

0.6	-4	0.0202479	
0.6	-3	0.0309316	
0.6	-2	0.0431874	
0.6	-1.5	0.0497132	
0.6	-1	0.0568296	
0.6	-0.5	0.0651644	
0.6	0	0.0761928	

0.7	-4	0.0199225	
0.7	-3	0.030199	
0.7	-2	0.0420394	
0.7	-1.5	0.0485388	
0.7	-1	0.0555703	
0.7	-0.5	0.06415	
0.7	0	0.0752008	

0.8	-4	0.0196508	
0.8	-3	0.0295758	
0.8	-2	0.0411892	
0.8	-1.5	0.0475858	
0.8	-1	0.054859	
0.8	-0.5	0.0636561	
0.8	0	0.075052	

0.9	-4	0.0194398	
0.9	-3	0.0291253	
0.9	-2	0.0404989	
0.9	-1.5	0.0470051	
0.9	-1	0.0545011	
0.9	-0.5	0.0635627	
0.9	0	0.0755042	

1	-4	0.0193283	
1	-3	0.0287747	
1	-2	0.0401422	
1	-1.5	0.046817	
1	-1	0.0548765	
1	-0.5	0.064111	
1	0	0.0764181	

1.2	-4	0.0193181	
1.2	-3	0.028572	
1.2	-2	0.0401496	
1.2	-1.5	0.047328	
1.2	-1	0.0559427	
1.2	-0.5	0.0664467	
1.2	0	0.0797531	

1.4	-4	0.0196353	
1.4	-3	0.0288856	
1.4	-2	0.0411388	
1.4	-1.5	0.0488576	
1.4	-1	0.058082	
1.4	-0.5	0.0694897	
1.4	0	0.083503	

1.6	-4	0.0203056	
1.6	-3	0.0299266	
1.6	-2	0.0429315	
1.6	-1.5	0.0512583	
1.6	-1	0.0612063	
1.6	-0.5	0.0732886	
1.6	0	0.0880311	

1.8	-4	0.021431	
1.8	-3	0.0315659	
1.8	-2	0.0455007	
1.8	-1.5	0.0543514	
1.8	-1	0.0649953	
1.8	-0.5	0.0776887	
1.8	0	0.0930114	

2	-4	0.0229653	
2	-3	0.0337468	
2	-2	0.0485699	
2	-1.5	0.0580524	
2	-1	0.0692859	
2	-0.5	0.0824977	
2	0	0.098247	

2.2	-4	0.0248828	
2.2	-3	0.036348	
2.2	-2	0.0520914	
2.2	-1.5	0.0620969	
2.2	-1	0.0738025	
2.2	-0.5	0.0874727	
2.2	0	0.103513	

2.4	-4	0.0271424	
2.4	-3	0.0393389	
2.4	-2	0.0559853	
2.4	-1.5	0.0664079	
2.4	-1	0.0785464	
2.4	-0.5	0.0926266	
2.4	0	0.108855	

2.6	-4	0.0297114	
2.6	-3	0.0426368	
2.6	-2	0.0600701	
2.6	-1.5	0.0708864	
2.6	-1	0.0833731	
2.6	-0.5	0.0976533	
2.6	0	0.114038	

2.8	-4	0.0325401	
2.8	-3	0.0461571	
2.8	-2	0.0642968	
2.8	-1.5	0.0754582	
2.8	-1	0.088197	
2.8	-0.5	0.102661	
2.8	0	0.119099	

3	-4	0.0355685	
3	-3	0.0498182	
3	-2	0.0685921	
3	-1.5	0.0800049	
3	-1	0.0929712	
3	-0.5	0.107557	
3	0	0.123907	

3.2	-4	0.0387639	
3.2	-3	0.0536149	
3.2	-2	0.0729284	
3.2	-1.5	0.084549	
3.2	-1	0.0976018	
3.2	-0.5	0.112251	
3.2	0	0.128603	

3.4	-4	0.0420636	
3.4	-3	0.0574674	
3.4	-2	0.077244	
3.4	-1.5	0.0889817	
3.4	-1	0.102157	
3.4	-0.5	0.116816	
3.4	0	0.133053	

3.6	-4	0.0454888	
3.6	-3	0.0613683	
3.6	-2	0.0814719	
3.6	-1.5	0.0933465	
3.6	-1	0.10657	
3.6	-0.5	0.121139	
3.6	0	0.137272	

3.8	-4	0.0489351	
3.8	-3	0.0652249	
3.8	-2	0.0856149	
3.8	-1.5	0.0975607	
3.8	-1	0.110796	
3.8	-0.5	0.125312	
3.8	0	0.141235	

4	-4	0.0524221	
4	-3	0.0690676	
4	-2	0.0897145	
4	-1.5	0.101679	
4	-1	0.1149	
4	-0.5	0.129312	
4	0	0.145081	



==> aux/tables/cluster_data/doubleocc_U8_36.dat <==
0.3	-4	0.0217432	
0.3	-3	0.0343562	
0.3	-2	0.0489159	
0.3	-1.5	0.0568503	
0.3	-1	0.0641877	
0.3	-0.5	0.0710936	
0.3	0	0.0802812	

0.35	-4	0.0215181	
0.35	-3	0.0337833	
0.35	-2	0.0477553	
0.35	-1.5	0.0552673	
0.35	-1	0.0625207	
0.35	-0.5	0.0699637	
0.35	0	0.0794293	

0.4	-4	0.0212405	
0.4	-3	0.0331417	
0.4	-2	0.0469708	
0.4	-1.5	0.0539608	
0.4	-1	0.0610816	
0.4	-0.5	0.0686639	
0.4	0	0.0779967	

0.5	-4	0.020775	
0.5	-3	0.0320362	
0.5	-2	0.04496	
0.5	-1.5	0.051755	
0.5	-1	0.0588732	
0.5	-0.5	0.066315	
0.5	0	0.0763285	

0.6	-4	0.0202859	
0.6	-3	0.0310883	
0.6	-2	0.0435123	
0.6	-1.5	0.0500681	
0.6	-1	0.0569623	
0.6	-0.5	0.064549	
0.6	0	0.0747937	

0.7	-4	0.019991	
0.7	-3	0.0303533	
0.7	-2	0.0422769	
0.7	-1.5	0.0487016	
0.7	-1	0.0555188	
0.7	-0.5	0.063882	
0.7	0	0.0744451	

0.8	-4	0.0196856	
0.8	-3	0.0297173	
0.8	-2	0.04137	
0.8	-1.5	0.0478001	
0.8	-1	0.0548133	
0.8	-0.5	0.0632833	
0.8	0	0.0745613	

0.9	-4	0.0194695	
0.9	-3	0.029262	
0.9	-2	0.0406392	
0.9	-1.5	0.0471868	
0.9	-1	0.0545332	
0.9	-0.5	0.0633929	
0.9	0	0.0750571	

1	-4	0.0193881	
1	-3	0.0288952	
1	-2	0.0402442	
1	-1.5	0.0469122	
1	-1	0.0547483	
1	-0.5	0.0642033	
1	0	0.0764314	

1.2	-4	0.0193587	
1.2	-3	0.028635	
1.2	-2	0.0402354	
1.2	-1.5	0.0473275	
1.2	-1	0.0557633	
1.2	-0.5	0.0661136	
1.2	0	0.0792023	

1.4	-4	0.0196816	
1.4	-3	0.0289817	
1.4	-2	0.0411367	
1.4	-1.5	0.0488343	
1.4	-1	0.0579853	
1.4	-0.5	0.0692587	
1.4	0	0.0831477	

1.6	-4	0.0203565	
1.6	-3	0.0299882	
1.6	-2	0.0429347	
1.6	-1.5	0.0512227	
1.6	-1	0.0611101	
1.6	-0.5	0.0731349	
1.6	0	0.0878118	

1.8	-4	0.0214587	
1.8	-3	0.0315978	
1.8	-2	0.0454747	
1.8	-1.5	0.0543613	
1.8	-1	0.0649649	
1.8	-0.5	0.077631	
1.8	0	0.0928933	

2	-4	0.0229857	
2	-3	0.033748	
2	-2	0.0485479	
2	-1.5	0.057979	
2	-1	0.0691898	
2	-0.5	0.0823905	
2	0	0.0980352	

2.2	-4	0.0248832	
2.2	-3	0.0363626	
2.2	-2	0.0521383	
2.2	-1.5	0.0620523	
2.2	-1	0.0737329	
2.2	-0.5	0.0874302	
2.2	0	0.10351	

2.4	-4	0.027155	
2.4	-3	0.0393493	
2.4	-2	0.0559726	
2.4	-1.5	0.0663849	
2.4	-1	0.078549	
2.4	-0.5	0.0925866	
2.4	0	0.108808	

2.6	-4	0.0297173	
2.6	-3	0.0426343	
2.6	-2	0.0600746	
2.6	-1.5	0.0708474	
2.6	-1	0.0833061	
2.6	-0.5	0.0976687	
2.6	0	0.114021	

2.8	-4	0.0325507	
2.8	-3	0.0461504	
2.8	-2	0.0642979	
2.8	-1.5	0.0754127	
2.8	-1	0.0881278	
2.8	-0.5	0.102706	
2.8	0	0.11904	

3	-4	0.0355743	
3	-3	0.0498493	
3	-2	0.0685721	
3	-1.5	0.0799887	
3	-1	0.092984	
3	-0.5	0.107506	
3	0	0.123922	

3.2	-4	0.038763	
3.2	-3	0.0536169	
3.2	-2	0.0729581	
3.2	-1.5	0.0845018	
3.2	-1	0.0976007	
3.2	-0.5	0.11225	
3.2	0	0.128554	

3.4	-4	0.0420822	
3.4	-3	0.057467	
3.4	-2	0.0772307	
3.4	-1.5	0.0889507	
3.4	-1	0.102168	
3.4	-0.5	0.116819	
3.4	0	0.133014	

3.6	-4	0.0454697	
3.6	-3	0.0613403	
3.6	-2	0.0814485	
3.6	-1.5	0.09335	
3.6	-1	0.106537	
3.6	-0.5	0.121163	
3.6	0	0.137263	

3.8	-4	0.0489312	
3.8	-3	0.0652292	
3.8	-2	0.0856153	
3.8	-1.5	0.0975815	
3.8	-1	0.110811	
3.8	-0.5	0.125359	
3.8	0	0.141237	

4	-4	0.0524255	
4	-3	0.0690679	
4	-2	0.0897021	
4	-1.5	0.101684	
4	-1	0.114879	
4	-0.5	0.129312	
4	0	0.145033	



==> aux/tables/cluster_data/doubleocc_U8_48.dat <==
0.3	-4	0.0219135	
0.3	-3	0.0345686	
0.3	-2	0.0494834	
0.3	-1.5	0.0570267	
0.3	-1	0.064349	
0.3	-0.5	0.070512	
0.3	0	0.0779206	

0.35	-4	0.0215456	
0.35	-3	0.0339611	
0.35	-2	0.0483276	
0.35	-1.5	0.0554345	
0.35	-1	0.0627185	
0.35	-0.5	0.0691097	
0.35	0	0.0772939	

0.4	-4	0.0213226	
0.4	-3	0.0333462	
0.4	-2	0.0470218	
0.4	-1.5	0.054286	
0.4	-1	0.0612914	
0.4	-0.5	0.0686592	
0.4	0	0.0772556	

0.5	-4	0.0207744	
0.5	-3	0.0322498	
0.5	-2	0.0452405	
0.5	-1.5	0.0519471	
0.5	-1	0.0590488	
0.5	-0.5	0.0659584	
0.5	0	0.0755465	

0.6	-4	0.020362	
0.6	-3	0.0312708	
0.6	-2	0.0437209	
0.6	-1.5	0.0502062	
0.6	-1	0.0570169	
0.6	-0.5	0.0644218	
0.6	0	0.0741102	

0.7	-4	0.0200274	
0.7	-3	0.0304556	
0.7	-2	0.0425184	
0.7	-1.5	0.0488242	
0.7	-1	0.0554549	
0.7	-0.5	0.0634475	
0.7	0	0.0738523	

0.8	-4	0.0197149	
0.8	-3	0.0298174	
0.8	-2	0.0415143	
0.8	-1.5	0.047881	
0.8	-1	0.0550526	
0.8	-0.5	0.0631961	
0.8	0	0.074262	

0.9	-4	0.0195353	
0.9	-3	0.0292893	
0.9	-2	0.040858	
0.9	-1.5	0.0472137	
0.9	-1	0.0545194	
0.9	-0.5	0.0632898	
0.9	0	0.074818	

1	-4	0.0194449	
1	-3	0.0289871	
1	-2	0.040341	
1	-1.5	0.0469436	
1	-1	0.0545679	
1	-0.5	0.0639949	
1	0	0.0761817	

1.2	-4	0.0193962	
1.2	-3	0.0286712	
1.2	-2	0.0402915	
1.2	-1.5	0.0473107	
1.2	-1	0.055723	
1.2	-0.5	0.0659233	
1.2	0	0.0790321	

1.4	-4	0.0196758	
1.4	-3	0.0290367	
1.4	-2	0.0412089	
1.4	-1.5	0.0488327	
1.4	-1	0.0578687	
1.4	-0.5	0.0691812	
1.4	0	0.0830503	

1.6	-4	0.0203835	
1.6	-3	0.0300372	
1.6	-2	0.0430005	
1.6	-1.5	0.0512395	
1.6	-1	0.0611418	
1.6	-0.5	0.0731529	
1.6	0	0.0878003	

1.8	-4	0.0214955	
1.8	-3	0.0316323	
1.8	-2	0.045496	
1.8	-1.5	0.0543485	
1.8	-1	0.0649174	
1.8	-0.5	0.0776327	
1.8	0	0.0928133	

2	-4	0.0229953	
2	-3	0.0337402	
2	-2	0.0485523	
2	-1.5	0.0580113	
2	-1	0.0691827	
2	-0.5	0.0823949	
2	0	0.0980776	

2.2	-4	0.0249014	
2.2	-3	0.0363753	
2.2	-2	0.0520907	
2.2	-1.5	0.0620471	
2.2	-1	0.0737151	
2.2	-0.5	0.0874017	
2.2	0	0.103379	

2.4	-4	0.0271697	
2.4	-3	0.0393483	
2.4	-2	0.0559688	
2.4	-1.5	0.0663711	
2.4	-1	0.0784987	
2.4	-0.5	0.0925305	
2.4	0	0.108842	

2.6	-4	0.0297147	
2.6	-3	0.042625	
2.6	-2	0.0600562	
2.6	-1.5	0.0708725	
2.6	-1	0.0833256	
2.6	-0.5	0.09765	
2.6	0	0.114045	

2.8	-4	0.0325546	
2.8	-3	0.0461462	
2.8	-2	0.0642925	
2.8	-1.5	0.0754308	
2.8	-1	0.0881526	
2.8	-0.5	0.10261	
2.8	0	0.119059	

3	-4	0.0355776	
3	-3	0.0498287	
3	-2	0.0685899	
3	-1.5	0.0799965	
3	-1	0.0929429	
3	-0.5	0.107523	
3	0	0.123911	

3.2	-4	0.0387674	
3.2	-3	0.0536027	
3.2	-2	0.0729162	
3.2	-1.5	0.0845208	
3.2	-1	0.0975863	
3.2	-0.5	0.112264	
3.2	0	0.128606	

3.4	-4	0.0420742	
3.4	-3	0.057469	
3.4	-2	0.0772053	
3.4	-1.5	0.0889764	
3.4	-1	0.102138	
3.4	-0.5	0.11678	
3.4	0	0.133022	

3.6	-4	0.0454647	
3.6	-3	0.0613356	
3.6	-2	0.0814645	
3.6	-1.5	0.0933265	
3.6	-1	0.106547	
3.6	-0.5	0.121155	
3.6	0	0.137237	

3.8	-4	0.0489218	
3.8	-3	0.0652207	
3.8	-2	0.0856343	
3.8	-1.5	0.0975714	
3.8	-1	0.110782	
3.8	-0.5	0.125311	
3.8	0	0.141258	

4	-4	0.052422	
4	-3	0.0690726	
4	-2	0.0897084	
4	-1.5	0.101697	
4	-1	0.114861	
4	-0.5	0.129293	
4	0	0.145035	



==> aux/tables/cluster_data/doubleocc_U8_56.dat <==
0.3	-4	0.0218602	
0.3	-3	0.0346671	
0.3	-2	0.0491884	
0.3	-1.5	0.0569952	
0.3	-1	0.0636796	
0.3	-0.5	0.0703868	
0.3	0	0.0776651	

0.35	-4	0.0216211	
0.35	-3	0.0340934	
0.35	-2	0.04803	
0.35	-1.5	0.0551791	
0.35	-1	0.062295	
0.35	-0.5	0.0692017	
0.35	0	0.0774123	

0.4	-4	0.0213593	
0.4	-3	0.0333183	
0.4	-2	0.04734	
0.4	-1.5	0.0540442	
0.4	-1	0.0610762	
0.4	-0.5	0.068218	
0.4	0	0.0769674	

0.5	-4	0.0207818	
0.5	-3	0.0322574	
0.5	-2	0.0452816	
0.5	-1.5	0.0521795	
0.5	-1	0.0587448	
0.5	-0.5	0.0662008	
0.5	0	0.075267	

0.6	-4	0.0204033	
0.6	-3	0.0312274	
0.6	-2	0.0436904	
0.6	-1.5	0.0501577	
0.6	-1	0.0570828	
0.6	-0.5	0.0642041	
0.6	0	0.0746078	

0.7	-4	0.020007	
0.7	-3	0.0304547	
0.7	-2	0.0424174	
0.7	-1.5	0.0488103	
0.7	-1	0.0556181	
0.7	-0.5	0.0635852	
0.7	0	0.0740483	

0.8	-4	0.0197449	
0.8	-3	0.029871	
0.8	-2	0.0414519	
0.8	-1.5	0.0477955	
0.8	-1	0.0549709	
0.8	-0.5	0.0631254	
0.8	0	0.0742377	

0.9	-4	0.0195259	
0.9	-3	0.0293102	
0.9	-2	0.0407824	
0.9	-1.5	0.0473233	
0.9	-1	0.0544473	
0.9	-0.5	0.063374	
0.9	0	0.0747172	

1	-4	0.0194106	
1	-3	0.0289205	
1	-2	0.0402964	
1	-1.5	0.0469573	
1	-1	0.0545512	
1	-0.5	0.063983	
1	0	0.0759397	

1.2	-4	0.0193654	
1.2	-3	0.0287017	
1.2	-2	0.0402502	
1.2	-1.5	0.0473147	
1.2	-1	0.0556413	
1.2	-0.5	0.0660494	
1.2	0	0.0791339	

1.4	-4	0.0196717	
1.4	-3	0.0290265	
1.4	-2	0.0412645	
1.4	-1.5	0.048794	
1.4	-1	0.05802	
1.4	-0.5	0.0692135	
1.4	0	0.0830954	

1.6	-4	0.0203868	
1.6	-3	0.030008	
1.6	-2	0.0430069	
1.6	-1.5	0.0512157	
1.6	-1	0.061109	
1.6	-0.5	0.0730338	
1.6	0	0.0877844	

1.8	-4	0.0214883	
1.8	-3	0.0316318	
1.8	-2	0.0454712	
1.8	-1.5	0.0543522	
1.8	-1	0.0649445	
1.8	-0.5	0.0775756	
1.8	0	0.0928249	

2	-4	0.0229969	
2	-3	0.0337784	
2	-2	0.0485783	
2	-1.5	0.0580435	
2	-1	0.0691951	
2	-0.5	0.0824494	
2	0	0.0981487	

2.2	-4	0.0249063	
2.2	-3	0.0363667	
2.2	-2	0.0521146	
2.2	-1.5	0.0620756	
2.2	-1	0.0737657	
2.2	-0.5	0.0874359	
2.2	0	0.103466	

2.4	-4	0.0271593	
2.4	-3	0.0393597	
2.4	-2	0.0559705	
2.4	-1.5	0.0664011	
2.4	-1	0.0785253	
2.4	-0.5	0.0925653	
2.4	0	0.108806	

2.6	-4	0.0297265	
2.6	-3	0.0426242	
2.6	-2	0.0600706	
2.6	-1.5	0.0708784	
2.6	-1	0.0833402	
2.6	-0.5	0.0975936	
2.6	0	0.114039	

2.8	-4	0.0325491	
2.8	-3	0.0461583	
2.8	-2	0.0642767	
2.8	-1.5	0.0754284	
2.8	-1	0.0881297	
2.8	-0.5	0.102613	
2.8	0	0.119027	

3	-4	0.0355678	
3	-3	0.0498334	
3	-2	0.0686144	
3	-1.5	0.0799982	
3	-1	0.0929399	
3	-0.5	0.107505	
3	0	0.123955	

3.2	-4	0.0387678	
3.2	-3	0.0536391	
3.2	-2	0.0729065	
3.2	-1.5	0.0845234	
3.2	-1	0.0975899	
3.2	-0.5	0.112254	
3.2	0	0.128608	

3.4	-4	0.0420737	
3.4	-3	0.0574723	
3.4	-2	0.0772156	
3.4	-1.5	0.0889944	
3.4	-1	0.102115	
3.4	-0.5	0.1168	
3.4	0	0.133028	

3.6	-4	0.0454725	
3.6	-3	0.0613482	
3.6	-2	0.0814566	
3.6	-1.5	0.093358	
3.6	-1	0.106493	
3.6	-0.5	0.121115	
3.6	0	0.137251	

3.8	-4	0.0489277	
3.8	-3	0.0652357	
3.8	-2	0.0856197	
3.8	-1.5	0.0975608	
3.8	-1	0.110751	
3.8	-0.5	0.12533	
3.8	0	0.141271	

4	-4	0.0524138	
4	-3	0.0690567	
4	-2	0.0896895	
4	-1.5	0.101681	
4	-1	0.114855	
4	-0.5	0.129297	
4	0	0.145036	



==> aux/tables/cluster_data/doubleocc_U8_64.dat <==
0.3	-4	0.0217584	
0.3	-3	0.0349133	
0.3	-2	0.0496954	
0.3	-1.5	0.0567183	
0.3	-1	0.0644275	
0.3	-0.5	0.0704244	
0.3	0	0.0766601	

0.35	-4	0.0216296	
0.35	-3	0.0340839	
0.35	-2	0.0481455	
0.35	-1.5	0.0556605	
0.35	-1	0.0626781	
0.35	-0.5	0.0682259	
0.35	0	0.0760958	

0.4	-4	0.021356	
0.4	-3	0.0334324	
0.4	-2	0.0472412	
0.4	-1.5	0.0540155	
0.4	-1	0.0611463	
0.4	-0.5	0.0680536	
0.4	0	0.0763388	

0.5	-4	0.0207614	
0.5	-3	0.0321998	
0.5	-2	0.0452175	
0.5	-1.5	0.0519737	
0.5	-1	0.0588955	
0.5	-0.5	0.0658194	
0.5	0	0.0752109	

0.6	-4	0.0204102	
0.6	-3	0.0312733	
0.6	-2	0.0437439	
0.6	-1.5	0.0501947	
0.6	-1	0.0570646	
0.6	-0.5	0.0644321	
0.6	0	0.0736061	

0.7	-4	0.020025	
0.7	-3	0.030539	
0.7	-2	0.0424647	
0.7	-1.5	0.0488845	
0.7	-1	0.0558489	
0.7	-0.5	0.0635768	
0.7	0	0.073619	

0.8	-4	0.0197364	
0.8	-3	0.0298461	
0.8	-2	0.0415306	
0.8	-1.5	0.0479297	
0.8	-1	0.054722	
0.8	-0.5	0.0630323	
0.8	0	0.074088	

0.9	-4	0.0195355	
0.9	-3	0.0294191	
0.9	-2	0.04083	
0.9	-1.5	0.0472686	
0.9	-1	0.0543419	
0.9	-0.5	0.0633852	
0.9	0	0.0749066	

1	-4	0.0194404	
1	-3	0.0289714	
1	-2	0.040331	
1	-1.5	0.0470166	
1	-1	0.0545646	
1	-0.5	0.0639534	
1	0	0.0758731	

1.2	-4	0.0193987	
1.2	-3	0.0286994	
1.2	-2	0.0403102	
1.2	-1.5	0.0473629	
1.2	-1	0.05568	
1.2	-0.5	0.065888	
1.2	0	0.0790134	

1.4	-4	0.0197028	
1.4	-3	0.0290268	
1.4	-2	0.041165	
1.4	-1.5	0.0488229	
1.4	-1	0.0579386	
1.4	-0.5	0.0691414	
1.4	0	0.0829702	

1.6	-4	0.0204166	
1.6	-3	0.0300525	
1.6	-2	0.0430045	
1.6	-1.5	0.051233	
1.6	-1	0.0611245	
1.6	-0.5	0.0729943	
1.6	0	0.0876143	

1.8	-4	0.0214938	
1.8	-3	0.0316541	
1.8	-2	0.0454534	
1.8	-1.5	0.0542974	
1.8	-1	0.0648536	
1.8	-0.5	0.0776342	
1.8	0	0.092767	

2	-4	0.0230182	
2	-3	0.03377	
2	-2	0.0485626	
2	-1.5	0.0579655	
2	-1	0.0691403	
2	-0.5	0.0823539	
2	0	0.0981471	

2.2	-4	0.0249098	
2.2	-3	0.0363726	
2.2	-2	0.0520878	
2.2	-1.5	0.0620395	
2.2	-1	0.0737548	
2.2	-0.5	0.0874701	
2.2	0	0.103403	

2.4	-4	0.0271655	
2.4	-3	0.0393715	
2.4	-2	0.0559621	
2.4	-1.5	0.0663849	
2.4	-1	0.078514	
2.4	-0.5	0.0925702	
2.4	0	0.108749	

2.6	-4	0.0297331	
2.6	-3	0.0426409	
2.6	-2	0.0600892	
2.6	-1.5	0.0708396	
2.6	-1	0.0832832	
2.6	-0.5	0.0976388	
2.6	0	0.113918	

2.8	-4	0.0325415	
2.8	-3	0.0461505	
2.8	-2	0.0642889	
2.8	-1.5	0.0754643	
2.8	-1	0.0881754	
2.8	-0.5	0.102613	
2.8	0	0.119013	

3	-4	0.0355894	
3	-3	0.0498281	
3	-2	0.0685779	
3	-1.5	0.0799678	
3	-1	0.0929693	
3	-0.5	0.107533	
3	0	0.123985	

3.2	-4	0.0387693	
3.2	-3	0.053572	
3.2	-2	0.0729163	
3.2	-1.5	0.0844875	
3.2	-1	0.0975548	
3.2	-0.5	0.112193	
3.2	0	0.128651	

3.4	-4	0.042055	
3.4	-3	0.0574628	
3.4	-2	0.0771787	
3.4	-1.5	0.0889885	
3.4	-1	0.102166	
3.4	-0.5	0.116656	
3.4	0	0.132947	

3.6	-4	0.0454524	
3.6	-3	0.0613461	
3.6	-2	0.0814498	
3.6	-1.5	0.0932765	
3.6	-1	0.10659	
3.6	-0.5	0.12109	
3.6	0	0.137237	

3.8	-4	0.0489253	
3.8	-3	0.0651958	
3.8	-2	0.0856481	
3.8	-1.5	0.0975387	
3.8	-1	0.110804	
3.8	-0.5	0.125289	
3.8	0	0.141348	

4	-4	0.0524275	
4	-3	0.0690599	
4	-2	0.0896467	
4	-1.5	0.101669	
4	-1	0.11483	
4	-0.5	0.1293	
4	0	0.145061	



==> aux/tables/cluster_data/energy_U10_1.dat <==
0.3	0	-0.3333428	

0.35	0	-0.3321312	

0.4	-24	-0.000685916	
0.4	-22	-0.00055312	
0.4	-20	-0.000433932	
0.4	-18	-0.0003297412	
0.4	-16	-0.0002378152	
0.4	-14	-0.0001985568	
0.4	-12	-0.005084	
0.4	-11	-0.0493924	
0.4	-10	-0.2078384	
0.4	-9	-0.460088	
0.4	-8	-0.7419	
0.4	-7	-0.994436	
0.4	-6	-1.162108	
0.4	-5	-1.200312	
0.4	-4	-1.10918	
0.4	-3	-0.91532	
0.4	-2	-0.676632	
0.4	-1.5	-0.56264	
0.4	-1	-0.465976	
0.4	-0.5	-0.3916688	
0.4	0	-0.330152	

0.5	-24	-0.0003526636	
0.5	-22	-0.0002833116	
0.5	-20	-0.0002219348	
0.5	-18	-0.00016821	
0.5	-16	-0.000123402	
0.5	-14	-0.0002246672	
0.5	-12	-0.0112244	
0.5	-11	-0.0673736	
0.5	-10	-0.2263564	
0.5	-9	-0.470464	
0.5	-8	-0.743312	
0.5	-7	-0.985524	
0.5	-6	-1.142336	
0.5	-5	-1.169972	
0.5	-4	-1.068536	
0.5	-3	-0.878224	
0.5	-2	-0.64504	
0.5	-1.5	-0.540996	
0.5	-1	-0.451748	
0.5	-0.5	-0.384366	
0.5	0	-0.3237832	

0.6	-24	-0.0001975364	
0.6	-22	-0.0001566608	
0.6	-20	-0.000122002	
0.6	-18	-8.92064e-05	
0.6	-16	-8.63704e-05	
0.6	-14	-0.000876504	
0.6	-12	-0.02151476	
0.6	-11	-0.0852264	
0.6	-10	-0.2441392	
0.6	-9	-0.481344	
0.6	-8	-0.743032	
0.6	-7	-0.97592	
0.6	-6	-1.117296	
0.6	-5	-1.134144	
0.6	-4	-1.031768	
0.6	-3	-0.836996	
0.6	-2	-0.621512	
0.6	-1.5	-0.529088	
0.6	-1	-0.445764	
0.6	-0.5	-0.3780844	
0.6	0	-0.3158224	

0.7	-24	-0.000130208	
0.7	-22	-0.0001047704	
0.7	-20	-8.19928e-05	
0.7	-18	-6.52412e-05	
0.7	-16	-0.0001573296	
0.7	-14	-0.002099368	
0.7	-12	-0.03162	
0.7	-11	-0.1048132	
0.7	-10	-0.2652556	
0.7	-9	-0.491528	
0.7	-8	-0.742488	
0.7	-7	-0.960052	
0.7	-6	-1.090164	
0.7	-5	-1.098724	
0.7	-4	-0.994532	
0.7	-3	-0.811896	
0.7	-2	-0.608404	
0.7	-1.5	-0.516548	
0.7	-1	-0.438332	
0.7	-0.5	-0.3725916	
0.7	0	-0.3081664	

0.8	-24	-8.75184e-05	
0.8	-22	-7.05024e-05	
0.8	-20	-5.65692e-05	
0.8	-18	-8.02648e-05	
0.8	-16	-0.000457464	
0.8	-14	-0.00417504	
0.8	-12	-0.046052	
0.8	-11	-0.1265868	
0.8	-10	-0.2839556	
0.8	-9	-0.506984	
0.8	-8	-0.742788	
0.8	-7	-0.943248	
0.8	-6	-1.0615	
0.8	-5	-1.060764	
0.8	-4	-0.959108	
0.8	-3	-0.784184	
0.8	-2	-0.594008	
0.8	-1.5	-0.507372	
0.8	-1	-0.43228	
0.8	-0.5	-0.3647956	
0.8	0	-0.3001468	

0.9	-24	-6.10404e-05	
0.9	-22	-5.00292e-05	
0.9	-20	-4.49056e-05	
0.9	-18	-0.0001296204	
0.9	-16	-0.000750196	
0.9	-14	-0.00740492	
0.9	-12	-0.0589172	
0.9	-11	-0.1488252	
0.9	-10	-0.3052532	
0.9	-9	-0.515788	
0.9	-8	-0.739548	
0.9	-7	-0.925932	
0.9	-6	-1.029696	
0.9	-5	-1.02826	
0.9	-4	-0.926504	
0.9	-3	-0.75714	
0.9	-2	-0.579964	
0.9	-1.5	-0.49934	
0.9	-1	-0.425756	
0.9	-0.5	-0.3562004	
0.9	0	-0.2871916	

1	-24	-4.34796e-05	
1	-22	-3.739488e-05	
1	-20	-6.25324e-05	
1	-18	-0.0002491704	
1	-16	-0.00168822	
1	-14	-0.0117982	
1	-12	-0.0766172	
1	-11	-0.1709072	
1	-10	-0.3249644	
1	-9	-0.526892	
1	-8	-0.736452	
1	-7	-0.90496	
1	-6	-0.996552	
1	-5	-0.989752	
1	-4	-0.890612	
1	-3	-0.733344	
1	-2	-0.567748	
1	-1.5	-0.489876	
1	-1	-0.417392	
1	-0.5	-0.3481412	
1	0	-0.2732332	

1.2	-24	-3.161952e-05	
1.2	-22	-4.77384e-05	
1.2	-20	-0.000201092	
1.2	-18	-0.000906328	
1.2	-16	-0.00484848	
1.2	-14	-0.02510156	
1.2	-12	-0.1114288	
1.2	-11	-0.2104648	
1.2	-10	-0.3588692	
1.2	-9	-0.541012	
1.2	-8	-0.721824	
1.2	-7	-0.8639	
1.2	-6	-0.935552	
1.2	-5	-0.922164	
1.2	-4	-0.827844	
1.2	-3	-0.689044	
1.2	-2	-0.53948	
1.2	-1.5	-0.466832	
1.2	-1	-0.3944516	
1.2	-0.5	-0.3193076	
1.2	0	-0.2361024	

1.4	-24	-4.08456e-05	
1.4	-22	-0.0001353676	
1.4	-20	-0.00058192	
1.4	-18	-0.002509576	
1.4	-16	-0.01029944	
1.4	-14	-0.04057	
1.4	-12	-0.145782	
1.4	-11	-0.2496524	
1.4	-10	-0.3868912	
1.4	-9	-0.550288	
1.4	-8	-0.703008	
1.4	-7	-0.819112	
1.4	-6	-0.87414	
1.4	-5	-0.853728	
1.4	-4	-0.773036	
1.4	-3	-0.650036	
1.4	-2	-0.511808	
1.4	-1.5	-0.438876	
1.4	-1	-0.3638404	
1.4	-0.5	-0.2828512	
1.4	0	-0.1922192	

1.6	-24	-0.0001294856	
1.6	-22	-0.000450852	
1.6	-20	-0.001551464	
1.6	-18	-0.00545652	
1.6	-16	-0.018464	
1.6	-14	-0.061358	
1.6	-12	-0.1777008	
1.6	-11	-0.280946	
1.6	-10	-0.409652	
1.6	-9	-0.551432	
1.6	-8	-0.68362	
1.6	-7	-0.7766	
1.6	-6	-0.815864	
1.6	-5	-0.792636	
1.6	-4	-0.717972	
1.6	-3	-0.60728	
1.6	-2	-0.473708	
1.6	-1.5	-0.400492	
1.6	-1	-0.3232636	
1.6	-0.5	-0.2367536	
1.6	0	-0.1377128	

1.8	-24	-0.0003613476	
1.8	-22	-0.001064468	
1.8	-20	-0.003358516	
1.8	-18	-0.0100086	
1.8	-16	-0.02978528	
1.8	-14	-0.083026	
1.8	-12	-0.2088204	
1.8	-11	-0.3081212	
1.8	-10	-0.423352	
1.8	-9	-0.549248	
1.8	-8	-0.66056	
1.8	-7	-0.734528	
1.8	-6	-0.762032	
1.8	-5	-0.736692	
1.8	-4	-0.666996	
1.8	-3	-0.563408	
1.8	-2	-0.432084	
1.8	-1.5	-0.358256	
1.8	-1	-0.2760148	
1.8	-0.5	-0.18351	
1.8	0	-0.0770472	

2	-24	-0.000816088	
2	-22	-0.002186072	
2	-20	-0.00593404	
2	-18	-0.01596984	
2	-16	-0.0424192	
2	-14	-0.1053224	
2	-12	-0.2335264	
2	-11	-0.3276992	
2	-10	-0.433264	
2	-9	-0.5414	
2	-8	-0.634308	
2	-7	-0.692208	
2	-6	-0.710752	
2	-5	-0.6842	
2	-4	-0.615784	
2	-3	-0.515412	
2	-2	-0.3846248	
2	-1.5	-0.3083424	
2	-1	-0.2226064	
2	-0.5	-0.125066	
2	0	-0.01201488	

2.2	-24	-0.002114512	
2.2	-22	-0.00441704	
2.2	-20	-0.01001132	
2.2	-18	-0.02400056	
2.2	-16	-0.056012	
2.2	-14	-0.1265564	
2.2	-12	-0.2557396	
2.2	-11	-0.3427404	
2.2	-10	-0.438132	
2.2	-9	-0.53012	
2.2	-8	-0.607272	
2.2	-7	-0.652164	
2.2	-6	-0.663816	
2.2	-5	-0.633056	
2.2	-4	-0.56632	
2.2	-3	-0.46586	
2.2	-2	-0.3332516	
2.2	-1.5	-0.253944	
2.2	-1	-0.1629688	
2.2	-0.5	-0.0607936	
2.2	0	0.0562412	

2.4	-24	-0.003185148	
2.4	-22	-0.00659204	
2.4	-20	-0.01468696	
2.4	-18	-0.0325886	
2.4	-16	-0.0708768	
2.4	-14	-0.1469288	
2.4	-12	-0.2736132	
2.4	-11	-0.353928	
2.4	-10	-0.437432	
2.4	-9	-0.517008	
2.4	-8	-0.579088	
2.4	-7	-0.614076	
2.4	-6	-0.616568	
2.4	-5	-0.583344	
2.4	-4	-0.514784	
2.4	-3	-0.4144	
2.4	-2	-0.2778476	
2.4	-1.5	-0.1952696	
2.4	-1	-0.1011112	
2.4	-0.5	0.00461536	
2.4	0	0.1262208	

2.6	-24	-0.00474764	
2.6	-22	-0.00995844	
2.6	-20	-0.02048108	
2.6	-18	-0.0425388	
2.6	-16	-0.0858556	
2.6	-14	-0.1645372	
2.6	-12	-0.2870676	
2.6	-11	-0.3599112	
2.6	-10	-0.433456	
2.6	-9	-0.501556	
2.6	-8	-0.550664	
2.6	-7	-0.576648	
2.6	-6	-0.571844	
2.6	-5	-0.53352	
2.6	-4	-0.464184	
2.6	-3	-0.3604372	
2.6	-2	-0.2205372	
2.6	-1.5	-0.1345624	
2.6	-1	-0.03748808	
2.6	-0.5	0.0724772	
2.6	0	0.1979172	

2.8	-24	-0.00684508	
2.8	-22	-0.01347584	
2.8	-20	-0.02702328	
2.8	-18	-0.0530532	
2.8	-16	-0.1004152	
2.8	-14	-0.1813448	
2.8	-12	-0.296674	
2.8	-11	-0.3622916	
2.8	-10	-0.42662	
2.8	-9	-0.483372	
2.8	-8	-0.523016	
2.8	-7	-0.53974	
2.8	-6	-0.528372	
2.8	-5	-0.486228	
2.8	-4	-0.412572	
2.8	-3	-0.305644	
2.8	-2	-0.1609908	
2.8	-1.5	-0.072776	
2.8	-1	0.02684344	
2.8	-0.5	0.1405744	
2.8	0	0.2688028	

3	-24	-0.00940012	
3	-22	-0.01790696	
3	-20	-0.0341836	
3	-18	-0.063108	
3	-16	-0.1141052	
3	-14	-0.1941296	
3	-12	-0.3023736	
3	-11	-0.3618616	
3	-10	-0.417676	
3	-9	-0.46444	
3	-8	-0.49434	
3	-7	-0.502464	
3	-6	-0.485632	
3	-5	-0.439152	
3	-4	-0.3610224	
3	-3	-0.2493044	
3	-2	-0.0997612	
3	-1.5	-0.00898152	
3	-1	0.092618	
3	-0.5	0.2085644	
3	0	0.3385736	

3.2	-24	-0.01246088	
3.2	-22	-0.02301144	
3.2	-20	-0.04176	
3.2	-18	-0.0743364	
3.2	-16	-0.1270632	
3.2	-14	-0.2059588	
3.2	-12	-0.306636	
3.2	-11	-0.3583892	
3.2	-10	-0.406548	
3.2	-9	-0.444388	
3.2	-8	-0.466576	
3.2	-7	-0.466532	
3.2	-6	-0.442996	
3.2	-5	-0.3920124	
3.2	-4	-0.3093104	
3.2	-3	-0.1936696	
3.2	-2	-0.0391624	
3.2	-1.5	0.053684	
3.2	-1	0.1588724	
3.2	-0.5	0.2760308	
3.2	0	0.407468	

3.4	-24	-0.01616572	
3.4	-22	-0.02841256	
3.4	-20	-0.0494524	
3.4	-18	-0.0845132	
3.4	-16	-0.139034	
3.4	-14	-0.2153976	
3.4	-12	-0.3073264	
3.4	-11	-0.3532696	
3.4	-10	-0.3937616	
3.4	-9	-0.423716	
3.4	-8	-0.437808	
3.4	-7	-0.431356	
3.4	-6	-0.40164	
3.4	-5	-0.3448512	
3.4	-4	-0.2580412	
3.4	-3	-0.1377684	
3.4	-2	0.02174404	
3.4	-1.5	0.1147752	
3.4	-1	0.2219288	
3.4	-0.5	0.3428316	
3.4	0	0.475328	

3.6	-24	-0.0200756	
3.6	-22	-0.0342328	
3.6	-20	-0.0573356	
3.6	-18	-0.0941104	
3.6	-16	-0.1491004	
3.6	-14	-0.2224096	
3.6	-12	-0.3054752	
3.6	-11	-0.3455156	
3.6	-10	-0.378388	
3.6	-9	-0.400732	
3.6	-8	-0.407808	
3.6	-7	-0.3949852	
3.6	-6	-0.3593748	
3.6	-5	-0.2977344	
3.6	-4	-0.2059044	
3.6	-3	-0.0805612	
3.6	-2	0.0805004	
3.6	-1.5	0.1758756	
3.6	-1	0.2844524	
3.6	-0.5	0.404968	
3.6	0	0.537636	

3.8	-24	-0.02436752	
3.8	-22	-0.0401996	
3.8	-20	-0.0653748	
3.8	-18	-0.103556	
3.8	-16	-0.1579556	
3.8	-14	-0.2277256	
3.8	-12	-0.3021668	
3.8	-11	-0.3358264	
3.8	-10	-0.3625596	
3.8	-9	-0.3774164	
3.8	-8	-0.3783376	
3.8	-7	-0.3597972	
3.8	-6	-0.3173528	
3.8	-5	-0.251204	
3.8	-4	-0.1545576	
3.8	-3	-0.02586276	
3.8	-2	0.139414	
3.8	-1.5	0.2373604	
3.8	-1	0.346698	
3.8	-0.5	0.467724	
3.8	0	0.59978	

4	-24	-0.02899708	
4	-22	-0.0465432	
4	-20	-0.0729336	
4	-18	-0.1125184	
4	-16	-0.1654592	
4	-14	-0.2302724	
4	-12	-0.2969892	
4	-11	-0.3251864	
4	-10	-0.345256	
4	-9	-0.3544656	
4	-8	-0.3480452	
4	-7	-0.3231964	
4	-6	-0.2768684	
4	-5	-0.2044396	
4	-4	-0.103662	
4	-3	0.02864112	
4	-2	0.1959244	
4	-1.5	0.2956988	
4	-1	0.405292	
4	-0.5	0.52702	
4	0	0.659796	

4.2	-24	-0.0339142	
4.2	-22	-0.0526452	
4.2	-20	-0.0805432	
4.2	-18	-0.1200188	
4.2	-16	-0.1712836	
4.2	-14	-0.232154	
4.2	-12	-0.2897408	
4.2	-11	-0.312326	
4.2	-10	-0.3270876	
4.2	-9	-0.3300964	
4.2	-8	-0.3178308	
4.2	-7	-0.2870968	
4.2	-6	-0.2354844	
4.2	-5	-0.1584996	
4.2	-4	-0.054332	
4.2	-3	0.0822604	
4.2	-2	0.2537048	
4.2	-1.5	0.3538036	
4.2	-1	0.462416	
4.2	-0.5	0.582508	
4.2	0	0.7163	

4.4	-24	-0.0386386	
4.4	-22	-0.058828	
4.4	-20	-0.0876648	
4.4	-18	-0.1270684	
4.4	-16	-0.1758276	
4.4	-14	-0.2312716	
4.4	-12	-0.2811904	
4.4	-11	-0.2990116	
4.4	-10	-0.3079304	
4.4	-9	-0.305406	
4.4	-8	-0.287826	
4.4	-7	-0.2515832	
4.4	-6	-0.1947584	
4.4	-5	-0.1131264	
4.4	-4	-0.00440516	
4.4	-3	0.1341612	
4.4	-2	0.3072344	
4.4	-1.5	0.407308	
4.4	-1	0.51732	
4.4	-0.5	0.6399	
4.4	0	0.770448	

4.6	-24	-0.0434512	
4.6	-22	-0.0648144	
4.6	-20	-0.0939904	
4.6	-18	-0.1327284	
4.6	-16	-0.179694	
4.6	-14	-0.2295204	
4.6	-12	-0.271174	
4.6	-11	-0.2839084	
4.6	-10	-0.2882572	
4.6	-9	-0.2799124	
4.6	-8	-0.2567008	
4.6	-7	-0.2158984	
4.6	-6	-0.1541636	
4.6	-5	-0.0683252	
4.6	-4	0.0435068	
4.6	-3	0.1855564	
4.6	-2	0.3601448	
4.6	-1.5	0.461396	
4.6	-1	0.5718	
4.6	-0.5	0.691788	
4.6	0	0.822152	

4.8	-24	-0.0486024	
4.8	-22	-0.0705208	
4.8	-20	-0.1001968	
4.8	-18	-0.1376352	
4.8	-16	-0.181768	
4.8	-14	-0.2266412	
4.8	-12	-0.260544	
4.8	-11	-0.2684692	
4.8	-10	-0.2674408	
4.8	-9	-0.2543296	
4.8	-8	-0.2261832	
4.8	-7	-0.1803348	
4.8	-6	-0.1138816	
4.8	-5	-0.02508656	
4.8	-4	0.0905528	
4.8	-3	0.2350496	
4.8	-2	0.411128	
4.8	-1.5	0.513308	
4.8	-1	0.622136	
4.8	-0.5	0.741848	
4.8	0	0.870348	

5	-24	-0.053416	
5	-22	-0.0759368	
5	-20	-0.1053656	
5	-18	-0.1415084	
5	-16	-0.1825884	
5	-14	-0.2210656	
5	-12	-0.2476748	
5	-11	-0.2517832	
5	-10	-0.2459468	
5	-9	-0.2278568	
5	-8	-0.1950828	
5	-7	-0.1444456	
5	-6	-0.0736452	
5	-5	0.01849708	
5	-4	0.1366364	
5	-3	0.2830776	
5	-2	0.461072	
5	-1.5	0.561996	
5	-1	0.671284	
5	-0.5	0.791236	
5	0	0.91884	

5.2	-24	-0.0582864	
5.2	-22	-0.0810004	
5.2	-20	-0.1099424	
5.2	-18	-0.1448856	
5.2	-16	-0.1825552	
5.2	-14	-0.2157416	
5.2	-12	-0.2345176	
5.2	-11	-0.2335884	
5.2	-10	-0.2237624	
5.2	-9	-0.2015876	
5.2	-8	-0.1638092	
5.2	-7	-0.1092256	
5.2	-6	-0.03534296	
5.2	-5	0.0610524	
5.2	-4	0.1822824	
5.2	-3	0.3300664	
5.2	-2	0.507708	
5.2	-1.5	0.6099	
5.2	-1	0.720124	
5.2	-0.5	0.836972	
5.2	0	0.963888	

5.4	-24	-0.062488	
5.4	-22	-0.0854996	
5.4	-20	-0.1138872	
5.4	-18	-0.146486	
5.4	-16	-0.1809776	
5.4	-14	-0.2085656	
5.4	-12	-0.2205348	
5.4	-11	-0.2161836	
5.4	-10	-0.201458	
5.4	-9	-0.1743124	
5.4	-8	-0.1326788	
5.4	-7	-0.0742532	
5.4	-6	0.00366294	
5.4	-5	0.1026132	
5.4	-4	0.2260732	
5.4	-3	0.3750504	
5.4	-2	0.553892	
5.4	-1.5	0.654696	
5.4	-1	0.76334	
5.4	-0.5	0.8801	
5.4	0	1.004792	

5.6	-24	-0.0669044	
5.6	-22	-0.0895648	
5.6	-20	-0.11711	
5.6	-18	-0.147544	
5.6	-16	-0.178354	
5.6	-14	-0.2004956	
5.6	-12	-0.2058824	
5.6	-11	-0.1973188	
5.6	-10	-0.1785436	
5.6	-9	-0.1470868	
5.6	-8	-0.101592	
5.6	-7	-0.03952204	
5.6	-6	0.0420876	
5.6	-5	0.1440972	
5.6	-4	0.268932	
5.6	-3	0.420412	
5.6	-2	0.599596	
5.6	-1.5	0.70036	
5.6	-1	0.8082	
5.6	-0.5	0.92316	
5.6	0	1.047212	

5.8	-24	-0.070876	
5.8	-22	-0.093258	
5.8	-20	-0.1194788	
5.8	-18	-0.147914	
5.8	-16	-0.1745484	
5.8	-14	-0.1916784	
5.8	-12	-0.1898192	
5.8	-11	-0.1775396	
5.8	-10	-0.1550856	
5.8	-9	-0.119936	
5.8	-8	-0.0710048	
5.8	-7	-0.00510348	
5.8	-6	0.0790436	
5.8	-5	0.1844236	
5.8	-4	0.3119836	
5.8	-3	0.464296	
5.8	-2	0.64288	
5.8	-1.5	0.744544	
5.8	-1	0.849524	
5.8	-0.5	0.965564	
5.8	0	1.087296	

6	-24	-0.07438	
6	-22	-0.0964516	
6	-20	-0.1212784	
6	-18	-0.1472212	
6	-16	-0.169676	
6	-14	-0.1817664	
6	-12	-0.1735408	
6	-11	-0.1570976	
6	-10	-0.131184	
6	-9	-0.0925132	
6	-8	-0.0400288	
6	-7	0.02878056	
6	-6	0.11549	
6	-5	0.2231888	
6	-4	0.35278	
6	-3	0.504916	
6	-2	0.685044	
6	-1.5	0.784684	
6	-1	0.890336	
6	-0.5	1.003712	
6	0	1.124628	

6.2	-24	-0.077638	
6.2	-22	-0.098892	
6.2	-20	-0.12228	
6.2	-18	-0.1458056	
6.2	-16	-0.1643992	
6.2	-14	-0.1711664	
6.2	-12	-0.1565252	
6.2	-11	-0.1369624	
6.2	-10	-0.1072956	
6.2	-9	-0.0651244	
6.2	-8	-0.00958772	
6.2	-7	0.0626664	
6.2	-6	0.1520144	
6.2	-5	0.2612808	
6.2	-4	0.3920256	
6.2	-3	0.546336	
6.2	-2	0.723732	
6.2	-1.5	0.82384	
6.2	-1	0.930036	
6.2	-0.5	1.042068	
6.2	0	1.162124	

6.4	-24	-0.0802532	
6.4	-22	-0.1009344	
6.4	-20	-0.1228484	
6.4	-18	-0.1430744	
6.4	-16	-0.1582856	
6.4	-14	-0.1596088	
6.4	-12	-0.1390008	
6.4	-11	-0.1159876	
6.4	-10	-0.0830516	
6.4	-9	-0.03795632	
6.4	-8	0.0213268	
6.4	-7	0.0958456	
6.4	-6	0.1872452	
6.4	-5	0.2987452	
6.4	-4	0.430712	
6.4	-3	0.58418	
6.4	-2	0.762652	
6.4	-1.5	0.861424	
6.4	-1	0.965844	
6.4	-0.5	1.076372	
6.4	0	1.195128	

6.6	-24	-0.0829084	
6.6	-22	-0.102546	
6.6	-20	-0.1223648	
6.6	-18	-0.14022	
6.6	-16	-0.151042	
6.6	-14	-0.1474188	
6.6	-12	-0.1206248	
6.6	-11	-0.0949436	
6.6	-10	-0.0586888	
6.6	-9	-0.01054696	
6.6	-8	0.0513592	
6.6	-7	0.1282204	
6.6	-6	0.2225172	
6.6	-5	0.334556	
6.6	-4	0.467904	
6.6	-3	0.621868	
6.6	-2	0.79908	
6.6	-1.5	0.896856	
6.6	-1	1.00026	
6.6	-0.5	1.110572	
6.6	0	1.227512	

6.8	-24	-0.0848964	
6.8	-22	-0.1033804	
6.8	-20	-0.1213472	
6.8	-18	-0.1364272	
6.8	-16	-0.1432372	
6.8	-14	-0.1345976	
6.8	-12	-0.10223	
6.8	-11	-0.0733532	
6.8	-10	-0.03441956	
6.8	-9	0.01694472	
6.8	-8	0.0808556	
6.8	-7	0.1604212	
6.8	-6	0.2568088	
6.8	-5	0.3708604	
6.8	-4	0.50408	
6.8	-3	0.659776	
6.8	-2	0.834748	
6.8	-1.5	0.932028	
6.8	-1	1.03492	
6.8	-0.5	1.143156	
6.8	0	1.258304	

7	-24	-0.0864496	
7	-22	-0.1037496	
7	-20	-0.1196008	
7	-18	-0.1319964	
7	-16	-0.134468	
7	-14	-0.1213852	
7	-12	-0.0833456	
7	-11	-0.0516792	
7	-10	-0.00975368	
7	-9	0.0436172	
7	-8	0.110428	
7	-7	0.1920696	
7	-6	0.2904136	
7	-5	0.405596	
7	-4	0.538824	
7	-3	0.69456	
7	-2	0.87106	
7	-1.5	0.966316	
7	-1	1.067056	
7	-0.5	1.173924	
7	0	1.28694	

7.2	-24	-0.0878916	
7.2	-22	-0.1035024	
7.2	-20	-0.1176904	
7.2	-18	-0.1266416	
7.2	-16	-0.12505	
7.2	-14	-0.1072644	
7.2	-12	-0.0643184	
7.2	-11	-0.029969	
7.2	-10	0.0146738	
7.2	-9	0.0706696	
7.2	-8	0.1399228	
7.2	-7	0.2229996	
7.2	-6	0.322744	
7.2	-5	0.439144	
7.2	-4	0.574464	
7.2	-3	0.727676	
7.2	-2	0.903876	
7.2	-1.5	0.998836	
7.2	-1	1.098944	
7.2	-0.5	1.204916	
7.2	0	1.316168	

7.4	-24	-0.0886888	
7.4	-22	-0.1026236	
7.4	-20	-0.114742	
7.4	-18	-0.1207176	
7.4	-16	-0.1151784	
7.4	-14	-0.093052	
7.4	-12	-0.0448684	
7.4	-11	-0.00805516	
7.4	-10	0.03884112	
7.4	-9	0.097632	
7.4	-8	0.1688768	
7.4	-7	0.2542552	
7.4	-6	0.3548392	
7.4	-5	0.472848	
7.4	-4	0.60752	
7.4	-3	0.761888	
7.4	-2	0.93446	
7.4	-1.5	1.028768	
7.4	-1	1.128708	
7.4	-0.5	1.233524	
7.4	0	1.343808	

7.6	-24	-0.0891108	
7.6	-22	-0.1014544	
7.6	-20	-0.1112488	
7.6	-18	-0.1139744	
7.6	-16	-0.1050372	
7.6	-14	-0.0781396	
7.6	-12	-0.02516476	
7.6	-11	0.01414184	
7.6	-10	0.0632424	
7.6	-9	0.1239828	
7.6	-8	0.197304	
7.6	-7	0.2836736	
7.6	-6	0.3864588	
7.6	-5	0.503968	
7.6	-4	0.640132	
7.6	-3	0.793092	
7.6	-2	0.966228	
7.6	-1.5	1.059636	
7.6	-1	1.15854	
7.6	-0.5	1.261044	
7.6	0	1.368796	

7.8	-24	-0.0889252	
7.8	-22	-0.0997816	
7.8	-20	-0.1072044	
7.8	-18	-0.1069512	
7.8	-16	-0.0940552	
7.8	-14	-0.063064	
7.8	-12	-0.00541136	
7.8	-11	0.03639116	
7.8	-10	0.0875352	
7.8	-9	0.1500924	
7.8	-8	0.2253568	
7.8	-7	0.3137944	
7.8	-6	0.416924	
7.8	-5	0.535824	
7.8	-4	0.671476	
7.8	-3	0.824064	
7.8	-2	0.995432	
7.8	-1.5	1.0869	
7.8	-1	1.184744	
7.8	-0.5	1.287276	
7.8	0	1.394052	

8	-24	-0.0880552	
8	-22	-0.0976252	
8	-20	-0.1024816	
8	-18	-0.099268	
8	-16	-0.0826888	
8	-14	-0.0474092	
8	-12	0.01441332	
8	-11	0.0581884	
8	-10	0.111548	
8	-9	0.1762252	
8	-8	0.2525624	
8	-7	0.342752	
8	-6	0.446872	
8	-5	0.566244	
8	-4	0.702424	
8	-3	0.854772	
8	-2	1.024164	
8	-1.5	1.115392	
8	-1	1.211896	
8	-0.5	1.313128	
8	0	1.418632	

8.2	-24	-0.0871992	
8.2	-22	-0.0947636	
8.2	-20	-0.0971504	
8.2	-18	-0.0909616	
8.2	-16	-0.0707116	
8.2	-14	-0.03172924	
8.2	-12	0.03437384	
8.2	-11	0.0804508	
8.2	-10	0.1357212	
8.2	-9	0.2018672	
8.2	-8	0.2803756	
8.2	-7	0.3720304	
8.2	-6	0.476148	
8.2	-5	0.59694	
8.2	-4	0.731212	
8.2	-3	0.88376	
8.2	-2	1.053128	
8.2	-1.5	1.1439	
8.2	-1	1.239056	
8.2	-0.5	1.338736	
8.2	0	1.443172	

8.4	-24	-0.0857088	
8.4	-22	-0.0913608	
8.4	-20	-0.0915396	
8.4	-18	-0.0823092	
8.4	-16	-0.0587672	
8.4	-14	-0.01557632	
8.4	-12	0.0546052	
8.4	-11	0.1022804	
8.4	-10	0.1595412	
8.4	-9	0.227852	
8.4	-8	0.3072896	
8.4	-7	0.3996192	
8.4	-6	0.505432	
8.4	-5	0.624772	
8.4	-4	0.76102	
8.4	-3	0.911644	
8.4	-2	1.078976	
8.4	-1.5	1.169	
8.4	-1	1.263608	
8.4	-0.5	1.362076	
8.4	0	1.465336	

8.6	-24	-0.0837328	
8.6	-22	-0.0877476	
8.6	-20	-0.0855036	
8.6	-18	-0.0734284	
8.6	-16	-0.0462392	
8.6	-14	0.000652356	
8.6	-12	0.074616	
8.6	-11	0.1242956	
8.6	-10	0.1832036	
8.6	-9	0.252672	
8.6	-8	0.3342148	
8.6	-7	0.426884	
8.6	-6	0.534672	
8.6	-5	0.6538	
8.6	-4	0.788248	
8.6	-3	0.93954	
8.6	-2	1.105716	
8.6	-1.5	1.19416	
8.6	-1	1.287228	
8.6	-0.5	1.383912	
8.6	0	1.484736	

8.8	-24	-0.0813952	
8.8	-22	-0.0836468	
8.8	-20	-0.0790608	
8.8	-18	-0.0638852	
8.8	-16	-0.0331566	
8.8	-14	0.01714892	
8.8	-12	0.0946904	
8.8	-11	0.1463468	
8.8	-10	0.2066464	
8.8	-9	0.2773128	
8.8	-8	0.3599156	
8.8	-7	0.454348	
8.8	-6	0.561476	
8.8	-5	0.68218	
8.8	-4	0.816364	
8.8	-3	0.965864	
8.8	-2	1.13074	
8.8	-1.5	1.218548	
8.8	-1	1.31092	
8.8	-0.5	1.407248	
8.8	0	1.507244	

9	-24	-0.0787336	
9	-22	-0.0789332	
9	-20	-0.0721048	
9	-18	-0.0539508	
9	-16	-0.02015468	
9	-14	0.03374664	
9	-12	0.1149532	
9	-11	0.168162	
9	-10	0.2299972	
9	-9	0.301914	
9	-8	0.3860168	
9	-7	0.480952	
9	-6	0.587248	
9	-5	0.709208	
9	-4	0.843264	
9	-3	0.99094	
9	-2	1.154188	
9	-1.5	1.241488	
9	-1	1.33244	
9	-0.5	1.427204	
9	0	1.52532	

9.2	-24	-0.0756068	
9.2	-22	-0.073852	
9.2	-20	-0.0646576	
9.2	-18	-0.0434972	
9.2	-16	-0.00672884	
9.2	-14	0.050598	
9.2	-12	0.1351148	
9.2	-11	0.1895604	
9.2	-10	0.25304	
9.2	-9	0.3265424	
9.2	-8	0.41056	
9.2	-7	0.506732	
9.2	-6	0.614448	
9.2	-5	0.73566	
9.2	-4	0.8692	
9.2	-3	1.017136	
9.2	-2	1.178524	
9.2	-1.5	1.264456	
9.2	-1	1.354388	
9.2	-0.5	1.44692	
9.2	0	1.543996	

9.4	-24	-0.072162	
9.4	-22	-0.0684816	
9.4	-20	-0.0566756	
9.4	-18	-0.03306252	
9.4	-16	0.0068934	
9.4	-14	0.0675788	
9.4	-12	0.1551576	
9.4	-11	0.2108148	
9.4	-10	0.2761032	
9.4	-9	0.3503064	
9.4	-8	0.435268	
9.4	-7	0.531876	
9.4	-6	0.639728	
9.4	-5	0.760888	
9.4	-4	0.894308	
9.4	-3	1.041144	
9.4	-2	1.20096	
9.4	-1.5	1.286948	
9.4	-1	1.375588	
9.4	-0.5	1.467492	
9.4	0	1.563608	

9.6	-24	-0.0685576	
9.6	-22	-0.0627852	
9.6	-20	-0.0486536	
9.6	-18	-0.02221376	
9.6	-16	0.02060896	
9.6	-14	0.0844664	
9.6	-12	0.1752456	
9.6	-11	0.2322096	
9.6	-10	0.2987	
9.6	-9	0.373938	
9.6	-8	0.459732	
9.6	-7	0.5565	
9.6	-6	0.664972	
9.6	-5	0.786016	
9.6	-4	0.91828	
9.6	-3	1.064428	
9.6	-2	1.22316	
9.6	-1.5	1.308372	
9.6	-1	1.395992	
9.6	-0.5	1.487556	
9.6	0	1.581832	

9.8	-24	-0.0643676	
9.8	-22	-0.0565896	
9.8	-20	-0.0400468	
9.8	-18	-0.01100248	
9.8	-16	0.03474408	
9.8	-14	0.1014732	
9.8	-12	0.1950952	
9.8	-11	0.2533768	
9.8	-10	0.320608	
9.8	-9	0.3971488	
9.8	-8	0.48352	
9.8	-7	0.580876	
9.8	-6	0.689988	
9.8	-5	0.8101	
9.8	-4	0.942692	
9.8	-3	1.087804	
9.8	-2	1.24468	
9.8	-1.5	1.328412	
9.8	-1	1.415788	
9.8	-0.5	1.505388	
9.8	0	1.598532	

10	-24	-0.0597732	
10	-22	-0.050208	
10	-20	-0.03113132	
10	-18	0.00039413	
10	-16	0.049076	
10	-14	0.1187892	
10	-12	0.214936	
10	-11	0.27456	
10	-10	0.342634	
10	-9	0.41996	
10	-8	0.507232	
10	-7	0.604884	
10	-6	0.713516	
10	-5	0.833668	
10	-4	0.965788	
10	-3	1.110164	
10	-2	1.266564	
10	-1.5	1.34936	
10	-1	1.43502	
10	-0.5	1.523472	
10	0	1.615188	

10.2	-24	-0.054866	
10.2	-22	-0.0433784	
10.2	-20	-0.02197872	
10.2	-18	0.01208016	
10.2	-16	0.06339	
10.2	-14	0.135888	
10.2	-12	0.2343772	
10.2	-11	0.2948552	
10.2	-10	0.3640464	
10.2	-9	0.44268	
10.2	-8	0.529948	
10.2	-7	0.627904	
10.2	-6	0.737144	
10.2	-5	0.856576	
10.2	-4	0.987968	
10.2	-3	1.130684	
10.2	-2	1.285388	
10.2	-1.5	1.367004	
10.2	-1	1.451828	
10.2	-0.5	1.54006	
10.2	0	1.630584	

10.4	-24	-0.0496584	
10.4	-22	-0.03624944	
10.4	-20	-0.012618	
10.4	-18	0.02403064	
10.4	-16	0.0779972	
10.4	-14	0.1529504	
10.4	-12	0.2541948	
10.4	-11	0.3157412	
10.4	-10	0.3858132	
10.4	-9	0.464972	
10.4	-8	0.552812	
10.4	-7	0.651368	
10.4	-6	0.760204	
10.4	-5	0.879508	
10.4	-4	1.010048	
10.4	-3	1.151584	
10.4	-2	1.305444	
10.4	-1.5	1.386604	
10.4	-1	1.470404	
10.4	-0.5	1.556924	
10.4	0	1.646144	

10.6	-24	-0.0442392	
10.6	-22	-0.02874012	
10.6	-20	-0.002824556	
10.6	-18	0.03611792	
10.6	-16	0.0927824	
10.6	-14	0.1701396	
10.6	-12	0.2734224	
10.6	-11	0.3360996	
10.6	-10	0.406804	
10.6	-9	0.486424	
10.6	-8	0.575336	
10.6	-7	0.673724	
10.6	-6	0.782288	
10.6	-5	0.901576	
10.6	-4	1.0312	
10.6	-3	1.171884	
10.6	-2	1.323504	
10.6	-1.5	1.403248	
10.6	-1	1.48606	
10.6	-0.5	1.572232	
10.6	0	1.660408	

10.8	-24	-0.03852224	
10.8	-22	-0.02102596	
10.8	-20	0.00692984	
10.8	-18	0.04848	
10.8	-16	0.1073256	
10.8	-14	0.18706	
10.8	-12	0.2924028	
10.8	-11	0.3562748	
10.8	-10	0.427752	
10.8	-9	0.507664	
10.8	-8	0.597556	
10.8	-7	0.695792	
10.8	-6	0.804456	
10.8	-5	0.92324	
10.8	-4	1.051812	
10.8	-3	1.191428	
10.8	-2	1.341392	
10.8	-1.5	1.4207	
10.8	-1	1.503264	
10.8	-0.5	1.587892	
10.8	0	1.675464	

11	-24	-0.03241068	
11	-22	-0.01297228	
11	-20	0.01720356	
11	-18	0.0610064	
11	-16	0.1221596	
11	-14	0.2042716	
11	-12	0.3115624	
11	-11	0.37639	
11	-10	0.448276	
11	-9	0.528756	
11	-8	0.618668	
11	-7	0.7176	
11	-6	0.825336	
11	-5	0.944084	
11	-4	1.072716	
11	-3	1.210968	
11	-2	1.360164	
11	-1.5	1.43824	
11	-1	1.519012	
11	-0.5	1.60252	
11	0	1.688596	

11.2	-24	-0.02608204	
11.2	-22	-0.00474572	
11.2	-20	0.02742244	
11.2	-18	0.0735036	
11.2	-16	0.1371268	
11.2	-14	0.2212648	
11.2	-12	0.3302656	
11.2	-11	0.395956	
11.2	-10	0.468732	
11.2	-9	0.549884	
11.2	-8	0.639596	
11.2	-7	0.738724	
11.2	-6	0.846296	
11.2	-5	0.964096	
11.2	-4	1.091804	
11.2	-3	1.230292	
11.2	-2	1.378028	
11.2	-1.5	1.455652	
11.2	-1	1.535816	
11.2	-0.5	1.61846	
11.2	0	1.70324	

11.4	-24	-0.01948876	
11.4	-22	0.003735784	
11.4	-20	0.0379234	
11.4	-18	0.0860912	
11.4	-16	0.1519676	
11.4	-14	0.2383124	
11.4	-12	0.3493008	
11.4	-11	0.415452	
11.4	-10	0.488716	
11.4	-9	0.570144	
11.4	-8	0.66056	
11.4	-7	0.75944	
11.4	-6	0.867308	
11.4	-5	0.984184	
11.4	-4	1.111224	
11.4	-3	1.247524	
11.4	-2	1.394028	
11.4	-1.5	1.47068	
11.4	-1	1.549672	
11.4	-0.5	1.631516	
11.4	0	1.715408	

11.6	-24	-0.012583	
11.6	-22	0.01246868	
11.6	-20	0.0486172	
11.6	-18	0.0990332	
11.6	-16	0.1669532	
11.6	-14	0.2553868	
11.6	-12	0.3679804	
11.6	-11	0.434548	
11.6	-10	0.508868	
11.6	-9	0.59038	
11.6	-8	0.680708	
11.6	-7	0.77968	
11.6	-6	0.887216	
11.6	-5	1.003612	
11.6	-4	1.129648	
11.6	-3	1.264524	
11.6	-2	1.4096	
11.6	-1.5	1.485936	
11.6	-1	1.564264	
11.6	-0.5	1.644848	
11.6	0	1.72772	

11.8	-24	-0.0054218	
11.8	-22	0.02127464	
11.8	-20	0.0595852	
11.8	-18	0.1118532	
11.8	-16	0.1819268	
11.8	-14	0.2721096	
11.8	-12	0.3861728	
11.8	-11	0.453736	
11.8	-10	0.528152	
11.8	-9	0.61016	
11.8	-8	0.700652	
11.8	-7	0.7988	
11.8	-6	0.906184	
11.8	-5	1.023036	
11.8	-4	1.148004	
11.8	-3	1.282236	
11.8	-2	1.425668	
11.8	-1.5	1.500652	
11.8	-1	1.577764	
11.8	-0.5	1.657876	
11.8	0	1.739828	

12	-24	0.001886792	
12	-22	0.03038212	
12	-20	0.0706764	
12	-18	0.1249612	
12	-16	0.1968104	
12	-14	0.2888204	
12	-12	0.404524	
12	-11	0.47194	
12	-10	0.547356	
12	-9	0.629688	
12	-8	0.71988	
12	-7	0.818408	
12	-6	0.925436	
12	-5	1.041204	
12	-4	1.165728	
12	-3	1.29922	
12	-2	1.441592	
12	-1.5	1.516552	
12	-1	1.592656	
12	-0.5	1.671696	
12	0	1.752856	

12.4	-24	0.01720588	
12.4	-22	0.04908	
12.4	-20	0.0930688	
12.4	-18	0.1510156	
12.4	-16	0.2264284	
12.4	-14	0.3219804	
12.4	-12	0.440628	
12.4	-11	0.509324	
12.4	-10	0.584888	
12.4	-9	0.668128	
12.4	-8	0.758532	
12.4	-7	0.856876	
12.4	-6	0.963416	
12.4	-5	1.077352	
12.4	-4	1.199884	
12.4	-3	1.331216	
12.4	-2	1.47066	
12.4	-1.5	1.543828	
12.4	-1	1.618632	
12.4	-0.5	1.695836	
12.4	0	1.774724	

12.8	-24	0.033252	
12.8	-22	0.0685208	
12.8	-20	0.1159948	
12.8	-18	0.1774492	
12.8	-16	0.256308	
12.8	-14	0.3544416	
12.8	-12	0.475644	
12.8	-11	0.5454	
12.8	-10	0.621572	
12.8	-9	0.704384	
12.8	-8	0.795216	
12.8	-7	0.892828	
12.8	-6	0.998164	
12.8	-5	1.112052	
12.8	-4	1.233048	
12.8	-3	1.361888	
12.8	-2	1.49802	
12.8	-1.5	1.56992	
12.8	-1	1.643124	
12.8	-0.5	1.718548	
12.8	0	1.795472	

13.2	-24	0.0498544	
13.2	-22	0.0884384	
13.2	-20	0.1389704	
13.2	-18	0.2041172	
13.2	-16	0.2856752	
13.2	-14	0.38685	
13.2	-12	0.510224	
13.2	-11	0.580192	
13.2	-10	0.657276	
13.2	-9	0.74064	
13.2	-8	0.83034	
13.2	-7	0.928348	
13.2	-6	1.03232	
13.2	-5	1.144572	
13.2	-4	1.264524	
13.2	-3	1.39162	
13.2	-2	1.526148	
13.2	-1.5	1.59638	
13.2	-1	1.668328	
13.2	-0.5	1.742004	
13.2	0	1.817848	

13.6	-24	0.0671344	
13.6	-22	0.1087408	
13.6	-20	0.1625568	
13.6	-18	0.2304632	
13.6	-16	0.3150336	
13.6	-14	0.418404	
13.6	-12	0.543776	
13.6	-11	0.614484	
13.6	-10	0.691512	
13.6	-9	0.774768	
13.6	-8	0.864844	
13.6	-7	0.96114	
13.6	-6	1.065368	
13.6	-5	1.176524	
13.6	-4	1.293396	
13.6	-3	1.418404	
13.6	-2	1.550644	
13.6	-1.5	1.619064	
13.6	-1	1.689976	
13.6	-0.5	1.761952	
13.6	0	1.836192	

14	-24	0.0849724	
14	-22	0.1295416	
14	-20	0.1862044	
14	-18	0.2568512	
14	-16	0.3437832	
14	-14	0.449404	
14	-12	0.576248	
14	-11	0.648092	
14	-10	0.725504	
14	-9	0.808448	
14	-8	0.898292	
14	-7	0.994116	
14	-6	1.096664	
14	-5	1.206064	
14	-4	1.321324	
14	-3	1.445356	
14	-2	1.574944	
14	-1.5	1.64232	
14	-1	1.711344	
14	-0.5	1.781856	
14	0	1.853984	

14.4	-24	0.1031964	
14.4	-22	0.1505876	
14.4	-20	0.2097184	
14.4	-18	0.2831764	
14.4	-16	0.37256	
14.4	-14	0.480168	
14.4	-12	0.607648	
14.4	-11	0.680108	
14.4	-10	0.757492	
14.4	-9	0.8409	
14.4	-8	0.929904	
14.4	-7	1.025496	
14.4	-6	1.126992	
14.4	-5	1.235456	
14.4	-4	1.349152	
14.4	-3	1.469988	
14.4	-2	1.597432	
14.4	-1.5	1.663504	
14.4	-1	1.73086	
14.4	-0.5	1.799772	
14.4	0	1.870476	

14.8	-24	0.1218704	
14.8	-22	0.1717416	
14.8	-20	0.2334916	
14.8	-18	0.3091444	
14.8	-16	0.400968	
14.8	-14	0.510116	
14.8	-12	0.638716	
14.8	-11	0.711152	
14.8	-10	0.788768	
14.8	-9	0.872064	
14.8	-8	0.960556	
14.8	-7	1.055448	
14.8	-6	1.156204	
14.8	-5	1.262988	
14.8	-4	1.37594	
14.8	-3	1.49518	
14.8	-2	1.619908	
14.8	-1.5	1.684524	
14.8	-1	1.751076	
14.8	-0.5	1.818584	
14.8	0	1.88786	

15.2	-24	0.1409228	
15.2	-22	0.193264	
15.2	-20	0.2573748	
15.2	-18	0.3352232	
15.2	-16	0.428732	
15.2	-14	0.539584	
15.2	-12	0.669252	
15.2	-11	0.741332	
15.2	-10	0.819092	
15.2	-9	0.9025	
15.2	-8	0.99062	
15.2	-7	1.084448	
15.2	-6	1.184168	
15.2	-5	1.289316	
15.2	-4	1.40054	
15.2	-3	1.51804	
15.2	-2	1.641228	
15.2	-1.5	1.704908	
15.2	-1	1.769764	
15.2	-0.5	1.836328	
15.2	0	1.904068	

15.6	-24	0.1601108	
15.6	-22	0.2147156	
15.6	-20	0.2810968	
15.6	-18	0.3611456	
15.6	-16	0.45632	
15.6	-14	0.568016	
15.6	-12	0.69854	
15.6	-11	0.77092	
15.6	-10	0.848088	
15.6	-9	0.930912	
15.6	-8	1.019052	
15.6	-7	1.11308	
15.6	-6	1.211328	
15.6	-5	1.315308	
15.6	-4	1.425024	
15.6	-3	1.540936	
15.6	-2	1.6612	
15.6	-1.5	1.723436	
15.6	-1	1.786768	
15.6	-0.5	1.851868	
15.6	0	1.918496	

16	-24	0.1795168	
16	-22	0.2363036	
16	-20	0.305052	
16	-18	0.38697	
16	-16	0.483536	
16	-14	0.596372	
16	-12	0.727216	
16	-11	0.79936	
16	-10	0.876696	
16	-9	0.958848	
16	-8	1.046096	
16	-7	1.139016	
16	-6	1.236712	
16	-5	1.340392	
16	-4	1.448432	
16	-3	1.561648	
16	-2	1.680292	
16	-1.5	1.741412	
16	-1	1.803844	
16	-0.5	1.8677	
16	0	1.932752	

16.8	-24	0.218814	
16.8	-22	0.2795796	
16.8	-20	0.3522756	
16.8	-18	0.437236	
16.8	-16	0.536616	
16.8	-14	0.651516	
16.8	-12	0.782912	
16.8	-11	0.854688	
16.8	-10	0.931536	
16.8	-9	1.01288	
16.8	-8	1.098852	
16.8	-7	1.189428	
16.8	-6	1.284388	
16.8	-5	1.3849	
16.8	-4	1.490308	
16.8	-3	1.600048	
16.8	-2	1.715116	
16.8	-1.5	1.774372	
16.8	-1	1.834264	
16.8	-0.5	1.89602	
16.8	0	1.958348	

17.6	-24	0.2583076	
17.6	-22	0.3227224	
17.6	-20	0.3983784	
17.6	-18	0.486032	
17.6	-16	0.587568	
17.6	-14	0.703364	
17.6	-12	0.834836	
17.6	-11	0.906544	
17.6	-10	0.982636	
17.6	-9	1.06312	
17.6	-8	1.147852	
17.6	-7	1.236964	
17.6	-6	1.330296	
17.6	-5	1.427964	
17.6	-4	1.530364	
17.6	-3	1.637184	
17.6	-2	1.7481	
17.6	-1.5	1.804684	
17.6	-1	1.86324	
17.6	-0.5	1.922028	
17.6	0	1.98226	

18.4	-24	0.298208	
18.4	-22	0.3655152	
18.4	-20	0.443628	
18.4	-18	0.53396	
18.4	-16	0.636732	
18.4	-14	0.75344	
18.4	-12	0.884548	
18.4	-11	0.956084	
18.4	-10	1.030944	
18.4	-9	1.109924	
18.4	-8	1.192644	
18.4	-7	1.28014	
18.4	-6	1.371736	
18.4	-5	1.467468	
18.4	-4	1.566672	
18.4	-3	1.6704	
18.4	-2	1.778236	
18.4	-1.5	1.83354	
18.4	-1	1.889596	
18.4	-0.5	1.946904	
18.4	0	2.004916	

19.2	-24	0.3376212	
19.2	-22	0.407756	
19.2	-20	0.488236	
19.2	-18	0.580036	
19.2	-16	0.684316	
19.2	-14	0.80118	
19.2	-12	0.932012	
19.2	-11	1.002704	
19.2	-10	1.07696	
19.2	-9	1.155208	
19.2	-8	1.236836	
19.2	-7	1.322076	
19.2	-6	1.410612	
19.2	-5	1.503188	
19.2	-4	1.60006	
19.2	-3	1.70006	
19.2	-2	1.803964	
19.2	-1.5	1.85744	
19.2	-1	1.911696	
19.2	-0.5	1.967004	
19.2	0	2.022956	

20	-24	0.3768532	
20	-22	0.44912	
20	-20	0.531712	
20	-18	0.624648	
20	-16	0.7297	
20	-14	0.846772	
20	-12	0.976768	
20	-11	1.04672	
20	-10	1.120296	
20	-9	1.196804	
20	-8	1.27716	
20	-7	1.360628	
20	-6	1.447896	
20	-5	1.539048	
20	-4	1.632768	
20	-3	1.73064	
20	-2	1.831188	
20	-1.5	1.882984	
20	-1	1.935512	
20	-0.5	1.988948	
20	0	2.043224	

20.8	-24	0.415632	
20.8	-22	0.489788	
20.8	-20	0.573856	
20.8	-18	0.66802	
20.8	-16	0.773432	
20.8	-14	0.890504	
20.8	-12	1.019412	
20.8	-11	1.088388	
20.8	-10	1.161032	
20.8	-9	1.236472	
20.8	-8	1.315392	
20.8	-7	1.39724	
20.8	-6	1.482748	
20.8	-5	1.570532	
20.8	-4	1.661932	
20.8	-3	1.75664	
20.8	-2	1.8548	
20.8	-1.5	1.905184	
20.8	-1	1.955984	
20.8	-0.5	2.007604	
20.8	0	2.060144	

21.6	-24	0.453604	
21.6	-22	0.529768	
21.6	-20	0.614772	
21.6	-18	0.709876	
21.6	-16	0.815536	
21.6	-14	0.932032	
21.6	-12	1.05994	
21.6	-11	1.128256	
21.6	-10	1.2	
21.6	-9	1.274156	
21.6	-8	1.351192	
21.6	-7	1.431764	
21.6	-6	1.51496	
21.6	-5	1.601168	
21.6	-4	1.690392	
21.6	-3	1.782808	
21.6	-2	1.877472	
21.6	-1.5	1.92616	
21.6	-1	1.975144	
21.6	-0.5	2.025552	
21.6	0	2.076484	

22.4	-24	0.491232	
22.4	-22	0.568548	
22.4	-20	0.654816	
22.4	-18	0.750164	
22.4	-16	0.85584	
22.4	-14	0.971804	
22.4	-12	1.098508	
22.4	-11	1.16584	
22.4	-10	1.236076	
22.4	-9	1.308988	
22.4	-8	1.384564	
22.4	-7	1.463492	
22.4	-6	1.545084	
22.4	-5	1.629512	
22.4	-4	1.716608	
22.4	-3	1.805988	
22.4	-2	1.898504	
22.4	-1.5	1.945696	
22.4	-1	1.993628	
22.4	-0.5	2.042208	
22.4	0	2.090976	

23.2	-24	0.527836	
23.2	-22	0.606224	
23.2	-20	0.69356	
23.2	-18	0.78922	
23.2	-16	0.894676	
23.2	-14	1.009808	
23.2	-12	1.135252	
23.2	-11	1.201532	
23.2	-10	1.27072	
23.2	-9	1.342352	
23.2	-8	1.416588	
23.2	-7	1.493564	
23.2	-6	1.573376	
23.2	-5	1.655756	
23.2	-4	1.740288	
23.2	-3	1.827916	
23.2	-2	1.917384	
23.2	-1.5	1.963452	
23.2	-1	2.010128	
23.2	-0.5	2.057064	
23.2	0	2.104624	

24	-24	0.563692	
24	-22	0.643104	
24	-20	0.730968	
24	-18	0.827036	
24	-16	0.931876	
24	-14	1.04632	
24	-12	1.17002	
24	-11	1.235648	
24	-10	1.30368	
24	-9	1.374088	
24	-8	1.447128	
24	-7	1.522532	
24	-6	1.5997	
24	-5	1.680284	
24	-4	1.763188	
24	-3	1.847968	
24	-2	1.93544	
24	-1.5	1.98008	
24	-1	2.025164	
24	-0.5	2.071048	
24	0	2.117176	

24.8	-24	0.59872	
24.8	-22	0.679056	
24.8	-20	0.766788	
24.8	-18	0.863196	
24.8	-16	0.967976	
24.8	-14	1.08128	
24.8	-12	1.203832	
24.8	-11	1.268208	
24.8	-10	1.335024	
24.8	-9	1.404028	
24.8	-8	1.475568	
24.8	-7	1.549612	
24.8	-6	1.625628	
24.8	-5	1.70418	
24.8	-4	1.784788	
24.8	-3	1.867732	
24.8	-2	1.952628	
24.8	-1.5	1.99596	
24.8	-1	2.040108	
24.8	-0.5	2.084356	
24.8	0	2.129616	

25.6	-24	0.632936	
25.6	-22	0.713664	
25.6	-20	0.801836	
25.6	-18	0.897948	
25.6	-16	1.002272	
25.6	-14	1.114732	
25.6	-12	1.235424	
25.6	-11	1.299148	
25.6	-10	1.365064	
25.6	-9	1.432888	
25.6	-8	1.503484	
25.6	-7	1.575672	
25.6	-6	1.650084	
25.6	-5	1.726708	
25.6	-4	1.805356	
25.6	-3	1.88602	
25.6	-2	1.968848	
25.6	-1.5	2.010996	
25.6	-1	2.053884	
25.6	-0.5	2.096988	
25.6	0	2.1405	

26.4	-24	0.666396	
26.4	-22	0.747448	
26.4	-20	0.835784	
26.4	-18	0.931372	
26.4	-16	1.03496	
26.4	-14	1.146544	
26.4	-12	1.26594	
26.4	-11	1.328864	
26.4	-10	1.393436	
26.4	-9	1.460216	
26.4	-8	1.528972	
26.4	-7	1.599816	
26.4	-6	1.672932	
26.4	-5	1.747992	
26.4	-4	1.824964	
26.4	-3	1.90366	
26.4	-2	1.984576	
26.4	-1.5	2.025716	
26.4	-1	2.067676	
26.4	-0.5	2.109444	
26.4	0	2.152272	

27.2	-24	0.698992	
27.2	-22	0.780416	
27.2	-20	0.868624	
27.2	-18	0.964004	
27.2	-16	1.066496	
27.2	-14	1.17684	
27.2	-12	1.295088	
27.2	-11	1.356844	
27.2	-10	1.42054	
27.2	-9	1.485972	
27.2	-8	1.553564	
27.2	-7	1.6233	
27.2	-6	1.694748	
27.2	-5	1.76814	
27.2	-4	1.84318	
27.2	-3	1.920592	
27.2	-2	1.999444	
27.2	-1.5	2.039712	
27.2	-1	2.080436	
27.2	-0.5	2.12132	
27.2	0	2.162656	

28	-24	0.73084	
28	-22	0.812184	
28	-20	0.900404	
28	-18	0.995296	
28	-16	1.097172	
28	-14	1.206324	
28	-12	1.32242	
28	-11	1.383284	
28	-10	1.445872	
28	-9	1.510812	
28	-8	1.577348	
28	-7	1.645568	
28	-6	1.715472	
28	-5	1.787664	
28	-4	1.860656	
28	-3	1.936056	
28	-2	2.012388	
28	-1.5	2.052096	
28	-1	2.091648	
28	-0.5	2.131696	
28	0	2.171948	

28.8	-24	0.76164	
28.8	-22	0.843272	
28.8	-20	0.93112	
28.8	-18	1.025372	
28.8	-16	1.126396	
28.8	-14	1.23432	
28.8	-12	1.34902	
28.8	-11	1.408824	
28.8	-10	1.470532	
28.8	-9	1.53356	
28.8	-8	1.599152	
28.8	-7	1.665864	
28.8	-6	1.734316	
28.8	-5	1.804488	
28.8	-4	1.876452	
28.8	-3	1.950236	
28.8	-2	2.025364	
28.8	-1.5	2.063436	
28.8	-1	2.102248	
28.8	-0.5	2.141076	
28.8	0	2.180456	

29.6	-24	0.791664	
29.6	-22	0.87322	
29.6	-20	0.960984	
29.6	-18	1.0546	
29.6	-16	1.155004	
29.6	-14	1.261452	
29.6	-12	1.374132	
29.6	-11	1.433536	
29.6	-10	1.494232	
29.6	-9	1.55646	
29.6	-8	1.620452	
29.6	-7	1.68596	
29.6	-6	1.753304	
29.6	-5	1.822044	
29.6	-4	1.892476	
29.6	-3	1.964376	
29.6	-2	2.037892	
29.6	-1.5	2.075204	
29.6	-1	2.1129	
29.6	-0.5	2.15062	
29.6	0	2.189024	

30.4	-24	0.820844	
30.4	-22	0.90224	
30.4	-20	0.989684	
30.4	-18	1.082796	
30.4	-16	1.181988	
30.4	-14	1.28736	
30.4	-12	1.399088	
30.4	-11	1.457036	
30.4	-10	1.51646	
30.4	-9	1.577748	
30.4	-8	1.64034	
30.4	-7	1.704736	
30.4	-6	1.770544	
30.4	-5	1.83804	
30.4	-4	1.907036	
30.4	-3	1.97738	
30.4	-2	2.049544	
30.4	-1.5	2.085928	
30.4	-1	2.12278	
30.4	-0.5	2.159944	
30.4	0	2.197572	

31.2	-24	0.849296	
31.2	-22	0.93048	
31.2	-20	1.017164	
31.2	-18	1.109836	
31.2	-16	1.2081	
31.2	-14	1.312404	
31.2	-12	1.422104	
31.2	-11	1.479152	
31.2	-10	1.538288	
31.2	-9	1.598704	
31.2	-8	1.660412	
31.2	-7	1.723396	
31.2	-6	1.787856	
31.2	-5	1.853812	
31.2	-4	1.921232	
31.2	-3	1.990156	
31.2	-2	2.060472	
31.2	-1.5	2.096192	
31.2	-1	2.132228	
31.2	-0.5	2.168252	
31.2	0	2.20522	

32	-24	0.877132	
32	-22	0.958088	
32	-20	1.044252	
32	-18	1.135896	
32	-16	1.233272	
32	-14	1.336344	
32	-12	1.444632	
32	-11	1.50112	
32	-10	1.558916	
32	-9	1.617808	
32	-8	1.678856	
32	-7	1.740656	
32	-6	1.803756	
32	-5	1.868188	
32	-4	1.934368	
32	-3	2.001948	
32	-2	2.071056	
32	-1.5	2.105848	
32	-1	2.141184	
32	-0.5	2.176548	
32	0	2.212628	

32.8	-24	0.904172	
32.8	-22	0.984568	
32.8	-20	1.07008	
32.8	-18	1.160888	
32.8	-16	1.257028	
32.8	-14	1.359036	
32.8	-12	1.466044	
32.8	-11	1.521604	
32.8	-10	1.578464	
32.8	-9	1.636804	
32.8	-8	1.696156	
32.8	-7	1.756844	
32.8	-6	1.819428	
32.8	-5	1.882676	
32.8	-4	1.947756	
32.8	-3	2.013632	
32.8	-2	2.08088	
32.8	-1.5	2.11516	
32.8	-1	2.149256	
32.8	-0.5	2.18392	
32.8	0	2.21906	

33.6	-24	0.930164	
33.6	-22	1.01076	
33.6	-20	1.095508	
33.6	-18	1.185772	
33.6	-16	1.280668	
33.6	-14	1.380816	
33.6	-12	1.486408	
33.6	-11	1.541432	
33.6	-10	1.597272	
33.6	-9	1.654468	
33.6	-8	1.713224	
33.6	-7	1.77336	
33.6	-6	1.834188	
33.6	-5	1.89666	
33.6	-4	1.96008	
33.6	-3	2.02448	
33.6	-2	2.09048	
33.6	-1.5	2.1236	
33.6	-1	2.157624	
33.6	-0.5	2.191284	
33.6	0	2.225964	

34.4	-24	0.955372	
34.4	-22	1.035368	
34.4	-20	1.120196	
34.4	-18	1.20924	
34.4	-16	1.303476	
34.4	-14	1.402308	
34.4	-12	1.506364	
34.4	-11	1.560464	
34.4	-10	1.615548	
34.4	-9	1.671452	
34.4	-8	1.72922	
34.4	-7	1.787564	
34.4	-6	1.847396	
34.4	-5	1.908952	
34.4	-4	1.971368	
34.4	-3	2.034856	
34.4	-2	2.099416	
34.4	-1.5	2.132016	
34.4	-1	2.165084	
34.4	-0.5	2.198312	
34.4	0	2.232016	

35.2	-24	0.98024	
35.2	-22	1.059428	
35.2	-20	1.143668	
35.2	-18	1.232568	
35.2	-16	1.326016	
35.2	-14	1.423292	
35.2	-12	1.526	
35.2	-11	1.579088	
35.2	-10	1.632956	
35.2	-9	1.688404	
35.2	-8	1.744732	
35.2	-7	1.802556	
35.2	-6	1.861404	
35.2	-5	1.92156	
35.2	-4	1.982444	
35.2	-3	2.044516	
35.2	-2	2.107688	
35.2	-1.5	2.13952	
35.2	-1	2.17242	
35.2	-0.5	2.204332	
35.2	0	2.237528	

36	-24	1.004612	
36	-22	1.083416	
36	-20	1.166304	
36	-18	1.254376	
36	-16	1.346844	
36	-14	1.443336	
36	-12	1.54478	
36	-11	1.597292	
36	-10	1.6502	
36	-9	1.704716	
36	-8	1.760248	
36	-7	1.816496	
36	-6	1.874804	
36	-5	1.93336	
36	-4	1.993364	
36	-3	2.054552	
36	-2	2.116408	
36	-1.5	2.147904	
36	-1	2.179552	
36	-0.5	2.211552	
36	0	2.243748	

36.8	-24	1.027988	
36.8	-22	1.106312	
36.8	-20	1.188864	
36.8	-18	1.275524	
36.8	-16	1.3666	
36.8	-14	1.46234	
36.8	-12	1.5622	
36.8	-11	1.613608	
36.8	-10	1.666568	
36.8	-9	1.72006	
36.8	-8	1.774748	
36.8	-7	1.830564	
36.8	-6	1.88758	
36.8	-5	1.94546	
36.8	-4	2.003988	
36.8	-3	2.064084	
36.8	-2	2.125132	
36.8	-1.5	2.155508	
36.8	-1	2.186928	
36.8	-0.5	2.217828	
36.8	0	2.249336	

37.6	-24	1.050568	
37.6	-22	1.128736	
37.6	-20	1.210624	
37.6	-18	1.296516	
37.6	-16	1.386544	
37.6	-14	1.480504	
37.6	-12	1.579016	
37.6	-11	1.629988	
37.6	-10	1.6819	
37.6	-9	1.73492	
37.6	-8	1.788372	
37.6	-7	1.843556	
37.6	-6	1.899412	
37.6	-5	1.956436	
37.6	-4	2.01424	
37.6	-3	2.072912	
37.6	-2	2.132532	
37.6	-1.5	2.162144	
37.6	-1	2.193024	
37.6	-0.5	2.223124	
37.6	0	2.253976	

38.4	-24	1.072576	
38.4	-22	1.150124	
38.4	-20	1.231404	
38.4	-18	1.316684	
38.4	-16	1.405608	
38.4	-14	1.498976	
38.4	-12	1.595744	
38.4	-11	1.645912	
38.4	-10	1.696432	
38.4	-9	1.748772	
38.4	-8	1.801328	
38.4	-7	1.855636	
38.4	-6	1.910132	
38.4	-5	1.96624	
38.4	-4	2.023	
38.4	-3	2.080624	
38.4	-2	2.139024	
38.4	-1.5	2.168888	
38.4	-1	2.198812	
38.4	-0.5	2.2284	
38.4	0	2.258904	

39.2	-24	1.094396	
39.2	-22	1.171104	
39.2	-20	1.251644	
39.2	-18	1.336216	
39.2	-16	1.424404	
39.2	-14	1.516264	
39.2	-12	1.612076	
39.2	-11	1.661464	
39.2	-10	1.71162	
39.2	-9	1.76292	
39.2	-8	1.814996	
39.2	-7	1.867884	
39.2	-6	1.921704	
39.2	-5	1.976592	
39.2	-4	2.032216	
39.2	-3	2.088932	
39.2	-2	2.146388	
39.2	-1.5	2.17524	
39.2	-1	2.20474	
39.2	-0.5	2.234492	
39.2	0	2.264024	

40	-24	1.115008	
40	-22	1.191604	
40	-20	1.271392	
40	-18	1.354956	
40	-16	1.442164	
40	-14	1.533064	
40	-12	1.627644	
40	-11	1.676344	
40	-10	1.725828	
40	-9	1.776168	
40	-8	1.827548	
40	-7	1.87986	
40	-6	1.93298	
40	-5	1.986596	
40	-4	2.0416	
40	-3	2.096776	
40	-2	2.153608	
40	-1.5	2.18228	
40	-1	2.21062	
40	-0.5	2.24008	
40	0	2.268996	



==> aux/tables/cluster_data/energy_U10_18.dat <==
0.3	0	-0.390734	

0.35	0	-0.376333	

0.4	-4	-1.10939	
0.4	-3	-0.910265	
0.4	-2	-0.66879	
0.4	-1.5	-0.5561	
0.4	-1	-0.467924	
0.4	-0.5	-0.408315	
0.4	0	-0.367783	

0.5	-4	-1.06919	
0.5	-3	-0.872578	
0.5	-2	-0.640482	
0.5	-1.5	-0.539105	
0.5	-1	-0.455353	
0.5	-0.5	-0.398391	
0.5	0	-0.352944	

0.6	-4	-1.03181	
0.6	-3	-0.839308	
0.6	-2	-0.620323	
0.6	-1.5	-0.524987	
0.6	-1	-0.4485	
0.6	-0.5	-0.391806	
0.6	0	-0.341209	

0.7	-4	-0.993942	
0.7	-3	-0.809263	
0.7	-2	-0.604664	
0.7	-1.5	-0.51651	
0.7	-1	-0.44287	
0.7	-0.5	-0.382308	
0.7	0	-0.329544	

0.8	-4	-0.957851	
0.8	-3	-0.781887	
0.8	-2	-0.590912	
0.8	-1.5	-0.507906	
0.8	-1	-0.437192	
0.8	-0.5	-0.375205	
0.8	0	-0.313979	

0.9	-4	-0.922803	
0.9	-3	-0.756914	
0.9	-2	-0.579091	
0.9	-1.5	-0.500332	
0.9	-1	-0.430379	
0.9	-0.5	-0.366524	
0.9	0	-0.300468	

1	-4	-0.889297	
1	-3	-0.733376	
1	-2	-0.567041	
1	-1.5	-0.491394	
1	-1	-0.421314	
1	-0.5	-0.355461	
1	0	-0.284391	

1.2	-4	-0.828135	
1.2	-3	-0.691157	
1.2	-2	-0.540699	
1.2	-1.5	-0.467645	
1.2	-1	-0.398724	
1.2	-0.5	-0.326241	
1.2	0	-0.245963	

1.4	-4	-0.771316	
1.4	-3	-0.650435	
1.4	-2	-0.51087	
1.4	-1.5	-0.43872	
1.4	-1	-0.363958	
1.4	-0.5	-0.283377	
1.4	0	-0.192507	

1.6	-4	-0.719186	
1.6	-3	-0.60765	
1.6	-2	-0.475007	
1.6	-1.5	-0.402483	
1.6	-1	-0.324254	
1.6	-0.5	-0.237696	
1.6	0	-0.139301	

1.8	-4	-0.667628	
1.8	-3	-0.562933	
1.8	-2	-0.433068	
1.8	-1.5	-0.359019	
1.8	-1	-0.277168	
1.8	-0.5	-0.184613	
1.8	0	-0.0788257	

2	-4	-0.616888	
2	-3	-0.515882	
2	-2	-0.386015	
2	-1.5	-0.309303	
2	-1	-0.223378	
2	-0.5	-0.125935	
2	0	-0.0135371	

2.2	-4	-0.566287	
2.2	-3	-0.465921	
2.2	-2	-0.333981	
2.2	-1.5	-0.254816	
2.2	-1	-0.164722	
2.2	-0.5	-0.0621859	
2.2	0	0.0553554	

2.4	-4	-0.515341	
2.4	-3	-0.414346	
2.4	-2	-0.278613	
2.4	-1.5	-0.196448	
2.4	-1	-0.10279	
2.4	-0.5	0.00366415	
2.4	0	0.125754	

2.6	-4	-0.464419	
2.6	-3	-0.360653	
2.6	-2	-0.220864	
2.6	-1.5	-0.135716	
2.6	-1	-0.0388034	
2.6	-0.5	0.0715752	
2.6	0	0.196836	

2.8	-4	-0.413027	
2.8	-3	-0.305755	
2.8	-2	-0.161283	
2.8	-1.5	-0.0734506	
2.8	-1	0.0264124	
2.8	-0.5	0.139476	
2.8	0	0.267499	

3	-4	-0.361305	
3	-3	-0.249939	
3	-2	-0.10099	
3	-1.5	-0.0104737	
3	-1	0.0917705	
3	-0.5	0.207209	
3	0	0.337257	

3.2	-4	-0.309404	
3.2	-3	-0.193827	
3.2	-2	-0.0405004	
3.2	-1.5	0.0523312	
3.2	-1	0.157004	
3.2	-0.5	0.274046	
3.2	0	0.405477	

3.4	-4	-0.257698	
3.4	-3	-0.137644	
3.4	-2	0.0200535	
3.4	-1.5	0.114539	
3.4	-1	0.221148	
3.4	-0.5	0.339525	
3.4	0	0.471731	

3.6	-4	-0.206121	
3.6	-3	-0.081962	
3.6	-2	0.0797029	
3.6	-1.5	0.175972	
3.6	-1	0.283706	
3.6	-0.5	0.403202	
3.6	0	0.53628	

3.8	-4	-0.155047	
3.8	-3	-0.0266947	
3.8	-2	0.138027	
3.8	-1.5	0.236055	
3.8	-1	0.344717	
3.8	-0.5	0.46511	
3.8	0	0.597793	

4	-4	-0.104374	
4	-3	0.0276661	
4	-2	0.195901	
4	-1.5	0.294535	
4	-1	0.403737	
4	-0.5	0.524641	
4	0	0.65662	



==> aux/tables/cluster_data/energy_U10_26.dat <==
0.3	0	-0.403695	

0.35	0	-0.390023	

0.4	-4	-1.10821	
0.4	-3	-0.908479	
0.4	-2	-0.669064	
0.4	-1.5	-0.558805	
0.4	-1	-0.47232	
0.4	-0.5	-0.414412	
0.4	0	-0.37877	

0.5	-4	-1.06775	
0.5	-3	-0.872099	
0.5	-2	-0.64135	
0.5	-1.5	-0.540038	
0.5	-1	-0.460687	
0.5	-0.5	-0.40393	
0.5	0	-0.363653	

0.6	-4	-1.03008	
0.6	-3	-0.838529	
0.6	-2	-0.62197	
0.6	-1.5	-0.52776	
0.6	-1	-0.453504	
0.6	-0.5	-0.396642	
0.6	0	-0.350221	

0.7	-4	-0.99277	
0.7	-3	-0.809081	
0.7	-2	-0.60502	
0.7	-1.5	-0.519631	
0.7	-1	-0.445522	
0.7	-0.5	-0.388545	
0.7	0	-0.33365	

0.8	-4	-0.956682	
0.8	-3	-0.781604	
0.8	-2	-0.591641	
0.8	-1.5	-0.509787	
0.8	-1	-0.440248	
0.8	-0.5	-0.379255	
0.8	0	-0.320309	

0.9	-4	-0.921742	
0.9	-3	-0.756945	
0.9	-2	-0.580374	
0.9	-1.5	-0.501569	
0.9	-1	-0.432938	
0.9	-0.5	-0.370543	
0.9	0	-0.30623	

1	-4	-0.889741	
1	-3	-0.734075	
1	-2	-0.566756	
1	-1.5	-0.492661	
1	-1	-0.424606	
1	-0.5	-0.358637	
1	0	-0.28877	

1.2	-4	-0.828345	
1.2	-3	-0.691158	
1.2	-2	-0.54176	
1.2	-1.5	-0.469743	
1.2	-1	-0.400663	
1.2	-0.5	-0.328923	
1.2	0	-0.248582	

1.4	-4	-0.771238	
1.4	-3	-0.649778	
1.4	-2	-0.511801	
1.4	-1.5	-0.439938	
1.4	-1	-0.365907	
1.4	-0.5	-0.286084	
1.4	0	-0.195473	

1.6	-4	-0.718095	
1.6	-3	-0.607413	
1.6	-2	-0.475665	
1.6	-1.5	-0.403774	
1.6	-1	-0.3259	
1.6	-0.5	-0.239548	
1.6	0	-0.141539	

1.8	-4	-0.666735	
1.8	-3	-0.562693	
1.8	-2	-0.433688	
1.8	-1.5	-0.359839	
1.8	-1	-0.278037	
1.8	-0.5	-0.186115	
1.8	0	-0.0803641	

2	-4	-0.616219	
2	-3	-0.515966	
2	-2	-0.386127	
2	-1.5	-0.309714	
2	-1	-0.224245	
2	-0.5	-0.126658	
2	0	-0.0146355	

2.2	-4	-0.565761	
2.2	-3	-0.466195	
2.2	-2	-0.334174	
2.2	-1.5	-0.254943	
2.2	-1	-0.165227	
2.2	-0.5	-0.0629198	
2.2	0	0.0542274	

2.4	-4	-0.515366	
2.4	-3	-0.414466	
2.4	-2	-0.279212	
2.4	-1.5	-0.196735	
2.4	-1	-0.103288	
2.4	-0.5	0.00337928	
2.4	0	0.124895	

2.6	-4	-0.46429	
2.6	-3	-0.362779	
2.6	-2	-0.22116	
2.6	-1.5	-0.135841	
2.6	-1	-0.0391543	
2.6	-0.5	0.0710392	
2.6	0	0.196628	

2.8	-4	-0.414932	
2.8	-3	-0.307375	
2.8	-2	-0.161568	
2.8	-1.5	-0.0734651	
2.8	-1	0.0263273	
2.8	-0.5	0.139067	
2.8	0	0.26763	

3	-4	-0.362796	
3	-3	-0.251391	
3	-2	-0.101039	
3	-1.5	-0.0107888	
3	-1	0.0914106	
3	-0.5	0.207249	
3	0	0.337104	

3.2	-4	-0.310586	
3.2	-3	-0.194813	
3.2	-2	-0.0403861	
3.2	-1.5	0.0522521	
3.2	-1	0.156953	
3.2	-0.5	0.274056	
3.2	0	0.405485	

3.4	-4	-0.258673	
3.4	-3	-0.138375	
3.4	-2	0.0200018	
3.4	-1.5	0.114582	
3.4	-1	0.220682	
3.4	-0.5	0.339489	
3.4	0	0.471661	

3.6	-4	-0.206942	
3.6	-3	-0.0822714	
3.6	-2	0.0794798	
3.6	-1.5	0.175784	
3.6	-1	0.283542	
3.6	-0.5	0.403544	
3.6	0	0.535492	

3.8	-4	-0.155632	
3.8	-3	-0.0268139	
3.8	-2	0.138426	
3.8	-1.5	0.235972	
3.8	-1	0.344471	
3.8	-0.5	0.464961	
3.8	0	0.597727	

4	-4	-0.104833	
4	-3	0.0275015	
4	-2	0.195619	
4	-1.5	0.294412	
4	-1	0.403727	
4	-0.5	0.524305	
4	0	0.656887	



==> aux/tables/cluster_data/energy_U10_36.dat <==
0.3	0	-0.431782	

0.35	0	-0.415005	

0.4	-4	-1.10722	
0.4	-3	-0.908917	
0.4	-2	-0.666102	
0.4	-1.5	-0.557556	
0.4	-1	-0.479264	
0.4	-0.5	-0.431907	
0.4	0	-0.403809	

0.5	-4	-1.06838	
0.5	-3	-0.86975	
0.5	-2	-0.64099	
0.5	-1.5	-0.540874	
0.5	-1	-0.464793	
0.5	-0.5	-0.417364	
0.5	0	-0.37997	

0.6	-4	-1.0279	
0.6	-3	-0.835307	
0.6	-2	-0.622671	
0.6	-1.5	-0.529159	
0.6	-1	-0.4594	
0.6	-0.5	-0.405899	
0.6	0	-0.360799	

0.7	-4	-0.992169	
0.7	-3	-0.808786	
0.7	-2	-0.606606	
0.7	-1.5	-0.52011	
0.7	-1	-0.449564	
0.7	-0.5	-0.396721	
0.7	0	-0.346289	

0.8	-4	-0.956368	
0.8	-3	-0.781777	
0.8	-2	-0.592964	
0.8	-1.5	-0.511639	
0.8	-1	-0.445977	
0.8	-0.5	-0.387265	
0.8	0	-0.329466	

0.9	-4	-0.921054	
0.9	-3	-0.755359	
0.9	-2	-0.579693	
0.9	-1.5	-0.504842	
0.9	-1	-0.437979	
0.9	-0.5	-0.376449	
0.9	0	-0.313301	

1	-4	-0.889301	
1	-3	-0.732821	
1	-2	-0.569887	
1	-1.5	-0.495256	
1	-1	-0.428094	
1	-0.5	-0.364066	
1	0	-0.296523	

1.2	-4	-0.826691	
1.2	-3	-0.691374	
1.2	-2	-0.542958	
1.2	-1.5	-0.472069	
1.2	-1	-0.402204	
1.2	-0.5	-0.329938	
1.2	0	-0.250068	

1.4	-4	-0.770857	
1.4	-3	-0.649547	
1.4	-2	-0.512933	
1.4	-1.5	-0.442587	
1.4	-1	-0.36964	
1.4	-0.5	-0.291029	
1.4	0	-0.202096	

1.6	-4	-0.718375	
1.6	-3	-0.607483	
1.6	-2	-0.47713	
1.6	-1.5	-0.405846	
1.6	-1	-0.328825	
1.6	-0.5	-0.243128	
1.6	0	-0.145393	

1.8	-4	-0.666462	
1.8	-3	-0.563147	
1.8	-2	-0.434759	
1.8	-1.5	-0.361171	
1.8	-1	-0.280451	
1.8	-0.5	-0.188884	
1.8	0	-0.0831135	

2	-4	-0.616076	
2	-3	-0.515992	
2	-2	-0.386826	
2	-1.5	-0.310778	
2	-1	-0.225503	
2	-0.5	-0.128853	
2	0	-0.0170062	

2.2	-4	-0.565567	
2.2	-3	-0.466134	
2.2	-2	-0.335784	
2.2	-1.5	-0.255733	
2.2	-1	-0.166751	
2.2	-0.5	-0.0636332	
2.2	0	0.0525652	

2.4	-4	-0.515334	
2.4	-3	-0.414507	
2.4	-2	-0.279392	
2.4	-1.5	-0.19736	
2.4	-1	-0.103923	
2.4	-0.5	0.00226367	
2.4	0	0.124012	

2.6	-4	-0.464249	
2.6	-3	-0.362266	
2.6	-2	-0.221221	
2.6	-1.5	-0.136441	
2.6	-1	-0.039803	
2.6	-0.5	0.070331	
2.6	0	0.195307	

2.8	-4	-0.412994	
2.8	-3	-0.307084	
2.8	-2	-0.161755	
2.8	-1.5	-0.0739396	
2.8	-1	0.0255495	
2.8	-0.5	0.139096	
2.8	0	0.266906	

3	-4	-0.3625	
3	-3	-0.25097	
3	-2	-0.101505	
3	-1.5	-0.0110316	
3	-1	0.0912231	
3	-0.5	0.206741	
3	0	0.33674	

3.2	-4	-0.310344	
3.2	-3	-0.194686	
3.2	-2	-0.0405767	
3.2	-1.5	0.0519305	
3.2	-1	0.156303	
3.2	-0.5	0.273308	
3.2	0	0.405322	

3.4	-4	-0.258384	
3.4	-3	-0.138349	
3.4	-2	0.0200657	
3.4	-1.5	0.114517	
3.4	-1	0.220844	
3.4	-0.5	0.339731	
3.4	0	0.470944	

3.6	-4	-0.206854	
3.6	-3	-0.0825428	
3.6	-2	0.0789423	
3.6	-1.5	0.17562	
3.6	-1	0.283218	
3.6	-0.5	0.402512	
3.6	0	0.535903	

3.8	-4	-0.155452	
3.8	-3	-0.0271107	
3.8	-2	0.13821	
3.8	-1.5	0.235789	
3.8	-1	0.344615	
3.8	-0.5	0.464924	
3.8	0	0.596791	

4	-4	-0.104992	
4	-3	0.0272959	
4	-2	0.195483	
4	-1.5	0.294177	
4	-1	0.40343	
4	-0.5	0.524212	
4	0	0.656381	



==> aux/tables/cluster_data/energy_U10_48.dat <==
0.3	0	-0.462943	

0.35	0	-0.426597	

0.4	-4	-1.10458	
0.4	-3	-0.907555	
0.4	-2	-0.66522	
0.4	-1.5	-0.557195	
0.4	-1	-0.483021	
0.4	-0.5	-0.441092	
0.4	0	-0.413073	

0.5	-4	-1.06916	
0.5	-3	-0.870561	
0.5	-2	-0.638611	
0.5	-1.5	-0.545748	
0.5	-1	-0.475331	
0.5	-0.5	-0.425371	
0.5	0	-0.390647	

0.6	-4	-1.0276	
0.6	-3	-0.836211	
0.6	-2	-0.620451	
0.6	-1.5	-0.534212	
0.6	-1	-0.461744	
0.6	-0.5	-0.41509	
0.6	0	-0.374027	

0.7	-4	-0.991636	
0.7	-3	-0.806288	
0.7	-2	-0.606914	
0.7	-1.5	-0.523357	
0.7	-1	-0.457241	
0.7	-0.5	-0.404368	
0.7	0	-0.353734	

0.8	-4	-0.954801	
0.8	-3	-0.779904	
0.8	-2	-0.590873	
0.8	-1.5	-0.514388	
0.8	-1	-0.448812	
0.8	-0.5	-0.393888	
0.8	0	-0.338787	

0.9	-4	-0.921668	
0.9	-3	-0.755361	
0.9	-2	-0.581427	
0.9	-1.5	-0.503475	
0.9	-1	-0.439733	
0.9	-0.5	-0.380154	
0.9	0	-0.320067	

1	-4	-0.887961	
1	-3	-0.732784	
1	-2	-0.569393	
1	-1.5	-0.4959	
1	-1	-0.42991	
1	-0.5	-0.368048	
1	0	-0.299714	

1.2	-4	-0.826703	
1.2	-3	-0.689941	
1.2	-2	-0.544166	
1.2	-1.5	-0.473886	
1.2	-1	-0.404313	
1.2	-0.5	-0.333373	
1.2	0	-0.255899	

1.4	-4	-0.770465	
1.4	-3	-0.649396	
1.4	-2	-0.513852	
1.4	-1.5	-0.444368	
1.4	-1	-0.371351	
1.4	-0.5	-0.293373	
1.4	0	-0.205055	

1.6	-4	-0.717644	
1.6	-3	-0.607342	
1.6	-2	-0.476968	
1.6	-1.5	-0.406837	
1.6	-1	-0.330191	
1.6	-0.5	-0.245754	
1.6	0	-0.147673	

1.8	-4	-0.666568	
1.8	-3	-0.56325	
1.8	-2	-0.434901	
1.8	-1.5	-0.362314	
1.8	-1	-0.281383	
1.8	-0.5	-0.190313	
1.8	0	-0.0850803	

2	-4	-0.616103	
2	-3	-0.516152	
2	-2	-0.387513	
2	-1.5	-0.311796	
2	-1	-0.226757	
2	-0.5	-0.129882	
2	0	-0.0183951	

2.2	-4	-0.565818	
2.2	-3	-0.466554	
2.2	-2	-0.335727	
2.2	-1.5	-0.256787	
2.2	-1	-0.166817	
2.2	-0.5	-0.065131	
2.2	0	0.0520164	

2.4	-4	-0.515447	
2.4	-3	-0.414434	
2.4	-2	-0.279739	
2.4	-1.5	-0.19781	
2.4	-1	-0.104782	
2.4	-0.5	0.00189562	
2.4	0	0.123215	

2.6	-4	-0.464034	
2.6	-3	-0.362093	
2.6	-2	-0.221572	
2.6	-1.5	-0.136791	
2.6	-1	-0.0399125	
2.6	-0.5	0.0699112	
2.6	0	0.19503	

2.8	-4	-0.41294	
2.8	-3	-0.307029	
2.8	-2	-0.162266	
2.8	-1.5	-0.0744207	
2.8	-1	0.0256403	
2.8	-0.5	0.138391	
2.8	0	0.26591	

3	-4	-0.362301	
3	-3	-0.250831	
3	-2	-0.101434	
3	-1.5	-0.0113642	
3	-1	0.0908262	
3	-0.5	0.206404	
3	0	0.336299	

3.2	-4	-0.310206	
3.2	-3	-0.19433	
3.2	-2	-0.0404088	
3.2	-1.5	0.0516441	
3.2	-1	0.156348	
3.2	-0.5	0.272867	
3.2	0	0.404766	

3.4	-4	-0.258428	
3.4	-3	-0.138283	
3.4	-2	0.0199446	
3.4	-1.5	0.114467	
3.4	-1	0.220557	
3.4	-0.5	0.338908	
3.4	0	0.471198	

3.6	-4	-0.206781	
3.6	-3	-0.0822399	
3.6	-2	0.0794288	
3.6	-1.5	0.175402	
3.6	-1	0.283208	
3.6	-0.5	0.402816	
3.6	0	0.535492	

3.8	-4	-0.155497	
3.8	-3	-0.0268734	
3.8	-2	0.137805	
3.8	-1.5	0.23583	
3.8	-1	0.344438	
3.8	-0.5	0.464356	
3.8	0	0.596986	

4	-4	-0.104755	
4	-3	0.0275471	
4	-2	0.195374	
4	-1.5	0.293741	
4	-1	0.404273	
4	-0.5	0.524306	
4	0	0.656448	



==> aux/tables/cluster_data/energy_U10_64.dat <==
0.3	0	-0.469933	

0.35	0	-0.43902	

0.4	-4	-1.1082	
0.4	-3	-0.909793	
0.4	-2	-0.667426	
0.4	-1.5	-0.559272	
0.4	-1	-0.485107	
0.4	-0.5	-0.43798	
0.4	0	-0.415684	

0.5	-4	-1.06753	
0.5	-3	-0.867805	
0.5	-2	-0.637802	
0.5	-1.5	-0.543966	
0.5	-1	-0.470552	
0.5	-0.5	-0.427107	
0.5	0	-0.393903	

0.6	-4	-1.02984	
0.6	-3	-0.838297	
0.6	-2	-0.625415	
0.6	-1.5	-0.532281	
0.6	-1	-0.460063	
0.6	-0.5	-0.419401	
0.6	0	-0.377489	

0.7	-4	-0.993613	
0.7	-3	-0.807157	
0.7	-2	-0.604921	
0.7	-1.5	-0.523187	
0.7	-1	-0.45644	
0.7	-0.5	-0.405372	
0.7	0	-0.359002	

0.8	-4	-0.953605	
0.8	-3	-0.779725	
0.8	-2	-0.594314	
0.8	-1.5	-0.514742	
0.8	-1	-0.449584	
0.8	-0.5	-0.39546	
0.8	0	-0.340194	

0.9	-4	-0.920379	
0.9	-3	-0.754776	
0.9	-2	-0.58133	
0.9	-1.5	-0.504311	
0.9	-1	-0.442208	
0.9	-0.5	-0.38343	
0.9	0	-0.322232	

1	-4	-0.887742	
1	-3	-0.731795	
1	-2	-0.568069	
1	-1.5	-0.498005	
1	-1	-0.431758	
1	-0.5	-0.368063	
1	0	-0.300983	

1.2	-4	-0.827322	
1.2	-3	-0.690825	
1.2	-2	-0.544578	
1.2	-1.5	-0.474327	
1.2	-1	-0.405206	
1.2	-0.5	-0.336177	
1.2	0	-0.256679	

1.4	-4	-0.7709	
1.4	-3	-0.64962	
1.4	-2	-0.515145	
1.4	-1.5	-0.443931	
1.4	-1	-0.371749	
1.4	-0.5	-0.294195	
1.4	0	-0.205614	

1.6	-4	-0.717227	
1.6	-3	-0.60743	
1.6	-2	-0.477509	
1.6	-1.5	-0.407076	
1.6	-1	-0.330869	
1.6	-0.5	-0.245948	
1.6	0	-0.148756	

1.8	-4	-0.666623	
1.8	-3	-0.562283	
1.8	-2	-0.435648	
1.8	-1.5	-0.362381	
1.8	-1	-0.282008	
1.8	-0.5	-0.190994	
1.8	0	-0.0855605	

2	-4	-0.61559	
2	-3	-0.516801	
2	-2	-0.38768	
2	-1.5	-0.312003	
2	-1	-0.226853	
2	-0.5	-0.130155	
2	0	-0.0180138	

2.2	-4	-0.566706	
2.2	-3	-0.46647	
2.2	-2	-0.335728	
2.2	-1.5	-0.256632	
2.2	-1	-0.168323	
2.2	-0.5	-0.0652308	
2.2	0	0.051453	

2.4	-4	-0.515301	
2.4	-3	-0.414985	
2.4	-2	-0.279444	
2.4	-1.5	-0.198048	
2.4	-1	-0.104675	
2.4	-0.5	0.0016483	
2.4	0	0.122926	

2.6	-4	-0.464691	
2.6	-3	-0.362571	
2.6	-2	-0.221914	
2.6	-1.5	-0.137518	
2.6	-1	-0.0405278	
2.6	-0.5	0.0697858	
2.6	0	0.19511	

2.8	-4	-0.413919	
2.8	-3	-0.306587	
2.8	-2	-0.161698	
2.8	-1.5	-0.0744104	
2.8	-1	0.0254161	
2.8	-0.5	0.138307	
2.8	0	0.265758	

3	-4	-0.362165	
3	-3	-0.250543	
3	-2	-0.101752	
3	-1.5	-0.0109337	
3	-1	0.0913303	
3	-0.5	0.206359	
3	0	0.337132	

3.2	-4	-0.310107	
3.2	-3	-0.194794	
3.2	-2	-0.0404408	
3.2	-1.5	0.0520576	
3.2	-1	0.156135	
3.2	-0.5	0.272863	
3.2	0	0.404158	

3.4	-4	-0.258335	
3.4	-3	-0.137982	
3.4	-2	0.0194439	
3.4	-1.5	0.114345	
3.4	-1	0.219956	
3.4	-0.5	0.340147	
3.4	0	0.47137	

3.6	-4	-0.20654	
3.6	-3	-0.0820045	
3.6	-2	0.0798569	
3.6	-1.5	0.175349	
3.6	-1	0.28299	
3.6	-0.5	0.403347	
3.6	0	0.534303	

3.8	-4	-0.155171	
3.8	-3	-0.0269321	
3.8	-2	0.138777	
3.8	-1.5	0.235837	
3.8	-1	0.344594	
3.8	-0.5	0.464375	
3.8	0	0.597004	

4	-4	-0.104583	
4	-3	0.0277904	
4	-2	0.195486	
4	-1.5	0.294359	
4	-1	0.403263	
4	-0.5	0.523557	
4	0	0.65651	



==> aux/tables/cluster_data/energy_U12_1.dat <==
0.25	0	-0.261114	

0.3	0	-0.260236	

0.35	0	-0.2592012	

0.4	0	-0.257862	

0.5	-24	-0.0001863396	
0.5	-22	-0.0001483156	
0.5	-20	-0.0001146948	
0.5	-18	-8.65348e-05	
0.5	-16	-8.05732e-05	
0.5	-14	-0.001949976	
0.5	-12	-0.0670788	
0.5	-11	-0.2207308	
0.5	-10	-0.46262	
0.5	-9	-0.733208	
0.5	-8	-0.966336	
0.5	-7	-1.11836	
0.5	-6	-1.14368	
0.5	-5	-1.04294	
0.5	-4	-0.841944	
0.5	-3	-0.609132	
0.5	-2	-0.409992	
0.5	-1.5	-0.3374256	
0.5	-1	-0.2968772	
0.5	-0.5	-0.2718396	
0.5	0	-0.256738	

0.6	-24	-0.000108562	
0.6	-22	-8.68108e-05	
0.6	-20	-6.70408e-05	
0.6	-18	-5.2154e-05	
0.6	-16	-0.000114708	
0.6	-14	-0.00403376	
0.6	-12	-0.0841072	
0.6	-11	-0.2418604	
0.6	-10	-0.474072	
0.6	-9	-0.734716	
0.6	-8	-0.95756	
0.6	-7	-1.094428	
0.6	-6	-1.107116	
0.6	-5	-1.00442	
0.6	-4	-0.812296	
0.6	-3	-0.582872	
0.6	-2	-0.404172	
0.6	-1.5	-0.3418836	
0.6	-1	-0.3011496	
0.6	-0.5	-0.2744852	
0.6	0	-0.254472	

0.7	-24	-6.74792e-05	
0.7	-22	-5.34028e-05	
0.7	-20	-4.22184e-05	
0.7	-18	-8.38572e-05	
0.7	-16	-0.000609396	
0.7	-14	-0.00877752	
0.7	-12	-0.1051348	
0.7	-11	-0.261228	
0.7	-10	-0.486216	
0.7	-9	-0.728624	
0.7	-8	-0.942224	
0.7	-7	-1.068492	
0.7	-6	-1.074732	
0.7	-5	-0.96634	
0.7	-4	-0.781604	
0.7	-3	-0.56664	
0.7	-2	-0.404472	
0.7	-1.5	-0.3450492	
0.7	-1	-0.3055508	
0.7	-0.5	-0.2762884	
0.7	0	-0.2489704	

0.8	-24	-4.62736e-05	
0.8	-22	-3.722016e-05	
0.8	-20	-3.316972e-05	
0.8	-18	-0.0001149552	
0.8	-16	-0.00113946	
0.8	-14	-0.01342116	
0.8	-12	-0.127196	
0.8	-11	-0.2824276	
0.8	-10	-0.496656	
0.8	-9	-0.731768	
0.8	-8	-0.926712	
0.8	-7	-1.039448	
0.8	-6	-1.041064	
0.8	-5	-0.932752	
0.8	-4	-0.754716	
0.8	-3	-0.559996	
0.8	-2	-0.402596	
0.8	-1.5	-0.3472644	
0.8	-1	-0.3062544	
0.8	-0.5	-0.2748592	
0.8	0	-0.2425896	

0.9	-24	-3.269444e-05	
0.9	-22	-2.75582e-05	
0.9	-20	-4.47456e-05	
0.9	-18	-0.0003389276	
0.9	-16	-0.00262654	
0.9	-14	-0.02223488	
0.9	-12	-0.1481884	
0.9	-11	-0.30166	
0.9	-10	-0.509308	
0.9	-9	-0.731128	
0.9	-8	-0.909704	
0.9	-7	-1.007288	
0.9	-6	-1.001544	
0.9	-5	-0.894604	
0.9	-4	-0.727636	
0.9	-3	-0.547944	
0.9	-2	-0.404008	
0.9	-1.5	-0.348462	
0.9	-1	-0.3083372	
0.9	-0.5	-0.271974	
0.9	0	-0.2361088	

1	-24	-2.493756e-05	
1	-22	-2.603424e-05	
1	-20	-0.0001428296	
1	-18	-0.000687908	
1	-16	-0.004258	
1	-14	-0.03013264	
1	-12	-0.1681328	
1	-11	-0.3228956	
1	-10	-0.517412	
1	-9	-0.724576	
1	-8	-0.890948	
1	-7	-0.976408	
1	-6	-0.964264	
1	-5	-0.86388	
1	-4	-0.7059	
1	-3	-0.542324	
1	-2	-0.401852	
1	-1.5	-0.3518208	
1	-1	-0.306588	
1	-0.5	-0.266178	
1	0	-0.224898	

1.2	-24	-2.78864e-05	
1.2	-22	-8.37188e-05	
1.2	-20	-0.000417748	
1.2	-18	-0.002142092	
1.2	-16	-0.01060008	
1.2	-14	-0.053694	
1.2	-12	-0.2100248	
1.2	-11	-0.3582892	
1.2	-10	-0.533296	
1.2	-9	-0.710396	
1.2	-8	-0.847112	
1.2	-7	-0.9138	
1.2	-6	-0.899728	
1.2	-5	-0.8059	
1.2	-4	-0.668444	
1.2	-3	-0.524372	
1.2	-2	-0.399542	
1.2	-1.5	-0.3463016	
1.2	-1	-0.2983108	
1.2	-0.5	-0.24796	
1.2	0	-0.1952564	

1.4	-24	-7.38616e-05	
1.4	-22	-0.000321164	
1.4	-20	-0.001291636	
1.4	-18	-0.0049758	
1.4	-16	-0.02069744	
1.4	-14	-0.0792904	
1.4	-12	-0.2481452	
1.4	-11	-0.3839376	
1.4	-10	-0.542012	
1.4	-9	-0.694764	
1.4	-8	-0.806508	
1.4	-7	-0.854968	
1.4	-6	-0.832616	
1.4	-5	-0.751196	
1.4	-4	-0.633332	
1.4	-3	-0.503676	
1.4	-2	-0.3859248	
1.4	-1.5	-0.3314344	
1.4	-1	-0.2781204	
1.4	-0.5	-0.2233448	
1.4	0	-0.159416	

1.6	-24	-0.0002424452	
1.6	-22	-0.000813968	
1.6	-20	-0.002760624	
1.6	-18	-0.0097874	
1.6	-16	-0.03362752	
1.6	-14	-0.105952	
1.6	-12	-0.2799964	
1.6	-11	-0.405036	
1.6	-10	-0.546424	
1.6	-9	-0.672744	
1.6	-8	-0.764008	
1.6	-7	-0.798744	
1.6	-6	-0.777716	
1.6	-5	-0.700556	
1.6	-4	-0.597184	
1.6	-3	-0.4821	
1.6	-2	-0.3678916	
1.6	-1.5	-0.3101524	
1.6	-1	-0.252192	
1.6	-0.5	-0.1872116	
1.6	0	-0.1143236	

1.8	-24	-0.000592052	
1.8	-22	-0.001925804	
1.8	-20	-0.00571352	
1.8	-18	-0.01688124	
1.8	-16	-0.0496512	
1.8	-14	-0.133118	
1.8	-12	-0.3073216	
1.8	-11	-0.419604	
1.8	-10	-0.543696	
1.8	-9	-0.649032	
1.8	-8	-0.721304	
1.8	-7	-0.746164	
1.8	-6	-0.722284	
1.8	-5	-0.656176	
1.8	-4	-0.561988	
1.8	-3	-0.45364	
1.8	-2	-0.3396764	
1.8	-1.5	-0.2788528	
1.8	-1	-0.2149912	
1.8	-0.5	-0.1416212	
1.8	0	-0.0589252	

2	-24	-0.001341112	
2	-22	-0.003623784	
2	-20	-0.00988024	
2	-18	-0.0258636	
2	-16	-0.0676572	
2	-14	-0.1596804	
2	-12	-0.3256644	
2	-11	-0.429364	
2	-10	-0.5341	
2	-9	-0.622808	
2	-8	-0.680648	
2	-7	-0.699924	
2	-6	-0.673576	
2	-5	-0.611824	
2	-4	-0.525376	
2	-3	-0.422888	
2	-2	-0.3047228	
2	-1.5	-0.2406792	
2	-1	-0.1674764	
2	-0.5	-0.088152	
2	0	0.0053814	

2.2	-24	-0.002935064	
2.2	-22	-0.00666	
2.2	-20	-0.0155556	
2.2	-18	-0.03704708	
2.2	-16	-0.0849924	
2.2	-14	-0.1825292	
2.2	-12	-0.3411984	
2.2	-11	-0.434152	
2.2	-10	-0.523964	
2.2	-9	-0.599036	
2.2	-8	-0.642664	
2.2	-7	-0.653368	
2.2	-6	-0.627292	
2.2	-5	-0.5688	
2.2	-4	-0.486972	
2.2	-3	-0.3850504	
2.2	-2	-0.2638424	
2.2	-1.5	-0.1951388	
2.2	-1	-0.1169052	
2.2	-0.5	-0.03003528	
2.2	0	0.0685628	

2.4	-24	-0.00456	
2.4	-22	-0.00991888	
2.4	-20	-0.0219338	
2.4	-18	-0.048078	
2.4	-16	-0.1032452	
2.4	-14	-0.2025844	
2.4	-12	-0.351414	
2.4	-11	-0.433556	
2.4	-10	-0.510588	
2.4	-9	-0.571696	
2.4	-8	-0.605904	
2.4	-7	-0.609868	
2.4	-6	-0.582516	
2.4	-5	-0.525772	
2.4	-4	-0.444744	
2.4	-3	-0.3423208	
2.4	-2	-0.2167604	
2.4	-1.5	-0.1422444	
2.4	-1	-0.0618924	
2.4	-0.5	0.0316684	
2.4	0	0.137266	

2.6	-24	-0.00674408	
2.6	-22	-0.01405204	
2.6	-20	-0.02980292	
2.6	-18	-0.0601308	
2.6	-16	-0.119962	
2.6	-14	-0.2192532	
2.6	-12	-0.356314	
2.6	-11	-0.43008	
2.6	-10	-0.497036	
2.6	-9	-0.544564	
2.6	-8	-0.570996	
2.6	-7	-0.569348	
2.6	-6	-0.539264	
2.6	-5	-0.48304	
2.6	-4	-0.401816	
2.6	-3	-0.2970256	
2.6	-2	-0.1648312	
2.6	-1.5	-0.0889636	
2.6	-1	-0.0003827064	
2.6	-0.5	0.0992592	
2.6	0	0.2117372	

2.8	-24	-0.00960596	
2.8	-22	-0.01928244	
2.8	-20	-0.03791924	
2.8	-18	-0.0729096	
2.8	-16	-0.1358412	
2.8	-14	-0.2332232	
2.8	-12	-0.3590704	
2.8	-11	-0.423072	
2.8	-10	-0.479668	
2.8	-9	-0.518716	
2.8	-8	-0.537088	
2.8	-7	-0.531016	
2.8	-6	-0.498088	
2.8	-5	-0.439496	
2.8	-4	-0.3569896	
2.8	-3	-0.2483928	
2.8	-2	-0.1108096	
2.8	-1.5	-0.0297794	
2.8	-1	0.0637196	
2.8	-0.5	0.1655064	
2.8	0	0.2849028	

3	-24	-0.0129918	
3	-22	-0.0248486	
3	-20	-0.0464012	
3	-18	-0.0853156	
3	-16	-0.1502652	
3	-14	-0.2448324	
3	-12	-0.3590712	
3	-11	-0.415012	
3	-10	-0.46106	
3	-9	-0.49212	
3	-8	-0.503792	
3	-7	-0.491692	
3	-6	-0.456012	
3	-5	-0.3953536	
3	-4	-0.3095644	
3	-3	-0.1972924	
3	-2	-0.0524088	
3	-1.5	0.0325824	
3	-1	0.1283608	
3	-0.5	0.2362288	
3	0	0.357048	

3.2	-24	-0.01713216	
3.2	-22	-0.03094556	
3.2	-20	-0.0556996	
3.2	-18	-0.097812	
3.2	-16	-0.162534	
3.2	-14	-0.2533316	
3.2	-12	-0.3562756	
3.2	-11	-0.404696	
3.2	-10	-0.44228	
3.2	-9	-0.465516	
3.2	-8	-0.471208	
3.2	-7	-0.454116	
3.2	-6	-0.414244	
3.2	-5	-0.3498564	
3.2	-4	-0.2614924	
3.2	-3	-0.1441192	
3.2	-2	0.00603456	
3.2	-1.5	0.0947312	
3.2	-1	0.1933728	
3.2	-0.5	0.3049692	
3.2	0	0.430476	

3.4	-24	-0.02160388	
3.4	-22	-0.0373822	
3.4	-20	-0.0647856	
3.4	-18	-0.1085248	
3.4	-16	-0.1733352	
3.4	-14	-0.2588316	
3.4	-12	-0.3521332	
3.4	-11	-0.392398	
3.4	-10	-0.423428	
3.4	-9	-0.439656	
3.4	-8	-0.438468	
3.4	-7	-0.416776	
3.4	-6	-0.372906	
3.4	-5	-0.305094	
3.4	-4	-0.2115624	
3.4	-3	-0.0889744	
3.4	-2	0.0673164	
3.4	-1.5	0.1569208	
3.4	-1	0.2602664	
3.4	-0.5	0.3755408	
3.4	0	0.502304	

3.6	-24	-0.02653576	
3.6	-22	-0.0443032	
3.6	-20	-0.0737456	
3.6	-18	-0.1191176	
3.6	-16	-0.1826948	
3.6	-14	-0.2623492	
3.6	-12	-0.3442096	
3.6	-11	-0.3787288	
3.6	-10	-0.402972	
3.6	-9	-0.412712	
3.6	-8	-0.405364	
3.6	-7	-0.3797764	
3.6	-6	-0.3319548	
3.6	-5	-0.2587284	
3.6	-4	-0.1606848	
3.6	-3	-0.03368492	
3.6	-2	0.1279372	
3.6	-1.5	0.2213852	
3.6	-1	0.3276452	
3.6	-0.5	0.443748	
3.6	0	0.573608	

3.8	-24	-0.03151668	
3.8	-22	-0.0515692	
3.8	-20	-0.082444	
3.8	-18	-0.128748	
3.8	-16	-0.1905508	
3.8	-14	-0.2640196	
3.8	-12	-0.3360464	
3.8	-11	-0.363784	
3.8	-10	-0.3823204	
3.8	-9	-0.3853048	
3.8	-8	-0.3729096	
3.8	-7	-0.3416124	
3.8	-6	-0.28964	
3.8	-5	-0.2129536	
3.8	-4	-0.1104484	
3.8	-3	0.02233604	
3.8	-2	0.1874044	
3.8	-1.5	0.2853352	
3.8	-1	0.3927288	
3.8	-0.5	0.513336	
3.8	0	0.644668	

4	-24	-0.0368368	
4	-22	-0.0584544	
4	-20	-0.0908292	
4	-18	-0.1370032	
4	-16	-0.1965128	
4	-14	-0.2642552	
4	-12	-0.3256248	
4	-11	-0.34743	
4	-10	-0.3602912	
4	-9	-0.3583692	
4	-8	-0.340782	
4	-7	-0.3039708	
4	-6	-0.2472168	
4	-5	-0.166362	
4	-4	-0.0587768	
4	-3	0.077138	
4	-2	0.2486328	
4	-1.5	0.348754	
4	-1	0.4579	
4	-0.5	0.578704	
4	0	0.71176	

4.2	-24	-0.0423364	
4.2	-22	-0.0652908	
4.2	-20	-0.0985316	
4.2	-18	-0.1439912	
4.2	-16	-0.2009172	
4.2	-14	-0.2622188	
4.2	-12	-0.3152132	
4.2	-11	-0.3314056	
4.2	-10	-0.3376984	
4.2	-9	-0.330632	
4.2	-8	-0.3083764	
4.2	-7	-0.2665076	
4.2	-6	-0.2046792	
4.2	-5	-0.1189864	
4.2	-4	-0.00683476	
4.2	-3	0.1330692	
4.2	-2	0.3074252	
4.2	-1.5	0.40828	
4.2	-1	0.51794	
4.2	-0.5	0.63938	
4.2	0	0.77194	

4.4	-24	-0.0476456	
4.4	-22	-0.07209	
4.4	-20	-0.106054	
4.4	-18	-0.1502816	
4.4	-16	-0.2038172	
4.4	-14	-0.2588324	
4.4	-12	-0.3024296	
4.4	-11	-0.3134824	
4.4	-10	-0.314544	
4.4	-9	-0.3025704	
4.4	-8	-0.2746968	
4.4	-7	-0.2283444	
4.4	-6	-0.16212	
4.4	-5	-0.0727408	
4.4	-4	0.0428708	
4.4	-3	0.1880756	
4.4	-2	0.36607	
4.4	-1.5	0.466992	
4.4	-1	0.580372	
4.4	-0.5	0.703176	
4.4	0	0.83712	

4.6	-24	-0.0532024	
4.6	-22	-0.078296	
4.6	-20	-0.1126144	
4.6	-18	-0.15514	
4.6	-16	-0.2046128	
4.6	-14	-0.2537732	
4.6	-12	-0.2881356	
4.6	-11	-0.2947452	
4.6	-10	-0.2909532	
4.6	-9	-0.2736148	
4.6	-8	-0.2410752	
4.6	-7	-0.1901672	
4.6	-6	-0.1188132	
4.6	-5	-0.02542856	
4.6	-4	0.0943776	
4.6	-3	0.2421712	
4.6	-2	0.424232	
4.6	-1.5	0.52796	
4.6	-1	0.642316	
4.6	-0.5	0.764348	
4.6	0	0.897728	

4.8	-24	-0.0584564	
4.8	-22	-0.084106	
4.8	-20	-0.1178584	
4.8	-18	-0.159344	
4.8	-16	-0.2048404	
4.8	-14	-0.2470204	
4.8	-12	-0.2734456	
4.8	-11	-0.2751348	
4.8	-10	-0.266612	
4.8	-9	-0.2447956	
4.8	-8	-0.2075188	
4.8	-7	-0.1522268	
4.8	-6	-0.0771732	
4.8	-5	0.02119016	
4.8	-4	0.1448416	
4.8	-3	0.2954244	
4.8	-2	0.479116	
4.8	-1.5	0.584468	
4.8	-1	0.698416	
4.8	-0.5	0.823352	
4.8	0	0.957076	

5	-24	-0.0636028	
5	-22	-0.089366	
5	-20	-0.122728	
5	-18	-0.162158	
5	-16	-0.2037144	
5	-14	-0.2394428	
5	-12	-0.2579488	
5	-11	-0.2553532	
5	-10	-0.2418756	
5	-9	-0.2150616	
5	-8	-0.1739648	
5	-7	-0.1138964	
5	-6	-0.03493016	
5	-5	0.0665448	
5	-4	0.1927496	
5	-3	0.3488004	
5	-2	0.5345	
5	-1.5	0.638336	
5	-1	0.753048	
5	-0.5	0.876448	
5	0	1.010608	

5.2	-24	-0.0686092	
5.2	-22	-0.0946048	
5.2	-20	-0.1268976	
5.2	-18	-0.1634408	
5.2	-16	-0.201374	
5.2	-14	-0.230748	
5.2	-12	-0.2409756	
5.2	-11	-0.2343372	
5.2	-10	-0.2163252	
5.2	-9	-0.185598	
5.2	-8	-0.1397008	
5.2	-7	-0.0761932	
5.2	-6	0.00718332	
5.2	-5	0.1126056	
5.2	-4	0.241822	
5.2	-3	0.3997212	
5.2	-2	0.58758	
5.2	-1.5	0.695872	
5.2	-1	0.80892	
5.2	-0.5	0.932512	
5.2	0	1.066148	

5.4	-24	-0.0733036	
5.4	-22	-0.0989152	
5.4	-20	-0.1300816	
5.4	-18	-0.1644512	
5.4	-16	-0.1973032	
5.4	-14	-0.2212448	
5.4	-12	-0.2238736	
5.4	-11	-0.2124152	
5.4	-10	-0.1909132	
5.4	-9	-0.155846	
5.4	-8	-0.1060856	
5.4	-7	-0.03843172	
5.4	-6	0.0495124	
5.4	-5	0.1582112	
5.4	-4	0.2907124	
5.4	-3	0.44974	
5.4	-2	0.639784	
5.4	-1.5	0.746472	
5.4	-1	0.859452	
5.4	-0.5	0.983724	
5.4	0	1.115496	

5.6	-24	-0.0776104	
5.6	-22	-0.1030496	
5.6	-20	-0.1325228	
5.6	-18	-0.1644516	
5.6	-16	-0.1926264	
5.6	-14	-0.2106844	
5.6	-12	-0.2060452	
5.6	-11	-0.1911716	
5.6	-10	-0.1647424	
5.6	-9	-0.1259324	
5.6	-8	-0.0714644	
5.6	-7	-0.000404784	
5.6	-6	0.0896224	
5.6	-5	0.202136	
5.6	-4	0.337096	
5.6	-3	0.500012	
5.6	-2	0.689012	
5.6	-1.5	0.79664	
5.6	-1	0.911352	
5.6	-0.5	1.03458	
5.6	0	1.165632	

5.8	-24	-0.0814912	
5.8	-22	-0.106288	
5.8	-20	-0.1337212	
5.8	-18	-0.163114	
5.8	-16	-0.1870448	
5.8	-14	-0.1989628	
5.8	-12	-0.1874204	
5.8	-11	-0.1687248	
5.8	-10	-0.1381288	
5.8	-9	-0.0957148	
5.8	-8	-0.03738492	
5.8	-7	0.037193	
5.8	-6	0.130548	
5.8	-5	0.2457164	
5.8	-4	0.3834432	
5.8	-3	0.5471	
5.8	-2	0.73818	
5.8	-1.5	0.84606	
5.8	-1	0.958448	
5.8	-0.5	1.083428	
5.8	0	1.213352	

6	-24	-0.085104	
6	-22	-0.1088848	
6	-20	-0.1349532	
6	-18	-0.1606504	
6	-16	-0.180392	
6	-14	-0.1860324	
6	-12	-0.1675228	
6	-11	-0.1453988	
6	-10	-0.1113156	
6	-9	-0.0652912	
6	-8	-0.003461756	
6	-7	0.0745972	
6	-6	0.1712356	
6	-5	0.2882228	
6	-4	0.428364	
6	-3	0.594204	
6	-2	0.785028	
6	-1.5	0.892696	
6	-1	1.006556	
6	-0.5	1.129428	
6	0	1.258968	

6.2	-24	-0.0880052	
6.2	-22	-0.1107216	
6.2	-20	-0.134718	
6.2	-18	-0.1575104	
6.2	-16	-0.1724076	
6.2	-14	-0.1728772	
6.2	-12	-0.1480468	
6.2	-11	-0.1219012	
6.2	-10	-0.0845724	
6.2	-9	-0.03463796	
6.2	-8	0.02982352	
6.2	-7	0.1115132	
6.2	-6	0.2105904	
6.2	-5	0.3310304	
6.2	-4	0.473092	
6.2	-3	0.637688	
6.2	-2	0.830772	
6.2	-1.5	0.937512	
6.2	-1	1.049944	
6.2	-0.5	1.171672	
6.2	0	1.29992	

6.4	-24	-0.0905124	
6.4	-22	-0.1120964	
6.4	-20	-0.1339308	
6.4	-18	-0.1533964	
6.4	-16	-0.1640444	
6.4	-14	-0.1587936	
6.4	-12	-0.1272732	
6.4	-11	-0.0978944	
6.4	-10	-0.0572892	
6.4	-9	-0.00415156	
6.4	-8	0.0639008	
6.4	-7	0.14827	
6.4	-6	0.250476	
6.4	-5	0.3722208	
6.4	-4	0.516172	
6.4	-3	0.683056	
6.4	-2	0.873584	
6.4	-1.5	0.97936	
6.4	-1	1.092928	
6.4	-0.5	1.212816	
6.4	0	1.339788	

6.6	-24	-0.0927256	
6.6	-22	-0.11304	
6.6	-20	-0.1326028	
6.6	-18	-0.1486996	
6.6	-16	-0.1547072	
6.6	-14	-0.144412	
6.6	-12	-0.1063448	
6.6	-11	-0.07385	
6.6	-10	-0.02994316	
6.6	-9	0.02594556	
6.6	-8	0.0974048	
6.6	-7	0.18523	
6.6	-6	0.2890536	
6.6	-5	0.412308	
6.6	-4	0.557824	
6.6	-3	0.725076	
6.6	-2	0.917096	
6.6	-1.5	1.022824	
6.6	-1	1.132924	
6.6	-0.5	1.252404	
6.6	0	1.377688	

6.8	-24	-0.0942544	
6.8	-22	-0.1129356	
6.8	-20	-0.130762	
6.8	-18	-0.1431176	
6.8	-16	-0.1449024	
6.8	-14	-0.1292028	
6.8	-12	-0.0856	
6.8	-11	-0.0495208	
6.8	-10	-0.00255876	
6.8	-9	0.0568188	
6.8	-8	0.1302876	
6.8	-7	0.2209032	
6.8	-6	0.3275808	
6.8	-5	0.452604	
6.8	-4	0.600128	
6.8	-3	0.76748	
6.8	-2	0.9605	
6.8	-1.5	1.06572	
6.8	-1	1.17672	
6.8	-0.5	1.295988	
6.8	0	1.420576	

7	-24	-0.0953932	
7	-22	-0.112592	
7	-20	-0.1279284	
7	-18	-0.1368068	
7	-16	-0.1340896	
7	-14	-0.1133024	
7	-12	-0.0637892	
7	-11	-0.02458876	
7	-10	0.025181	
7	-9	0.0875956	
7	-8	0.1635656	
7	-7	0.2556228	
7	-6	0.3648576	
7	-5	0.49188	
7	-4	0.640592	
7	-3	0.808548	
7	-2	1.000344	
7	-1.5	1.106956	
7	-1	1.216588	
7	-0.5	1.333304	
7	0	1.457104	

7.2	-24	-0.0960456	
7.2	-22	-0.1113292	
7.2	-20	-0.1242256	
7.2	-18	-0.1297532	
7.2	-16	-0.122934	
7.2	-14	-0.0972624	
7.2	-12	-0.0416492	
7.2	-11	0.0002801484	
7.2	-10	0.0525372	
7.2	-9	0.1174344	
7.2	-8	0.1962188	
7.2	-7	0.2901108	
7.2	-6	0.401988	
7.2	-5	0.531016	
7.2	-4	0.678668	
7.2	-3	0.848296	
7.2	-2	1.039168	
7.2	-1.5	1.143432	
7.2	-1	1.252224	
7.2	-0.5	1.36892	
7.2	0	1.491056	

7.4	-24	-0.0959444	
7.4	-22	-0.1099484	
7.4	-20	-0.1199888	
7.4	-18	-0.1218996	
7.4	-16	-0.11099	
7.4	-14	-0.0799152	
7.4	-12	-0.01949808	
7.4	-11	0.02502412	
7.4	-10	0.0796652	
7.4	-9	0.1474652	
7.4	-8	0.228944	
7.4	-7	0.32446	
7.4	-6	0.437656	
7.4	-5	0.568104	
7.4	-4	0.718056	
7.4	-3	0.885704	
7.4	-2	1.07658	
7.4	-1.5	1.181216	
7.4	-1	1.289428	
7.4	-0.5	1.404844	
7.4	0	1.525524	

7.6	-24	-0.0955692	
7.6	-22	-0.1075804	
7.6	-20	-0.1149124	
7.6	-18	-0.1134676	
7.6	-16	-0.0983984	
7.6	-14	-0.0623736	
7.6	-12	0.003120876	
7.6	-11	0.0502176	
7.6	-10	0.1074232	
7.6	-9	0.1773448	
7.6	-8	0.260748	
7.6	-7	0.3588912	
7.6	-6	0.47314	
7.6	-5	0.603976	
7.6	-4	0.754176	
7.6	-3	0.923724	
7.6	-2	1.113208	
7.6	-1.5	1.216296	
7.6	-1	1.323928	
7.6	-0.5	1.438504	
7.6	0	1.558184	

7.8	-24	-0.0950056	
7.8	-22	-0.1045464	
7.8	-20	-0.1093672	
7.8	-18	-0.1043936	
7.8	-16	-0.0853552	
7.8	-14	-0.04497	
7.8	-12	0.02581384	
7.8	-11	0.0749744	
7.8	-10	0.1350464	
7.8	-9	0.2070732	
7.8	-8	0.292338	
7.8	-7	0.3918332	
7.8	-6	0.507764	
7.8	-5	0.640516	
7.8	-4	0.789836	
7.8	-3	0.958896	
7.8	-2	1.148412	
7.8	-1.5	1.251216	
7.8	-1	1.35824	
7.8	-0.5	1.471292	
7.8	0	1.589692	

8	-24	-0.0935412	
8	-22	-0.1011612	
8	-20	-0.1033604	
8	-18	-0.0948908	
8	-16	-0.0718668	
8	-14	-0.02670964	
8	-12	0.0484496	
8	-11	0.0999672	
8	-10	0.1623564	
8	-9	0.2365648	
8	-8	0.3239388	
8	-7	0.425188	
8	-6	0.54154	
8	-5	0.674748	
8	-4	0.826	
8	-3	0.994112	
8	-2	1.181632	
8	-1.5	1.283	
8	-1	1.389736	
8	-0.5	1.501152	
8	0	1.618108	

8.2	-24	-0.0916032	
8.2	-22	-0.0975688	
8.2	-20	-0.0966304	
8.2	-18	-0.085086	
8.2	-16	-0.0579316	
8.2	-14	-0.0084896	
8.2	-12	0.0712368	
8.2	-11	0.1249596	
8.2	-10	0.1893276	
8.2	-9	0.2652636	
8.2	-8	0.3545436	
8.2	-7	0.457756	
8.2	-6	0.575408	
8.2	-5	0.708336	
8.2	-4	0.859348	
8.2	-3	1.029272	
8.2	-2	1.214728	
8.2	-1.5	1.315972	
8.2	-1	1.421392	
8.2	-0.5	1.531528	
8.2	0	1.647564	

8.4	-24	-0.089298	
8.4	-22	-0.0930408	
8.4	-20	-0.089478	
8.4	-18	-0.0746384	
8.4	-16	-0.0434884	
8.4	-14	0.01039252	
8.4	-12	0.0945184	
8.4	-11	0.1500812	
8.4	-10	0.2163236	
8.4	-9	0.2937748	
8.4	-8	0.3847388	
8.4	-7	0.490016	
8.4	-6	0.60786	
8.4	-5	0.741708	
8.4	-4	0.892724	
8.4	-3	1.060992	
8.4	-2	1.247668	
8.4	-1.5	1.34718	
8.4	-1	1.450476	
8.4	-0.5	1.559944	
8.4	0	1.673856	

8.6	-24	-0.086718	
8.6	-22	-0.0881632	
8.6	-20	-0.0817264	
8.6	-18	-0.0634624	
8.6	-16	-0.02863804	
8.6	-14	0.02915532	
8.6	-12	0.1173644	
8.6	-11	0.17521	
8.6	-10	0.243372	
8.6	-9	0.3226328	
8.6	-8	0.414836	
8.6	-7	0.520836	
8.6	-6	0.640048	
8.6	-5	0.775444	
8.6	-4	0.924568	
8.6	-3	1.092952	
8.6	-2	1.278516	
8.6	-1.5	1.37708	
8.6	-1	1.479824	
8.6	-0.5	1.587124	
8.6	0	1.698552	

8.8	-24	-0.0835024	
8.8	-22	-0.0826696	
8.8	-20	-0.0737656	
8.8	-18	-0.05223	
8.8	-16	-0.0136598	
8.8	-14	0.0482116	
8.8	-12	0.1405164	
8.8	-11	0.2001464	
8.8	-10	0.2698608	
8.8	-9	0.3509772	
8.8	-8	0.444324	
8.8	-7	0.550956	
8.8	-6	0.671792	
8.8	-5	0.806728	
8.8	-4	0.957652	
8.8	-3	1.12352	
8.8	-2	1.30776	
8.8	-1.5	1.40518	
8.8	-1	1.509012	
8.8	-0.5	1.614584	
8.8	0	1.725832	

9	-24	-0.0798144	
9	-22	-0.0768248	
9	-20	-0.0650284	
9	-18	-0.0406384	
9	-16	0.001948576	
9	-14	0.067526	
9	-12	0.1629408	
9	-11	0.2248504	
9	-10	0.2965488	
9	-9	0.3789196	
9	-8	0.47326	
9	-7	0.581068	
9	-6	0.702348	
9	-5	0.837436	
9	-4	0.988452	
9	-3	1.154172	
9	-2	1.336168	
9	-1.5	1.433076	
9	-1	1.53512	
9	-0.5	1.641308	
9	0	1.75104	

9.2	-24	-0.07573	
9.2	-22	-0.070572	
9.2	-20	-0.0559468	
9.2	-18	-0.02828408	
9.2	-16	0.01739636	
9.2	-14	0.086942	
9.2	-12	0.1862712	
9.2	-11	0.2497844	
9.2	-10	0.3226972	
9.2	-9	0.406684	
9.2	-8	0.501956	
9.2	-7	0.611048	
9.2	-6	0.731716	
9.2	-5	0.868992	
9.2	-4	1.018412	
9.2	-3	1.182836	
9.2	-2	1.3655	
9.2	-1.5	1.46194	
9.2	-1	1.562312	
9.2	-0.5	1.666804	
9.2	0	1.77638	

9.4	-24	-0.0712584	
9.4	-22	-0.0637	
9.4	-20	-0.0463048	
9.4	-18	-0.01564036	
9.4	-16	0.03347728	
9.4	-14	0.106522	
9.4	-12	0.2090648	
9.4	-11	0.2742076	
9.4	-10	0.3487388	
9.4	-9	0.43428	
9.4	-8	0.529908	
9.4	-7	0.6398	
9.4	-6	0.76164	
9.4	-5	0.897332	
9.4	-4	1.047772	
9.4	-3	1.211792	
9.4	-2	1.392016	
9.4	-1.5	1.48646	
9.4	-1	1.5857	
9.4	-0.5	1.6896	
9.4	0	1.79742	

9.6	-24	-0.0662924	
9.6	-22	-0.0565088	
9.6	-20	-0.03666948	
9.6	-18	-0.002795356	
9.6	-16	0.0495208	
9.6	-14	0.1261548	
9.6	-12	0.231996	
9.6	-11	0.2981124	
9.6	-10	0.3743516	
9.6	-9	0.461	
9.6	-8	0.558908	
9.6	-7	0.668236	
9.6	-6	0.790668	
9.6	-5	0.9267	
9.6	-4	1.076608	
9.6	-3	1.240384	
9.6	-2	1.418168	
9.6	-1.5	1.512288	
9.6	-1	1.611832	
9.6	-0.5	1.714232	
9.6	0	1.821648	

9.8	-24	-0.0608712	
9.8	-22	-0.0489612	
9.8	-20	-0.02644596	
9.8	-18	0.01053296	
9.8	-16	0.0658312	
9.8	-14	0.145894	
9.8	-12	0.255104	
9.8	-11	0.3223424	
9.8	-10	0.399518	
9.8	-9	0.487348	
9.8	-8	0.586036	
9.8	-7	0.695868	
9.8	-6	0.819172	
9.8	-5	0.95414	
9.8	-4	1.104232	
9.8	-3	1.267616	
9.8	-2	1.4441	
9.8	-1.5	1.539004	
9.8	-1	1.636172	
9.8	-0.5	1.737408	
9.8	0	1.843808	

10	-24	-0.0551128	
10	-22	-0.0409364	
10	-20	-0.01600632	
10	-18	0.02405556	
10	-16	0.0822628	
10	-14	0.1656464	
10	-12	0.2777068	
10	-11	0.3467884	
10	-10	0.425192	
10	-9	0.51338	
10	-8	0.613616	
10	-7	0.724036	
10	-6	0.846216	
10	-5	0.982084	
10	-4	1.129976	
10	-3	1.292568	
10	-2	1.468844	
10	-1.5	1.563088	
10	-1	1.66018	
10	-0.5	1.760688	
10	0	1.864352	

10.2	-24	-0.0489488	
10.2	-22	-0.0326474	
10.2	-20	-0.0049004	
10.2	-18	0.0378142	
10.2	-16	0.0992432	
10.2	-14	0.1852556	
10.2	-12	0.3003676	
10.2	-11	0.3700308	
10.2	-10	0.45054	
10.2	-9	0.539864	
10.2	-8	0.639716	
10.2	-7	0.75132	
10.2	-6	0.87312	
10.2	-5	1.009432	
10.2	-4	1.15834	
10.2	-3	1.318808	
10.2	-2	1.49272	
10.2	-1.5	1.584424	
10.2	-1	1.680368	
10.2	-0.5	1.779964	
10.2	0	1.88168	

10.4	-24	-0.042652	
10.4	-22	-0.02402384	
10.4	-20	0.006308	
10.4	-18	0.0517932	
10.4	-16	0.116118	
10.4	-14	0.2049004	
10.4	-12	0.3228508	
10.4	-11	0.3935836	
10.4	-10	0.474196	
10.4	-9	0.565036	
10.4	-8	0.665712	
10.4	-7	0.778404	
10.4	-6	0.901088	
10.4	-5	1.03546	
10.4	-4	1.18302	
10.4	-3	1.343684	
10.4	-2	1.517132	
10.4	-1.5	1.608156	
10.4	-1	1.703004	
10.4	-0.5	1.800948	
10.4	0	1.902164	

10.6	-24	-0.03593768	
10.6	-22	-0.01512156	
10.6	-20	0.01785412	
10.6	-18	0.0659236	
10.6	-16	0.1331384	
10.6	-14	0.2244288	
10.6	-12	0.3450532	
10.6	-11	0.416968	
10.6	-10	0.499284	
10.6	-9	0.590612	
10.6	-8	0.691572	
10.6	-7	0.80418	
10.6	-6	0.92748	
10.6	-5	1.061708	
10.6	-4	1.208472	
10.6	-3	1.36756	
10.6	-2	1.539676	
10.6	-1.5	1.63016	
10.6	-1	1.724068	
10.6	-0.5	1.821268	
10.6	0	1.921596	

10.8	-24	-0.02889272	
10.8	-22	-0.00580756	
10.8	-20	0.02946996	
10.8	-18	0.0803464	
10.8	-16	0.1503872	
10.8	-14	0.2445352	
10.8	-12	0.3671352	
10.8	-11	0.44072	
10.8	-10	0.522956	
10.8	-9	0.615488	
10.8	-8	0.717248	
10.8	-7	0.828888	
10.8	-6	0.953096	
10.8	-5	1.08746	
10.8	-4	1.23254	
10.8	-3	1.391372	
10.8	-2	1.561108	
10.8	-1.5	1.65076	
10.8	-1	1.744404	
10.8	-0.5	1.839464	
10.8	0	1.938604	

11	-24	-0.0214188	
11	-22	0.003882044	
11	-20	0.041532	
11	-18	0.094952	
11	-16	0.1675988	
11	-14	0.2641292	
11	-12	0.3890264	
11	-11	0.46374	
11	-10	0.546656	
11	-9	0.639624	
11	-8	0.742188	
11	-7	0.854288	
11	-6	0.977964	
11	-5	1.112068	
11	-4	1.257536	
11	-3	1.414492	
11	-2	1.582804	
11	-1.5	1.670924	
11	-1	1.763552	
11	-0.5	1.85822	
11	0	1.956228	

11.2	-24	-0.01364632	
11.2	-22	0.01363204	
11.2	-20	0.0536952	
11.2	-18	0.1094784	
11.2	-16	0.1846212	
11.2	-14	0.2841328	
11.2	-12	0.411472	
11.2	-11	0.4862	
11.2	-10	0.5699	
11.2	-9	0.664052	
11.2	-8	0.76634	
11.2	-7	0.879348	
11.2	-6	1.001428	
11.2	-5	1.136052	
11.2	-4	1.281112	
11.2	-3	1.436156	
11.2	-2	1.60406	
11.2	-1.5	1.691948	
11.2	-1	1.783132	
11.2	-0.5	1.876944	
11.2	0	1.973696	

11.4	-24	-0.00561468	
11.4	-22	0.02381492	
11.4	-20	0.0661788	
11.4	-18	0.1244552	
11.4	-16	0.2020188	
11.4	-14	0.3036596	
11.4	-12	0.432828	
11.4	-11	0.508936	
11.4	-10	0.5934	
11.4	-9	0.686864	
11.4	-8	0.789348	
11.4	-7	0.903604	
11.4	-6	1.025884	
11.4	-5	1.159388	
11.4	-4	1.3036	
11.4	-3	1.458844	
11.4	-2	1.625004	
11.4	-1.5	1.711636	
11.4	-1	1.802128	
11.4	-0.5	1.894176	
11.4	0	1.989872	

11.6	-24	0.002581228	
11.6	-22	0.0342256	
11.6	-20	0.0786484	
11.6	-18	0.139446	
11.6	-16	0.219614	
11.6	-14	0.3231264	
11.6	-12	0.454192	
11.6	-11	0.531208	
11.6	-10	0.616544	
11.6	-9	0.710484	
11.6	-8	0.81398	
11.6	-7	0.926236	
11.6	-6	1.04916	
11.6	-5	1.18262	
11.6	-4	1.325056	
11.6	-3	1.479796	
11.6	-2	1.64396	
11.6	-1.5	1.73106	
11.6	-1	1.819656	
11.6	-0.5	1.912	
11.6	0	2.006624	

11.8	-24	0.01117976	
11.8	-22	0.044918	
11.8	-20	0.0914664	
11.8	-18	0.1545368	
11.8	-16	0.2367888	
11.8	-14	0.3423588	
11.8	-12	0.47536	
11.8	-11	0.553288	
11.8	-10	0.63888	
11.8	-9	0.733408	
11.8	-8	0.83702	
11.8	-7	0.949724	
11.8	-6	1.072644	
11.8	-5	1.204904	
11.8	-4	1.348348	
11.8	-3	1.500016	
11.8	-2	1.663656	
11.8	-1.5	1.750028	
11.8	-1	1.837432	
11.8	-0.5	1.929852	
11.8	0	2.022104	

12	-24	0.0200304	
12	-22	0.0556052	
12	-20	0.1044904	
12	-18	0.1696928	
12	-16	0.2543248	
12	-14	0.362098	
12	-12	0.496496	
12	-11	0.575068	
12	-10	0.660852	
12	-9	0.756008	
12	-8	0.859432	
12	-7	0.972488	
12	-6	1.094684	
12	-5	1.227	
12	-4	1.3689	
12	-3	1.521884	
12	-2	1.683836	
12	-1.5	1.769212	
12	-1	1.856132	
12	-0.5	1.945568	
12	0	2.038136	

12.4	-24	0.03826568	
12.4	-22	0.0776092	
12.4	-20	0.1309708	
12.4	-18	0.2002224	
12.4	-16	0.2889044	
12.4	-14	0.400384	
12.4	-12	0.537756	
12.4	-11	0.61774	
12.4	-10	0.704936	
12.4	-9	0.799932	
12.4	-8	0.903732	
12.4	-7	1.01676	
12.4	-6	1.137948	
12.4	-5	1.26926	
12.4	-4	1.409144	
12.4	-3	1.55954	
12.4	-2	1.718192	
12.4	-1.5	1.801164	
12.4	-1	1.886524	
12.4	-0.5	1.974736	
12.4	0	2.065048	

12.8	-24	0.0573308	
12.8	-22	0.1006896	
12.8	-20	0.1576056	
12.8	-18	0.2309156	
12.8	-16	0.3234708	
12.8	-14	0.438216	
12.8	-12	0.578248	
12.8	-11	0.658772	
12.8	-10	0.747256	
12.8	-9	0.842792	
12.8	-8	0.94696	
12.8	-7	1.058976	
12.8	-6	1.180172	
12.8	-5	1.309932	
12.8	-4	1.448448	
12.8	-3	1.596212	
12.8	-2	1.752564	
12.8	-1.5	1.833788	
12.8	-1	1.918292	
12.8	-0.5	2.003912	
12.8	0	2.093044	

13.2	-24	0.0772068	
13.2	-22	0.124038	
13.2	-20	0.1845624	
13.2	-18	0.261728	
13.2	-16	0.3576728	
13.2	-14	0.475276	
13.2	-12	0.617624	
13.2	-11	0.699024	
13.2	-10	0.788028	
13.2	-9	0.884824	
13.2	-8	0.988192	
13.2	-7	1.099664	
13.2	-6	1.220508	
13.2	-5	1.349584	
13.2	-4	1.48608	
13.2	-3	1.631192	
13.2	-2	1.785644	
13.2	-1.5	1.865104	
13.2	-1	1.947416	
13.2	-0.5	2.032312	
13.2	0	2.119324	

13.6	-24	0.0975296	
13.6	-22	0.1478944	
13.6	-20	0.212226	
13.6	-18	0.2928284	
13.6	-16	0.39173	
13.6	-14	0.512136	
13.6	-12	0.656768	
13.6	-11	0.738596	
13.6	-10	0.828264	
13.6	-9	0.924768	
13.6	-8	1.02834	
13.6	-7	1.139624	
13.6	-6	1.258604	
13.6	-5	1.385556	
13.6	-4	1.521212	
13.6	-3	1.664488	
13.6	-2	1.81664	
13.6	-1.5	1.895108	
13.6	-1	1.97606	
13.6	-0.5	2.059136	
13.6	0	2.14436	

14	-24	0.118558	
14	-22	0.1723724	
14	-20	0.2396724	
14	-18	0.3235172	
14	-16	0.425528	
14	-14	0.548328	
14	-12	0.695356	
14	-11	0.7773	
14	-10	0.867052	
14	-9	0.962584	
14	-8	1.066628	
14	-7	1.177212	
14	-6	1.295828	
14	-5	1.421564	
14	-4	1.55494	
14	-3	1.6961	
14	-2	1.844688	
14	-1.5	1.921856	
14	-1	2.001188	
14	-0.5	2.082576	
14	0	2.166596	

14.4	-24	0.14022	
14.4	-22	0.197098	
14.4	-20	0.2674756	
14.4	-18	0.3540884	
14.4	-16	0.458972	
14.4	-14	0.583984	
14.4	-12	0.732	
14.4	-11	0.814888	
14.4	-10	0.904484	
14.4	-9	1.001116	
14.4	-8	1.102972	
14.4	-7	1.214672	
14.4	-6	1.330916	
14.4	-5	1.45596	
14.4	-4	1.587496	
14.4	-3	1.726972	
14.4	-2	1.874476	
14.4	-1.5	1.949592	
14.4	-1	2.027612	
14.4	-0.5	2.107588	
14.4	0	2.189588	

14.8	-24	0.16215	
14.8	-22	0.2219132	
14.8	-20	0.2954392	
14.8	-18	0.384528	
14.8	-16	0.492336	
14.8	-14	0.619204	
14.8	-12	0.76798	
14.8	-11	0.852188	
14.8	-10	0.940684	
14.8	-9	1.037584	
14.8	-8	1.140572	
14.8	-7	1.249676	
14.8	-6	1.365228	
14.8	-5	1.489312	
14.8	-4	1.618584	
14.8	-3	1.755428	
14.8	-2	1.89958	
14.8	-1.5	1.973628	
14.8	-1	2.051576	
14.8	-0.5	2.128656	
14.8	0	2.209108	

15.2	-24	0.1845244	
15.2	-22	0.2468364	
15.2	-20	0.3230344	
15.2	-18	0.414888	
15.2	-16	0.524592	
15.2	-14	0.653548	
15.2	-12	0.803528	
15.2	-11	0.886636	
15.2	-10	0.976936	
15.2	-9	1.072552	
15.2	-8	1.175072	
15.2	-7	1.283436	
15.2	-6	1.398584	
15.2	-5	1.519316	
15.2	-4	1.64788	
15.2	-3	1.782548	
15.2	-2	1.923888	
15.2	-1.5	1.997012	
15.2	-1	2.07356	
15.2	-0.5	2.149008	
15.2	0	2.227488	

15.6	-24	0.2069048	
15.6	-22	0.2721232	
15.6	-20	0.3508304	
15.6	-18	0.445176	
15.6	-16	0.557016	
15.6	-14	0.687152	
15.6	-12	0.838348	
15.6	-11	0.921752	
15.6	-10	1.011352	
15.6	-9	1.10718	
15.6	-8	1.208348	
15.6	-7	1.315972	
15.6	-6	1.430052	
15.6	-5	1.551244	
15.6	-4	1.677836	
15.6	-3	1.810276	
15.6	-2	1.95054	
15.6	-1.5	2.021276	
15.6	-1	2.09484	
15.6	-0.5	2.169884	
15.6	0	2.2467	

16	-24	0.2297952	
16	-22	0.2974524	
16	-20	0.3784488	
16	-18	0.47484	
16	-16	0.588256	
16	-14	0.720644	
16	-12	0.872276	
16	-11	0.95622	
16	-10	1.045076	
16	-9	1.14014	
16	-8	1.241756	
16	-7	1.347876	
16	-6	1.461068	
16	-5	1.580132	
16	-4	1.705928	
16	-3	1.836576	
16	-2	1.974416	
16	-1.5	2.044452	
16	-1	2.11734	
16	-0.5	2.190872	
16	0	2.267148	

16.8	-24	0.2759204	
16.8	-22	0.3479932	
16.8	-20	0.43346	
16.8	-18	0.533708	
16.8	-16	0.649988	
16.8	-14	0.784168	
16.8	-12	0.937364	
16.8	-11	1.020868	
16.8	-10	1.110184	
16.8	-9	1.20402	
16.8	-8	1.30368	
16.8	-7	1.407932	
16.8	-6	1.518796	
16.8	-5	1.63522	
16.8	-4	1.757248	
16.8	-3	1.884364	
16.8	-2	2.017584	
16.8	-1.5	2.085924	
16.8	-1	2.15556	
16.8	-0.5	2.226616	
16.8	0	2.299224	

17.6	-24	0.3220944	
17.6	-22	0.3983788	
17.6	-20	0.48776	
17.6	-18	0.590964	
17.6	-16	0.709876	
17.6	-14	0.844988	
17.6	-12	0.999224	
17.6	-11	1.082404	
17.6	-10	1.170352	
17.6	-9	1.26374	
17.6	-8	1.3619	
17.6	-7	1.465508	
17.6	-6	1.5738	
17.6	-5	1.68752	
17.6	-4	1.805708	
17.6	-3	1.929432	
17.6	-2	2.057884	
17.6	-1.5	2.123388	
17.6	-1	2.190988	
17.6	-0.5	2.259412	
17.6	0	2.329884	

18.4	-24	0.3688856	
18.4	-22	0.448716	
18.4	-20	0.54086	
18.4	-18	0.646492	
18.4	-16	0.767724	
18.4	-14	0.903892	
18.4	-12	1.057136	
18.4	-11	1.141068	
18.4	-10	1.228632	
18.4	-9	1.320716	
18.4	-8	1.417308	
18.4	-7	1.51868	
18.4	-6	1.624496	
18.4	-5	1.734536	
18.4	-4	1.85048	
18.4	-3	1.970144	
18.4	-2	2.095852	
18.4	-1.5	2.159496	
18.4	-1	2.225096	
18.4	-0.5	2.291508	
18.4	0	2.35948	

19.2	-24	0.415624	
19.2	-22	0.498544	
19.2	-20	0.592888	
19.2	-18	0.70108	
19.2	-16	0.823136	
19.2	-14	0.95966	
19.2	-12	1.112568	
19.2	-11	1.194908	
19.2	-10	1.2818	
19.2	-9	1.372788	
19.2	-8	1.46852	
19.2	-7	1.567528	
19.2	-6	1.672816	
19.2	-5	1.779844	
19.2	-4	1.892816	
19.2	-3	2.009508	
19.2	-2	2.130424	
19.2	-1.5	2.192776	
19.2	-1	2.255556	
19.2	-0.5	2.320032	
19.2	0	2.385456	

20	-24	0.461616	
20	-22	0.54672	
20	-20	0.643892	
20	-18	0.753588	
20	-16	0.876548	
20	-14	1.013612	
20	-12	1.165928	
20	-11	1.247336	
20	-10	1.33266	
20	-9	1.422476	
20	-8	1.515504	
20	-7	1.6135	
20	-6	1.7152	
20	-5	1.820664	
20	-4	1.931124	
20	-3	2.044588	
20	-2	2.16202	
20	-1.5	2.223472	
20	-1	2.284108	
20	-0.5	2.34754	
20	0	2.410656	

20.8	-24	0.507028	
20.8	-22	0.594644	
20.8	-20	0.693668	
20.8	-18	0.804512	
20.8	-16	0.9281	
20.8	-14	1.064852	
20.8	-12	1.21588	
20.8	-11	1.296832	
20.8	-10	1.38152	
20.8	-9	1.469732	
20.8	-8	1.561348	
20.8	-7	1.65764	
20.8	-6	1.756584	
20.8	-5	1.859856	
20.8	-4	1.966536	
20.8	-3	2.077848	
20.8	-2	2.191364	
20.8	-1.5	2.249452	
20.8	-1	2.309148	
20.8	-0.5	2.368832	
20.8	0	2.430064	

21.6	-24	0.551908	
21.6	-22	0.641444	
21.6	-20	0.741832	
21.6	-18	0.853508	
21.6	-16	0.977544	
21.6	-14	1.114284	
21.6	-12	1.26372	
21.6	-11	1.343072	
21.6	-10	1.427168	
21.6	-9	1.513764	
21.6	-8	1.604916	
21.6	-7	1.698116	
21.6	-6	1.796424	
21.6	-5	1.896952	
21.6	-4	2.000688	
21.6	-3	2.108484	
21.6	-2	2.219476	
21.6	-1.5	2.275864	
21.6	-1	2.33378	
21.6	-0.5	2.391804	
21.6	0	2.451112	

22.4	-24	0.59574	
22.4	-22	0.687148	
22.4	-20	0.788828	
22.4	-18	0.901408	
22.4	-16	1.025372	
22.4	-14	1.160864	
22.4	-12	1.309768	
22.4	-11	1.38828	
22.4	-10	1.469356	
22.4	-9	1.555288	
22.4	-8	1.643332	
22.4	-7	1.735732	
22.4	-6	1.831076	
22.4	-5	1.929796	
22.4	-4	2.031496	
22.4	-3	2.136556	
22.4	-2	2.244644	
22.4	-1.5	2.299816	
22.4	-1	2.35578	
22.4	-0.5	2.41272	
22.4	0	2.470268	

23.2	-24	0.639168	
23.2	-22	0.731532	
23.2	-20	0.83426	
23.2	-18	0.946964	
23.2	-16	1.070988	
23.2	-14	1.206288	
23.2	-12	1.352904	
23.2	-11	1.430592	
23.2	-10	1.511796	
23.2	-9	1.595916	
23.2	-8	1.683224	
23.2	-7	1.773156	
23.2	-6	1.865304	
23.2	-5	1.961168	
23.2	-4	2.060348	
23.2	-3	2.16276	
23.2	-2	2.267924	
23.2	-1.5	2.321908	
23.2	-1	2.376024	
23.2	-0.5	2.430936	
23.2	0	2.486632	

24	-24	0.681564	
24	-22	0.774988	
24	-20	0.878176	
24	-18	0.991444	
24	-16	1.11486	
24	-14	1.249148	
24	-12	1.394536	
24	-11	1.47106	
24	-10	1.551132	
24	-9	1.633708	
24	-8	1.7191	
24	-7	1.807832	
24	-6	1.899248	
24	-5	1.993088	
24	-4	2.090432	
24	-3	2.189376	
24	-2	2.292104	
24	-1.5	2.344484	
24	-1	2.397164	
24	-0.5	2.451176	
24	0	2.505376	

24.8	-24	0.723004	
24.8	-22	0.817212	
24.8	-20	0.920888	
24.8	-18	1.033868	
24.8	-16	1.157192	
24.8	-14	1.290096	
24.8	-12	1.434192	
24.8	-11	1.509932	
24.8	-10	1.58844	
24.8	-9	1.669796	
24.8	-8	1.753564	
24.8	-7	1.840124	
24.8	-6	1.929008	
24.8	-5	2.021108	
24.8	-4	2.115884	
24.8	-3	2.213588	
24.8	-2	2.313276	
24.8	-1.5	2.364048	
24.8	-1	2.415492	
24.8	-0.5	2.467176	
24.8	0	2.52022	

25.6	-24	0.763064	
25.6	-22	0.858356	
25.6	-20	0.962396	
25.6	-18	1.07522	
25.6	-16	1.197824	
25.6	-14	1.329936	
25.6	-12	1.471984	
25.6	-11	1.546716	
25.6	-10	1.62388	
25.6	-9	1.70404	
25.6	-8	1.786712	
25.6	-7	1.871572	
25.6	-6	1.958716	
25.6	-5	2.048932	
25.6	-4	2.14138	
25.6	-3	2.236328	
25.6	-2	2.333484	
25.6	-1.5	2.383436	
25.6	-1	2.43376	
25.6	-0.5	2.484784	
25.6	0	2.53604	

26.4	-24	0.80294	
26.4	-22	0.898352	
26.4	-20	1.00262	
26.4	-18	1.115048	
26.4	-16	1.236844	
26.4	-14	1.36764	
26.4	-12	1.507904	
26.4	-11	1.58174	
26.4	-10	1.658112	
26.4	-9	1.73694	
26.4	-8	1.817728	
26.4	-7	1.900908	
26.4	-6	1.986556	
26.4	-5	2.074524	
26.4	-4	2.165136	
26.4	-3	2.258024	
26.4	-2	2.352776	
26.4	-1.5	2.401156	
26.4	-1	2.450024	
26.4	-0.5	2.499588	
26.4	0	2.549712	

27.2	-24	0.841592	
27.2	-22	0.937348	
27.2	-20	1.0413	
27.2	-18	1.153872	
27.2	-16	1.27458	
27.2	-14	1.404304	
27.2	-12	1.5425	
27.2	-11	1.615012	
27.2	-10	1.689888	
27.2	-9	1.767288	
27.2	-8	1.84674	
27.2	-7	1.92822	
27.2	-6	2.012144	
27.2	-5	2.098544	
27.2	-4	2.187324	
27.2	-3	2.278156	
27.2	-2	2.371064	
27.2	-1.5	2.417752	
27.2	-1	2.466028	
27.2	-0.5	2.513564	
27.2	0	2.562528	

28	-24	0.879204	
28	-22	0.975284	
28	-20	1.079384	
28	-18	1.190644	
28	-16	1.31058	
28	-14	1.438856	
28	-12	1.575336	
28	-11	1.646968	
28	-10	1.720796	
28	-9	1.796608	
28	-8	1.874868	
28	-7	1.954808	
28	-6	2.036908	
28	-5	2.12182	
28	-4	2.208544	
28	-3	2.29692	
28	-2	2.387136	
28	-1.5	2.432952	
28	-1	2.479812	
28	-0.5	2.526772	
28	0	2.574408	

28.8	-24	0.915728	
28.8	-22	1.012112	
28.8	-20	1.115408	
28.8	-18	1.226636	
28.8	-16	1.345584	
28.8	-14	1.47224	
28.8	-12	1.607276	
28.8	-11	1.67778	
28.8	-10	1.750592	
28.8	-9	1.824964	
28.8	-8	1.900848	
28.8	-7	1.97994	
28.8	-6	2.060724	
28.8	-5	2.143372	
28.8	-4	2.227896	
28.8	-3	2.314848	
28.8	-2	2.402896	
28.8	-1.5	2.448168	
28.8	-1	2.493308	
28.8	-0.5	2.53942	
28.8	0	2.5857	

29.6	-24	0.950876	
29.6	-22	1.047488	
29.6	-20	1.150952	
29.6	-18	1.26136	
29.6	-16	1.379392	
29.6	-14	1.504768	
29.6	-12	1.637672	
29.6	-11	1.707072	
29.6	-10	1.778352	
29.6	-9	1.851808	
29.6	-8	1.927364	
29.6	-7	2.00418	
29.6	-6	2.083364	
29.6	-5	2.16422	
29.6	-4	2.247152	
29.6	-3	2.3322	
29.6	-2	2.41868	
29.6	-1.5	2.462384	
29.6	-1	2.507252	
29.6	-0.5	2.551672	
29.6	0	2.597316	

30.4	-24	0.985704	
30.4	-22	1.08168	
30.4	-20	1.18466	
30.4	-18	1.294876	
30.4	-16	1.41164	
30.4	-14	1.53564	
30.4	-12	1.667204	
30.4	-11	1.735752	
30.4	-10	1.805872	
30.4	-9	1.87818	
30.4	-8	1.951652	
30.4	-7	2.027424	
30.4	-6	2.10454	
30.4	-5	2.184072	
30.4	-4	2.265248	
30.4	-3	2.347916	
30.4	-2	2.43238	
30.4	-1.5	2.475572	
30.4	-1	2.51926	
30.4	-0.5	2.562788	
30.4	0	2.60694	

31.2	-24	1.019132	
31.2	-22	1.115004	
31.2	-20	1.217516	
31.2	-18	1.326888	
31.2	-16	1.442928	
31.2	-14	1.565732	
31.2	-12	1.69506	
31.2	-11	1.76266	
31.2	-10	1.831972	
31.2	-9	1.902832	
31.2	-8	1.975684	
31.2	-7	2.05004	
31.2	-6	2.126508	
31.2	-5	2.204236	
31.2	-4	2.28358	
31.2	-3	2.364764	
31.2	-2	2.447704	
31.2	-1.5	2.4896	
31.2	-1	2.5322	
31.2	-0.5	2.574876	
31.2	0	2.618076	

32	-24	1.051896	
32	-22	1.1476	
32	-20	1.249488	
32	-18	1.357756	
32	-16	1.47274	
32	-14	1.593904	
32	-12	1.7224	
32	-11	1.788512	
32	-10	1.857088	
32	-9	1.926788	
32	-8	1.99812	
32	-7	2.070872	
32	-6	2.145676	
32	-5	2.221796	
32	-4	2.299968	
32	-3	2.379516	
32	-2	2.460716	
32	-1.5	2.501604	
32	-1	2.543436	
32	-0.5	2.585196	
32	0	2.6275	

32.8	-24	1.083884	
32.8	-22	1.17912	
32.8	-20	1.280392	
32.8	-18	1.388012	
32.8	-16	1.501584	
32.8	-14	1.6221	
32.8	-12	1.748068	
32.8	-11	1.813468	
32.8	-10	1.880392	
32.8	-9	1.949104	
32.8	-8	2.019596	
32.8	-7	2.09144	
32.8	-6	2.165088	
32.8	-5	2.239864	
32.8	-4	2.31606	
32.8	-3	2.393872	
32.8	-2	2.473356	
32.8	-1.5	2.513508	
32.8	-1	2.554128	
32.8	-0.5	2.59494	
32.8	0	2.636424	

33.6	-24	1.114844	
33.6	-22	1.209656	
33.6	-20	1.310532	
33.6	-18	1.417292	
33.6	-16	1.529456	
33.6	-14	1.648	
33.6	-12	1.772684	
33.6	-11	1.837356	
33.6	-10	1.903404	
33.6	-9	1.97154	
33.6	-8	2.040444	
33.6	-7	2.110956	
33.6	-6	2.183272	
33.6	-5	2.25692	
33.6	-4	2.331692	
33.6	-3	2.407888	
33.6	-2	2.485444	
33.6	-1.5	2.524676	
33.6	-1	2.564224	
33.6	-0.5	2.604652	
33.6	0	2.64524	

34.4	-24	1.1449	
34.4	-22	1.239556	
34.4	-20	1.339404	
34.4	-18	1.445012	
34.4	-16	1.556392	
34.4	-14	1.67336	
34.4	-12	1.79614	
34.4	-11	1.860016	
34.4	-10	1.925076	
34.4	-9	1.991524	
34.4	-8	2.059132	
34.4	-7	2.128696	
34.4	-6	2.199496	
34.4	-5	2.271876	
34.4	-4	2.34536	
34.4	-3	2.420292	
34.4	-2	2.496608	
34.4	-1.5	2.535184	
34.4	-1	2.574096	
34.4	-0.5	2.613544	
34.4	0	2.653236	

35.2	-24	1.174412	
35.2	-22	1.26844	
35.2	-20	1.3679	
35.2	-18	1.4725	
35.2	-16	1.582504	
35.2	-14	1.698412	
35.2	-12	1.819364	
35.2	-11	1.881976	
35.2	-10	1.946272	
35.2	-9	2.011688	
35.2	-8	2.078792	
35.2	-7	2.146484	
35.2	-6	2.21592	
35.2	-5	2.286588	
35.2	-4	2.359012	
35.2	-3	2.43254	
35.2	-2	2.50766	
35.2	-1.5	2.545244	
35.2	-1	2.583424	
35.2	-0.5	2.621776	
35.2	0	2.660812	

36	-24	1.203236	
36	-22	1.296408	
36	-20	1.3949	
36	-18	1.49902	
36	-16	1.607856	
36	-14	1.722056	
36	-12	1.841464	
36	-11	1.90304	
36	-10	1.9665	
36	-9	2.03118	
36	-8	2.096744	
36	-7	2.163888	
36	-6	2.232052	
36	-5	2.30154	
36	-4	2.372492	
36	-3	2.444612	
36	-2	2.517644	
36	-1.5	2.554924	
36	-1	2.592336	
36	-0.5	2.62996	
36	0	2.66804	

36.8	-24	1.23082	
36.8	-22	1.323816	
36.8	-20	1.421628	
36.8	-18	1.524284	
36.8	-16	1.631984	
36.8	-14	1.745452	
36.8	-12	1.863056	
36.8	-11	1.92404	
36.8	-10	1.986112	
36.8	-9	2.049572	
36.8	-8	2.113964	
36.8	-7	2.17996	
36.8	-6	2.247124	
36.8	-5	2.315276	
36.8	-4	2.384976	
36.8	-3	2.455924	
36.8	-2	2.527824	
36.8	-1.5	2.56382	
36.8	-1	2.601016	
36.8	-0.5	2.637648	
36.8	0	2.67504	

37.6	-24	1.257648	
37.6	-22	1.35002	
37.6	-20	1.447252	
37.6	-18	1.548936	
37.6	-16	1.65576	
37.6	-14	1.767348	
37.6	-12	1.88344	
37.6	-11	1.943856	
37.6	-10	2.005212	
37.6	-9	2.067656	
37.6	-8	2.131472	
37.6	-7	2.19606	
37.6	-6	2.262036	
37.6	-5	2.329156	
37.6	-4	2.397644	
37.6	-3	2.467064	
37.6	-2	2.537632	
37.6	-1.5	2.573136	
37.6	-1	2.609268	
37.6	-0.5	2.6453	
37.6	0	2.68214	

38.4	-24	1.283808	
38.4	-22	1.375488	
38.4	-20	1.471964	
38.4	-18	1.572992	
38.4	-16	1.67856	
38.4	-14	1.788976	
38.4	-12	1.903592	
38.4	-11	1.962692	
38.4	-10	2.023144	
38.4	-9	2.084564	
38.4	-8	2.147072	
38.4	-7	2.210808	
38.4	-6	2.2757	
38.4	-5	2.341704	
38.4	-4	2.409004	
38.4	-3	2.477608	
38.4	-2	2.547004	
38.4	-1.5	2.5821	
38.4	-1	2.61778	
38.4	-0.5	2.65304	
38.4	0	2.68894	

39.2	-24	1.309456	
39.2	-22	1.400588	
39.2	-20	1.495616	
39.2	-18	1.5957	
39.2	-16	1.700568	
39.2	-14	1.80914	
39.2	-12	1.92266	
39.2	-11	1.981096	
39.2	-10	2.040672	
39.2	-9	2.101216	
39.2	-8	2.163172	
39.2	-7	2.225768	
39.2	-6	2.289716	
39.2	-5	2.354428	
39.2	-4	2.420752	
39.2	-3	2.48734	
39.2	-2	2.555764	
39.2	-1.5	2.58984	
39.2	-1	2.624656	
39.2	-0.5	2.659372	
39.2	0	2.69492	

40	-24	1.334712	
40	-22	1.42476	
40	-20	1.519372	
40	-18	1.618172	
40	-16	1.721288	
40	-14	1.829176	
40	-12	1.941488	
40	-11	1.99876	
40	-10	2.057476	
40	-9	2.117328	
40	-8	2.177916	
40	-7	2.239896	
40	-6	2.302744	
40	-5	2.367052	
40	-4	2.431476	
40	-3	2.49738	
40	-2	2.564104	
40	-1.5	2.597696	
40	-1	2.632248	
40	-0.5	2.66608	
40	0	2.701084	



==> aux/tables/cluster_data/energy_U12_18.dat <==
0.25	0	-0.331776	

0.3	0	-0.315693	

0.35	0	-0.308517	

0.4	0	-0.305607	

0.5	-5	-1.04035	
0.5	-4	-0.839681	
0.5	-3	-0.601539	
0.5	-2	-0.405158	
0.5	-1	-0.317891	
0.5	-0.5	-0.301967	
0.5	0	-0.288295	

0.6	-5	-1.00196	
0.6	-4	-0.807845	
0.6	-3	-0.582457	
0.6	-2	-0.404652	
0.6	-1	-0.316106	
0.6	-0.5	-0.296752	
0.6	0	-0.280319	

0.7	-5	-0.965014	
0.7	-4	-0.778929	
0.7	-3	-0.568526	
0.7	-2	-0.404362	
0.7	-1	-0.317808	
0.7	-0.5	-0.293248	
0.7	0	-0.271436	

0.8	-5	-0.929952	
0.8	-4	-0.751293	
0.8	-3	-0.557485	
0.8	-2	-0.405262	
0.8	-1	-0.316967	
0.8	-0.5	-0.287636	
0.8	0	-0.258684	

0.9	-5	-0.895561	
0.9	-4	-0.727779	
0.9	-3	-0.546811	
0.9	-2	-0.404885	
0.9	-1	-0.315718	
0.9	-0.5	-0.282529	
0.9	0	-0.249134	

1	-5	-0.863538	
1	-4	-0.706546	
1	-3	-0.539265	
1	-2	-0.405222	
1	-1	-0.313318	
1	-0.5	-0.276089	
1	0	-0.236737	

1.2	-5	-0.803909	
1.2	-4	-0.666382	
1.2	-3	-0.523046	
1.2	-2	-0.400665	
1.2	-1	-0.302812	
1.2	-0.5	-0.257149	
1.2	0	-0.206151	

1.4	-5	-0.749997	
1.4	-4	-0.63068	
1.4	-3	-0.504499	
1.4	-2	-0.387676	
1.4	-1	-0.283762	
1.4	-0.5	-0.229039	
1.4	0	-0.166876	

1.6	-5	-0.700821	
1.6	-4	-0.597371	
1.6	-3	-0.481939	
1.6	-2	-0.368046	
1.6	-1	-0.251536	
1.6	-0.5	-0.186482	
1.6	0	-0.112778	

1.8	-5	-0.656261	
1.8	-4	-0.561946	
1.8	-3	-0.454655	
1.8	-2	-0.340483	
1.8	-1	-0.214749	
1.8	-0.5	-0.14196	
1.8	0	-0.0591506	

2	-5	-0.612208	
2	-4	-0.525238	
2	-3	-0.422069	
2	-2	-0.30609	
2	-1	-0.170005	
2	-0.5	-0.0900043	
2	0	0.00188785	

2.2	-5	-0.568961	
2.2	-4	-0.486309	
2.2	-3	-0.384643	
2.2	-2	-0.264513	
2.2	-1	-0.118763	
2.2	-0.5	-0.0313662	
2.2	0	0.068299	

2.4	-5	-0.526089	
2.4	-4	-0.445338	
2.4	-3	-0.342868	
2.4	-2	-0.217271	
2.4	-1	-0.0621881	
2.4	-0.5	0.0311451	
2.4	0	0.138004	

2.6	-5	-0.483166	
2.6	-4	-0.402108	
2.6	-3	-0.297347	
2.6	-2	-0.166236	
2.6	-1	-0.00148949	
2.6	-0.5	0.0971234	
2.6	0	0.209438	

2.8	-5	-0.439733	
2.8	-4	-0.356756	
2.8	-3	-0.24845	
2.8	-2	-0.111186	
2.8	-1	0.0619487	
2.8	-0.5	0.165678	
2.8	0	0.283336	

3	-5	-0.395556	
3	-4	-0.309664	
3	-3	-0.197125	
3	-2	-0.0539877	
3	-1	0.127506	
3	-0.5	0.235489	
3	0	0.357065	

3.2	-5	-0.350706	
3.2	-4	-0.261305	
3.2	-3	-0.14415	
3.2	-2	0.0053543	
3.2	-1	0.193287	
3.2	-0.5	0.305026	
3.2	0	0.42976	

3.4	-5	-0.305101	
3.4	-4	-0.211676	
3.4	-3	-0.0896278	
3.4	-2	0.0653348	
3.4	-1	0.260155	
3.4	-0.5	0.374515	
3.4	0	0.502121	

3.6	-5	-0.259245	
3.6	-4	-0.161383	
3.6	-3	-0.0344338	
3.6	-2	0.126015	
3.6	-1	0.325741	
3.6	-0.5	0.443097	
3.6	0	0.572881	

3.8	-5	-0.212734	
3.8	-4	-0.110543	
3.8	-3	0.0212292	
3.8	-2	0.186604	
3.8	-1	0.391104	
3.8	-0.5	0.510271	
3.8	0	0.641354	

4	-5	-0.166072	
4	-4	-0.059345	
4	-3	0.0769867	
4	-2	0.246818	
4	-1	0.45516	
4	-0.5	0.575617	
4	0	0.708143	



==> aux/tables/cluster_data/energy_U12_26.dat <==
0.25	0	-0.365528	

0.3	0	-0.331249	

0.35	0	-0.319768	

0.4	0	-0.308714	

0.5	-5	-1.0398	
0.5	-4	-0.839822	
0.5	-3	-0.601355	
0.5	-2	-0.407289	
0.5	-1.5	-0.351889	
0.5	-1	-0.320775	
0.5	-0.5	-0.307152	
0.5	0	-0.296387	

0.6	-5	-1.00123	
0.6	-4	-0.806519	
0.6	-3	-0.582628	
0.6	-2	-0.408545	
0.6	-1.5	-0.351078	
0.6	-1	-0.322565	
0.6	-0.5	-0.302558	
0.6	0	-0.286574	

0.7	-5	-0.964509	
0.7	-4	-0.777298	
0.7	-3	-0.567511	
0.7	-2	-0.405245	
0.7	-1.5	-0.354696	
0.7	-1	-0.322216	
0.7	-0.5	-0.297213	
0.7	0	-0.275639	

0.8	-5	-0.928617	
0.8	-4	-0.751151	
0.8	-3	-0.556862	
0.8	-2	-0.407454	
0.8	-1.5	-0.355601	
0.8	-1	-0.321844	
0.8	-0.5	-0.293356	
0.8	0	-0.264303	

0.9	-5	-0.895726	
0.9	-4	-0.726018	
0.9	-3	-0.547377	
0.9	-2	-0.407336	
0.9	-1.5	-0.356778	
0.9	-1	-0.319446	
0.9	-0.5	-0.287598	
0.9	0	-0.253405	

1	-5	-0.862752	
1	-4	-0.703941	
1	-3	-0.540022	
1	-2	-0.406636	
1	-1.5	-0.357363	
1	-1	-0.316555	
1	-0.5	-0.283948	
1	0	-0.240223	

1.2	-5	-0.803398	
1.2	-4	-0.667441	
1.2	-3	-0.523283	
1.2	-2	-0.402147	
1.2	-1.5	-0.354641	
1.2	-1	-0.309058	
1.2	-0.5	-0.263264	
1.2	0	-0.209362	

1.4	-5	-0.750566	
1.4	-4	-0.631199	
1.4	-3	-0.504958	
1.4	-2	-0.389791	
1.4	-1.5	-0.340345	
1.4	-1	-0.288231	
1.4	-0.5	-0.232392	
1.4	0	-0.169125	

1.6	-5	-0.701197	
1.6	-4	-0.59637	
1.6	-3	-0.482369	
1.6	-2	-0.370375	
1.6	-1.5	-0.316317	
1.6	-1	-0.258067	
1.6	-0.5	-0.194182	
1.6	0	-0.115739	

1.8	-5	-0.655296	
1.8	-4	-0.561347	
1.8	-3	-0.454849	
1.8	-2	-0.346559	
1.8	-1.5	-0.284176	
1.8	-1	-0.219801	
1.8	-0.5	-0.147757	
1.8	0	-0.0608792	

2	-5	-0.611466	
2	-4	-0.524219	
2	-3	-0.422253	
2	-2	-0.310269	
2	-1.5	-0.244616	
2	-1	-0.173936	
2	-0.5	-0.0939527	
2	0	0.000267793	

2.2	-5	-0.568201	
2.2	-4	-0.485941	
2.2	-3	-0.384692	
2.2	-2	-0.267946	
2.2	-1.5	-0.198445	
2.2	-1	-0.121304	
2.2	-0.5	-0.0339713	
2.2	0	0.0670865	

2.4	-5	-0.525672	
2.4	-4	-0.44514	
2.4	-3	-0.343022	
2.4	-2	-0.220279	
2.4	-1.5	-0.145997	
2.4	-1	-0.0639574	
2.4	-0.5	0.0295811	
2.4	0	0.136845	

2.6	-5	-0.482984	
2.6	-4	-0.401927	
2.6	-3	-0.29725	
2.6	-2	-0.168362	
2.6	-1.5	-0.0901143	
2.6	-1	-0.00244345	
2.6	-0.5	0.096562	
2.6	0	0.209314	

2.8	-5	-0.439541	
2.8	-4	-0.356779	
2.8	-3	-0.24862	
2.8	-2	-0.112995	
2.8	-1.5	-0.0304393	
2.8	-1	0.0615808	
2.8	-0.5	0.165012	
2.8	0	0.283021	

3	-5	-0.395448	
3	-4	-0.309749	
3	-3	-0.19748	
3	-2	-0.0551189	
3	-1.5	0.0307764	
3	-1	0.127393	
3	-0.5	0.235122	
3	0	0.35618	

3.2	-5	-0.350704	
3.2	-4	-0.261215	
3.2	-3	-0.144389	
3.2	-2	0.00446693	
3.2	-1.5	0.0933769	
3.2	-1	0.193436	
3.2	-0.5	0.305042	
3.2	0	0.429947	

3.4	-5	-0.305118	
3.4	-4	-0.211852	
3.4	-3	-0.0914599	
3.4	-2	0.064641	
3.4	-1.5	0.157036	
3.4	-1	0.260158	
3.4	-0.5	0.374292	
3.4	0	0.501609	

3.6	-5	-0.25911	
3.6	-4	-0.161418	
3.6	-3	-0.0359696	
3.6	-2	0.125449	
3.6	-1.5	0.220255	
3.6	-1	0.325065	
3.6	-0.5	0.443136	
3.6	0	0.572024	

3.8	-5	-0.212757	
3.8	-4	-0.110326	
3.8	-3	0.0201072	
3.8	-2	0.186346	
3.8	-1.5	0.283486	
3.8	-1	0.391596	
3.8	-0.5	0.510126	
3.8	0	0.640993	

4	-5	-0.166078	
4	-4	-0.0593449	
4	-3	0.0760511	
4	-2	0.246855	
4	-1.5	0.34573	
4	-1	0.45536	
4	-0.5	0.575606	
4	0	0.707835	



==> aux/tables/cluster_data/energy_U12_36.dat <==
0.25	0	-0.424938	

0.3	0	-0.384343	

0.35	0	-0.340656	

0.4	0	-0.324919	

0.5	-5	-1.03787	
0.5	-4	-0.83664	
0.5	-3	-0.596713	
0.5	-2	-0.411828	
0.5	-1.5	-0.357572	
0.5	-1	-0.332169	
0.5	-0.5	-0.321557	
0.5	0	-0.309837	

0.6	-5	-1.00225	
0.6	-4	-0.80287	
0.6	-3	-0.584045	
0.6	-2	-0.409861	
0.6	-1.5	-0.358958	
0.6	-1	-0.331394	
0.6	-0.5	-0.313174	
0.6	0	-0.299998	

0.7	-5	-0.964116	
0.7	-4	-0.775266	
0.7	-3	-0.567057	
0.7	-2	-0.405901	
0.7	-1.5	-0.362412	
0.7	-1	-0.328248	
0.7	-0.5	-0.30467	
0.7	0	-0.283481	

0.8	-5	-0.927653	
0.8	-4	-0.749081	
0.8	-3	-0.556173	
0.8	-2	-0.411157	
0.8	-1.5	-0.361982	
0.8	-1	-0.326245	
0.8	-0.5	-0.300428	
0.8	0	-0.274058	

0.9	-5	-0.894366	
0.9	-4	-0.727274	
0.9	-3	-0.54898	
0.9	-2	-0.409298	
0.9	-1.5	-0.361883	
0.9	-1	-0.32402	
0.9	-0.5	-0.29305	
0.9	0	-0.261182	

1	-5	-0.861218	
1	-4	-0.70544	
1	-3	-0.538893	
1	-2	-0.407656	
1	-1.5	-0.360412	
1	-1	-0.321286	
1	-0.5	-0.289155	
1	0	-0.247724	

1.2	-5	-0.803537	
1.2	-4	-0.664663	
1.2	-3	-0.521927	
1.2	-2	-0.402757	
1.2	-1.5	-0.35645	
1.2	-1	-0.311642	
1.2	-0.5	-0.265061	
1.2	0	-0.213831	

1.4	-5	-0.748755	
1.4	-4	-0.630411	
1.4	-3	-0.50529	
1.4	-2	-0.390373	
1.4	-1.5	-0.34092	
1.4	-1	-0.290451	
1.4	-0.5	-0.235527	
1.4	0	-0.169976	

1.6	-5	-0.700248	
1.6	-4	-0.595963	
1.6	-3	-0.483251	
1.6	-2	-0.370966	
1.6	-1.5	-0.317555	
1.6	-1	-0.260133	
1.6	-0.5	-0.196055	
1.6	0	-0.120594	

1.8	-5	-0.654313	
1.8	-4	-0.56086	
1.8	-3	-0.454564	
1.8	-2	-0.346004	
1.8	-1.5	-0.28497	
1.8	-1	-0.221405	
1.8	-0.5	-0.149641	
1.8	0	-0.0648321	

2	-5	-0.611468	
2	-4	-0.5244	
2	-3	-0.422251	
2	-2	-0.310232	
2	-1.5	-0.24503	
2	-1	-0.174263	
2	-0.5	-0.0950269	
2	0	-0.00202338	

2.2	-5	-0.568151	
2.2	-4	-0.485844	
2.2	-3	-0.387422	
2.2	-2	-0.268263	
2.2	-1.5	-0.198172	
2.2	-1	-0.122248	
2.2	-0.5	-0.0346438	
2.2	0	0.064992	

2.4	-5	-0.52561	
2.4	-4	-0.445178	
2.4	-3	-0.345093	
2.4	-2	-0.220433	
2.4	-1.5	-0.146358	
2.4	-1	-0.06437	
2.4	-0.5	0.0288995	
2.4	0	0.135706	

2.6	-5	-0.482715	
2.6	-4	-0.401841	
2.6	-3	-0.298973	
2.6	-2	-0.168237	
2.6	-1.5	-0.0905977	
2.6	-1	-0.00273618	
2.6	-0.5	0.0956889	
2.6	0	0.207888	

2.8	-5	-0.439302	
2.8	-4	-0.356626	
2.8	-3	-0.249867	
2.8	-2	-0.113071	
2.8	-1.5	-0.0308703	
2.8	-1	0.0606563	
2.8	-0.5	0.165003	
2.8	0	0.281642	

3	-5	-0.395383	
3	-4	-0.309708	
3	-3	-0.198552	
3	-2	-0.0553688	
3	-1.5	0.0303982	
3	-1	0.125925	
3	-0.5	0.234626	
3	0	0.355682	

3.2	-5	-0.350708	
3.2	-4	-0.261203	
3.2	-3	-0.145177	
3.2	-2	0.00423803	
3.2	-1.5	0.0931496	
3.2	-1	0.193358	
3.2	-0.5	0.304623	
3.2	0	0.429302	

3.4	-5	-0.305126	
3.4	-4	-0.211782	
3.4	-3	-0.0907385	
3.4	-2	0.0648237	
3.4	-1.5	0.15654	
3.4	-1	0.259313	
3.4	-0.5	0.374677	
3.4	0	0.500244	

3.6	-5	-0.259323	
3.6	-4	-0.161314	
3.6	-3	-0.0351335	
3.6	-2	0.125451	
3.6	-1.5	0.220059	
3.6	-1	0.325064	
3.6	-0.5	0.442478	
3.6	0	0.572134	

3.8	-5	-0.212717	
3.8	-4	-0.110464	
3.8	-3	0.020451	
3.8	-2	0.186108	
3.8	-1.5	0.283433	
3.8	-1	0.391132	
3.8	-0.5	0.509197	
3.8	0	0.640514	

4	-5	-0.166283	
4	-4	-0.0602889	
4	-3	0.0764764	
4	-2	0.246499	
4	-1.5	0.345842	
4	-1	0.455247	
4	-0.5	0.575937	
4	0	0.707942	



==> aux/tables/cluster_data/energy_U12_48.dat <==
0.25	0	-0.463486	

0.3	0	-0.419691	

0.35	0	-0.368726	

0.4	0	-0.337341	

0.5	-4	-0.838358	
0.5	-3	-0.597837	
0.5	-2	-0.412473	
0.5	-1.5	-0.363234	
0.5	-1	-0.33832	
0.5	-0.5	-0.328197	
0.5	0	-0.317077	

0.6	-4	-0.804653	
0.6	-3	-0.581604	
0.6	-2	-0.40932	
0.6	-1.5	-0.362326	
0.6	-1	-0.336683	
0.6	-0.5	-0.318717	
0.6	0	-0.304962	

0.7	-4	-0.773963	
0.7	-3	-0.566901	
0.7	-2	-0.411938	
0.7	-1.5	-0.362818	
0.7	-1	-0.333114	
0.7	-0.5	-0.308763	
0.7	0	-0.293052	

0.8	-4	-0.748936	
0.8	-3	-0.558608	
0.8	-2	-0.411754	
0.8	-1.5	-0.364297	
0.8	-1	-0.329727	
0.8	-0.5	-0.305281	
0.8	0	-0.281083	

0.9	-4	-0.725736	
0.9	-3	-0.546739	
0.9	-2	-0.410456	
0.9	-1.5	-0.364094	
0.9	-1	-0.327701	
0.9	-0.5	-0.297139	
0.9	0	-0.26676	

1	-4	-0.703088	
1	-3	-0.539432	
1	-2	-0.41007	
1	-1.5	-0.36138	
1	-1	-0.324592	
1	-0.5	-0.291174	
1	0	-0.25244	

1.2	-4	-0.665547	
1.2	-3	-0.52326	
1.2	-2	-0.404986	
1.2	-1.5	-0.357346	
1.2	-1	-0.313535	
1.2	-0.5	-0.267145	
1.2	0	-0.214632	

1.4	-4	-0.63005	
1.4	-3	-0.504918	
1.4	-2	-0.394011	
1.4	-1.5	-0.342014	
1.4	-1	-0.290593	
1.4	-0.5	-0.237	
1.4	0	-0.172404	

1.6	-4	-0.595229	
1.6	-3	-0.482798	
1.6	-2	-0.372703	
1.6	-1.5	-0.318333	
1.6	-1	-0.260672	
1.6	-0.5	-0.197074	
1.6	0	-0.123539	

1.8	-4	-0.561339	
1.8	-3	-0.454749	
1.8	-2	-0.344989	
1.8	-1.5	-0.285224	
1.8	-1	-0.221975	
1.8	-0.5	-0.149289	
1.8	0	-0.0664251	

2	-4	-0.524236	
2	-3	-0.422902	
2	-2	-0.308832	
2	-1.5	-0.24539	
2	-1	-0.175474	
2	-0.5	-0.0964089	
2	0	-0.00420737	

2.2	-4	-0.486048	
2.2	-3	-0.387649	
2.2	-2	-0.267009	
2.2	-1.5	-0.198282	
2.2	-1	-0.12236	
2.2	-0.5	-0.0364777	
2.2	0	0.0630207	

2.4	-4	-0.444912	
2.4	-3	-0.344897	
2.4	-2	-0.219841	
2.4	-1.5	-0.14711	
2.4	-1	-0.0648958	
2.4	-0.5	0.0282973	
2.4	0	0.135222	

2.6	-4	-0.402172	
2.6	-3	-0.299104	
2.6	-2	-0.167769	
2.6	-1.5	-0.090992	
2.6	-1	-0.00341054	
2.6	-0.5	0.096304	
2.6	0	0.208605	

2.8	-4	-0.356542	
2.8	-3	-0.249826	
2.8	-2	-0.112584	
2.8	-1.5	-0.031158	
2.8	-1	0.0608385	
2.8	-0.5	0.163793	
2.8	0	0.281393	

3	-4	-0.309679	
3	-3	-0.198342	
3	-2	-0.0550645	
3	-1.5	0.0299573	
3	-1	0.125771	
3	-0.5	0.234149	
3	0	0.355851	

3.2	-4	-0.261218	
3.2	-3	-0.144784	
3.2	-2	0.00456434	
3.2	-1.5	0.092418	
3.2	-1	0.19268	
3.2	-0.5	0.303408	
3.2	0	0.42979	

3.4	-4	-0.21202	
3.4	-3	-0.0904979	
3.4	-2	0.0642593	
3.4	-1.5	0.156962	
3.4	-1	0.258728	
3.4	-0.5	0.372599	
3.4	0	0.501001	

3.6	-4	-0.161611	
3.6	-3	-0.0350923	
3.6	-2	0.125679	
3.6	-1.5	0.2203	
3.6	-1	0.325637	
3.6	-0.5	0.442879	
3.6	0	0.572155	

3.8	-4	-0.11062	
3.8	-3	0.0209587	
3.8	-2	0.186259	
3.8	-1.5	0.28314	
3.8	-1	0.390208	
3.8	-0.5	0.50944	
3.8	0	0.642201	

4	-4	-0.0599883	
4	-3	0.0758267	
4	-2	0.246525	
4	-1.5	0.345518	
4	-1	0.455823	
4	-0.5	0.576142	
4	0	0.706921	



==> aux/tables/cluster_data/energy_U12_64.dat <==
0.25	0	-0.482465	

0.3	0	-0.450116	

0.35	0	-0.39704	

0.4	0	-0.347457	

0.5	-5	-1.03636	
0.5	-4	-0.833214	
0.5	-3	-0.602321	
0.5	-2	-0.415773	
0.5	-1.5	-0.364432	
0.5	-1	-0.340138	
0.5	-0.5	-0.328665	
0.5	0	-0.324451	

0.6	-5	-1.00327	
0.6	-4	-0.806861	
0.6	-3	-0.577613	
0.6	-2	-0.41372	
0.6	-1.5	-0.363177	
0.6	-1	-0.341764	
0.6	-0.5	-0.32079	
0.6	0	-0.312278	

0.7	-5	-0.962606	
0.7	-4	-0.776477	
0.7	-3	-0.570065	
0.7	-2	-0.411582	
0.7	-1.5	-0.366771	
0.7	-1	-0.335811	
0.7	-0.5	-0.315014	
0.7	0	-0.297384	

0.8	-5	-0.926525	
0.8	-4	-0.745824	
0.8	-3	-0.558108	
0.8	-2	-0.410861	
0.8	-1.5	-0.367099	
0.8	-1	-0.332467	
0.8	-0.5	-0.308443	
0.8	0	-0.282188	

0.9	-5	-0.893108	
0.9	-4	-0.723644	
0.9	-3	-0.543525	
0.9	-2	-0.411852	
0.9	-1.5	-0.365645	
0.9	-1	-0.328374	
0.9	-0.5	-0.29807	
0.9	0	-0.269248	

1	-5	-0.861396	
1	-4	-0.703263	
1	-3	-0.537619	
1	-2	-0.411125	
1	-1.5	-0.363238	
1	-1	-0.324386	
1	-0.5	-0.289295	
1	0	-0.253312	

1.2	-5	-0.801471	
1.2	-4	-0.664552	
1.2	-3	-0.521798	
1.2	-2	-0.405442	
1.2	-1.5	-0.357221	
1.2	-1	-0.31167	
1.2	-0.5	-0.266095	
1.2	0	-0.217092	

1.4	-5	-0.748885	
1.4	-4	-0.629953	
1.4	-3	-0.505032	
1.4	-2	-0.393868	
1.4	-1.5	-0.342601	
1.4	-1	-0.289195	
1.4	-0.5	-0.235699	
1.4	0	-0.175955	

1.6	-5	-0.700514	
1.6	-4	-0.595574	
1.6	-3	-0.483758	
1.6	-2	-0.373663	
1.6	-1.5	-0.317772	
1.6	-1	-0.259021	
1.6	-0.5	-0.197272	
1.6	0	-0.125872	

1.8	-5	-0.654281	
1.8	-4	-0.56085	
1.8	-3	-0.454745	
1.8	-2	-0.344393	
1.8	-1.5	-0.286262	
1.8	-1	-0.22001	
1.8	-0.5	-0.149049	
1.8	0	-0.067209	

2	-5	-0.611173	
2	-4	-0.523198	
2	-3	-0.422461	
2	-2	-0.309145	
2	-1.5	-0.246465	
2	-1	-0.17404	
2	-0.5	-0.094781	
2	0	-0.00349537	

2.2	-5	-0.567664	
2.2	-4	-0.486318	
2.2	-3	-0.387187	
2.2	-2	-0.266633	
2.2	-1.5	-0.199139	
2.2	-1	-0.122231	
2.2	-0.5	-0.0365276	
2.2	0	0.0624389	

2.4	-5	-0.525075	
2.4	-4	-0.445169	
2.4	-3	-0.344447	
2.4	-2	-0.219138	
2.4	-1.5	-0.147799	
2.4	-1	-0.0647095	
2.4	-0.5	0.0283398	
2.4	0	0.134119	

2.6	-5	-0.48259	
2.6	-4	-0.403191	
2.6	-3	-0.299254	
2.6	-2	-0.16776	
2.6	-1.5	-0.0905343	
2.6	-1	-0.00392899	
2.6	-0.5	0.0947596	
2.6	0	0.207874	

2.8	-5	-0.440585	
2.8	-4	-0.357923	
2.8	-3	-0.250175	
2.8	-2	-0.113198	
2.8	-1.5	-0.0320192	
2.8	-1	0.0598244	
2.8	-0.5	0.164294	
2.8	0	0.279815	

3	-5	-0.396512	
3	-4	-0.31083	
3	-3	-0.198173	
3	-2	-0.0549034	
3	-1.5	0.030439	
3	-1	0.12665	
3	-0.5	0.233441	
3	0	0.355566	

3.2	-5	-0.351446	
3.2	-4	-0.262211	
3.2	-3	-0.145438	
3.2	-2	0.00483929	
3.2	-1.5	0.0927649	
3.2	-1	0.192002	
3.2	-0.5	0.304971	
3.2	0	0.428211	

3.4	-5	-0.306198	
3.4	-4	-0.212564	
3.4	-3	-0.0899157	
3.4	-2	0.0644362	
3.4	-1.5	0.157095	
3.4	-1	0.258584	
3.4	-0.5	0.372434	
3.4	0	0.501183	

3.6	-5	-0.259721	
3.6	-4	-0.161477	
3.6	-3	-0.0350261	
3.6	-2	0.125951	
3.6	-1.5	0.220202	
3.6	-1	0.325045	
3.6	-0.5	0.441899	
3.6	0	0.573298	

3.8	-5	-0.213379	
3.8	-4	-0.111037	
3.8	-3	0.0205017	
3.8	-2	0.186062	
3.8	-1.5	0.282986	
3.8	-1	0.390243	
3.8	-0.5	0.509736	
3.8	0	0.639778	

4	-5	-0.166559	
4	-4	-0.0594713	
4	-3	0.0766154	
4	-2	0.246582	
4	-1.5	0.345313	
4	-1	0.455061	
4	-0.5	0.576629	
4	0	0.708519	



==> aux/tables/cluster_data/energy_U4_1.dat <==
0.15	-24	-0.02573416	
0.15	-22	-0.02227804	
0.15	-20	-0.01886772	
0.15	-18	-0.0155598	
0.15	-16	-0.01241484	
0.15	-14	-0.00950064	
0.15	-12	-0.00688124	
0.15	-11	-0.00571056	
0.15	-10	-0.00463084	
0.15	-9	-0.003681556	
0.15	-8	-0.01471544	
0.15	-7	-0.18856	
0.15	-6	-0.483376	
0.15	-5	-0.811436	
0.15	-4	-1.126932	
0.15	-3	-1.371352	
0.15	-2	-1.459436	
0.15	-1.5	-1.437316	
0.15	-1	-1.375232	
0.15	-0.5	-1.274656	
0.15	0	-1.137192	

0.2	-24	-0.0656304	
0.2	-22	-0.05866	
0.2	-20	-0.0513096	
0.2	-18	-0.0437436	
0.2	-16	-0.03599688	
0.2	-14	-0.02837308	
0.2	-12	-0.02111468	
0.2	-11	-0.01772652	
0.2	-10	-0.01453912	
0.2	-9	-0.0117608	
0.2	-8	-0.02721408	
0.2	-7	-0.1985556	
0.2	-6	-0.487892	
0.2	-5	-0.814284	
0.2	-4	-1.1278	
0.2	-3	-1.367572	
0.2	-2	-1.45164	
0.2	-1.5	-1.427972	
0.2	-1	-1.36628	
0.2	-0.5	-1.264288	
0.2	0	-1.128044	

0.25	-24	-0.00667164	
0.25	-22	-0.00563012	
0.25	-20	-0.00465352	
0.25	-18	-0.003751084	
0.25	-16	-0.00292964	
0.25	-14	-0.002197268	
0.25	-12	-0.00156394	
0.25	-11	-0.001284476	
0.25	-10	-0.001045904	
0.25	-9	-0.001357648	
0.25	-8	-0.02548996	
0.25	-7	-0.1962456	
0.25	-6	-0.485236	
0.25	-5	-0.811912	
0.25	-4	-1.12354	
0.25	-3	-1.358472	
0.25	-2	-1.437516	
0.25	-1.5	-1.41538	
0.25	-1	-1.350828	
0.25	-0.5	-1.251728	
0.25	0	-1.114284	

0.3	-24	-0.003998456	
0.3	-22	-0.003356656	
0.3	-20	-0.002760288	
0.3	-18	-0.002214008	
0.3	-16	-0.001721388	
0.3	-14	-0.001286784	
0.3	-12	-0.00091298	
0.3	-11	-0.000752332	
0.3	-10	-0.00064104	
0.3	-9	-0.00189446	
0.3	-8	-0.03208996	
0.3	-7	-0.2024232	
0.3	-6	-0.487888	
0.3	-5	-0.812152	
0.3	-4	-1.121084	
0.3	-3	-1.35	
0.3	-2	-1.426028	
0.3	-1.5	-1.400876	
0.3	-1	-1.337948	
0.3	-0.5	-1.236808	
0.3	0	-1.099384	

0.4	-24	-0.01224496	
0.4	-22	-0.01042932	
0.4	-20	-0.00869588	
0.4	-18	-0.00706504	
0.4	-16	-0.0055658	
0.4	-14	-0.00421756	
0.4	-12	-0.003037908	
0.4	-11	-0.002530276	
0.4	-10	-0.002448596	
0.4	-9	-0.00666936	
0.4	-8	-0.0505132	
0.4	-7	-0.2187464	
0.4	-6	-0.494604	
0.4	-5	-0.814284	
0.4	-4	-1.115428	
0.4	-3	-1.329248	
0.4	-2	-1.395256	
0.4	-1.5	-1.368028	
0.4	-1	-1.302608	
0.4	-0.5	-1.201728	
0.4	0	-1.065824	

0.5	-24	-0.000911856	
0.5	-22	-0.000759396	
0.5	-20	-0.000617308	
0.5	-18	-0.00049398	
0.5	-16	-0.0003819824	
0.5	-14	-0.0002821908	
0.5	-12	-0.0002274204	
0.5	-11	-0.0003669884	
0.5	-10	-0.001736156	
0.5	-9	-0.01192812	
0.5	-8	-0.0681916	
0.5	-7	-0.2354804	
0.5	-6	-0.505456	
0.5	-5	-0.815524	
0.5	-4	-1.104656	
0.5	-3	-1.304488	
0.5	-2	-1.360244	
0.5	-1.5	-1.33042	
0.5	-1	-1.263604	
0.5	-0.5	-1.161608	
0.5	0	-1.028356	

0.6	-24	-0.003993332	
0.6	-22	-0.003351436	
0.6	-20	-0.00275862	
0.6	-18	-0.00221196	
0.6	-16	-0.001721308	
0.6	-14	-0.001290504	
0.6	-12	-0.001052132	
0.6	-11	-0.001508196	
0.6	-10	-0.00479788	
0.6	-9	-0.021822	
0.6	-8	-0.0890824	
0.6	-7	-0.2563928	
0.6	-6	-0.517488	
0.6	-5	-0.817	
0.6	-4	-1.09152	
0.6	-3	-1.276228	
0.6	-2	-1.32206	
0.6	-1.5	-1.28896	
0.6	-1	-1.221892	
0.6	-0.5	-1.121328	
0.6	0	-0.988388	

0.7	-24	-0.000336286	
0.7	-22	-0.0002792044	
0.7	-20	-0.000227402	
0.7	-18	-0.0001809764	
0.7	-16	-0.0001402976	
0.7	-14	-0.000128092	
0.7	-12	-0.000555544	
0.7	-11	-0.002097824	
0.7	-10	-0.00856628	
0.7	-9	-0.03266356	
0.7	-8	-0.1091708	
0.7	-7	-0.2777012	
0.7	-6	-0.529168	
0.7	-5	-0.816316	
0.7	-4	-1.07512	
0.7	-3	-1.245168	
0.7	-2	-1.281036	
0.7	-1.5	-1.246604	
0.7	-1	-1.17882	
0.7	-0.5	-1.078292	
0.7	0	-0.94838	

0.8	-24	-0.001749348	
0.8	-22	-0.001460784	
0.8	-20	-0.001195436	
0.8	-18	-0.000955004	
0.8	-16	-0.000748012	
0.8	-14	-0.000659516	
0.8	-12	-0.001576856	
0.8	-11	-0.00449864	
0.8	-10	-0.01464892	
0.8	-9	-0.0468804	
0.8	-8	-0.1318476	
0.8	-7	-0.298654	
0.8	-6	-0.543588	
0.8	-5	-0.815328	
0.8	-4	-1.057704	
0.8	-3	-1.211836	
0.8	-2	-1.239104	
0.8	-1.5	-1.20238	
0.8	-1	-1.1342	
0.8	-0.5	-1.035132	
0.8	0	-0.907424	

0.9	-24	-0.0001597192	
0.9	-22	-0.0001326436	
0.9	-20	-0.0001082028	
0.9	-18	-8.89156e-05	
0.9	-16	-9.60388e-05	
0.9	-14	-0.0003324432	
0.9	-12	-0.002498648	
0.9	-11	-0.00764348	
0.9	-10	-0.02215108	
0.9	-9	-0.0619156	
0.9	-8	-0.1536884	
0.9	-7	-0.3216844	
0.9	-6	-0.554068	
0.9	-5	-0.81138	
0.9	-4	-1.037712	
0.9	-3	-1.176532	
0.9	-2	-1.196472	
0.9	-1.5	-1.158208	
0.9	-1	-1.090368	
0.9	-0.5	-0.9923	
0.9	0	-0.86428	

1	-24	-0.000913268	
1	-22	-0.000760816	
1	-20	-0.00062298	
1	-18	-0.000507772	
1	-16	-0.000468068	
1	-14	-0.000907848	
1	-12	-0.00482204	
1	-11	-0.01221052	
1	-10	-0.03192784	
1	-9	-0.0786756	
1	-8	-0.1755936	
1	-7	-0.3423088	
1	-6	-0.565284	
1	-5	-0.807992	
1	-4	-1.015172	
1	-3	-1.140516	
1	-2	-1.15272	
1	-1.5	-1.113424	
1	-1	-1.045436	
1	-0.5	-0.94854	
1	0	-0.823316	

1.2	-24	-0.000533244	
1.2	-22	-0.000446396	
1.2	-20	-0.0003766684	
1.2	-18	-0.0003674924	
1.2	-16	-0.000631784	
1.2	-14	-0.002268172	
1.2	-12	-0.01120032	
1.2	-11	-0.02490564	
1.2	-10	-0.0539644	
1.2	-9	-0.1129296	
1.2	-8	-0.2193152	
1.2	-7	-0.3802492	
1.2	-6	-0.58158	
1.2	-5	-0.793632	
1.2	-4	-0.968936	
1.2	-3	-1.068304	
1.2	-2	-1.066484	
1.2	-1.5	-1.025068	
1.2	-1	-0.956876	
1.2	-0.5	-0.861856	
1.2	0	-0.739348	

1.4	-24	-0.000342692	
1.4	-22	-0.0002994228	
1.4	-20	-0.0003066256	
1.4	-18	-0.000493032	
1.4	-16	-0.00139472	
1.4	-14	-0.00532056	
1.4	-12	-0.02110436	
1.4	-11	-0.0418804	
1.4	-10	-0.0810108	
1.4	-9	-0.1489872	
1.4	-8	-0.2590164	
1.4	-7	-0.411584	
1.4	-6	-0.592568	
1.4	-5	-0.774308	
1.4	-4	-0.920028	
1.4	-3	-0.99616	
1.4	-2	-0.981116	
1.4	-1.5	-0.937404	
1.4	-1	-0.869104	
1.4	-0.5	-0.774884	
1.4	0	-0.655072	

1.6	-24	-0.00024501	
1.6	-22	-0.000256674	
1.6	-20	-0.0003928812	
1.6	-18	-0.00096472	
1.6	-16	-0.003037268	
1.6	-14	-0.01030788	
1.6	-12	-0.03441864	
1.6	-11	-0.0616588	
1.6	-10	-0.1086956	
1.6	-9	-0.1838792	
1.6	-8	-0.2938168	
1.6	-7	-0.434388	
1.6	-6	-0.5956	
1.6	-5	-0.750728	
1.6	-4	-0.869156	
1.6	-3	-0.924836	
1.6	-2	-0.899372	
1.6	-1.5	-0.852316	
1.6	-1	-0.78316	
1.6	-0.5	-0.690508	
1.6	0	-0.572856	

1.8	-24	-0.0002254836	
1.8	-22	-0.0003368692	
1.8	-20	-0.000734968	
1.8	-18	-0.002014012	
1.8	-16	-0.00585904	
1.8	-14	-0.01737716	
1.8	-12	-0.0503316	
1.8	-11	-0.0838468	
1.8	-10	-0.1370144	
1.8	-9	-0.2150736	
1.8	-8	-0.320976	
1.8	-7	-0.451588	
1.8	-6	-0.592588	
1.8	-5	-0.724312	
1.8	-4	-0.81894	
1.8	-3	-0.85548	
1.8	-2	-0.81934	
1.8	-1.5	-0.770568	
1.8	-1	-0.700692	
1.8	-0.5	-0.60924	
1.8	0	-0.494604	

2	-24	-0.000301608	
2	-22	-0.000603152	
2	-20	-0.001427432	
2	-18	-0.003742216	
2	-16	-0.00992968	
2	-14	-0.02632	
2	-12	-0.0675156	
2	-11	-0.106992	
2	-10	-0.1635684	
2	-9	-0.2430884	
2	-8	-0.343944	
2	-7	-0.46194	
2	-6	-0.585516	
2	-5	-0.694692	
2	-4	-0.768876	
2	-3	-0.789372	
2	-2	-0.743436	
2	-1.5	-0.69322	
2	-1	-0.622024	
2	-0.5	-0.531988	
2	0	-0.419872	

2.2	-24	-0.001096884	
2.2	-22	-0.001600836	
2.2	-20	-0.00299568	
2.2	-18	-0.00660124	
2.2	-16	-0.01547304	
2.2	-14	-0.037122	
2.2	-12	-0.0860604	
2.2	-11	-0.1285308	
2.2	-10	-0.1877316	
2.2	-9	-0.2658396	
2.2	-8	-0.360802	
2.2	-7	-0.467668	
2.2	-6	-0.57232	
2.2	-5	-0.663028	
2.2	-4	-0.718708	
2.2	-3	-0.725352	
2.2	-2	-0.670952	
2.2	-1.5	-0.618716	
2.2	-1	-0.54792	
2.2	-0.5	-0.457844	
2.2	0	-0.3493856	

2.4	-24	-0.001351812	
2.4	-22	-0.002290476	
2.4	-20	-0.0046392	
2.4	-18	-0.00992408	
2.4	-16	-0.02200656	
2.4	-14	-0.0487952	
2.4	-12	-0.1042168	
2.4	-11	-0.1497524	
2.4	-10	-0.2091884	
2.4	-9	-0.283964	
2.4	-8	-0.3722236	
2.4	-7	-0.467232	
2.4	-6	-0.557356	
2.4	-5	-0.630544	
2.4	-4	-0.670624	
2.4	-3	-0.664632	
2.4	-2	-0.60232	
2.4	-1.5	-0.5482	
2.4	-1	-0.476772	
2.4	-0.5	-0.3885584	
2.4	0	-0.2825764	

2.6	-24	-0.001838012	
2.6	-22	-0.00337936	
2.6	-20	-0.00681168	
2.6	-18	-0.01414812	
2.6	-16	-0.02959816	
2.6	-14	-0.0610656	
2.6	-12	-0.12229	
2.6	-11	-0.1686072	
2.6	-10	-0.2282932	
2.6	-9	-0.2986792	
2.6	-8	-0.379478	
2.6	-7	-0.462708	
2.6	-6	-0.539196	
2.6	-5	-0.597008	
2.6	-4	-0.623232	
2.6	-3	-0.607284	
2.6	-2	-0.53822	
2.6	-1.5	-0.48242	
2.6	-1	-0.410472	
2.6	-0.5	-0.3236948	
2.6	0	-0.2203108	

2.8	-24	-0.002627016	
2.8	-22	-0.00491992	
2.8	-20	-0.00959616	
2.8	-18	-0.01912404	
2.8	-16	-0.03791044	
2.8	-14	-0.0740656	
2.8	-12	-0.1385432	
2.8	-11	-0.1852324	
2.8	-10	-0.2431972	
2.8	-9	-0.3102804	
2.8	-8	-0.3828624	
2.8	-7	-0.45462	
2.8	-6	-0.518876	
2.8	-5	-0.563068	
2.8	-4	-0.57778	
2.8	-3	-0.551504	
2.8	-2	-0.47742	
2.8	-1.5	-0.420104	
2.8	-1	-0.3491696	
2.8	-0.5	-0.2634116	
2.8	0	-0.1633044	

3	-24	-0.003720308	
3	-22	-0.006893	
3	-20	-0.01306588	
3	-18	-0.024862	
3	-16	-0.0467752	
3	-14	-0.0865992	
3	-12	-0.1538284	
3	-11	-0.1997608	
3	-10	-0.2552216	
3	-9	-0.317016	
3	-8	-0.3822788	
3	-7	-0.444132	
3	-6	-0.496732	
3	-5	-0.529128	
3	-4	-0.532952	
3	-3	-0.4991	
3	-2	-0.420048	
3	-1.5	-0.3624988	
3	-1	-0.2914808	
3	-0.5	-0.2073396	
3	0	-0.1099044	

3.2	-24	-0.00515368	
3.2	-22	-0.00934384	
3.2	-20	-0.01703076	
3.2	-18	-0.03114708	
3.2	-16	-0.0561172	
3.2	-14	-0.0990216	
3.2	-12	-0.16714	
3.2	-11	-0.2126952	
3.2	-10	-0.2640536	
3.2	-9	-0.3207472	
3.2	-8	-0.3791568	
3.2	-7	-0.431472	
3.2	-6	-0.473788	
3.2	-5	-0.495464	
3.2	-4	-0.4896	
3.2	-3	-0.448528	
3.2	-2	-0.3662508	
3.2	-1.5	-0.3074432	
3.2	-1	-0.2373764	
3.2	-0.5	-0.1548256	
3.2	0	-0.0600236	

3.4	-24	-0.00689732	
3.4	-22	-0.01222172	
3.4	-20	-0.0215282	
3.4	-18	-0.03789132	
3.4	-16	-0.0655696	
3.4	-14	-0.1104132	
3.4	-12	-0.1787228	
3.4	-11	-0.2227708	
3.4	-10	-0.270492	
3.4	-9	-0.3222152	
3.4	-8	-0.3732524	
3.4	-7	-0.416776	
3.4	-6	-0.449444	
3.4	-5	-0.46218	
3.4	-4	-0.448184	
3.4	-3	-0.401104	
3.4	-2	-0.3156288	
3.4	-1.5	-0.2564908	
3.4	-1	-0.18681	
3.4	-0.5	-0.1060116	
3.4	0	-0.0140008	

3.6	-24	-0.0090104	
3.6	-22	-0.01547552	
3.6	-20	-0.02645296	
3.6	-18	-0.0447684	
3.6	-16	-0.074734	
3.6	-14	-0.121538	
3.6	-12	-0.1885904	
3.6	-11	-0.2301448	
3.6	-10	-0.274858	
3.6	-9	-0.321438	
3.6	-8	-0.36509	
3.6	-7	-0.401048	
3.6	-6	-0.424792	
3.6	-5	-0.429476	
3.6	-4	-0.408276	
3.6	-3	-0.3557232	
3.6	-2	-0.2673792	
3.6	-1.5	-0.2089636	
3.6	-1	-0.1398012	
3.6	-0.5	-0.0606492	
3.6	0	0.02864824	

3.8	-24	-0.01147944	
3.8	-22	-0.01906896	
3.8	-20	-0.03179256	
3.8	-18	-0.0518672	
3.8	-16	-0.0838752	
3.8	-14	-0.1312692	
3.8	-12	-0.1968572	
3.8	-11	-0.2356664	
3.8	-10	-0.2768724	
3.8	-9	-0.3179508	
3.8	-8	-0.3551452	
3.8	-7	-0.3838228	
3.8	-6	-0.3998968	
3.8	-5	-0.3971344	
3.8	-4	-0.3697656	
3.8	-3	-0.31286	
3.8	-2	-0.2226164	
3.8	-1.5	-0.163814	
3.8	-1	-0.0958172	
3.8	-0.5	-0.01803428	
3.8	0	0.0688068	

4	-24	-0.01421236	
4	-22	-0.02296756	
4	-20	-0.03723296	
4	-18	-0.0591956	
4	-16	-0.0922156	
4	-14	-0.1398796	
4	-12	-0.2036168	
4	-11	-0.2395572	
4	-10	-0.2767356	
4	-9	-0.312586	
4	-8	-0.3439904	
4	-7	-0.3655152	
4	-6	-0.3750024	
4	-5	-0.3653524	
4	-4	-0.3323252	
4	-3	-0.2723056	
4	-2	-0.1802836	
4	-1.5	-0.1219436	
4	-1	-0.0546588	
4	-0.5	0.02127316	
4	0	0.1057856	

4.2	-24	-0.01717292	
4.2	-22	-0.02711332	
4.2	-20	-0.042664	
4.2	-18	-0.0662216	
4.2	-16	-0.1005336	
4.2	-14	-0.1479828	
4.2	-12	-0.208516	
4.2	-11	-0.2411848	
4.2	-10	-0.274742	
4.2	-9	-0.3058312	
4.2	-8	-0.331154	
4.2	-7	-0.3468168	
4.2	-6	-0.3499324	
4.2	-5	-0.3346264	
4.2	-4	-0.2971612	
4.2	-3	-0.2334536	
4.2	-2	-0.1404904	
4.2	-1.5	-0.0820724	
4.2	-1	-0.0163434	
4.2	-0.5	0.0581452	
4.2	0	0.1405896	

4.4	-24	-0.02036932	
4.4	-22	-0.03149508	
4.4	-20	-0.0482168	
4.4	-18	-0.0729084	
4.4	-16	-0.1077732	
4.4	-14	-0.1547248	
4.4	-12	-0.2116068	
4.4	-11	-0.2415704	
4.4	-10	-0.2711932	
4.4	-9	-0.29758	
4.4	-8	-0.3173956	
4.4	-7	-0.327768	
4.4	-6	-0.324786	
4.4	-5	-0.3047784	
4.4	-4	-0.2631608	
4.4	-3	-0.1965372	
4.4	-2	-0.102942	
4.4	-1.5	-0.045272	
4.4	-1	0.0198532	
4.4	-0.5	0.0924536	
4.4	0	0.1725936	

4.6	-24	-0.02378708	
4.6	-22	-0.03602384	
4.6	-20	-0.0537368	
4.6	-18	-0.0793228	
4.6	-16	-0.1145076	
4.6	-14	-0.1599116	
4.6	-12	-0.2132628	
4.6	-11	-0.2404488	
4.6	-10	-0.2662132	
4.6	-9	-0.2880308	
4.6	-8	-0.3029368	
4.6	-7	-0.3083156	
4.6	-6	-0.30004	
4.6	-5	-0.2752824	
4.6	-4	-0.230174	
4.6	-3	-0.161648	
4.6	-2	-0.0675468	
4.6	-1.5	-0.01015676	
4.6	-1	0.053916	
4.6	-0.5	0.1248384	
4.6	0	0.2030428	

4.8	-24	-0.0273364	
4.8	-22	-0.0405696	
4.8	-20	-0.0592868	
4.8	-18	-0.0856068	
4.8	-16	-0.120768	
4.8	-14	-0.16422	
4.8	-12	-0.2136676	
4.8	-11	-0.2379808	
4.8	-10	-0.2599592	
4.8	-9	-0.2776508	
4.8	-8	-0.2879828	
4.8	-7	-0.2884192	
4.8	-6	-0.2756892	
4.8	-5	-0.246714	
4.8	-4	-0.1986624	
4.8	-3	-0.1285492	
4.8	-2	-0.03413568	
4.8	-1.5	0.02253008	
4.8	-1	0.0857024	
4.8	-0.5	0.15498	
4.8	0	0.231082	

5	-24	-0.03095032	
5	-22	-0.0451264	
5	-20	-0.064674	
5	-18	-0.0911476	
5	-16	-0.1259556	
5	-14	-0.1675156	
5	-12	-0.213012	
5	-11	-0.234098	
5	-10	-0.252858	
5	-9	-0.2663796	
5	-8	-0.2724376	
5	-7	-0.2686864	
5	-6	-0.2519212	
5	-5	-0.219158	
5	-4	-0.168544	
5	-3	-0.096894	
5	-2	-0.00263698	
5	-1.5	0.0532456	
5	-1	0.1152056	
5	-0.5	0.1834988	
5	0	0.2574632	

5.2	-24	-0.03465404	
5.2	-22	-0.0494684	
5.2	-20	-0.0698064	
5.2	-18	-0.0964316	
5.2	-16	-0.130346	
5.2	-14	-0.1699124	
5.2	-12	-0.2109852	
5.2	-11	-0.2295252	
5.2	-10	-0.244626	
5.2	-9	-0.2544904	
5.2	-8	-0.2566848	
5.2	-7	-0.2488148	
5.2	-6	-0.2283072	
5.2	-5	-0.1926024	
5.2	-4	-0.1394428	
5.2	-3	-0.0665684	
5.2	-2	0.02768408	
5.2	-1.5	0.0829476	
5.2	-1	0.1440488	
5.2	-0.5	0.210536	
5.2	0	0.2826568	

5.4	-24	-0.03846816	
5.4	-22	-0.05386	
5.4	-20	-0.0745848	
5.4	-18	-0.1013396	
5.4	-16	-0.1341052	
5.4	-14	-0.1712896	
5.4	-12	-0.2080976	
5.4	-11	-0.2237912	
5.4	-10	-0.2358088	
5.4	-9	-0.2420356	
5.4	-8	-0.2405216	
5.4	-7	-0.2292752	
5.4	-6	-0.2053132	
5.4	-5	-0.1666436	
5.4	-4	-0.1115336	
5.4	-3	-0.0379848	
5.4	-2	0.0560288	
5.4	-1.5	0.1104276	
5.4	-1	0.1704996	
5.4	-0.5	0.2357264	
5.4	0	0.3060564	

5.6	-24	-0.0422528	
5.6	-22	-0.0580984	
5.6	-20	-0.0790748	
5.6	-18	-0.1054908	
5.6	-16	-0.1371568	
5.6	-14	-0.1717964	
5.6	-12	-0.2040836	
5.6	-11	-0.2172864	
5.6	-10	-0.2261572	
5.6	-9	-0.2290384	
5.6	-8	-0.2242832	
5.6	-7	-0.2096264	
5.6	-6	-0.1827016	
5.6	-5	-0.1417108	
5.6	-4	-0.0849388	
5.6	-3	-0.01047812	
5.6	-2	0.0824356	
5.6	-1.5	0.1364484	
5.6	-1	0.1954668	
5.6	-0.5	0.2591628	
5.6	0	0.3276188	

5.8	-24	-0.0459816	
5.8	-22	-0.0622628	
5.8	-20	-0.0833736	
5.8	-18	-0.109176	
5.8	-16	-0.1394432	
5.8	-14	-0.1714492	
5.8	-12	-0.1996536	
5.8	-11	-0.209976	
5.8	-10	-0.2159524	
5.8	-9	-0.2157984	
5.8	-8	-0.2079028	
5.8	-7	-0.1901812	
5.8	-6	-0.160806	
5.8	-5	-0.1177364	
5.8	-4	-0.059204	
5.8	-3	0.0156522	
5.8	-2	0.108342	
5.8	-1.5	0.1613384	
5.8	-1	0.2188776	
5.8	-0.5	0.2812524	
5.8	0	0.3481488	

6	-24	-0.0494336	
6	-22	-0.0660884	
6	-20	-0.0870324	
6	-18	-0.1124356	
6	-16	-0.1410316	
6	-14	-0.1700828	
6	-12	-0.1942088	
6	-11	-0.2020724	
6	-10	-0.2052944	
6	-9	-0.2023276	
6	-8	-0.1913744	
6	-7	-0.1711488	
6	-6	-0.1393136	
6	-5	-0.0942292	
6	-4	-0.03462796	
6	-3	0.040678	
6	-2	0.1326012	
6	-1.5	0.1851868	
6	-1	0.2420028	
6	-0.5	0.3030916	
6	0	0.3684108	

6.2	-24	-0.0527924	
6.2	-22	-0.0697504	
6.2	-20	-0.090274	
6.2	-18	-0.1151556	
6.2	-16	-0.1419956	
6.2	-14	-0.1681212	
6.2	-12	-0.1882216	
6.2	-11	-0.1937276	
6.2	-10	-0.1942944	
6.2	-9	-0.1885636	
6.2	-8	-0.1752048	
6.2	-7	-0.1523512	
6.2	-6	-0.1183968	
6.2	-5	-0.0717036	
6.2	-4	-0.0114006	
6.2	-3	0.064342	
6.2	-2	0.155562	
6.2	-1.5	0.2072608	
6.2	-1	0.2627888	
6.2	-0.5	0.3225464	
6.2	0	0.386538	

6.4	-24	-0.0560064	
6.4	-22	-0.0731576	
6.4	-20	-0.0934232	
6.4	-18	-0.1170372	
6.4	-16	-0.1421232	
6.4	-14	-0.165624	
6.4	-12	-0.181628	
6.4	-11	-0.184742	
6.4	-10	-0.18289	
6.4	-9	-0.1748336	
6.4	-8	-0.1589336	
6.4	-7	-0.1338052	
6.4	-6	-0.0977756	
6.4	-5	-0.0499356	
6.4	-4	0.011284	
6.4	-3	0.0867824	
6.4	-2	0.1774264	
6.4	-1.5	0.2287288	
6.4	-1	0.2833772	
6.4	-0.5	0.3419504	
6.4	0	0.404152	

6.6	-24	-0.059266	
6.6	-22	-0.0761344	
6.6	-20	-0.0960728	
6.6	-18	-0.1184964	
6.6	-16	-0.1416188	
6.6	-14	-0.16232	
6.6	-12	-0.1744888	
6.6	-11	-0.1754612	
6.6	-10	-0.171282	
6.6	-9	-0.16078	
6.6	-8	-0.1427108	
6.6	-7	-0.115522	
6.6	-6	-0.0779944	
6.6	-5	-0.02873852	
6.6	-4	0.03306212	
6.6	-3	0.1082496	
6.6	-2	0.1980624	
6.6	-1.5	0.24853	
6.6	-1	0.302634	
6.6	-0.5	0.3601316	
6.6	0	0.420796	

6.8	-24	-0.0622152	
6.8	-22	-0.0789044	
6.8	-20	-0.0983196	
6.8	-18	-0.1195996	
6.8	-16	-0.1407632	
6.8	-14	-0.1584532	
6.8	-12	-0.1669572	
6.8	-11	-0.1658056	
6.8	-10	-0.1595604	
6.8	-9	-0.146826	
6.8	-8	-0.1265344	
6.8	-7	-0.0976184	
6.8	-6	-0.058474	
6.8	-5	-0.00840112	
6.8	-4	0.0540436	
6.8	-3	0.1293816	
6.8	-2	0.2178044	
6.8	-1.5	0.2671536	
6.8	-1	0.3202468	
6.8	-0.5	0.3763392	
6.8	0	0.436036	

7	-24	-0.064924	
7	-22	-0.0815128	
7	-20	-0.1000912	
7	-18	-0.1200844	
7	-16	-0.1392712	
7	-14	-0.1541404	
7	-12	-0.1590156	
7	-11	-0.1558652	
7	-10	-0.1476056	
7	-9	-0.132822	
7	-8	-0.1108928	
7	-7	-0.080264	
7	-6	-0.03990484	
7	-5	0.01126188	
7	-4	0.0741068	
7	-3	0.149178	
7	-2	0.23706	
7	-1.5	0.285706	
7	-1	0.3376028	
7	-0.5	0.3927616	
7	0	0.451088	

7.2	-24	-0.067588	
7.2	-22	-0.0835744	
7.2	-20	-0.1015152	
7.2	-18	-0.120118	
7.2	-16	-0.1372556	
7.2	-14	-0.1492896	
7.2	-12	-0.1506156	
7.2	-11	-0.1457612	
7.2	-10	-0.1355468	
7.2	-9	-0.1189304	
7.2	-8	-0.0952404	
7.2	-7	-0.0631072	
7.2	-6	-0.02155368	
7.2	-5	0.03049372	
7.2	-4	0.0931936	
7.2	-3	0.1681632	
7.2	-2	0.255238	
7.2	-1.5	0.3030132	
7.2	-1	0.3540136	
7.2	-0.5	0.407964	
7.2	0	0.464984	

7.4	-24	-0.0697992	
7.4	-22	-0.0853552	
7.4	-20	-0.1025328	
7.4	-18	-0.1197444	
7.4	-16	-0.1348016	
7.4	-14	-0.1439532	
7.4	-12	-0.1420824	
7.4	-11	-0.1352708	
7.4	-10	-0.1233428	
7.4	-9	-0.10521	
7.4	-8	-0.0798168	
7.4	-7	-0.046324	
7.4	-6	-0.003638184	
7.4	-5	0.048822	
7.4	-4	0.1119676	
7.4	-3	0.18603	
7.4	-2	0.2721356	
7.4	-1.5	0.31948	
7.4	-1	0.3696324	
7.4	-0.5	0.42268	
7.4	0	0.47848	

7.6	-24	-0.0718784	
7.6	-22	-0.0869856	
7.6	-20	-0.1031744	
7.6	-18	-0.1189148	
7.6	-16	-0.1318204	
7.6	-14	-0.1383224	
7.6	-12	-0.1333236	
7.6	-11	-0.1249184	
7.6	-10	-0.1112892	
7.6	-9	-0.0913636	
7.6	-8	-0.0647252	
7.6	-7	-0.0298762	
7.6	-6	0.01361728	
7.6	-5	0.0666024	
7.6	-4	0.1301212	
7.6	-3	0.203762	
7.6	-2	0.2882372	
7.6	-1.5	0.334844	
7.6	-1	0.3842948	
7.6	-0.5	0.436388	
7.6	0	0.490976	

7.8	-24	-0.0737936	
7.8	-22	-0.0883116	
7.8	-20	-0.1034256	
7.8	-18	-0.11763	
7.8	-16	-0.12847	
7.8	-14	-0.1322748	
7.8	-12	-0.124388	
7.8	-11	-0.114258	
7.8	-10	-0.0990932	
7.8	-9	-0.077762	
7.8	-8	-0.0496552	
7.8	-7	-0.01386756	
7.8	-6	0.03045848	
7.8	-5	0.0840592	
7.8	-4	0.147314	
7.8	-3	0.2208472	
7.8	-2	0.3046916	
7.8	-1.5	0.350184	
7.8	-1	0.3985348	
7.8	-0.5	0.449496	
7.8	0	0.503072	

8	-24	-0.0753004	
8	-22	-0.089166	
8	-20	-0.1032884	
8	-18	-0.115858	
8	-16	-0.1246756	
8	-14	-0.126034	
8	-12	-0.1152148	
8	-11	-0.1036328	
8	-10	-0.086882	
8	-9	-0.0644264	
8	-8	-0.0350892	
8	-7	0.001668388	
8	-6	0.0470204	
8	-5	0.1007332	
8	-4	0.1639272	
8	-3	0.2368136	
8	-2	0.3199228	
8	-1.5	0.3651064	
8	-1	0.412576	
8	-0.5	0.462724	
8	0	0.515212	

8.2	-24	-0.0767272	
8.2	-22	-0.0898364	
8.2	-20	-0.1028628	
8.2	-18	-0.1138228	
8.2	-16	-0.1205008	
8.2	-14	-0.11945	
8.2	-12	-0.1058	
8.2	-11	-0.0928424	
8.2	-10	-0.0749272	
8.2	-9	-0.0510788	
8.2	-8	-0.02062004	
8.2	-7	0.01712196	
8.2	-6	0.0627772	
8.2	-5	0.116876	
8.2	-4	0.1800756	
8.2	-3	0.2525508	
8.2	-2	0.3342404	
8.2	-1.5	0.3787448	
8.2	-1	0.425556	
8.2	-0.5	0.474824	
8.2	0	0.526128	

8.4	-24	-0.0777932	
8.4	-22	-0.0900572	
8.4	-20	-0.1019852	
8.4	-18	-0.1114592	
8.4	-16	-0.1160368	
8.4	-14	-0.1126088	
8.4	-12	-0.0963844	
8.4	-11	-0.0821308	
8.4	-10	-0.0629172	
8.4	-9	-0.03781656	
8.4	-8	-0.00641168	
8.4	-7	0.03214064	
8.4	-6	0.0781412	
8.4	-5	0.1326596	
8.4	-4	0.1955292	
8.4	-3	0.2675396	
8.4	-2	0.3484096	
8.4	-1.5	0.3923916	
8.4	-1	0.438356	
8.4	-0.5	0.4866	
8.4	0	0.537092	

8.6	-24	-0.0785292	
8.6	-22	-0.0901464	
8.6	-20	-0.1007756	
8.6	-18	-0.108732	
8.6	-16	-0.111318	
8.6	-14	-0.1055408	
8.6	-12	-0.0868472	
8.6	-11	-0.0713672	
8.6	-10	-0.0508724	
8.6	-9	-0.02471932	
8.6	-8	0.00743196	
8.6	-7	0.046628	
8.6	-6	0.0932228	
8.6	-5	0.147742	
8.6	-4	0.2106704	
8.6	-3	0.281816	
8.6	-2	0.3616696	
8.6	-1.5	0.404828	
8.6	-1	0.450204	
8.6	-0.5	0.497576	
8.6	0	0.547092	

8.8	-24	-0.0790712	
8.8	-22	-0.0898952	
8.8	-20	-0.0992988	
8.8	-18	-0.1056676	
8.8	-16	-0.1063292	
8.8	-14	-0.0983248	
8.8	-12	-0.0772456	
8.8	-11	-0.0607272	
8.8	-10	-0.03907376	
8.8	-9	-0.0120222	
8.8	-8	0.02109032	
8.8	-7	0.0609096	
8.8	-6	0.1078372	
8.8	-5	0.1624288	
8.8	-4	0.2249184	
8.8	-3	0.2958212	
8.8	-2	0.3746428	
8.8	-1.5	0.417308	
8.8	-1	0.461832	
8.8	-0.5	0.508472	
8.8	0	0.556996	

9	-24	-0.079376	
9	-22	-0.0893908	
9	-20	-0.0975244	
9	-18	-0.102336	
9	-16	-0.101132	
9	-14	-0.0909448	
9	-12	-0.0676524	
9	-11	-0.0499948	
9	-10	-0.02741624	
9	-9	0.000677388	
9	-8	0.03443496	
9	-7	0.074778	
9	-6	0.1220604	
9	-5	0.1767472	
9	-4	0.2388348	
9	-3	0.3089296	
9	-2	0.3870692	
9	-1.5	0.429164	
9	-1	0.473148	
9	-0.5	0.518968	
9	0	0.56646	

9.2	-24	-0.0795696	
9.2	-22	-0.0886248	
9.2	-20	-0.0955368	
9.2	-18	-0.0986608	
9.2	-16	-0.0957212	
9.2	-14	-0.0834516	
9.2	-12	-0.058086	
9.2	-11	-0.03939848	
9.2	-10	-0.01580948	
9.2	-9	0.01298676	
9.2	-8	0.04768	
9.2	-7	0.0883404	
9.2	-6	0.1358312	
9.2	-5	0.1904696	
9.2	-4	0.2524656	
9.2	-3	0.3218504	
9.2	-2	0.3988516	
9.2	-1.5	0.440304	
9.2	-1	0.483328	
9.2	-0.5	0.528284	
9.2	0	0.575136	

9.4	-24	-0.07947	
9.4	-22	-0.0875708	
9.4	-20	-0.0933068	
9.4	-18	-0.09483	
9.4	-16	-0.0900868	
9.4	-14	-0.0758292	
9.4	-12	-0.0483756	
9.4	-11	-0.02871912	
9.4	-10	-0.00440052	
9.4	-9	0.02512364	
9.4	-8	0.0605076	
9.4	-7	0.1015332	
9.4	-6	0.1493252	
9.4	-5	0.2038576	
9.4	-4	0.2653512	
9.4	-3	0.334206	
9.4	-2	0.410192	
9.4	-1.5	0.451032	
9.4	-1	0.493632	
9.4	-0.5	0.537924	
9.4	0	0.583884	

9.6	-24	-0.0790748	
9.6	-22	-0.0863568	
9.6	-20	-0.0907744	
9.6	-18	-0.0907556	
9.6	-16	-0.0842328	
9.6	-14	-0.0681452	
9.6	-12	-0.0388336	
9.6	-11	-0.01822524	
9.6	-10	0.00681032	
9.6	-9	0.03716832	
9.6	-8	0.0730184	
9.6	-7	0.1146772	
9.6	-6	0.1624848	
9.6	-5	0.2167772	
9.6	-4	0.2780696	
9.6	-3	0.3462452	
9.6	-2	0.42132	
9.6	-1.5	0.461464	
9.6	-1	0.503308	
9.6	-0.5	0.546884	
9.6	0	0.592056	

9.8	-24	-0.0784932	
9.8	-22	-0.0847216	
9.8	-20	-0.0880244	
9.8	-18	-0.0864932	
9.8	-16	-0.0782648	
9.8	-14	-0.0603156	
9.8	-12	-0.0292486	
9.8	-11	-0.00786804	
9.8	-10	0.01797468	
9.8	-9	0.0490284	
9.8	-8	0.0852676	
9.8	-7	0.1272888	
9.8	-6	0.1752284	
9.8	-5	0.2295244	
9.8	-4	0.2902856	
9.8	-3	0.3577544	
9.8	-2	0.431904	
9.8	-1.5	0.4716	
9.8	-1	0.512816	
9.8	-0.5	0.555456	
9.8	0	0.599924	

10	-24	-0.07772	
10	-22	-0.0829076	
10	-20	-0.0849516	
10	-18	-0.0820088	
10	-16	-0.072074	
10	-14	-0.0524124	
10	-12	-0.01967632	
10	-11	0.002502216	
10	-10	0.02909224	
10	-9	0.0606176	
10	-8	0.0971812	
10	-7	0.139364	
10	-6	0.1876492	
10	-5	0.2417636	
10	-4	0.3022716	
10	-3	0.3689096	
10	-2	0.442284	
10	-1.5	0.481312	
10	-1	0.52194	
10	-0.5	0.564028	
10	0	0.607668	

10.2	-24	-0.076676	
10.2	-22	-0.0809256	
10.2	-20	-0.0816668	
10.2	-18	-0.0773552	
10.2	-16	-0.0657868	
10.2	-14	-0.0444948	
10.2	-12	-0.01023008	
10.2	-11	0.01278236	
10.2	-10	0.03997736	
10.2	-9	0.0718808	
10.2	-8	0.1090604	
10.2	-7	0.1515988	
10.2	-6	0.1997596	
10.2	-5	0.2536496	
10.2	-4	0.3137404	
10.2	-3	0.3800008	
10.2	-2	0.452276	
10.2	-1.5	0.490676	
10.2	-1	0.530676	
10.2	-0.5	0.572024	
10.2	0	0.61504	

10.4	-24	-0.0754404	
10.4	-22	-0.078706	
10.4	-20	-0.0782616	
10.4	-18	-0.0725332	
10.4	-16	-0.059396	
10.4	-14	-0.0365578	
10.4	-12	-0.000725564	
10.4	-11	0.02286036	
10.4	-10	0.050694	
10.4	-9	0.083132	
10.4	-8	0.1205468	
10.4	-7	0.1632868	
10.4	-6	0.2114196	
10.4	-5	0.26522	
10.4	-4	0.32475	
10.4	-3	0.3904476	
10.4	-2	0.462024	
10.4	-1.5	0.499956	
10.4	-1	0.539368	
10.4	-0.5	0.58024	
10.4	0	0.622432	

10.6	-24	-0.0740384	
10.6	-22	-0.0762956	
10.6	-20	-0.0746792	
10.6	-18	-0.0675432	
10.6	-16	-0.0528972	
10.6	-14	-0.02854512	
10.6	-12	0.00866604	
10.6	-11	0.03289968	
10.6	-10	0.0612168	
10.6	-9	0.094158	
10.6	-8	0.1318144	
10.6	-7	0.1746772	
10.6	-6	0.2227944	
10.6	-5	0.2763856	
10.6	-4	0.3356652	
10.6	-3	0.400556	
10.6	-2	0.471268	
10.6	-1.5	0.508672	
10.6	-1	0.54754	
10.6	-0.5	0.587656	
10.6	0	0.6293	

10.8	-24	-0.0724432	
10.8	-22	-0.0737076	
10.8	-20	-0.070884	
10.8	-18	-0.0624928	
10.8	-16	-0.0464408	
10.8	-14	-0.02060828	
10.8	-12	0.01794316	
10.8	-11	0.0428452	
10.8	-10	0.07162	
10.8	-9	0.10491	
10.8	-8	0.1428568	
10.8	-7	0.1858	
10.8	-6	0.2337412	
10.8	-5	0.2873288	
10.8	-4	0.3460496	
10.8	-3	0.41054	
10.8	-2	0.48038	
10.8	-1.5	0.517092	
10.8	-1	0.55552	
10.8	-0.5	0.595032	
10.8	0	0.636032	

11	-24	-0.0706656	
11	-22	-0.0709104	
11	-20	-0.0669552	
11	-18	-0.0572124	
11	-16	-0.03983732	
11	-14	-0.01251016	
11	-12	0.02726936	
11	-11	0.0525752	
11	-10	0.0818828	
11	-9	0.1155724	
11	-8	0.1537176	
11	-7	0.1966728	
11	-6	0.2446324	
11	-5	0.2977464	
11	-4	0.3563868	
11	-3	0.419912	
11	-2	0.488912	
11	-1.5	0.525308	
11	-1	0.563212	
11	-0.5	0.60206	
11	0	0.6425	

11.2	-24	-0.0687256	
11.2	-22	-0.0679356	
11.2	-20	-0.0628564	
11.2	-18	-0.051856	
11.2	-16	-0.03315244	
11.2	-14	-0.00445972	
11.2	-12	0.03645068	
11.2	-11	0.0621804	
11.2	-10	0.0920644	
11.2	-9	0.1259232	
11.2	-8	0.16429	
11.2	-7	0.2073548	
11.2	-6	0.255226	
11.2	-5	0.3081956	
11.2	-4	0.3660056	
11.2	-3	0.429384	
11.2	-2	0.497624	
11.2	-1.5	0.533432	
11.2	-1	0.57064	
11.2	-0.5	0.60896	
11.2	0	0.6487	

11.4	-24	-0.0666256	
11.4	-22	-0.0648636	
11.4	-20	-0.0586608	
11.4	-18	-0.0464216	
11.4	-16	-0.02644464	
11.4	-14	0.003521656	
11.4	-12	0.045514	
11.4	-11	0.0716716	
11.4	-10	0.1019248	
11.4	-9	0.1360984	
11.4	-8	0.1746728	
11.4	-7	0.217786	
11.4	-6	0.2654824	
11.4	-5	0.3181772	
11.4	-4	0.375604	
11.4	-3	0.437996	
11.4	-2	0.505364	
11.4	-1.5	0.540896	
11.4	-1	0.577748	
11.4	-0.5	0.615668	
11.4	0	0.654812	

11.6	-24	-0.0643672	
11.6	-22	-0.0616024	
11.6	-20	-0.0543132	
11.6	-18	-0.0408892	
11.6	-16	-0.01965976	
11.6	-14	0.01146848	
11.6	-12	0.0546256	
11.6	-11	0.0811564	
11.6	-10	0.1116476	
11.6	-9	0.1462268	
11.6	-8	0.1847952	
11.6	-7	0.2279252	
11.6	-6	0.2755112	
11.6	-5	0.3278632	
11.6	-4	0.38487	
11.6	-3	0.446528	
11.6	-2	0.513204	
11.6	-1.5	0.548212	
11.6	-1	0.58428	
11.6	-0.5	0.621764	
11.6	0	0.660232	

11.8	-24	-0.0619396	
11.8	-22	-0.0582124	
11.8	-20	-0.0498608	
11.8	-18	-0.03525624	
11.8	-16	-0.0128658	
11.8	-14	0.0193596	
11.8	-12	0.0634836	
11.8	-11	0.0905968	
11.8	-10	0.1212556	
11.8	-9	0.1559952	
11.8	-8	0.1947356	
11.8	-7	0.2379012	
11.8	-6	0.2853276	
11.8	-5	0.3372428	
11.8	-4	0.3938928	
11.8	-3	0.455136	
11.8	-2	0.520912	
11.8	-1.5	0.5555	
11.8	-1	0.591176	
11.8	-0.5	0.627844	
11.8	0	0.665752	

12	-24	-0.0594068	
12	-22	-0.0547052	
12	-20	-0.0452872	
12	-18	-0.02960008	
12	-16	-0.00603388	
12	-14	0.02724588	
12	-12	0.0722796	
12	-11	0.0997668	
12	-10	0.1307232	
12	-9	0.1655756	
12	-8	0.2045144	
12	-7	0.2474728	
12	-6	0.29488	
12	-5	0.3465632	
12	-4	0.402604	
12	-3	0.46328	
12	-2	0.528264	
12	-1.5	0.562376	
12	-1	0.597676	
12	-0.5	0.633964	
12	0	0.671284	

12.4	-24	-0.0538668	
12.4	-22	-0.0472912	
12.4	-20	-0.0358928	
12.4	-18	-0.01807464	
12.4	-16	0.00761836	
12.4	-14	0.04293	
12.4	-12	0.0894884	
12.4	-11	0.1176984	
12.4	-10	0.1491388	
12.4	-9	0.184322	
12.4	-8	0.2232392	
12.4	-7	0.2663	
12.4	-6	0.313172	
12.4	-5	0.364156	
12.4	-4	0.419628	
12.4	-3	0.478936	
12.4	-2	0.542356	
12.4	-1.5	0.575748	
12.4	-1	0.60998	
12.4	-0.5	0.645324	
12.4	0	0.681572	

12.8	-24	-0.047864	
12.8	-22	-0.03946456	
12.8	-20	-0.02616284	
12.8	-18	-0.00637052	
12.8	-16	0.02124312	
12.8	-14	0.0583628	
12.8	-12	0.1063236	
12.8	-11	0.1351044	
12.8	-10	0.1670956	
12.8	-9	0.2023024	
12.8	-8	0.2411908	
12.8	-7	0.2840584	
12.8	-6	0.3306232	
12.8	-5	0.3810484	
12.8	-4	0.435436	
12.8	-3	0.49358	
12.8	-2	0.555584	
12.8	-1.5	0.58814	
12.8	-1	0.621704	
12.8	-0.5	0.656136	
12.8	0	0.691416	

13.2	-24	-0.0414096	
13.2	-22	-0.0313142	
13.2	-20	-0.0161714	
13.2	-18	0.00550836	
13.2	-16	0.03490796	
13.2	-14	0.073562	
13.2	-12	0.122958	
13.2	-11	0.1518408	
13.2	-10	0.1842488	
13.2	-9	0.2198312	
13.2	-8	0.2586708	
13.2	-7	0.3010672	
13.2	-6	0.3470468	
13.2	-5	0.396952	
13.2	-4	0.45046	
13.2	-3	0.507592	
13.2	-2	0.56818	
13.2	-1.5	0.599996	
13.2	-1	0.632608	
13.2	-0.5	0.666088	
13.2	0	0.700468	

13.6	-24	-0.03464012	
13.6	-22	-0.02284976	
13.6	-20	-0.00599204	
13.6	-18	0.01737636	
13.6	-16	0.0484536	
13.6	-14	0.088582	
13.6	-12	0.1389564	
13.6	-11	0.1683944	
13.6	-10	0.20074	
13.6	-9	0.2365012	
13.6	-8	0.2754928	
13.6	-7	0.317612	
13.6	-6	0.3630636	
13.6	-5	0.412104	
13.6	-4	0.464564	
13.6	-3	0.520736	
13.6	-2	0.580144	
13.6	-1.5	0.61124	
13.6	-1	0.643104	
13.6	-0.5	0.675732	
13.6	0	0.70902	

14	-24	-0.02745028	
14	-22	-0.0141848	
14	-20	0.004378	
14	-18	0.02928812	
14	-16	0.0618496	
14	-14	0.1032208	
14	-12	0.1546076	
14	-11	0.184258	
14	-10	0.2169356	
14	-9	0.2524108	
14	-8	0.2913556	
14	-7	0.3333308	
14	-6	0.3783396	
14	-5	0.42678	
14	-4	0.478188	
14	-3	0.533232	
14	-2	0.591308	
14	-1.5	0.6215	
14	-1	0.652644	
14	-0.5	0.684232	
14	0	0.716904	

14.4	-24	-0.01989392	
14.4	-22	-0.00513832	
14.4	-20	0.0148372	
14.4	-18	0.0412432	
14.4	-16	0.075168	
14.4	-14	0.11758	
14.4	-12	0.1697728	
14.4	-11	0.1997592	
14.4	-10	0.2325208	
14.4	-9	0.2680828	
14.4	-8	0.3064956	
14.4	-7	0.3481004	
14.4	-6	0.3929088	
14.4	-5	0.440528	
14.4	-4	0.491372	
14.4	-3	0.545092	
14.4	-2	0.602176	
14.4	-1.5	0.631732	
14.4	-1	0.661776	
14.4	-0.5	0.692996	
14.4	0	0.724804	

14.8	-24	-0.0121736	
14.8	-22	0.003944992	
14.8	-20	0.02537764	
14.8	-18	0.0531752	
14.8	-16	0.0883552	
14.8	-14	0.131606	
14.8	-12	0.1844612	
14.8	-11	0.2146348	
14.8	-10	0.2475908	
14.8	-9	0.2829696	
14.8	-8	0.3214228	
14.8	-7	0.3624576	
14.8	-6	0.406564	
14.8	-5	0.453652	
14.8	-4	0.50368	
14.8	-3	0.556512	
14.8	-2	0.61242	
14.8	-1.5	0.64132	
14.8	-1	0.670736	
14.8	-0.5	0.70136	
14.8	0	0.73226	

15.2	-24	-0.0042074	
15.2	-22	0.0132356	
15.2	-20	0.03595004	
15.2	-18	0.0649748	
15.2	-16	0.1013156	
15.2	-14	0.1455552	
15.2	-12	0.1988764	
15.2	-11	0.2292476	
15.2	-10	0.262022	
15.2	-9	0.2975088	
15.2	-8	0.3356248	
15.2	-7	0.3764396	
15.2	-6	0.419912	
15.2	-5	0.46614	
15.2	-4	0.515264	
15.2	-3	0.56718	
15.2	-2	0.621852	
15.2	-1.5	0.650012	
15.2	-1	0.679076	
15.2	-0.5	0.708576	
15.2	0	0.738872	

15.6	-24	0.003915828	
15.6	-22	0.02262376	
15.6	-20	0.0466088	
15.6	-18	0.0767384	
15.6	-16	0.1140472	
15.6	-14	0.1590588	
15.6	-12	0.2128488	
15.6	-11	0.2432104	
15.6	-10	0.276086	
15.6	-9	0.3113472	
15.6	-8	0.3492148	
15.6	-7	0.3896488	
15.6	-6	0.432716	
15.6	-5	0.478448	
15.6	-4	0.526692	
15.6	-3	0.577536	
15.6	-2	0.630916	
15.6	-1.5	0.658512	
15.6	-1	0.686832	
15.6	-0.5	0.715672	
15.6	0	0.745268	

16	-24	0.01214508	
16	-22	0.03205288	
16	-20	0.0571968	
16	-18	0.0884328	
16	-16	0.1265372	
16	-14	0.1722708	
16	-12	0.2263464	
16	-11	0.2568824	
16	-10	0.2895944	
16	-9	0.3248412	
16	-8	0.3622736	
16	-7	0.402252	
16	-6	0.444936	
16	-5	0.489912	
16	-4	0.537472	
16	-3	0.587424	
16	-2	0.639948	
16	-1.5	0.667036	
16	-1	0.694612	
16	-0.5	0.722816	
16	0	0.75184	

16.8	-24	0.02914536	
16.8	-22	0.0511204	
16.8	-20	0.0783368	
16.8	-18	0.1113768	
16.8	-16	0.1509252	
16.8	-14	0.197842	
16.8	-12	0.252406	
16.8	-11	0.2828828	
16.8	-10	0.315414	
16.8	-9	0.350122	
16.8	-8	0.3872068	
16.8	-7	0.426336	
16.8	-6	0.467884	
16.8	-5	0.5116	
16.8	-4	0.55746	
16.8	-3	0.605788	
16.8	-2	0.65614	
16.8	-1.5	0.682148	
16.8	-1	0.708768	
16.8	-0.5	0.735872	
16.8	0	0.763548	

17.6	-24	0.0463604	
17.6	-22	0.0702172	
17.6	-20	0.0991412	
17.6	-18	0.13373	
17.6	-16	0.1745036	
17.6	-14	0.2220732	
17.6	-12	0.2770424	
17.6	-11	0.307296	
17.6	-10	0.3395764	
17.6	-9	0.3738372	
17.6	-8	0.41022	
17.6	-7	0.448616	
17.6	-6	0.488908	
17.6	-5	0.531452	
17.6	-4	0.576104	
17.6	-3	0.622648	
17.6	-2	0.671332	
17.6	-1.5	0.696228	
17.6	-1	0.721736	
17.6	-0.5	0.747712	
17.6	0	0.7741	

18.4	-24	0.0636768	
18.4	-22	0.0891332	
18.4	-20	0.1195968	
18.4	-18	0.1553804	
18.4	-16	0.1971572	
18.4	-14	0.245262	
18.4	-12	0.3000848	
18.4	-11	0.3301852	
18.4	-10	0.3622904	
18.4	-9	0.3960292	
18.4	-8	0.431632	
18.4	-7	0.469156	
18.4	-6	0.508544	
18.4	-5	0.549772	
18.4	-4	0.593056	
18.4	-3	0.638076	
18.4	-2	0.684972	
18.4	-1.5	0.708968	
18.4	-1	0.73344	
18.4	-0.5	0.75844	
18.4	0	0.783864	

19.2	-24	0.0810424	
19.2	-22	0.1079156	
19.2	-20	0.1395832	
19.2	-18	0.1764316	
19.2	-16	0.2188516	
19.2	-14	0.2673492	
19.2	-12	0.322082	
19.2	-11	0.3519148	
19.2	-10	0.3833952	
19.2	-9	0.41662	
19.2	-8	0.451516	
19.2	-7	0.488396	
19.2	-6	0.526692	
19.2	-5	0.566964	
19.2	-4	0.608648	
19.2	-3	0.652284	
19.2	-2	0.69742	
19.2	-1.5	0.720668	
19.2	-1	0.74428	
19.2	-0.5	0.768284	
19.2	0	0.79264	

20	-24	0.0983588	
20	-22	0.1264456	
20	-20	0.159138	
20	-18	0.1967688	
20	-16	0.2397516	
20	-14	0.2882984	
20	-12	0.3427972	
20	-11	0.3723668	
20	-10	0.403416	
20	-9	0.436116	
20	-8	0.470376	
20	-7	0.506176	
20	-6	0.543636	
20	-5	0.582636	
20	-4	0.623256	
20	-3	0.665372	
20	-2	0.709128	
20	-1.5	0.731424	
20	-1	0.754228	
20	-0.5	0.777288	
20	0	0.800852	

20.8	-24	0.11543	
20.8	-22	0.144584	
20.8	-20	0.1781196	
20.8	-18	0.2163676	
20.8	-16	0.2596696	
20.8	-14	0.3082168	
20.8	-12	0.3624008	
20.8	-11	0.3915964	
20.8	-10	0.42232	
20.8	-9	0.45438	
20.8	-8	0.488012	
20.8	-7	0.5229	
20.8	-6	0.55942	
20.8	-5	0.597368	
20.8	-4	0.63684	
20.8	-3	0.677688	
20.8	-2	0.719936	
20.8	-1.5	0.7416	
20.8	-1	0.763564	
20.8	-0.5	0.785924	
20.8	0	0.808564	

21.6	-24	0.1322976	
21.6	-22	0.162268	
21.6	-20	0.1964524	
21.6	-18	0.235268	
21.6	-16	0.2787404	
21.6	-14	0.3272856	
21.6	-12	0.3808904	
21.6	-11	0.409772	
21.6	-10	0.439852	
21.6	-9	0.471468	
21.6	-8	0.504404	
21.6	-7	0.538608	
21.6	-6	0.574264	
21.6	-5	0.611264	
21.6	-4	0.649572	
21.6	-3	0.689204	
21.6	-2	0.730048	
21.6	-1.5	0.751076	
21.6	-1	0.772228	
21.6	-0.5	0.793792	
21.6	0	0.815692	

22.4	-24	0.1488564	
22.4	-22	0.1796404	
22.4	-20	0.2144376	
22.4	-18	0.2533328	
22.4	-16	0.2969936	
22.4	-14	0.3452732	
22.4	-12	0.3985348	
22.4	-11	0.42688	
22.4	-10	0.45658	
22.4	-9	0.487556	
22.4	-8	0.519812	
22.4	-7	0.553284	
22.4	-6	0.588032	
22.4	-5	0.624036	
22.4	-4	0.661248	
22.4	-3	0.699764	
22.4	-2	0.739464	
22.4	-1.5	0.759764	
22.4	-1	0.7803	
22.4	-0.5	0.801104	
22.4	0	0.822256	

23.2	-24	0.165054	
23.2	-22	0.1965144	
23.2	-20	0.231722	
23.2	-18	0.270952	
23.2	-16	0.3144392	
23.2	-14	0.3625256	
23.2	-12	0.415144	
23.2	-11	0.443096	
23.2	-10	0.472432	
23.2	-9	0.502804	
23.2	-8	0.534276	
23.2	-7	0.56698	
23.2	-6	0.60092	
23.2	-5	0.635984	
23.2	-4	0.672264	
23.2	-3	0.70956	
23.2	-2	0.748072	
23.2	-1.5	0.767692	
23.2	-1	0.787644	
23.2	-0.5	0.807796	
23.2	0	0.828208	

24	-24	0.1809348	
24	-22	0.212912	
24	-20	0.2485008	
24	-18	0.2878632	
24	-16	0.331312	
24	-14	0.3789164	
24	-12	0.430844	
24	-11	0.4585	
24	-10	0.487264	
24	-9	0.516968	
24	-8	0.547988	
24	-7	0.579836	
24	-6	0.613188	
24	-5	0.647308	
24	-4	0.682604	
24	-3	0.718864	
24	-2	0.75628	
24	-1.5	0.77522	
24	-1	0.79462	
24	-0.5	0.814024	
24	0	0.833988	

24.8	-24	0.1963944	
24.8	-22	0.2288248	
24.8	-20	0.2647076	
24.8	-18	0.3041356	
24.8	-16	0.347422	
24.8	-14	0.3946708	
24.8	-12	0.44598	
24.8	-11	0.473124	
24.8	-10	0.50136	
24.8	-9	0.530616	
24.8	-8	0.560788	
24.8	-7	0.592184	
24.8	-6	0.624536	
24.8	-5	0.657792	
24.8	-4	0.692136	
24.8	-3	0.727396	
24.8	-2	0.763732	
24.8	-1.5	0.782296	
24.8	-1	0.801024	
24.8	-0.5	0.819848	
24.8	0	0.83916	

25.6	-24	0.2115212	
25.6	-22	0.244294	
25.6	-20	0.2802308	
25.6	-18	0.3197496	
25.6	-16	0.3628616	
25.6	-14	0.409684	
25.6	-12	0.460248	
25.6	-11	0.487024	
25.6	-10	0.514592	
25.6	-9	0.543432	
25.6	-8	0.573072	
25.6	-7	0.603736	
25.6	-6	0.635192	
25.6	-5	0.667784	
25.6	-4	0.70124	
25.6	-3	0.73562	
25.6	-2	0.770936	
25.6	-1.5	0.788716	
25.6	-1	0.80704	
25.6	-0.5	0.825388	
25.6	0	0.844008	

26.4	-24	0.226316	
26.4	-22	0.2592048	
26.4	-20	0.2953676	
26.4	-18	0.3347948	
26.4	-16	0.3777024	
26.4	-14	0.424036	
26.4	-12	0.473948	
26.4	-11	0.500308	
26.4	-10	0.527508	
26.4	-9	0.555668	
26.4	-8	0.584672	
26.4	-7	0.614584	
26.4	-6	0.64534	
26.4	-5	0.677224	
26.4	-4	0.709776	
26.4	-3	0.74338	
26.4	-2	0.777616	
26.4	-1.5	0.79496	
26.4	-1	0.812844	
26.4	-0.5	0.830492	
26.4	0	0.848824	

27.2	-24	0.2406684	
27.2	-22	0.2737264	
27.2	-20	0.3098956	
27.2	-18	0.3492512	
27.2	-16	0.391776	
27.2	-14	0.437748	
27.2	-12	0.48696	
27.2	-11	0.51286	
27.2	-10	0.539648	
27.2	-9	0.567244	
27.2	-8	0.595768	
27.2	-7	0.624984	
27.2	-6	0.655232	
27.2	-5	0.686196	
27.2	-4	0.718004	
27.2	-3	0.750652	
27.2	-2	0.78408	
27.2	-1.5	0.800992	
27.2	-1	0.818312	
27.2	-0.5	0.83554	
27.2	0	0.853188	

28	-24	0.2546432	
28	-22	0.2878324	
28	-20	0.3239244	
28	-18	0.3631136	
28	-16	0.405364	
28	-14	0.450776	
28	-12	0.499384	
28	-11	0.5249	
28	-10	0.551104	
28	-9	0.578344	
28	-8	0.606128	
28	-7	0.634912	
28	-6	0.664324	
28	-5	0.694652	
28	-4	0.725624	
28	-3	0.757576	
28	-2	0.790056	
28	-1.5	0.806636	
28	-1	0.823404	
28	-0.5	0.840304	
28	0	0.857484	

28.8	-24	0.2682012	
28.8	-22	0.3015204	
28.8	-20	0.3374976	
28.8	-18	0.3763936	
28.8	-16	0.418248	
28.8	-14	0.463168	
28.8	-12	0.511148	
28.8	-11	0.536284	
28.8	-10	0.562056	
28.8	-9	0.58876	
28.8	-8	0.616092	
28.8	-7	0.644256	
28.8	-6	0.673144	
28.8	-5	0.702736	
28.8	-4	0.733072	
28.8	-3	0.764116	
28.8	-2	0.79588	
28.8	-1.5	0.811872	
28.8	-1	0.828328	
28.8	-0.5	0.844796	
28.8	0	0.861376	

29.6	-24	0.2813992	
29.6	-22	0.3147164	
29.6	-20	0.350704	
29.6	-18	0.3893116	
29.6	-16	0.430836	
29.6	-14	0.475148	
29.6	-12	0.522428	
29.6	-11	0.547156	
29.6	-10	0.572664	
29.6	-9	0.59872	
29.6	-8	0.6256	
29.6	-7	0.653156	
29.6	-6	0.681416	
29.6	-5	0.710376	
29.6	-4	0.74002	
29.6	-3	0.770356	
29.6	-2	0.801336	
29.6	-1.5	0.81686	
29.6	-1	0.83292	
29.6	-0.5	0.848964	
29.6	0	0.865076	

30.4	-24	0.294182	
30.4	-22	0.3274968	
30.4	-20	0.3633456	
30.4	-18	0.401816	
30.4	-16	0.44288	
30.4	-14	0.486684	
30.4	-12	0.533132	
30.4	-11	0.55746	
30.4	-10	0.582456	
30.4	-9	0.608076	
30.4	-8	0.634496	
30.4	-7	0.661344	
30.4	-6	0.689236	
30.4	-5	0.717388	
30.4	-4	0.746568	
30.4	-3	0.775936	
30.4	-2	0.806452	
30.4	-1.5	0.82164	
30.4	-1	0.837128	
30.4	-0.5	0.85286	
30.4	0	0.868676	

31.2	-24	0.3065984	
31.2	-22	0.3398528	
31.2	-20	0.375588	
31.2	-18	0.413736	
31.2	-16	0.454452	
31.2	-14	0.497716	
31.2	-12	0.54352	
31.2	-11	0.567472	
31.2	-10	0.592052	
31.2	-9	0.617268	
31.2	-8	0.643	
31.2	-7	0.669532	
31.2	-6	0.696596	
31.2	-5	0.724352	
31.2	-4	0.752624	
31.2	-3	0.781568	
31.2	-2	0.81104	
31.2	-1.5	0.825932	
31.2	-1	0.841236	
31.2	-0.5	0.856352	
31.2	0	0.871944	

32	-24	0.3187808	
32	-22	0.351868	
32	-20	0.3873796	
32	-18	0.425288	
32	-16	0.46556	
32	-14	0.508296	
32	-12	0.5535	
32	-11	0.5771	
32	-10	0.601152	
32	-9	0.625928	
32	-8	0.651256	
32	-7	0.677236	
32	-6	0.703688	
32	-5	0.73094	
32	-4	0.758556	
32	-3	0.786944	
32	-2	0.815784	
32	-1.5	0.830404	
32	-1	0.845296	
32	-0.5	0.8601	
32	0	0.875244	

32.8	-24	0.3304844	
32.8	-22	0.3635868	
32.8	-20	0.3987756	
32.8	-18	0.436348	
32.8	-16	0.476252	
32.8	-14	0.518416	
32.8	-12	0.56298	
32.8	-11	0.586148	
32.8	-10	0.609876	
32.8	-9	0.634164	
32.8	-8	0.65908	
32.8	-7	0.684536	
32.8	-6	0.710608	
32.8	-5	0.737208	
32.8	-4	0.764264	
32.8	-3	0.792012	
32.8	-2	0.82022	
32.8	-1.5	0.834472	
32.8	-1	0.849008	
32.8	-0.5	0.863484	
32.8	0	0.878256	

33.6	-24	0.3419288	
33.6	-22	0.3748596	
33.6	-20	0.409912	
33.6	-18	0.44706	
33.6	-16	0.486512	
33.6	-14	0.528164	
33.6	-12	0.57208	
33.6	-11	0.59478	
33.6	-10	0.618208	
33.6	-9	0.642032	
33.6	-8	0.666556	
33.6	-7	0.691488	
33.6	-6	0.71702	
33.6	-5	0.743052	
33.6	-4	0.769644	
33.6	-3	0.796788	
33.6	-2	0.82438	
33.6	-1.5	0.838268	
33.6	-1	0.852484	
33.6	-0.5	0.86662	
33.6	0	0.881048	

34.4	-24	0.3530068	
34.4	-22	0.3857604	
34.4	-20	0.420548	
34.4	-18	0.45748	
34.4	-16	0.496476	
34.4	-14	0.537516	
34.4	-12	0.58084	
34.4	-11	0.60322	
34.4	-10	0.626216	
34.4	-9	0.649668	
34.4	-8	0.673664	
34.4	-7	0.698152	
34.4	-6	0.723248	
34.4	-5	0.748792	
34.4	-4	0.774812	
34.4	-3	0.801328	
34.4	-2	0.828368	
34.4	-1.5	0.841968	
34.4	-1	0.8558	
34.4	-0.5	0.86972	
34.4	0	0.883824	

35.2	-24	0.3637532	
35.2	-22	0.3963292	
35.2	-20	0.430912	
35.2	-18	0.467492	
35.2	-16	0.506036	
35.2	-14	0.54666	
35.2	-12	0.589288	
35.2	-11	0.6113	
35.2	-10	0.633848	
35.2	-9	0.656936	
35.2	-8	0.680448	
35.2	-7	0.704592	
35.2	-6	0.729176	
35.2	-5	0.754228	
35.2	-4	0.779756	
35.2	-3	0.805732	
35.2	-2	0.832168	
35.2	-1.5	0.845512	
35.2	-1	0.859076	
35.2	-0.5	0.872604	
35.2	0	0.886424	

36	-24	0.3741972	
36	-22	0.406596	
36	-20	0.44094	
36	-18	0.4771	
36	-16	0.515256	
36	-14	0.555316	
36	-12	0.597344	
36	-11	0.619108	
36	-10	0.641332	
36	-9	0.664036	
36	-8	0.687208	
36	-7	0.710748	
36	-6	0.73494	
36	-5	0.759432	
36	-4	0.784524	
36	-3	0.809916	
36	-2	0.835836	
36	-1.5	0.848904	
36	-1	0.86216	
36	-0.5	0.875404	
36	0	0.888916	

36.8	-24	0.3843056	
36.8	-22	0.416544	
36.8	-20	0.450572	
36.8	-18	0.48642	
36.8	-16	0.524168	
36.8	-14	0.56368	
36.8	-12	0.605152	
36.8	-11	0.626608	
36.8	-10	0.64838	
36.8	-9	0.67076	
36.8	-8	0.693432	
36.8	-7	0.716708	
36.8	-6	0.740384	
36.8	-5	0.764488	
36.8	-4	0.788996	
36.8	-3	0.813984	
36.8	-2	0.839368	
36.8	-1.5	0.85216	
36.8	-1	0.865192	
36.8	-0.5	0.878172	
36.8	0	0.891396	

37.6	-24	0.3941496	
37.6	-22	0.426144	
37.6	-20	0.45994	
37.6	-18	0.495444	
37.6	-16	0.53272	
37.6	-14	0.5718	
37.6	-12	0.61266	
37.6	-11	0.633748	
37.6	-10	0.655176	
37.6	-9	0.677108	
37.6	-8	0.699508	
37.6	-7	0.72238	
37.6	-6	0.745564	
37.6	-5	0.769324	
37.6	-4	0.793444	
37.6	-3	0.817908	
37.6	-2	0.842836	
37.6	-1.5	0.85536	
37.6	-1	0.86808	
37.6	-0.5	0.880832	
37.6	0	0.893792	

38.4	-24	0.403764	
38.4	-22	0.4355	
38.4	-20	0.468944	
38.4	-18	0.504128	
38.4	-16	0.541	
38.4	-14	0.579572	
38.4	-12	0.619792	
38.4	-11	0.640556	
38.4	-10	0.661768	
38.4	-9	0.683384	
38.4	-8	0.705444	
38.4	-7	0.727904	
38.4	-6	0.750724	
38.4	-5	0.77396	
38.4	-4	0.79756	
38.4	-3	0.8216	
38.4	-2	0.845924	
38.4	-1.5	0.858272	
38.4	-1	0.870784	
38.4	-0.5	0.88324	
38.4	0	0.895896	

39.2	-24	0.413076	
39.2	-22	0.444632	
39.2	-20	0.477792	
39.2	-18	0.512544	
39.2	-16	0.548964	
39.2	-14	0.58706	
39.2	-12	0.626756	
39.2	-11	0.64722	
39.2	-10	0.66806	
39.2	-9	0.689308	
39.2	-8	0.710988	
39.2	-7	0.73298	
39.2	-6	0.755472	
39.2	-5	0.778308	
39.2	-4	0.801468	
39.2	-3	0.825076	
39.2	-2	0.84898	
39.2	-1.5	0.861036	
39.2	-1	0.873292	
39.2	-0.5	0.885532	
39.2	0	0.897948	

40	-24	0.42212	
40	-22	0.453444	
40	-20	0.486312	
40	-18	0.520732	
40	-16	0.556732	
40	-14	0.594316	
40	-12	0.633388	
40	-11	0.653544	
40	-10	0.674056	
40	-9	0.695064	
40	-8	0.716304	
40	-7	0.738084	
40	-6	0.760072	
40	-5	0.782524	
40	-4	0.805336	
40	-3	0.828476	
40	-2	0.851924	
40	-1.5	0.86378	
40	-1	0.875804	
40	-0.5	0.887804	
40	0	0.899976	



==> aux/tables/cluster_data/energy_U4_18.dat <==
0.15	-2	-1.46356	
0.15	-1.5	-1.44131	
0.15	-1	-1.37937	
0.15	-0.5	-1.27937	
0.15	0	-1.14183	

0.2	-2	-1.45182	
0.2	-1.5	-1.42897	
0.2	-1	-1.36705	
0.2	-0.5	-1.26638	
0.2	0	-1.1296	

0.25	-2	-1.43968	
0.25	-1.5	-1.41619	
0.25	-1	-1.3529	
0.25	-0.5	-1.25257	
0.25	0	-1.11638	

0.3	-2	-1.42637	
0.3	-1.5	-1.40158	
0.3	-1	-1.33786	
0.3	-0.5	-1.23751	
0.3	0	-1.10115	

0.4	-2	-1.3957	
0.4	-1.5	-1.36841	
0.4	-1	-1.30291	
0.4	-0.5	-1.20218	
0.4	0	-1.06762	

0.5	-2	-1.36084	
0.5	-1.5	-1.33064	
0.5	-1	-1.26403	
0.5	-0.5	-1.1635	
0.5	0	-1.02991	

0.6	-2	-1.32264	
0.6	-1.5	-1.28984	
0.6	-1	-1.22251	
0.6	-0.5	-1.12232	
0.6	0	-0.990455	

0.7	-2	-1.28199	
0.7	-1.5	-1.24726	
0.7	-1	-1.17917	
0.7	-0.5	-1.08009	
0.7	0	-0.949958	

0.8	-2	-1.23988	
0.8	-1.5	-1.20392	
0.8	-1	-1.13514	
0.8	-0.5	-1.03687	
0.8	0	-0.908466	

0.9	-2	-1.19658	
0.9	-1.5	-1.15887	
0.9	-1	-1.0908	
0.9	-0.5	-0.993734	
0.9	0	-0.865918	

1	-2	-1.15314	
1	-1.5	-1.11423	
1	-1	-1.04586	
1	-0.5	-0.949124	
1	0	-0.823929	

1.2	-2	-1.06698	
1.2	-1.5	-1.0253	
1.2	-1	-0.956851	
1.2	-0.5	-0.861803	
1.2	0	-0.739362	

1.4	-2	-0.981682	
1.4	-1.5	-0.937713	
1.4	-1	-0.869088	
1.4	-0.5	-0.775249	
1.4	0	-0.655476	

1.6	-2	-0.898848	
1.6	-1.5	-0.852675	
1.6	-1	-0.783544	
1.6	-0.5	-0.690684	
1.6	0	-0.573721	

1.8	-2	-0.819491	
1.8	-1.5	-0.771012	
1.8	-1	-0.70107	
1.8	-0.5	-0.609254	
1.8	0	-0.494979	

2	-2	-0.743685	
2	-1.5	-0.692877	
2	-1	-0.615667	
2	-0.5	-0.524766	
2	0	-0.419999	

2.2	-2	-0.671547	
2.2	-1.5	-0.618743	
2.2	-1	-0.547749	
2.2	-0.5	-0.458182	
2.2	0	-0.349353	

2.4	-2	-0.603213	
2.4	-1.5	-0.548695	
2.4	-1	-0.47758	
2.4	-0.5	-0.389041	
2.4	0	-0.283115	

2.6	-2	-0.53865	
2.6	-1.5	-0.482753	
2.6	-1	-0.411442	
2.6	-0.5	-0.324424	
2.6	0	-0.221287	

2.8	-2	-0.477712	
2.8	-1.5	-0.420703	
2.8	-1	-0.349695	
2.8	-0.5	-0.264013	
2.8	0	-0.16369	

3	-2	-0.42037	
3	-1.5	-0.362538	
3	-1	-0.291823	
3	-0.5	-0.2077	
3	0	-0.110173	

3.2	-2	-0.366342	
3.2	-1.5	-0.307988	
3.2	-1	-0.237773	
3.2	-0.5	-0.155249	
3.2	0	-0.0604474	

3.4	-2	-0.31559	
3.4	-1.5	-0.25696	
3.4	-1	-0.187288	
3.4	-0.5	-0.106446	
3.4	0	-0.0143144	

3.6	-2	-0.267761	
3.6	-1.5	-0.209023	
3.6	-1	-0.14012	
3.6	-0.5	-0.060944	
3.6	0	0.0286499	

3.8	-2	-0.222794	
3.8	-1.5	-0.164162	
3.8	-1	-0.0960677	
3.8	-0.5	-0.0185519	
3.8	0	0.0685423	

4	-2	-0.180503	
4	-1.5	-0.122022	
4	-1	-0.0549098	
4	-0.5	0.021046	
4	0	0.105682	



==> aux/tables/cluster_data/energy_U4_26.dat <==
0.15	-2	-1.46369	
0.15	-1.5	-1.44148	
0.15	-1	-1.37967	
0.15	-0.5	-1.27968	
0.15	0	-1.14457	

0.2	-2	-1.45214	
0.2	-1.5	-1.42923	
0.2	-1	-1.36675	
0.2	-0.5	-1.26701	
0.2	0	-1.13153	

0.25	-2	-1.44001	
0.25	-1.5	-1.41628	
0.25	-1	-1.35357	
0.25	-0.5	-1.25388	
0.25	0	-1.11843	

0.3	-2	-1.42637	
0.3	-1.5	-1.40207	
0.3	-1	-1.33832	
0.3	-0.5	-1.23852	
0.3	0	-1.1034	

0.4	-2	-1.39593	
0.4	-1.5	-1.36871	
0.4	-1	-1.30361	
0.4	-0.5	-1.20352	
0.4	0	-1.0699	

0.5	-2	-1.36111	
0.5	-1.5	-1.33095	
0.5	-1	-1.2647	
0.5	-0.5	-1.16471	
0.5	0	-1.032	

0.6	-2	-1.32257	
0.6	-1.5	-1.29014	
0.6	-1	-1.22296	
0.6	-0.5	-1.1234	
0.6	0	-0.992386	

0.7	-2	-1.28203	
0.7	-1.5	-1.24725	
0.7	-1	-1.18007	
0.7	-0.5	-1.08138	
0.7	0	-0.951639	

0.8	-2	-1.23978	
0.8	-1.5	-1.20373	
0.8	-1	-1.13587	
0.8	-0.5	-1.03812	
0.8	0	-0.91026	

0.9	-2	-1.197	
0.9	-1.5	-1.1591	
0.9	-1	-1.09143	
0.9	-0.5	-0.993974	
0.9	0	-0.867561	

1	-2	-1.15327	
1	-1.5	-1.11444	
1	-1	-1.04658	
1	-0.5	-0.950041	
1	0	-0.825209	

1.2	-2	-1.0668	
1.2	-1.5	-1.02551	
1.2	-1	-0.957265	
1.2	-0.5	-0.862298	
1.2	0	-0.740267	

1.4	-2	-0.981638	
1.4	-1.5	-0.937959	
1.4	-1	-0.869369	
1.4	-0.5	-0.775596	
1.4	0	-0.656031	

1.6	-2	-0.899012	
1.6	-1.5	-0.85287	
1.6	-1	-0.783796	
1.6	-0.5	-0.691148	
1.6	0	-0.57403	

1.8	-2	-0.819671	
1.8	-1.5	-0.771023	
1.8	-1	-0.701224	
1.8	-0.5	-0.609674	
1.8	0	-0.495269	

2	-2	-0.743808	
2	-1.5	-0.692875	
2	-1	-0.622553	
2	-0.5	-0.531834	
2	0	-0.420227	

2.2	-2	-0.671548	
2.2	-1.5	-0.618792	
2.2	-1	-0.547863	
2.2	-0.5	-0.458231	
2.2	0	-0.349623	

2.4	-2	-0.603216	
2.4	-1.5	-0.548724	
2.4	-1	-0.477559	
2.4	-0.5	-0.389162	
2.4	0	-0.283265	

2.6	-2	-0.538615	
2.6	-1.5	-0.4827	
2.6	-1	-0.411492	
2.6	-0.5	-0.32451	
2.6	0	-0.221387	

2.8	-2	-0.477697	
2.8	-1.5	-0.420742	
2.8	-1	-0.349643	
2.8	-0.5	-0.264107	
2.8	0	-0.16378	

3	-2	-0.420401	
3	-1.5	-0.36256	
3	-1	-0.291763	
3	-0.5	-0.207761	
3	0	-0.110149	

3.2	-2	-0.366321	
3.2	-1.5	-0.308093	
3.2	-1	-0.237754	
3.2	-0.5	-0.155266	
3.2	0	-0.0605714	

3.4	-2	-0.315564	
3.4	-1.5	-0.256927	
3.4	-1	-0.187317	
3.4	-0.5	-0.106383	
3.4	0	-0.014344	

3.6	-2	-0.267769	
3.6	-1.5	-0.209045	
3.6	-1	-0.140194	
3.6	-0.5	-0.0609513	
3.6	0	0.0286119	

3.8	-2	-0.222844	
3.8	-1.5	-0.164127	
3.8	-1	-0.0960834	
3.8	-0.5	-0.0185217	
3.8	0	0.0684621	

4	-2	-0.180462	
4	-1.5	-0.122068	
4	-1	-0.0548994	
4	-0.5	0.0210181	
4	0	0.105652	



==> aux/tables/cluster_data/energy_U4_36.dat <==
0.15	-2	-1.46369	
0.15	-1.5	-1.4422	
0.15	-1	-1.37941	
0.15	-0.5	-1.28111	
0.15	0	-1.14669	

0.2	-2	-1.45248	
0.2	-1.5	-1.43002	
0.2	-1	-1.36756	
0.2	-0.5	-1.26778	
0.2	0	-1.13419	

0.25	-2	-1.44018	
0.25	-1.5	-1.41676	
0.25	-1	-1.35388	
0.25	-0.5	-1.25427	
0.25	0	-1.12131	

0.3	-2	-1.42698	
0.3	-1.5	-1.40205	
0.3	-1	-1.33899	
0.3	-0.5	-1.23897	
0.3	0	-1.10559	

0.4	-2	-1.39632	
0.4	-1.5	-1.36933	
0.4	-1	-1.30415	
0.4	-0.5	-1.20487	
0.4	0	-1.07191	

0.5	-2	-1.36118	
0.5	-1.5	-1.33122	
0.5	-1	-1.26532	
0.5	-0.5	-1.16579	
0.5	0	-1.03434	

0.6	-2	-1.32287	
0.6	-1.5	-1.29067	
0.6	-1	-1.2239	
0.6	-0.5	-1.12487	
0.6	0	-0.994653	

0.7	-2	-1.28197	
0.7	-1.5	-1.24793	
0.7	-1	-1.18059	
0.7	-0.5	-1.08257	
0.7	0	-0.953689	

0.8	-2	-1.23985	
0.8	-1.5	-1.20409	
0.8	-1	-1.13643	
0.8	-0.5	-1.03922	
0.8	0	-0.91194	

0.9	-2	-1.19709	
0.9	-1.5	-1.15962	
0.9	-1	-1.092	
0.9	-0.5	-0.995553	
0.9	0	-0.869452	

1	-2	-1.15335	
1	-1.5	-1.11496	
1	-1	-1.04731	
1	-0.5	-0.951342	
1	0	-0.826848	

1.2	-2	-1.06687	
1.2	-1.5	-1.02582	
1.2	-1	-0.957892	
1.2	-0.5	-0.863419	
1.2	0	-0.741451	

1.4	-2	-0.981734	
1.4	-1.5	-0.938268	
1.4	-1	-0.869788	
1.4	-0.5	-0.776464	
1.4	0	-0.656868	

1.6	-2	-0.899012	
1.6	-1.5	-0.853142	
1.6	-1	-0.784178	
1.6	-0.5	-0.691523	
1.6	0	-0.57468	

1.8	-2	-0.819681	
1.8	-1.5	-0.771139	
1.8	-1	-0.701614	
1.8	-0.5	-0.609867	
1.8	0	-0.495549	

2	-2	-0.743764	
2	-1.5	-0.693109	
2	-1	-0.622727	
2	-0.5	-0.532033	
2	0	-0.420514	

2.2	-2	-0.671658	
2.2	-1.5	-0.618957	
2.2	-1	-0.548083	
2.2	-0.5	-0.45865	
2.2	0	-0.349737	

2.4	-2	-0.603177	
2.4	-1.5	-0.548889	
2.4	-1	-0.477639	
2.4	-0.5	-0.389305	
2.4	0	-0.283289	

2.6	-2	-0.538722	
2.6	-1.5	-0.482817	
2.6	-1	-0.411595	
2.6	-0.5	-0.324552	
2.6	0	-0.221505	

2.8	-2	-0.477758	
2.8	-1.5	-0.420791	
2.8	-1	-0.349697	
2.8	-0.5	-0.264159	
2.8	0	-0.16379	

3	-2	-0.420412	
3	-1.5	-0.362637	
3	-1	-0.291872	
3	-0.5	-0.207799	
3	0	-0.110304	

3.2	-2	-0.36635	
3.2	-1.5	-0.308059	
3.2	-1	-0.237795	
3.2	-0.5	-0.155346	
3.2	0	-0.060547	

3.4	-2	-0.315565	
3.4	-1.5	-0.257004	
3.4	-1	-0.187351	
3.4	-0.5	-0.106485	
3.4	0	-0.0144211	

3.6	-2	-0.267789	
3.6	-1.5	-0.209093	
3.6	-1	-0.140228	
3.6	-0.5	-0.0608988	
3.6	0	0.0285311	

3.8	-2	-0.222831	
3.8	-1.5	-0.1642	
3.8	-1	-0.0960846	
3.8	-0.5	-0.0185979	
3.8	0	0.0685538	

4	-2	-0.180502	
4	-1.5	-0.122084	
4	-1	-0.0549392	
4	-0.5	0.0209216	
4	0	0.10562	



==> aux/tables/cluster_data/energy_U4_48.dat <==
0.15	-2	-1.4649	
0.15	-1.5	-1.44278	
0.15	-1	-1.37816	
0.15	-0.5	-1.28138	
0.15	0	-1.14821	

0.2	-2	-1.45245	
0.2	-1.5	-1.43058	
0.2	-1	-1.36789	
0.2	-0.5	-1.26916	
0.2	0	-1.13667	

0.25	-2	-1.44052	
0.25	-1.5	-1.41648	
0.25	-1	-1.354	
0.25	-0.5	-1.25542	
0.25	0	-1.12202	

0.3	-2	-1.42756	
0.3	-1.5	-1.4024	
0.3	-1	-1.33799	
0.3	-0.5	-1.24003	
0.3	0	-1.1078	

0.4	-2	-1.3969	
0.4	-1.5	-1.36928	
0.4	-1	-1.30442	
0.4	-0.5	-1.20556	
0.4	0	-1.07424	

0.5	-2	-1.36186	
0.5	-1.5	-1.3314	
0.5	-1	-1.2657	
0.5	-0.5	-1.16747	
0.5	0	-1.03614	

0.6	-2	-1.32318	
0.6	-1.5	-1.29103	
0.6	-1	-1.22433	
0.6	-0.5	-1.12612	
0.6	0	-0.996294	

0.7	-2	-1.28273	
0.7	-1.5	-1.24817	
0.7	-1	-1.18144	
0.7	-0.5	-1.08356	
0.7	0	-0.955266	

0.8	-2	-1.24045	
0.8	-1.5	-1.20429	
0.8	-1	-1.13749	
0.8	-0.5	-1.04005	
0.8	0	-0.913253	

0.9	-2	-1.19708	
0.9	-1.5	-1.16001	
0.9	-1	-1.09241	
0.9	-0.5	-0.99652	
0.9	0	-0.870918	

1	-2	-1.15366	
1	-1.5	-1.11529	
1	-1	-1.04796	
1	-0.5	-0.952459	
1	0	-0.827773	

1.2	-2	-1.06706	
1.2	-1.5	-1.02564	
1.2	-1	-0.95825	
1.2	-0.5	-0.864232	
1.2	0	-0.742584	

1.4	-2	-0.981675	
1.4	-1.5	-0.938509	
1.4	-1	-0.870637	
1.4	-0.5	-0.776615	
1.4	0	-0.6575	

1.6	-2	-0.899161	
1.6	-1.5	-0.853172	
1.6	-1	-0.784556	
1.6	-0.5	-0.691965	
1.6	0	-0.574959	

1.8	-2	-0.819634	
1.8	-1.5	-0.771239	
1.8	-1	-0.701841	
1.8	-0.5	-0.609859	
1.8	0	-0.495995	

2	-2	-0.743817	
2	-1.5	-0.693317	
2	-1	-0.622907	
2	-0.5	-0.532317	
2	0	-0.420813	

2.2	-2	-0.671913	
2.2	-1.5	-0.619023	
2.2	-1	-0.548332	
2.2	-0.5	-0.458562	
2.2	0	-0.349893	

2.4	-2	-0.603307	
2.4	-1.5	-0.548954	
2.4	-1	-0.477814	
2.4	-0.5	-0.389308	
2.4	0	-0.283375	

2.6	-2	-0.538716	
2.6	-1.5	-0.482777	
2.6	-1	-0.411627	
2.6	-0.5	-0.324712	
2.6	0	-0.221681	

2.8	-2	-0.477846	
2.8	-1.5	-0.420798	
2.8	-1	-0.349769	
2.8	-0.5	-0.264193	
2.8	0	-0.164067	

3	-2	-0.420423	
3	-1.5	-0.362605	
3	-1	-0.291948	
3	-0.5	-0.207876	
3	0	-0.110355	

3.2	-2	-0.366416	
3.2	-1.5	-0.308155	
3.2	-1	-0.237748	
3.2	-0.5	-0.155389	
3.2	0	-0.0605298	

3.4	-2	-0.315621	
3.4	-1.5	-0.256983	
3.4	-1	-0.187394	
3.4	-0.5	-0.106478	
3.4	0	-0.0143976	

3.6	-2	-0.267757	
3.6	-1.5	-0.209089	
3.6	-1	-0.140242	
3.6	-0.5	-0.0609558	
3.6	0	0.0285518	

3.8	-2	-0.222856	
3.8	-1.5	-0.16424	
3.8	-1	-0.0960832	
3.8	-0.5	-0.0186159	
3.8	0	0.0684864	

4	-2	-0.180549	
4	-1.5	-0.122033	
4	-1	-0.0549731	
4	-0.5	0.0209364	
4	0	0.105575	



==> aux/tables/cluster_data/energy_U4_56.dat <==
0.15	-2	-1.46486	
0.15	-1.5	-1.44303	
0.15	-1	-1.38214	
0.15	-0.5	-1.2786	
0.15	0	-1.14773	

0.2	-2	-1.4527	
0.2	-1.5	-1.43086	
0.2	-1	-1.3697	
0.2	-0.5	-1.26904	
0.2	0	-1.1328	

0.25	-2	-1.44107	
0.25	-1.5	-1.41739	
0.25	-1	-1.35457	
0.25	-0.5	-1.25535	
0.25	0	-1.11988	

0.3	-2	-1.4279	
0.3	-1.5	-1.40345	
0.3	-1	-1.3392	
0.3	-0.5	-1.23921	
0.3	0	-1.10535	

0.4	-2	-1.39684	
0.4	-1.5	-1.37013	
0.4	-1	-1.30514	
0.4	-0.5	-1.20541	
0.4	0	-1.0724	

0.5	-2	-1.36208	
0.5	-1.5	-1.33142	
0.5	-1	-1.26529	
0.5	-0.5	-1.16636	
0.5	0	-1.03496	

0.6	-2	-1.32318	
0.6	-1.5	-1.29118	
0.6	-1	-1.22447	
0.6	-0.5	-1.12563	
0.6	0	-0.995715	

0.7	-2	-1.28229	
0.7	-1.5	-1.2481	
0.7	-1	-1.18136	
0.7	-0.5	-1.08323	
0.7	0	-0.95455	

0.8	-2	-1.24036	
0.8	-1.5	-1.20425	
0.8	-1	-1.13719	
0.8	-0.5	-1.0394	
0.8	0	-0.91217	

0.9	-2	-1.19716	
0.9	-1.5	-1.16025	
0.9	-1	-1.09261	
0.9	-0.5	-0.995748	
0.9	0	-0.869961	

1	-2	-1.15366	
1	-1.5	-1.11517	
1	-1	-1.04769	
1	-0.5	-0.952353	
1	0	-0.827514	

1.2	-2	-1.067	
1.2	-1.5	-1.02612	
1.2	-1	-0.958157	
1.2	-0.5	-0.864073	
1.2	0	-0.741752	

1.4	-2	-0.982134	
1.4	-1.5	-0.938391	
1.4	-1	-0.870372	
1.4	-0.5	-0.776744	
1.4	0	-0.657356	

1.6	-2	-0.899306	
1.6	-1.5	-0.853018	
1.6	-1	-0.784617	
1.6	-0.5	-0.69177	
1.6	0	-0.574779	

1.8	-2	-0.819687	
1.8	-1.5	-0.771443	
1.8	-1	-0.701735	
1.8	-0.5	-0.610206	
1.8	0	-0.495689	

2	-2	-0.7438	
2	-1.5	-0.693196	
2	-1	-0.622897	
2	-0.5	-0.532102	
2	0	-0.420705	

2.2	-2	-0.671618	
2.2	-1.5	-0.619037	
2.2	-1	-0.548242	
2.2	-0.5	-0.458663	
2.2	0	-0.349952	

2.4	-2	-0.603447	
2.4	-1.5	-0.548955	
2.4	-1	-0.47764	
2.4	-0.5	-0.389446	
2.4	0	-0.283578	

2.6	-2	-0.53871	
2.6	-1.5	-0.482908	
2.6	-1	-0.411696	
2.6	-0.5	-0.324653	
2.6	0	-0.221513	

2.8	-2	-0.477752	
2.8	-1.5	-0.420853	
2.8	-1	-0.349707	
2.8	-0.5	-0.264297	
2.8	0	-0.163898	

3	-2	-0.420348	
3	-1.5	-0.362675	
3	-1	-0.291841	
3	-0.5	-0.207868	
3	0	-0.110287	

3.2	-2	-0.366426	
3.2	-1.5	-0.308085	
3.2	-1	-0.237882	
3.2	-0.5	-0.155415	
3.2	0	-0.0605477	

3.4	-2	-0.315598	
3.4	-1.5	-0.25699	
3.4	-1	-0.187356	
3.4	-0.5	-0.106533	
3.4	0	-0.0143526	

3.6	-2	-0.267789	
3.6	-1.5	-0.209094	
3.6	-1	-0.140223	
3.6	-0.5	-0.0610283	
3.6	0	0.0284791	

3.8	-2	-0.222851	
3.8	-1.5	-0.1642	
3.8	-1	-0.0961689	
3.8	-0.5	-0.0186134	
3.8	0	0.0685049	

4	-2	-0.180569	
4	-1.5	-0.122079	
4	-1	-0.0549334	
4	-0.5	0.0209623	
4	0	0.105612	



==> aux/tables/cluster_data/energy_U4_64.dat <==
0.15	-2	-1.46478	
0.15	-1.5	-1.44395	
0.15	-1	-1.38052	
0.15	-0.5	-1.28048	
0.15	0	-1.14676	

0.2	-2	-1.45363	
0.2	-1.5	-1.43077	
0.2	-1	-1.36736	
0.2	-0.5	-1.26818	
0.2	0	-1.13428	

0.25	-2	-1.44115	
0.25	-1.5	-1.41697	
0.25	-1	-1.3544	
0.25	-0.5	-1.25402	
0.25	0	-1.12054	

0.3	-2	-1.42769	
0.3	-1.5	-1.40366	
0.3	-1	-1.33945	
0.3	-0.5	-1.24026	
0.3	0	-1.10621	

0.4	-2	-1.39672	
0.4	-1.5	-1.37031	
0.4	-1	-1.30469	
0.4	-0.5	-1.20609	
0.4	0	-1.07282	

0.5	-2	-1.36156	
0.5	-1.5	-1.33166	
0.5	-1	-1.26567	
0.5	-0.5	-1.16724	
0.5	0	-1.03565	

0.6	-2	-1.32318	
0.6	-1.5	-1.29162	
0.6	-1	-1.22465	
0.6	-0.5	-1.126	
0.6	0	-0.995204	

0.7	-2	-1.28232	
0.7	-1.5	-1.24837	
0.7	-1	-1.18121	
0.7	-0.5	-1.08305	
0.7	0	-0.955439	

0.8	-2	-1.24066	
0.8	-1.5	-1.20436	
0.8	-1	-1.13721	
0.8	-0.5	-1.04039	
0.8	0	-0.913316	

0.9	-2	-1.19738	
0.9	-1.5	-1.16041	
0.9	-1	-1.09274	
0.9	-0.5	-0.996189	
0.9	0	-0.87039	

1	-2	-1.15379	
1	-1.5	-1.1155	
1	-1	-1.04807	
1	-0.5	-0.952817	
1	0	-0.827752	

1.2	-2	-1.06699	
1.2	-1.5	-1.02633	
1.2	-1	-0.958609	
1.2	-0.5	-0.864167	
1.2	0	-0.742655	

1.4	-2	-0.981911	
1.4	-1.5	-0.93871	
1.4	-1	-0.870614	
1.4	-0.5	-0.777035	
1.4	0	-0.657601	

1.6	-2	-0.899052	
1.6	-1.5	-0.853535	
1.6	-1	-0.784615	
1.6	-0.5	-0.692131	
1.6	0	-0.575384	

1.8	-2	-0.819952	
1.8	-1.5	-0.771276	
1.8	-1	-0.701771	
1.8	-0.5	-0.610501	
1.8	0	-0.495796	

2	-2	-0.743862	
2	-1.5	-0.693183	
2	-1	-0.623089	
2	-0.5	-0.532485	
2	0	-0.420826	

2.2	-2	-0.67177	
2.2	-1.5	-0.618802	
2.2	-1	-0.548402	
2.2	-0.5	-0.458715	
2.2	0	-0.350072	

2.4	-2	-0.603419	
2.4	-1.5	-0.548957	
2.4	-1	-0.477922	
2.4	-0.5	-0.389327	
2.4	0	-0.283462	

2.6	-2	-0.538752	
2.6	-1.5	-0.482923	
2.6	-1	-0.411569	
2.6	-0.5	-0.324728	
2.6	0	-0.221689	

2.8	-2	-0.47786	
2.8	-1.5	-0.420853	
2.8	-1	-0.349786	
2.8	-0.5	-0.264155	
2.8	0	-0.163942	

3	-2	-0.420481	
3	-1.5	-0.362534	
3	-1	-0.291858	
3	-0.5	-0.207918	
3	0	-0.110326	

3.2	-2	-0.366409	
3.2	-1.5	-0.308046	
3.2	-1	-0.237928	
3.2	-0.5	-0.15536	
3.2	0	-0.0606701	

3.4	-2	-0.315605	
3.4	-1.5	-0.256984	
3.4	-1	-0.187358	
3.4	-0.5	-0.106469	
3.4	0	-0.0143969	

3.6	-2	-0.267821	
3.6	-1.5	-0.209106	
3.6	-1	-0.140238	
3.6	-0.5	-0.0610523	
3.6	0	0.0284706	

3.8	-2	-0.222886	
3.8	-1.5	-0.164143	
3.8	-1	-0.0961522	
3.8	-0.5	-0.0185912	
3.8	0	0.0684428	

4	-2	-0.180545	
4	-1.5	-0.122107	
4	-1	-0.0549737	
4	-0.5	0.0209814	
4	0	0.105549	



==> aux/tables/cluster_data/energy_U6_1.dat <==
0.3	-24	-0.0082172	
0.3	-22	-0.00689128	
0.3	-20	-0.00564552	
0.3	-18	-0.0044906	
0.3	-16	-0.00345094	
0.3	-14	-0.002529792	
0.3	-12	-0.00174018	
0.3	-11	-0.00142538	
0.3	-10	-0.002508692	
0.3	-9	-0.03322436	
0.3	-8	-0.1981652	
0.3	-7	-0.472408	
0.3	-6	-0.779408	
0.3	-5	-1.063428	
0.3	-4	-1.266732	
0.3	-3	-1.329492	
0.3	-2	-1.245996	
0.3	-1.5	-1.159944	
0.3	-1	-1.049556	
0.3	-0.5	-0.92138	
0.3	0	-0.771612	

0.4	-24	-0.003670116	
0.4	-22	-0.003049724	
0.4	-20	-0.002476108	
0.4	-18	-0.00195568	
0.4	-16	-0.00149168	
0.4	-14	-0.001085492	
0.4	-12	-0.000771432	
0.4	-11	-0.001024564	
0.4	-10	-0.00530748	
0.4	-9	-0.0491292	
0.4	-8	-0.212882	
0.4	-7	-0.482116	
0.4	-6	-0.779792	
0.4	-5	-1.057856	
0.4	-4	-1.247588	
0.4	-3	-1.298628	
0.4	-2	-1.208056	
0.4	-1.5	-1.120344	
0.4	-1	-1.010612	
0.4	-0.5	-0.883148	
0.4	0	-0.73726	

0.5	-24	-0.001931744	
0.5	-22	-0.001597672	
0.5	-20	-0.001293676	
0.5	-18	-0.001018232	
0.5	-16	-0.0007738	
0.5	-14	-0.00056502	
0.5	-12	-0.000623696	
0.5	-11	-0.0018608	
0.5	-10	-0.01188964	
0.5	-9	-0.067328	
0.5	-8	-0.2311652	
0.5	-7	-0.489904	
0.5	-6	-0.78172	
0.5	-5	-1.048672	
0.5	-4	-1.22494	
0.5	-3	-1.26568	
0.5	-2	-1.170052	
0.5	-1.5	-1.081368	
0.5	-1	-0.9719	
0.5	-0.5	-0.8487	
0.5	0	-0.706992	

0.6	-24	-0.001131776	
0.6	-22	-0.000932648	
0.6	-20	-0.000752012	
0.6	-18	-0.000588644	
0.6	-16	-0.000445516	
0.6	-14	-0.0003540904	
0.6	-12	-0.000995548	
0.6	-11	-0.00436964	
0.6	-10	-0.02128104	
0.6	-9	-0.0864808	
0.6	-8	-0.2499492	
0.6	-7	-0.501628	
0.6	-6	-0.783092	
0.6	-5	-1.03602	
0.6	-4	-1.198136	
0.6	-3	-1.229236	
0.6	-2	-1.129672	
0.6	-1.5	-1.0425	
0.6	-1	-0.935148	
0.6	-0.5	-0.812516	
0.6	0	-0.674052	

0.7	-24	-0.000719288	
0.7	-22	-0.000592424	
0.7	-20	-0.000476936	
0.7	-18	-0.0003743572	
0.7	-16	-0.000289722	
0.7	-14	-0.0003136176	
0.7	-12	-0.00214156	
0.7	-11	-0.00852564	
0.7	-10	-0.03242784	
0.7	-9	-0.1074948	
0.7	-8	-0.2715856	
0.7	-7	-0.513032	
0.7	-6	-0.783872	
0.7	-5	-1.01948	
0.7	-4	-1.167732	
0.7	-3	-1.190156	
0.7	-2	-1.091556	
0.7	-1.5	-1.004064	
0.7	-1	-0.90084	
0.7	-0.5	-0.780192	
0.7	0	-0.64352	

0.8	-24	-0.00048582	
0.8	-22	-0.0003994932	
0.8	-20	-0.0003222716	
0.8	-18	-0.0002543884	
0.8	-16	-0.0002131576	
0.8	-14	-0.000477588	
0.8	-12	-0.00434104	
0.8	-11	-0.01433816	
0.8	-10	-0.0463052	
0.8	-9	-0.1298188	
0.8	-8	-0.292664	
0.8	-7	-0.524164	
0.8	-6	-0.780532	
0.8	-5	-1.001864	
0.8	-4	-1.136944	
0.8	-3	-1.152316	
0.8	-2	-1.05248	
0.8	-1.5	-0.96732	
0.8	-1	-0.864468	
0.8	-0.5	-0.747572	
0.8	0	-0.613544	

0.9	-24	-0.0003430532	
0.9	-22	-0.0002824364	
0.9	-20	-0.0002281156	
0.9	-18	-0.0001858836	
0.9	-16	-0.0002222604	
0.9	-14	-0.000878336	
0.9	-12	-0.0076342	
0.9	-11	-0.02206316	
0.9	-10	-0.061332	
0.9	-9	-0.1517988	
0.9	-8	-0.3145396	
0.9	-7	-0.537372	
0.9	-6	-0.775656	
0.9	-5	-0.982824	
0.9	-4	-1.10412	
0.9	-3	-1.111176	
0.9	-2	-1.010636	
0.9	-1.5	-0.928908	
0.9	-1	-0.830364	
0.9	-0.5	-0.716532	
0.9	0	-0.583312	

1	-24	-0.0002505624	
1	-22	-0.0002064856	
1	-20	-0.0001691044	
1	-18	-0.0001597424	
1	-16	-0.0003178348	
1	-14	-0.001646332	
1	-12	-0.01206672	
1	-11	-0.0316574	
1	-10	-0.0773792	
1	-9	-0.174828	
1	-8	-0.3331284	
1	-7	-0.545112	
1	-6	-0.77336	
1	-5	-0.962544	
1	-4	-1.070612	
1	-3	-1.072776	
1	-2	-0.974188	
1	-1.5	-0.893652	
1	-1	-0.796816	
1	-0.5	-0.68298	
1	0	-0.550728	

1.2	-24	-0.000146422	
1.2	-22	-0.0001255408	
1.2	-20	-0.0001273452	
1.2	-18	-0.0002578488	
1.2	-16	-0.00094644	
1.2	-14	-0.0047858	
1.2	-12	-0.02473088	
1.2	-11	-0.0542292	
1.2	-10	-0.1118752	
1.2	-9	-0.21645	
1.2	-8	-0.371226	
1.2	-7	-0.563236	
1.2	-6	-0.760832	
1.2	-5	-0.918848	
1.2	-4	-1.002744	
1.2	-3	-0.994684	
1.2	-2	-0.898348	
1.2	-1.5	-0.822132	
1.2	-1	-0.727304	
1.2	-0.5	-0.61576	
1.2	0	-0.485672	

1.4	-24	-9.93724e-05	
1.4	-22	-0.0001091144	
1.4	-20	-0.0002096244	
1.4	-18	-0.000663136	
1.4	-16	-0.002615164	
1.4	-14	-0.01058256	
1.4	-12	-0.0418776	
1.4	-11	-0.0803676	
1.4	-10	-0.1476396	
1.4	-9	-0.2547248	
1.4	-8	-0.401016	
1.4	-7	-0.572708	
1.4	-6	-0.740808	
1.4	-5	-0.871256	
1.4	-4	-0.93622	
1.4	-3	-0.919996	
1.4	-2	-0.82478	
1.4	-1.5	-0.7494	
1.4	-1	-0.657904	
1.4	-0.5	-0.54752	
1.4	0	-0.41626	

1.6	-24	-9.69964e-05	
1.6	-22	-0.0001794148	
1.6	-20	-0.000487036	
1.6	-18	-0.001612436	
1.6	-16	-0.00560872	
1.6	-14	-0.0191238	
1.6	-12	-0.0617084	
1.6	-11	-0.1082672	
1.6	-10	-0.1817956	
1.6	-9	-0.2869392	
1.6	-8	-0.423184	
1.6	-7	-0.575372	
1.6	-6	-0.717928	
1.6	-5	-0.824312	
1.6	-4	-0.871948	
1.6	-3	-0.847508	
1.6	-2	-0.751648	
1.6	-1.5	-0.677812	
1.6	-1	-0.586576	
1.6	-0.5	-0.475472	
1.6	0	-0.345886	

1.8	-24	-0.0001671648	
1.8	-22	-0.000405224	
1.8	-20	-0.001124368	
1.8	-18	-0.003350164	
1.8	-16	-0.01005556	
1.8	-14	-0.02976452	
1.8	-12	-0.0834696	
1.8	-11	-0.1361132	
1.8	-10	-0.2116604	
1.8	-9	-0.3150868	
1.8	-8	-0.438796	
1.8	-7	-0.571912	
1.8	-6	-0.692468	
1.8	-5	-0.77712	
1.8	-4	-0.809196	
1.8	-3	-0.776576	
1.8	-2	-0.678896	
1.8	-1.5	-0.604864	
1.8	-1	-0.512884	
1.8	-0.5	-0.402992	
1.8	0	-0.2727568	

2	-24	-0.0003253428	
2	-22	-0.000845136	
2	-20	-0.002237656	
2	-18	-0.00617012	
2	-16	-0.01601908	
2	-14	-0.042606	
2	-12	-0.1061664	
2	-11	-0.1622596	
2	-10	-0.239086	
2	-9	-0.3366968	
2	-8	-0.448144	
2	-7	-0.564128	
2	-6	-0.664904	
2	-5	-0.73102	
2	-4	-0.748932	
2	-3	-0.709636	
2	-2	-0.607144	
2	-1.5	-0.53206	
2	-1	-0.440168	
2	-0.5	-0.3303944	
2	0	-0.20102	

2.2	-24	-0.001274604	
2.2	-22	-0.002098648	
2.2	-20	-0.00441452	
2.2	-18	-0.01015212	
2.2	-16	-0.02393732	
2.2	-14	-0.0567732	
2.2	-12	-0.127374	
2.2	-11	-0.1861516	
2.2	-10	-0.2608572	
2.2	-9	-0.353214	
2.2	-8	-0.452828	
2.2	-7	-0.551844	
2.2	-6	-0.634596	
2.2	-5	-0.685076	
2.2	-4	-0.690136	
2.2	-3	-0.643132	
2.2	-2	-0.537544	
2.2	-1.5	-0.461776	
2.2	-1	-0.3692124	
2.2	-0.5	-0.2594968	
2.2	0	-0.1309148	

2.4	-24	-0.001704312	
2.4	-22	-0.003198344	
2.4	-20	-0.00667108	
2.4	-18	-0.01479388	
2.4	-16	-0.03261884	
2.4	-14	-0.0714336	
2.4	-12	-0.1481016	
2.4	-11	-0.207084	
2.4	-10	-0.2791056	
2.4	-9	-0.3639656	
2.4	-8	-0.452308	
2.4	-7	-0.536916	
2.4	-6	-0.603608	
2.4	-5	-0.63916	
2.4	-4	-0.633568	
2.4	-3	-0.579128	
2.4	-2	-0.470124	
2.4	-1.5	-0.392888	
2.4	-1	-0.2994376	
2.4	-0.5	-0.1899944	
2.4	0	-0.0631868	

2.6	-24	-0.002491612	
2.6	-22	-0.0047984	
2.6	-20	-0.00981116	
2.6	-18	-0.02035832	
2.6	-16	-0.0422792	
2.6	-14	-0.0861208	
2.6	-12	-0.167248	
2.6	-11	-0.2241224	
2.6	-10	-0.2928968	
2.6	-9	-0.3702824	
2.6	-8	-0.447816	
2.6	-7	-0.518744	
2.6	-6	-0.571652	
2.6	-5	-0.594268	
2.6	-4	-0.579056	
2.6	-3	-0.516832	
2.6	-2	-0.404044	
2.6	-1.5	-0.3260972	
2.6	-1	-0.2323668	
2.6	-0.5	-0.1231596	
2.6	0	0.00235386	

2.8	-24	-0.003570296	
2.8	-22	-0.0067964	
2.8	-20	-0.013557	
2.8	-18	-0.0269416	
2.8	-16	-0.0527528	
2.8	-14	-0.1011436	
2.8	-12	-0.1834764	
2.8	-11	-0.2396244	
2.8	-10	-0.3034416	
2.8	-9	-0.3724768	
2.8	-8	-0.43982	
2.8	-7	-0.499412	
2.8	-6	-0.538716	
2.8	-5	-0.550792	
2.8	-4	-0.525512	
2.8	-3	-0.457524	
2.8	-2	-0.3402852	
2.8	-1.5	-0.2615472	
2.8	-1	-0.1686292	
2.8	-0.5	-0.060724	
2.8	0	0.0627596	

3	-24	-0.00506524	
3	-22	-0.00943232	
3	-20	-0.01803072	
3	-18	-0.03385448	
3	-16	-0.0633848	
3	-14	-0.1153448	
3	-12	-0.1973972	
3	-11	-0.2502596	
3	-10	-0.310352	
3	-9	-0.3712204	
3	-8	-0.429816	
3	-7	-0.478096	
3	-6	-0.506272	
3	-5	-0.507736	
3	-4	-0.474224	
3	-3	-0.400108	
3	-2	-0.279396	
3	-1.5	-0.1992792	
3	-1	-0.1065088	
3	-0.5	0.0001877356	
3	0	0.1221348	

3.2	-24	-0.00689864	
3.2	-22	-0.0126456	
3.2	-20	-0.02300812	
3.2	-18	-0.0417592	
3.2	-16	-0.0743404	
3.2	-14	-0.128044	
3.2	-12	-0.2094948	
3.2	-11	-0.259046	
3.2	-10	-0.3135408	
3.2	-9	-0.367134	
3.2	-8	-0.417676	
3.2	-7	-0.454952	
3.2	-6	-0.47332	
3.2	-5	-0.464956	
3.2	-4	-0.42372	
3.2	-3	-0.3443128	
3.2	-2	-0.2208008	
3.2	-1.5	-0.1406748	
3.2	-1	-0.0482656	
3.2	-0.5	0.0575848	
3.2	0	0.1765324	

3.4	-24	-0.00915816	
3.4	-22	-0.0161802	
3.4	-20	-0.02856708	
3.4	-18	-0.0497372	
3.4	-16	-0.0848632	
3.4	-14	-0.140146	
3.4	-12	-0.2186472	
3.4	-11	-0.2645664	
3.4	-10	-0.314014	
3.4	-9	-0.3603964	
3.4	-8	-0.40186	
3.4	-7	-0.430352	
3.4	-6	-0.439508	
3.4	-5	-0.423476	
3.4	-4	-0.376066	
3.4	-3	-0.2908648	
3.4	-2	-0.16412	
3.4	-1.5	-0.0839596	
3.4	-1	0.00818904	
3.4	-0.5	0.1121592	
3.4	0	0.2292568	

3.6	-24	-0.01180472	
3.6	-22	-0.02016132	
3.6	-20	-0.03431736	
3.6	-18	-0.0576364	
3.6	-16	-0.0949172	
3.6	-14	-0.1504456	
3.6	-12	-0.2256172	
3.6	-11	-0.2684816	
3.6	-10	-0.312068	
3.6	-9	-0.3521636	
3.6	-8	-0.3851704	
3.6	-7	-0.4052	
3.6	-6	-0.406668	
3.6	-5	-0.3824624	
3.6	-4	-0.3286988	
3.6	-3	-0.2394128	
3.6	-2	-0.1109584	
3.6	-1.5	-0.03023876	
3.6	-1	0.0609	
3.6	-0.5	0.1638076	
3.6	0	0.2787396	

3.8	-24	-0.01481732	
3.8	-22	-0.02466924	
3.8	-20	-0.04042	
3.8	-18	-0.0657048	
3.8	-16	-0.1043756	
3.8	-14	-0.1600008	
3.8	-12	-0.2305836	
3.8	-11	-0.2699348	
3.8	-10	-0.3074236	
3.8	-9	-0.341672	
3.8	-8	-0.3675236	
3.8	-7	-0.3801892	
3.8	-6	-0.3732636	
3.8	-5	-0.3427172	
3.8	-4	-0.283212	
3.8	-3	-0.1904252	
3.8	-2	-0.060514	
3.8	-1.5	0.02006496	
3.8	-1	0.1106876	
3.8	-0.5	0.2124548	
3.8	0	0.3253628	

4	-24	-0.01803296	
4	-22	-0.02906968	
4	-20	-0.04647	
4	-18	-0.0737428	
4	-16	-0.1127944	
4	-14	-0.1676316	
4	-12	-0.2340444	
4	-11	-0.2693672	
4	-10	-0.3020904	
4	-9	-0.3298148	
4	-8	-0.3485064	
4	-7	-0.354184	
4	-6	-0.3404008	
4	-5	-0.3041788	
4	-4	-0.2395988	
4	-3	-0.1436932	
4	-2	-0.01209588	
4	-1.5	0.0683196	
4	-1	0.158328	
4	-0.5	0.2583104	
4	0	0.3689072	

4.2	-24	-0.02155972	
4.2	-22	-0.03398668	
4.2	-20	-0.05284	
4.2	-18	-0.0810892	
4.2	-16	-0.121014	
4.2	-14	-0.1738556	
4.2	-12	-0.2353076	
4.2	-11	-0.2661856	
4.2	-10	-0.2939452	
4.2	-9	-0.3164668	
4.2	-8	-0.3287124	
4.2	-7	-0.3277132	
4.2	-6	-0.308244	
4.2	-5	-0.266094	
4.2	-4	-0.197454	
4.2	-3	-0.0983	
4.2	-2	0.03430076	
4.2	-1.5	0.1139224	
4.2	-1	0.2029968	
4.2	-0.5	0.301544	
4.2	0	0.409328	

4.4	-24	-0.0252568	
4.4	-22	-0.03890452	
4.4	-20	-0.0589784	
4.4	-18	-0.088376	
4.4	-16	-0.12769	
4.4	-14	-0.1783644	
4.4	-12	-0.2349384	
4.4	-11	-0.2619984	
4.4	-10	-0.2848488	
4.4	-9	-0.3019108	
4.4	-8	-0.3085676	
4.4	-7	-0.30091	
4.4	-6	-0.2759444	
4.4	-5	-0.2290428	
4.4	-4	-0.1564624	
4.4	-3	-0.055094	
4.4	-2	0.0778516	
4.4	-1.5	0.1567228	
4.4	-1	0.2450848	
4.4	-0.5	0.3418552	
4.4	0	0.447664	

4.6	-24	-0.0291062	
4.6	-22	-0.0439296	
4.6	-20	-0.064972	
4.6	-18	-0.0946136	
4.6	-16	-0.1338036	
4.6	-14	-0.18172	
4.6	-12	-0.232996	
4.6	-11	-0.256002	
4.6	-10	-0.2743172	
4.6	-9	-0.2864984	
4.6	-8	-0.2874088	
4.6	-7	-0.2745264	
4.6	-6	-0.244202	
4.6	-5	-0.1928832	
4.6	-4	-0.117354	
4.6	-3	-0.01380116	
4.6	-2	0.1198136	
4.6	-1.5	0.1978728	
4.6	-1	0.2847408	
4.6	-0.5	0.3795584	
4.6	0	0.483268	

4.8	-24	-0.03322588	
4.8	-22	-0.0487808	
4.8	-20	-0.07085	
4.8	-18	-0.1006424	
4.8	-16	-0.138768	
4.8	-14	-0.1838864	
4.8	-12	-0.2295696	
4.8	-11	-0.2488304	
4.8	-10	-0.2627344	
4.8	-9	-0.2697272	
4.8	-8	-0.2658044	
4.8	-7	-0.2479308	
4.8	-6	-0.2131568	
4.8	-5	-0.1578468	
4.8	-4	-0.0793692	
4.8	-3	0.02576848	
4.8	-2	0.1596828	
4.8	-1.5	0.2372676	
4.8	-1	0.3228488	
4.8	-0.5	0.415972	
4.8	0	0.517724	

5	-24	-0.03733452	
5	-22	-0.0537368	
5	-20	-0.0761312	
5	-18	-0.1063036	
5	-16	-0.143282	
5	-14	-0.1849324	
5	-12	-0.224868	
5	-11	-0.2405232	
5	-10	-0.2501232	
5	-9	-0.2526264	
5	-8	-0.2440812	
5	-7	-0.2215036	
5	-6	-0.1826428	
5	-5	-0.1236536	
5	-4	-0.0423328	
5	-3	0.0636072	
5	-2	0.1969536	
5	-1.5	0.2745048	
5	-1	0.35924	
5	-0.5	0.451012	
5	0	0.550824	

5.2	-24	-0.0412828	
5.2	-22	-0.0582364	
5.2	-20	-0.0815156	
5.2	-18	-0.110758	
5.2	-16	-0.1464196	
5.2	-14	-0.1845272	
5.2	-12	-0.2189704	
5.2	-11	-0.2309968	
5.2	-10	-0.2366764	
5.2	-9	-0.2348552	
5.2	-8	-0.2220484	
5.2	-7	-0.1953904	
5.2	-6	-0.1525056	
5.2	-5	-0.0902692	
5.2	-4	-0.00679368	
5.2	-3	0.100214	
5.2	-2	0.2331648	
5.2	-1.5	0.3098268	
5.2	-1	0.3930296	
5.2	-0.5	0.483224	
5.2	0	0.580128	

5.4	-24	-0.0452712	
5.4	-22	-0.0627884	
5.4	-20	-0.0861964	
5.4	-18	-0.1148532	
5.4	-16	-0.1487092	
5.4	-14	-0.1831732	
5.4	-12	-0.2120936	
5.4	-11	-0.2206024	
5.4	-10	-0.2226828	
5.4	-9	-0.2166972	
5.4	-8	-0.1997924	
5.4	-7	-0.1696748	
5.4	-6	-0.1231876	
5.4	-5	-0.0580756	
5.4	-4	0.02718004	
5.4	-3	0.1352188	
5.4	-2	0.2672592	
5.4	-1.5	0.3429584	
5.4	-1	0.424852	
5.4	-0.5	0.51336	
5.4	0	0.608528	

5.6	-24	-0.0491748	
5.6	-22	-0.0672388	
5.6	-20	-0.0902608	
5.6	-18	-0.118016	
5.6	-16	-0.1499156	
5.6	-14	-0.1806508	
5.6	-12	-0.204248	
5.6	-11	-0.2096488	
5.6	-10	-0.2080564	
5.6	-9	-0.198458	
5.6	-8	-0.1775804	
5.6	-7	-0.14392	
5.6	-6	-0.0943196	
5.6	-5	-0.027371	
5.6	-4	0.0600268	
5.6	-3	0.1680964	
5.6	-2	0.3003176	
5.6	-1.5	0.3748252	
5.6	-1	0.455732	
5.6	-0.5	0.542448	
5.6	0	0.635644	

5.8	-24	-0.0528404	
5.8	-22	-0.0712232	
5.8	-20	-0.0937916	
5.8	-18	-0.1208184	
5.8	-16	-0.1502696	
5.8	-14	-0.1775524	
5.8	-12	-0.1955308	
5.8	-11	-0.1979828	
5.8	-10	-0.192936	
5.8	-9	-0.1796204	
5.8	-8	-0.1557452	
5.8	-7	-0.1185164	
5.8	-6	-0.0659564	
5.8	-5	0.00294596	
5.8	-4	0.0915044	
5.8	-3	0.2007836	
5.8	-2	0.3314584	
5.8	-1.5	0.405152	
5.8	-1	0.48482	
5.8	-0.5	0.56966	
5.8	0	0.660844	

6	-24	-0.0566368	
6	-22	-0.0747404	
6	-20	-0.0972332	
6	-18	-0.1227976	
6	-16	-0.149732	
6	-14	-0.1731796	
6	-12	-0.1862484	
6	-11	-0.1853892	
6	-10	-0.1772412	
6	-9	-0.1608256	
6	-8	-0.1334492	
6	-7	-0.0936992	
6	-6	-0.03867296	
6	-5	0.03239228	
6	-4	0.1218356	
6	-3	0.2308572	
6	-2	0.36078	
6	-1.5	0.434324	
6	-1	0.512372	
6	-0.5	0.59616	
6	0	0.685372	

6.2	-24	-0.0599732	
6.2	-22	-0.0784212	
6.2	-20	-0.100078	
6.2	-18	-0.124262	
6.2	-16	-0.1485612	
6.2	-14	-0.16833	
6.2	-12	-0.1762812	
6.2	-11	-0.1725396	
6.2	-10	-0.1614204	
6.2	-9	-0.1418468	
6.2	-8	-0.1116056	
6.2	-7	-0.0690664	
6.2	-6	-0.01207	
6.2	-5	0.0609868	
6.2	-4	0.151338	
6.2	-3	0.2605592	
6.2	-2	0.3892288	
6.2	-1.5	0.461752	
6.2	-1	0.53876	
6.2	-0.5	0.620644	
6.2	0	0.708164	

6.4	-24	-0.0631452	
6.4	-22	-0.0814136	
6.4	-20	-0.1022676	
6.4	-18	-0.1251304	
6.4	-16	-0.146682	
6.4	-14	-0.162742	
6.4	-12	-0.1656004	
6.4	-11	-0.1591396	
6.4	-10	-0.1452072	
6.4	-9	-0.1228328	
6.4	-8	-0.0898576	
6.4	-7	-0.0446444	
6.4	-6	0.0139056	
6.4	-5	0.0886524	
6.4	-4	0.17964	
6.4	-3	0.2887832	
6.4	-2	0.41672	
6.4	-1.5	0.487948	
6.4	-1	0.563856	
6.4	-0.5	0.644332	
6.4	0	0.729972	

6.6	-24	-0.066254	
6.6	-22	-0.0840192	
6.6	-20	-0.1040032	
6.6	-18	-0.1253036	
6.6	-16	-0.1439332	
6.6	-14	-0.1562904	
6.6	-12	-0.1544672	
6.6	-11	-0.1453916	
6.6	-10	-0.128906	
6.6	-9	-0.1038596	
6.6	-8	-0.0683368	
6.6	-7	-0.02106344	
6.6	-6	0.0396778	
6.6	-5	0.11517	
6.6	-4	0.2067976	
6.6	-3	0.3158528	
6.6	-2	0.442756	
6.6	-1.5	0.512708	
6.6	-1	0.587424	
6.6	-0.5	0.66676	
6.6	0	0.75052	

6.8	-24	-0.068918	
6.8	-22	-0.0861	
6.8	-20	-0.1050988	
6.8	-18	-0.1245908	
6.8	-16	-0.1407052	
6.8	-14	-0.1493976	
6.8	-12	-0.142898	
6.8	-11	-0.1315136	
6.8	-10	-0.1122784	
6.8	-9	-0.0849328	
6.8	-8	-0.047046	
6.8	-7	0.001869884	
6.8	-6	0.0643548	
6.8	-5	0.1411156	
6.8	-4	0.23336	
6.8	-3	0.3416044	
6.8	-2	0.467048	
6.8	-1.5	0.536296	
6.8	-1	0.609924	
6.8	-0.5	0.688132	
6.8	0	0.770384	

7	-24	-0.0712616	
7	-22	-0.087926	
7	-20	-0.1057916	
7	-18	-0.12332	
7	-16	-0.1366352	
7	-14	-0.1419132	
7	-12	-0.1309532	
7	-11	-0.1171296	
7	-10	-0.0958052	
7	-9	-0.0656048	
7	-8	-0.02611932	
7	-7	0.02478756	
7	-6	0.0886248	
7	-5	0.1659888	
7	-4	0.25851	
7	-3	0.366546	
7	-2	0.49094	
7	-1.5	0.559096	
7	-1	0.631684	
7	-0.5	0.70784	
7	0	0.788672	

7.2	-24	-0.0734276	
7.2	-22	-0.0894924	
7.2	-20	-0.1060176	
7.2	-18	-0.1214468	
7.2	-16	-0.1322732	
7.2	-14	-0.1337832	
7.2	-12	-0.1185912	
7.2	-11	-0.1027216	
7.2	-10	-0.0790604	
7.2	-9	-0.0469884	
7.2	-8	-0.00529552	
7.2	-7	0.0472984	
7.2	-6	0.1124176	
7.2	-5	0.1905292	
7.2	-4	0.283008	
7.2	-3	0.390386	
7.2	-2	0.513576	
7.2	-1.5	0.5808	
7.2	-1	0.652604	
7.2	-0.5	0.727524	
7.2	0	0.807072	

7.4	-24	-0.0753616	
7.4	-22	-0.0904808	
7.4	-20	-0.1058592	
7.4	-18	-0.1191808	
7.4	-16	-0.1271044	
7.4	-14	-0.1250752	
7.4	-12	-0.1061296	
7.4	-11	-0.0881208	
7.4	-10	-0.0622884	
7.4	-9	-0.02861924	
7.4	-8	0.015188	
7.4	-7	0.0694348	
7.4	-6	0.1349468	
7.4	-5	0.2141636	
7.4	-4	0.306618	
7.4	-3	0.413756	
7.4	-2	0.535444	
7.4	-1.5	0.601764	
7.4	-1	0.672248	
7.4	-0.5	0.746044	
7.4	0	0.823888	

7.6	-24	-0.0769408	
7.6	-22	-0.0911972	
7.6	-20	-0.1051304	
7.6	-18	-0.1163852	
7.6	-16	-0.1215876	
7.6	-14	-0.1161268	
7.6	-12	-0.093256	
7.6	-11	-0.0732792	
7.6	-10	-0.0457084	
7.6	-9	-0.01010504	
7.6	-8	0.0353022	
7.6	-7	0.0907576	
7.6	-6	0.1574916	
7.6	-5	0.2370976	
7.6	-4	0.3293416	
7.6	-3	0.43574	
7.6	-2	0.555876	
7.6	-1.5	0.62136	
7.6	-1	0.690372	
7.6	-0.5	0.763332	
7.6	0	0.839812	

7.8	-24	-0.0780852	
7.8	-22	-0.0915012	
7.8	-20	-0.103958	
7.8	-18	-0.1131964	
7.8	-16	-0.1156656	
7.8	-14	-0.1069388	
7.8	-12	-0.0804904	
7.8	-11	-0.0582752	
7.8	-10	-0.02929868	
7.8	-9	0.00810568	
7.8	-8	0.0550224	
7.8	-7	0.1116348	
7.8	-6	0.1796912	
7.8	-5	0.2592624	
7.8	-4	0.3518924	
7.8	-3	0.457432	
7.8	-2	0.5768	
7.8	-1.5	0.64118	
7.8	-1	0.7097	
7.8	-0.5	0.7807	
7.8	0	0.8557	

8	-24	-0.0788964	
8	-22	-0.0914324	
8	-20	-0.1023776	
8	-18	-0.1094248	
8	-16	-0.109266	
8	-14	-0.0971956	
8	-12	-0.067398	
8	-11	-0.0435532	
8	-10	-0.01272544	
8	-9	0.02626136	
8	-8	0.0746848	
8	-7	0.1323888	
8	-6	0.200862	
8	-5	0.2805472	
8	-4	0.3730856	
8	-3	0.47794	
8	-2	0.59616	
8	-1.5	0.659716	
8	-1	0.727128	
8	-0.5	0.797096	
8	0	0.871032	

8.2	-24	-0.0795296	
8.2	-22	-0.0907428	
8.2	-20	-0.100396	
8.2	-18	-0.1052848	
8.2	-16	-0.1025336	
8.2	-14	-0.0872592	
8.2	-12	-0.0541444	
8.2	-11	-0.0287998	
8.2	-10	0.00363036	
8.2	-9	0.0441644	
8.2	-8	0.0933576	
8.2	-7	0.1526596	
8.2	-6	0.2214692	
8.2	-5	0.3017124	
8.2	-4	0.3935852	
8.2	-3	0.49792	
8.2	-2	0.614032	
8.2	-1.5	0.676968	
8.2	-1	0.743072	
8.2	-0.5	0.812096	
8.2	0	0.88448	

8.4	-24	-0.0797632	
8.4	-22	-0.089882	
8.4	-20	-0.0977796	
8.4	-18	-0.1006052	
8.4	-16	-0.0953796	
8.4	-14	-0.0771544	
8.4	-12	-0.0407888	
8.4	-11	-0.01383536	
8.4	-10	0.01989532	
8.4	-9	0.0618056	
8.4	-8	0.1121	
8.4	-7	0.1720768	
8.4	-6	0.2417224	
8.4	-5	0.3221868	
8.4	-4	0.413644	
8.4	-3	0.516928	
8.4	-2	0.632212	
8.4	-1.5	0.694336	
8.4	-1	0.759448	
8.4	-0.5	0.827268	
8.4	0	0.898172	

8.6	-24	-0.0797816	
8.6	-22	-0.0887768	
8.6	-20	-0.0949492	
8.6	-18	-0.0956568	
8.6	-16	-0.0878816	
8.6	-14	-0.0668152	
8.6	-12	-0.0274078	
8.6	-11	0.000892708	
8.6	-10	0.03611648	
8.6	-9	0.0792008	
8.6	-8	0.1303248	
8.6	-7	0.1910976	
8.6	-6	0.2612288	
8.6	-5	0.3416088	
8.6	-4	0.433124	
8.6	-3	0.53538	
8.6	-2	0.649028	
8.6	-1.5	0.710188	
8.6	-1	0.774124	
8.6	-0.5	0.841024	
8.6	0	0.910812	

8.8	-24	-0.0793652	
8.8	-22	-0.0870836	
8.8	-20	-0.0917084	
8.8	-18	-0.0903304	
8.8	-16	-0.0799884	
8.8	-14	-0.0562136	
8.8	-12	-0.01411532	
8.8	-11	0.01557316	
8.8	-10	0.0522732	
8.8	-9	0.0962092	
8.8	-8	0.1484844	
8.8	-7	0.2095128	
8.8	-6	0.2803988	
8.8	-5	0.3608076	
8.8	-4	0.45174	
8.8	-3	0.553456	
8.8	-2	0.666032	
8.8	-1.5	0.726476	
8.8	-1	0.789492	
8.8	-0.5	0.85492	
8.8	0	0.92358	

9	-24	-0.0787548	
9	-22	-0.0852104	
9	-20	-0.0880532	
9	-18	-0.0847228	
9	-16	-0.0719744	
9	-14	-0.0455032	
9	-12	-0.00070506	
9	-11	0.03017664	
9	-10	0.0680696	
9	-9	0.11294	
9	-8	0.1662	
9	-7	0.227874	
9	-6	0.2991024	
9	-5	0.3796944	
9	-4	0.469904	
9	-3	0.570408	
9	-2	0.682248	
9	-1.5	0.74208	
9	-1	0.804076	
9	-0.5	0.868956	
9	0	0.936264	

9.2	-24	-0.0778132	
9.2	-22	-0.0831436	
9.2	-20	-0.0842708	
9.2	-18	-0.0787768	
9.2	-16	-0.063626	
9.2	-14	-0.03459196	
9.2	-12	0.01262424	
9.2	-11	0.04493	
9.2	-10	0.0837152	
9.2	-9	0.1296564	
9.2	-8	0.183668	
9.2	-7	0.2457808	
9.2	-6	0.3167864	
9.2	-5	0.3974936	
9.2	-4	0.487516	
9.2	-3	0.587512	
9.2	-2	0.697328	
9.2	-1.5	0.755884	
9.2	-1	0.817588	
9.2	-0.5	0.881232	
9.2	0	0.947796	

9.4	-24	-0.0766116	
9.4	-22	-0.0805236	
9.4	-20	-0.0799832	
9.4	-18	-0.0725676	
9.4	-16	-0.0552008	
9.4	-14	-0.0237492	
9.4	-12	0.02596424	
9.4	-11	0.0594832	
9.4	-10	0.099268	
9.4	-9	0.1459688	
9.4	-8	0.2006224	
9.4	-7	0.263142	
9.4	-6	0.3343124	
9.4	-5	0.414868	
9.4	-4	0.504352	
9.4	-3	0.603464	
9.4	-2	0.712264	
9.4	-1.5	0.770452	
9.4	-1	0.830856	
9.4	-0.5	0.893504	
9.4	0	0.958584	

9.6	-24	-0.0750952	
9.6	-22	-0.0776264	
9.6	-20	-0.0754284	
9.6	-18	-0.0659492	
9.6	-16	-0.0463608	
9.6	-14	-0.01247692	
9.6	-12	0.03949076	
9.6	-11	0.0739672	
9.6	-10	0.1145636	
9.6	-9	0.1622288	
9.6	-8	0.2172796	
9.6	-7	0.2802084	
9.6	-6	0.3513336	
9.6	-5	0.431452	
9.6	-4	0.520972	
9.6	-3	0.619708	
9.6	-2	0.727108	
9.6	-1.5	0.784284	
9.6	-1	0.843648	
9.6	-0.5	0.905388	
9.6	0	0.969352	

9.8	-24	-0.0732372	
9.8	-22	-0.0745088	
9.8	-20	-0.0706488	
9.8	-18	-0.0593468	
9.8	-16	-0.03759568	
9.8	-14	-0.001496856	
9.8	-12	0.0527912	
9.8	-11	0.0882104	
9.8	-10	0.1296188	
9.8	-9	0.1781436	
9.8	-8	0.2334768	
9.8	-7	0.296956	
9.8	-6	0.3681208	
9.8	-5	0.447888	
9.8	-4	0.536432	
9.8	-3	0.633876	
9.8	-2	0.74062	
9.8	-1.5	0.79766	
9.8	-1	0.85592	
9.8	-0.5	0.917436	
9.8	0	0.980188	

10	-24	-0.0710812	
10	-22	-0.0711444	
10	-20	-0.0656756	
10	-18	-0.05234	
10	-16	-0.02863012	
10	-14	0.00971912	
10	-12	0.0661336	
10	-11	0.102244	
10	-10	0.144656	
10	-9	0.1936756	
10	-8	0.2496264	
10	-7	0.3131864	
10	-6	0.3847336	
10	-5	0.463884	
10	-4	0.551372	
10	-3	0.648388	
10	-2	0.753544	
10	-1.5	0.809252	
10	-1	0.867292	
10	-0.5	0.9278	
10	0	0.989428	

10.2	-24	-0.068714	
10.2	-22	-0.06745	
10.2	-20	-0.0603668	
10.2	-18	-0.0452376	
10.2	-16	-0.01945516	
10.2	-14	0.02093148	
10.2	-12	0.0792112	
10.2	-11	0.116144	
10.2	-10	0.1593652	
10.2	-9	0.2090472	
10.2	-8	0.2652464	
10.2	-7	0.3291796	
10.2	-6	0.400372	
10.2	-5	0.479612	
10.2	-4	0.566912	
10.2	-3	0.662244	
10.2	-2	0.766156	
10.2	-1.5	0.821108	
10.2	-1	0.87834	
10.2	-0.5	0.937524	
10.2	0	0.998868	

10.4	-24	-0.0662408	
10.4	-22	-0.063534	
10.4	-20	-0.0548984	
10.4	-18	-0.03794224	
10.4	-16	-0.0101068	
10.4	-14	0.03223016	
10.4	-12	0.092164	
10.4	-11	0.1299784	
10.4	-10	0.1739336	
10.4	-9	0.2239488	
10.4	-8	0.2807552	
10.4	-7	0.344566	
10.4	-6	0.41576	
10.4	-5	0.495084	
10.4	-4	0.5815	
10.4	-3	0.6762	
10.4	-2	0.778848	
10.4	-1.5	0.833252	
10.4	-1	0.889304	
10.4	-0.5	0.947492	
10.4	0	1.007692	

10.6	-24	-0.0634568	
10.6	-22	-0.0593796	
10.6	-20	-0.0492192	
10.6	-18	-0.0304656	
10.6	-16	-0.000738868	
10.6	-14	0.0433764	
10.6	-12	0.1051668	
10.6	-11	0.1436908	
10.6	-10	0.1881512	
10.6	-9	0.238622	
10.6	-8	0.2958708	
10.6	-7	0.3595836	
10.6	-6	0.430648	
10.6	-5	0.50928	
10.6	-4	0.595664	
10.6	-3	0.68934	
10.6	-2	0.791316	
10.6	-1.5	0.844908	
10.6	-1	0.900484	
10.6	-0.5	0.957816	
10.6	0	1.017312	

10.8	-24	-0.060414	
10.8	-22	-0.0549992	
10.8	-20	-0.0433056	
10.8	-18	-0.02275292	
10.8	-16	0.0087206	
10.8	-14	0.0546576	
10.8	-12	0.1179888	
10.8	-11	0.1574048	
10.8	-10	0.202146	
10.8	-9	0.2531356	
10.8	-8	0.31044	
10.8	-7	0.3745212	
10.8	-6	0.445228	
10.8	-5	0.523772	
10.8	-4	0.609452	
10.8	-3	0.702728	
10.8	-2	0.802768	
10.8	-1.5	0.855716	
10.8	-1	0.910472	
10.8	-0.5	0.966788	
10.8	0	1.025124	

11	-24	-0.0571844	
11	-22	-0.0503728	
11	-20	-0.03719656	
11	-18	-0.01500076	
11	-16	0.0182584	
11	-14	0.0658216	
11	-12	0.1307416	
11	-11	0.170722	
11	-10	0.2162164	
11	-9	0.2674108	
11	-8	0.325076	
11	-7	0.3891348	
11	-6	0.459548	
11	-5	0.537124	
11	-4	0.622436	
11	-3	0.71448	
11	-2	0.814188	
11	-1.5	0.86658	
11	-1	0.920604	
11	-0.5	0.976544	
11	0	1.034252	

11.2	-24	-0.0536548	
11.2	-22	-0.045604	
11.2	-20	-0.03095888	
11.2	-18	-0.00711116	
11.2	-16	0.02784296	
11.2	-14	0.07694	
11.2	-12	0.1432668	
11.2	-11	0.1838848	
11.2	-10	0.2296444	
11.2	-9	0.2814932	
11.2	-8	0.3391012	
11.2	-7	0.403236	
11.2	-6	0.473944	
11.2	-5	0.550612	
11.2	-4	0.634856	
11.2	-3	0.726296	
11.2	-2	0.82456	
11.2	-1.5	0.876464	
11.2	-1	0.9296	
11.2	-0.5	0.984548	
11.2	0	1.041048	

11.4	-24	-0.0500008	
11.4	-22	-0.0405636	
11.4	-20	-0.0245156	
11.4	-18	0.000880424	
11.4	-16	0.0374564	
11.4	-14	0.0880844	
11.4	-12	0.1556896	
11.4	-11	0.1969036	
11.4	-10	0.243354	
11.4	-9	0.2952612	
11.4	-8	0.3530616	
11.4	-7	0.417224	
11.4	-6	0.487588	
11.4	-5	0.564544	
11.4	-4	0.64736	
11.4	-3	0.737612	
11.4	-2	0.834748	
11.4	-1.5	0.885808	
11.4	-1	0.93862	
11.4	-0.5	0.992832	
11.4	0	1.048612	

11.6	-24	-0.0461256	
11.6	-22	-0.03543372	
11.6	-20	-0.01799088	
11.6	-18	0.00892132	
11.6	-16	0.0471756	
11.6	-14	0.09925	
11.6	-12	0.168194	
11.6	-11	0.2097196	
11.6	-10	0.2565576	
11.6	-9	0.3085592	
11.6	-8	0.3667832	
11.6	-7	0.430772	
11.6	-6	0.500716	
11.6	-5	0.577376	
11.6	-4	0.660424	
11.6	-3	0.749296	
11.6	-2	0.844964	
11.6	-1.5	0.895416	
11.6	-1	0.947376	
11.6	-0.5	1.000852	
11.6	0	1.05576	

11.8	-24	-0.0420528	
11.8	-22	-0.03011668	
11.8	-20	-0.01120236	
11.8	-18	0.0171414	
11.8	-16	0.0568352	
11.8	-14	0.1103408	
11.8	-12	0.18044	
11.8	-11	0.2223292	
11.8	-10	0.269568	
11.8	-9	0.3219564	
11.8	-8	0.3800968	
11.8	-7	0.443976	
11.8	-6	0.514092	
11.8	-5	0.589776	
11.8	-4	0.672552	
11.8	-3	0.76086	
11.8	-2	0.856032	
11.8	-1.5	0.90542	
11.8	-1	0.956364	
11.8	-0.5	1.009048	
11.8	0	1.063396	

12	-24	-0.03787804	
12	-22	-0.02462952	
12	-20	-0.0044166	
12	-18	0.02542516	
12	-16	0.0664692	
12	-14	0.121284	
12	-12	0.1924288	
12	-11	0.2348364	
12	-10	0.2822864	
12	-9	0.3351292	
12	-8	0.3930036	
12	-7	0.457028	
12	-6	0.526436	
12	-5	0.602156	
12	-4	0.68358	
12	-3	0.771688	
12	-2	0.865604	
12	-1.5	0.91438	
12	-1	0.965088	
12	-0.5	1.017188	
12	0	1.070868	

12.4	-24	-0.02890564	
12.4	-22	-0.01326836	
12.4	-20	0.00958308	
12.4	-18	0.0421436	
12.4	-16	0.0858488	
12.4	-14	0.1432012	
12.4	-12	0.2162616	
12.4	-11	0.259336	
12.4	-10	0.3074036	
12.4	-9	0.3602604	
12.4	-8	0.418488	
12.4	-7	0.481896	
12.4	-6	0.55116	
12.4	-5	0.625696	
12.4	-4	0.705996	
12.4	-3	0.791932	
12.4	-2	0.883724	
12.4	-1.5	0.931944	
12.4	-1	0.981216	
12.4	-0.5	1.031708	
12.4	0	1.084016	

12.8	-24	-0.01935884	
12.8	-22	-0.001424248	
12.8	-20	0.02393508	
12.8	-18	0.0590148	
12.8	-16	0.1051012	
12.8	-14	0.1646304	
12.8	-12	0.2393592	
12.8	-11	0.2832328	
12.8	-10	0.3315884	
12.8	-9	0.3845112	
12.8	-8	0.442696	
12.8	-7	0.50598	
12.8	-6	0.574324	
12.8	-5	0.648112	
12.8	-4	0.727336	
12.8	-3	0.811608	
12.8	-2	0.901352	
12.8	-1.5	0.948328	
12.8	-1	0.996436	
12.8	-0.5	1.0461	
12.8	0	1.09688	

13.2	-24	-0.0093292	
13.2	-22	0.01075764	
13.2	-20	0.03856896	
13.2	-18	0.07601	
13.2	-16	0.1242652	
13.2	-14	0.1857416	
13.2	-12	0.2620844	
13.2	-11	0.306286	
13.2	-10	0.3550548	
13.2	-9	0.408028	
13.2	-8	0.466236	
13.2	-7	0.528836	
13.2	-6	0.596532	
13.2	-5	0.669564	
13.2	-4	0.747328	
13.2	-3	0.830124	
13.2	-2	0.918212	
13.2	-1.5	0.964024	
13.2	-1	1.010868	
13.2	-0.5	1.05924	
13.2	0	1.108756	

13.6	-24	0.001149884	
13.6	-22	0.02338708	
13.6	-20	0.0533904	
13.6	-18	0.0929936	
13.6	-16	0.143314	
13.6	-14	0.2064836	
13.6	-12	0.2842256	
13.6	-11	0.3287688	
13.6	-10	0.3776732	
13.6	-9	0.430916	
13.6	-8	0.488708	
13.6	-7	0.551044	
13.6	-6	0.618	
13.6	-5	0.689644	
13.6	-4	0.766328	
13.6	-3	0.847344	
13.6	-2	0.934	
13.6	-1.5	0.978568	
13.6	-1	1.024488	
13.6	-0.5	1.07178	
13.6	0	1.120184	

14	-24	0.01204228	
14	-22	0.0363928	
14	-20	0.0683584	
14	-18	0.1099596	
14	-16	0.1621688	
14	-14	0.2269784	
14	-12	0.3057232	
14	-11	0.3506408	
14	-10	0.3996584	
14	-9	0.452716	
14	-8	0.51016	
14	-7	0.572092	
14	-6	0.638128	
14	-5	0.709112	
14	-4	0.784396	
14	-3	0.864056	
14	-2	0.94874	
14	-1.5	0.992344	
14	-1	1.037132	
14	-0.5	1.083144	
14	0	1.13008	

14.4	-24	0.02324876	
14.4	-22	0.0495232	
14.4	-20	0.0834308	
14.4	-18	0.1268824	
14.4	-16	0.1808648	
14.4	-14	0.2469212	
14.4	-12	0.3266276	
14.4	-11	0.3719696	
14.4	-10	0.42092	
14.4	-9	0.473928	
14.4	-8	0.530912	
14.4	-7	0.592172	
14.4	-6	0.657708	
14.4	-5	0.727732	
14.4	-4	0.8014	
14.4	-3	0.879916	
14.4	-2	0.962656	
14.4	-1.5	1.005404	
14.4	-1	1.04916	
14.4	-0.5	1.094152	
14.4	0	1.14002	

14.8	-24	0.03479564	
14.8	-22	0.0628772	
14.8	-20	0.0986696	
14.8	-18	0.143752	
14.8	-16	0.1992908	
14.8	-14	0.2664644	
14.8	-12	0.346746	
14.8	-11	0.39225	
14.8	-10	0.441532	
14.8	-9	0.494308	
14.8	-8	0.551136	
14.8	-7	0.611824	
14.8	-6	0.676396	
14.8	-5	0.74522	
14.8	-4	0.818152	
14.8	-3	0.895076	
14.8	-2	0.975904	
14.8	-1.5	1.017792	
14.8	-1	1.061008	
14.8	-0.5	1.104716	
14.8	0	1.149724	

15.2	-24	0.0465476	
15.2	-22	0.0763588	
15.2	-20	0.113924	
15.2	-18	0.1604472	
15.2	-16	0.217348	
15.2	-14	0.2856448	
15.2	-12	0.36654	
15.2	-11	0.411976	
15.2	-10	0.461108	
15.2	-9	0.5141	
15.2	-8	0.570372	
15.2	-7	0.630464	
15.2	-6	0.694632	
15.2	-5	0.762344	
15.2	-4	0.833976	
15.2	-3	0.909256	
15.2	-2	0.988736	
15.2	-1.5	1.029704	
15.2	-1	1.071764	
15.2	-0.5	1.114652	
15.2	0	1.158404	

15.6	-24	0.0585368	
15.6	-22	0.0899412	
15.6	-20	0.1290928	
15.6	-18	0.1771168	
15.6	-16	0.2351524	
15.6	-14	0.3043588	
15.6	-12	0.3857512	
15.6	-11	0.431392	
15.6	-10	0.480348	
15.6	-9	0.53296	
15.6	-8	0.589016	
15.6	-7	0.648568	
15.6	-6	0.71148	
15.6	-5	0.778676	
15.6	-4	0.849152	
15.6	-3	0.923616	
15.6	-2	1.001384	
15.6	-1.5	1.041564	
15.6	-1	1.082724	
15.6	-0.5	1.124728	
15.6	0	1.167416	

16	-24	0.0706224	
16	-22	0.1035672	
16	-20	0.1442144	
16	-18	0.19345	
16	-16	0.2527496	
16	-14	0.3227604	
16	-12	0.404372	
16	-11	0.450088	
16	-10	0.498992	
16	-9	0.55118	
16	-8	0.606928	
16	-7	0.66572	
16	-6	0.728388	
16	-5	0.794444	
16	-4	0.863572	
16	-3	0.936484	
16	-2	1.012912	
16	-1.5	1.052168	
16	-1	1.0926	
16	-0.5	1.133556	
16	0	1.17556	

16.8	-24	0.095296	
16.8	-22	0.13105	
16.8	-20	0.1742688	
16.8	-18	0.2259032	
16.8	-16	0.2869668	
16.8	-14	0.3582164	
16.8	-12	0.440436	
16.8	-11	0.485832	
16.8	-10	0.53434	
16.8	-9	0.585916	
16.8	-8	0.640444	
16.8	-7	0.69824	
16.8	-6	0.75916	
16.8	-5	0.82346	
16.8	-4	0.890928	
16.8	-3	0.96164	
16.8	-2	1.03468	
16.8	-1.5	1.072716	
16.8	-1	1.111196	
16.8	-0.5	1.150648	
16.8	0	1.190716	

17.6	-24	0.1202856	
17.6	-22	0.15845	
17.6	-20	0.2038916	
17.6	-18	0.2575796	
17.6	-16	0.3198096	
17.6	-14	0.392008	
17.6	-12	0.474272	
17.6	-11	0.51948	
17.6	-10	0.567584	
17.6	-9	0.618328	
17.6	-8	0.671868	
17.6	-7	0.728592	
17.6	-6	0.787908	
17.6	-5	0.850312	
17.6	-4	0.915584	
17.6	-3	0.983444	
17.6	-2	1.054312	
17.6	-1.5	1.090832	
17.6	-1	1.128132	
17.6	-0.5	1.165832	
17.6	0	1.20444	

18.4	-24	0.1452644	
18.4	-22	0.1856588	
18.4	-20	0.23306	
18.4	-18	0.2880832	
18.4	-16	0.351582	
18.4	-14	0.424084	
18.4	-12	0.506408	
18.4	-11	0.551104	
18.4	-10	0.598648	
18.4	-9	0.648676	
18.4	-8	0.701376	
18.4	-7	0.756748	
18.4	-6	0.814532	
18.4	-5	0.875128	
18.4	-4	0.938268	
18.4	-3	1.004144	
18.4	-2	1.072476	
18.4	-1.5	1.107772	
18.4	-1	1.143384	
18.4	-0.5	1.179888	
18.4	0	1.216868	

19.2	-24	0.1702268	
19.2	-22	0.2124668	
19.2	-20	0.2613796	
19.2	-18	0.3176444	
19.2	-16	0.3821244	
19.2	-14	0.45502	
19.2	-12	0.53664	
19.2	-11	0.581008	
19.2	-10	0.627864	
19.2	-9	0.677168	
19.2	-8	0.728892	
19.2	-7	0.782716	
19.2	-6	0.839288	
19.2	-5	0.898324	
19.2	-4	0.9595	
19.2	-3	1.023204	
19.2	-2	1.089308	
19.2	-1.5	1.123548	
19.2	-1	1.158072	
19.2	-0.5	1.193208	
19.2	0	1.228828	

20	-24	0.1950564	
20	-22	0.238816	
20	-20	0.2889824	
20	-18	0.3464292	
20	-16	0.411052	
20	-14	0.48424	
20	-12	0.565512	
20	-11	0.60928	
20	-10	0.655416	
20	-9	0.703556	
20	-8	0.75416	
20	-7	0.807092	
20	-6	0.862428	
20	-5	0.9198	
20	-4	0.979224	
20	-3	1.041192	
20	-2	1.10506	
20	-1.5	1.137792	
20	-1	1.171164	
20	-0.5	1.204776	
20	0	1.239316	

20.8	-24	0.2195304	
20.8	-22	0.2646312	
20.8	-20	0.3160752	
20.8	-18	0.3741152	
20.8	-16	0.439384	
20.8	-14	0.511816	
20.8	-12	0.592684	
20.8	-11	0.63626	
20.8	-10	0.681324	
20.8	-9	0.72912	
20.8	-8	0.77854	
20.8	-7	0.82988	
20.8	-6	0.88388	
20.8	-5	0.939612	
20.8	-4	0.997176	
20.8	-3	1.057248	
20.8	-2	1.118904	
20.8	-1.5	1.150752	
20.8	-1	1.182836	
20.8	-0.5	1.21556	
20.8	0	1.248584	

21.6	-24	0.2436816	
21.6	-22	0.2898088	
21.6	-20	0.3420356	
21.6	-18	0.400768	
21.6	-16	0.466184	
21.6	-14	0.538768	
21.6	-12	0.618324	
21.6	-11	0.661252	
21.6	-10	0.706016	
21.6	-9	0.752756	
21.6	-8	0.801348	
21.6	-7	0.851932	
21.6	-6	0.904152	
21.6	-5	0.958472	
21.6	-4	1.014768	
21.6	-3	1.073004	
21.6	-2	1.13292	
21.6	-1.5	1.163204	
21.6	-1	1.1947	
21.6	-0.5	1.226188	
21.6	0	1.258188	

22.4	-24	0.2674564	
22.4	-22	0.314502	
22.4	-20	0.3673496	
22.4	-18	0.426324	
22.4	-16	0.491844	
22.4	-14	0.564028	
22.4	-12	0.643076	
22.4	-11	0.685184	
22.4	-10	0.728952	
22.4	-9	0.774708	
22.4	-8	0.822288	
22.4	-7	0.871832	
22.4	-6	0.922936	
22.4	-5	0.975928	
22.4	-4	1.030756	
22.4	-3	1.087304	
22.4	-2	1.145488	
22.4	-1.5	1.175164	
22.4	-1	1.205372	
22.4	-0.5	1.235864	
22.4	0	1.266956	

23.2	-24	0.2907116	
23.2	-22	0.3385768	
23.2	-20	0.3919128	
23.2	-18	0.451128	
23.2	-16	0.516544	
23.2	-14	0.588088	
23.2	-12	0.666292	
23.2	-11	0.707924	
23.2	-10	0.751152	
23.2	-9	0.796036	
23.2	-8	0.842608	
23.2	-7	0.890832	
23.2	-6	0.940616	
23.2	-5	0.992212	
23.2	-4	1.045436	
23.2	-3	1.100364	
23.2	-2	1.156816	
23.2	-1.5	1.185556	
23.2	-1	1.214824	
23.2	-0.5	1.244296	
23.2	0	1.274296	

24	-24	0.3133512	
24	-22	0.361994	
24	-20	0.415636	
24	-18	0.474972	
24	-16	0.540072	
24	-14	0.611252	
24	-12	0.688404	
24	-11	0.7293	
24	-10	0.771808	
24	-9	0.816	
24	-8	0.861584	
24	-7	0.908888	
24	-6	0.957684	
24	-5	1.007964	
24	-4	1.059876	
24	-3	1.113284	
24	-2	1.168152	
24	-1.5	1.1959	
24	-1	1.224148	
24	-0.5	1.253032	
24	0	1.282168	

24.8	-24	0.3354792	
24.8	-22	0.3847112	
24.8	-20	0.438728	
24.8	-18	0.49798	
24.8	-16	0.562692	
24.8	-14	0.633228	
24.8	-12	0.709412	
24.8	-11	0.749796	
24.8	-10	0.791584	
24.8	-9	0.834888	
24.8	-8	0.879516	
24.8	-7	0.92564	
24.8	-6	0.973352	
24.8	-5	1.022528	
24.8	-4	1.073108	
24.8	-3	1.124984	
24.8	-2	1.178468	
24.8	-1.5	1.205516	
24.8	-1	1.233232	
24.8	-0.5	1.260952	
24.8	0	1.289268	

25.6	-24	0.3571524	
25.6	-22	0.406528	
25.6	-20	0.46086	
25.6	-18	0.520056	
25.6	-16	0.584508	
25.6	-14	0.65432	
25.6	-12	0.729508	
25.6	-11	0.769156	
25.6	-10	0.810264	
25.6	-9	0.852652	
25.6	-8	0.896464	
25.6	-7	0.941648	
25.6	-6	0.988316	
25.6	-5	1.036368	
25.6	-4	1.08566	
25.6	-3	1.136368	
25.6	-2	1.188252	
25.6	-1.5	1.214656	
25.6	-1	1.241496	
25.6	-0.5	1.268484	
25.6	0	1.29588	

26.4	-24	0.3782	
26.4	-22	0.42788	
26.4	-20	0.482168	
26.4	-18	0.541404	
26.4	-16	0.60534	
26.4	-14	0.674328	
26.4	-12	0.74868	
26.4	-11	0.787724	
26.4	-10	0.827924	
26.4	-9	0.869492	
26.4	-8	0.912656	
26.4	-7	0.956916	
26.4	-6	1.002472	
26.4	-5	1.049272	
26.4	-4	1.097408	
26.4	-3	1.14688	
26.4	-2	1.197244	
26.4	-1.5	1.222972	
26.4	-1	1.249028	
26.4	-0.5	1.275308	
26.4	0	1.301796	

27.2	-24	0.398766	
27.2	-22	0.448684	
27.2	-20	0.502872	
27.2	-18	0.561668	
27.2	-16	0.625356	
27.2	-14	0.6937	
27.2	-12	0.7669	
27.2	-11	0.805152	
27.2	-10	0.844892	
27.2	-9	0.885904	
27.2	-8	0.928076	
27.2	-7	0.971312	
27.2	-6	1.015892	
27.2	-5	1.061628	
27.2	-4	1.108336	
27.2	-3	1.15632	
27.2	-2	1.20558	
27.2	-1.5	1.230424	
27.2	-1	1.255884	
27.2	-0.5	1.28136	
27.2	0	1.3073	

28	-24	0.418704	
28	-22	0.468776	
28	-20	0.522952	
28	-18	0.581424	
28	-16	0.64426	
28	-14	0.712092	
28	-12	0.784312	
28	-11	0.822084	
28	-10	0.861112	
28	-9	0.901136	
28	-8	0.942396	
28	-7	0.984752	
28	-6	1.028428	
28	-5	1.073076	
28	-4	1.118964	
28	-3	1.165932	
28	-2	1.2138	
28	-1.5	1.23824	
28	-1	1.262928	
28	-0.5	1.2878	
28	0	1.313152	

28.8	-24	0.438184	
28.8	-22	0.488216	
28.8	-20	0.542368	
28.8	-18	0.600488	
28.8	-16	0.662832	
28.8	-14	0.729592	
28.8	-12	0.800756	
28.8	-11	0.837964	
28.8	-10	0.876468	
28.8	-9	0.915616	
28.8	-8	0.956356	
28.8	-7	0.99788	
28.8	-6	1.040396	
28.8	-5	1.084252	
28.8	-4	1.128832	
28.8	-3	1.174764	
28.8	-2	1.221652	
28.8	-1.5	1.245292	
28.8	-1	1.269376	
28.8	-0.5	1.293652	
28.8	0	1.318216	

29.6	-24	0.457076	
29.6	-22	0.507188	
29.6	-20	0.56102	
29.6	-18	0.618924	
29.6	-16	0.680704	
29.6	-14	0.74662	
29.6	-12	0.816648	
29.6	-11	0.853292	
29.6	-10	0.890896	
29.6	-9	0.929524	
29.6	-8	0.969236	
29.6	-7	1.009864	
29.6	-6	1.05194	
29.6	-5	1.094632	
29.6	-4	1.138592	
29.6	-3	1.183068	
29.6	-2	1.229032	
29.6	-1.5	1.2522	
29.6	-1	1.275548	
29.6	-0.5	1.29926	
29.6	0	1.323284	

30.4	-24	0.475288	
30.4	-22	0.525372	
30.4	-20	0.579096	
30.4	-18	0.636468	
30.4	-16	0.697756	
30.4	-14	0.762832	
30.4	-12	0.831964	
30.4	-11	0.867948	
30.4	-10	0.905024	
30.4	-9	0.94296	
30.4	-8	0.981948	
30.4	-7	1.021776	
30.4	-6	1.06268	
30.4	-5	1.104612	
30.4	-4	1.147304	
30.4	-3	1.19106	
30.4	-2	1.235624	
30.4	-1.5	1.25818	
30.4	-1	1.281192	
30.4	-0.5	1.304112	
30.4	0	1.327592	

31.2	-24	0.4932	
31.2	-22	0.543024	
31.2	-20	0.596496	
31.2	-18	0.653448	
31.2	-16	0.714124	
31.2	-14	0.778672	
31.2	-12	0.846736	
31.2	-11	0.882196	
31.2	-10	0.918324	
31.2	-9	0.955664	
31.2	-8	0.99388	
31.2	-7	1.033112	
31.2	-6	1.073168	
31.2	-5	1.114104	
31.2	-4	1.15598	
31.2	-3	1.198724	
31.2	-2	1.242432	
31.2	-1.5	1.264552	
31.2	-1	1.28678	
31.2	-0.5	1.309384	
31.2	0	1.332104	

32	-24	0.510592	
32	-22	0.56028	
32	-20	0.61332	
32	-18	0.669892	
32	-16	0.729892	
32	-14	0.793432	
32	-12	0.860636	
32	-11	0.895496	
32	-10	0.931404	
32	-9	0.967976	
32	-8	1.0055	
32	-7	1.043888	
32	-6	1.083184	
32	-5	1.123328	
32	-4	1.164344	
32	-3	1.205944	
32	-2	1.248772	
32	-1.5	1.270332	
32	-1	1.292052	
32	-0.5	1.314132	
32	0	1.336364	

32.4	0	1.3385	

32.8	-24	0.52734	
32.8	-22	0.576916	
32.8	-20	0.62964	
32.8	-18	0.685568	
32.8	-16	0.744988	
32.8	-14	0.807764	
32.8	-12	0.873948	
32.8	-11	0.908452	
32.8	-10	0.943592	
32.8	-9	0.979444	
32.8	-8	1.01646	
32.8	-7	1.054204	
32.8	-6	1.09278	
32.8	-5	1.132036	
32.8	-4	1.17202	
32.8	-3	1.213168	
32.8	-2	1.254732	
32.8	-1.5	1.276068	
32.8	-1	1.297372	
32.8	-0.5	1.3189	

33.6	-24	0.543668	
33.6	-22	0.593044	
33.6	-20	0.645492	
33.6	-18	0.70102	
33.6	-16	0.759584	
33.6	-14	0.821652	
33.6	-12	0.88692	
33.6	-11	0.920736	
33.6	-10	0.955264	
33.6	-9	0.990712	
33.6	-8	1.02672	
33.6	-7	1.06392	
33.6	-6	1.101664	
33.6	-5	1.140144	
33.6	-4	1.179644	
33.6	-3	1.219732	
33.6	-2	1.260612	
33.6	-1.5	1.281104	
33.6	-1	1.302028	
33.6	-0.5	1.32296	
33.6	0	1.344272	

34.4	-24	0.559456	
34.4	-22	0.608428	
34.4	-20	0.660572	
34.4	-18	0.715604	
34.4	-16	0.773816	
34.4	-14	0.83488	
34.4	-12	0.899216	
34.4	-11	0.932292	
34.4	-10	0.966532	
34.4	-9	1.001256	
34.4	-8	1.03698	
34.4	-7	1.073204	
34.4	-6	1.110396	
34.4	-5	1.147896	
34.4	-4	1.186684	
34.4	-3	1.225608	
34.4	-2	1.265836	
34.4	-1.5	1.285928	
34.4	-1	1.30618	
34.4	-0.5	1.32692	
34.4	0	1.347748	

35.2	-24	0.574964	
35.2	-22	0.623696	
35.2	-20	0.675268	
35.2	-18	0.729908	
35.2	-16	0.787424	
35.2	-14	0.84784	
35.2	-12	0.911108	
35.2	-11	0.943912	
35.2	-10	0.97748	
35.2	-9	1.011564	
35.2	-8	1.046432	
35.2	-7	1.082152	
35.2	-6	1.118508	
35.2	-5	1.155676	
35.2	-4	1.1933	
35.2	-3	1.23186	
35.2	-2	1.270892	
35.2	-1.5	1.290544	
35.2	-1	1.310652	
35.2	-0.5	1.330628	
35.2	0	1.350896	

36	-24	0.589956	
36	-22	0.638412	
36	-20	0.689596	
36	-18	0.74356	
36	-16	0.800272	
36	-14	0.859852	
36	-12	0.922276	
36	-11	0.954632	
36	-10	0.9876	
36	-9	1.021268	
36	-8	1.055608	
36	-7	1.090844	
36	-6	1.12628	
36	-5	1.162916	
36	-4	1.199672	
36	-3	1.237624	
36	-2	1.276032	
36	-1.5	1.29528	
36	-1	1.314956	
36	-0.5	1.334552	
36	0	1.35452	

36.8	-24	0.604652	
36.8	-22	0.652704	
36.8	-20	0.703444	
36.8	-18	0.756764	
36.8	-16	0.813024	
36.8	-14	0.871796	
36.8	-12	0.933476	
36.8	-11	0.965252	
36.8	-10	0.997728	
36.8	-9	1.030736	
36.8	-8	1.064612	
36.8	-7	1.098968	
36.8	-6	1.134144	
36.8	-5	1.169588	
36.8	-4	1.206104	
36.8	-3	1.242836	
36.8	-2	1.28064	
36.8	-1.5	1.299436	
36.8	-1	1.318604	
36.8	-0.5	1.33782	
36.8	0	1.35746	

37.6	-24	0.618824	
37.6	-22	0.666604	
37.6	-20	0.716876	
37.6	-18	0.769616	
37.6	-16	0.825056	
37.6	-14	0.883264	
37.6	-12	0.943968	
37.6	-11	0.975312	
37.6	-10	1.007176	
37.6	-9	1.03974	
37.6	-8	1.073012	
37.6	-7	1.106824	
37.6	-6	1.141256	
37.6	-5	1.176292	
37.6	-4	1.212092	
37.6	-3	1.248272	
37.6	-2	1.285248	
37.6	-1.5	1.303664	
37.6	-1	1.322724	
37.6	-0.5	1.34136	
37.6	0	1.360568	

38.4	-24	0.632632	
38.4	-22	0.680168	
38.4	-20	0.730004	
38.4	-18	0.782408	
38.4	-16	0.83694	
38.4	-14	0.894256	
38.4	-12	0.954092	
38.4	-11	0.98504	
38.4	-10	1.016264	
38.4	-9	1.048432	
38.4	-8	1.080892	
38.4	-7	1.114344	
38.4	-6	1.14836	
38.4	-5	1.182728	
38.4	-4	1.21762	
38.4	-3	1.25328	
38.4	-2	1.289412	
38.4	-1.5	1.307424	
38.4	-1	1.326108	
38.4	-0.5	1.344388	
38.4	0	1.363256	

39.2	-24	0.646004	
39.2	-22	0.693108	
39.2	-20	0.742608	
39.2	-18	0.794412	
39.2	-16	0.848608	
39.2	-14	0.90526	
39.2	-12	0.964128	
39.2	-11	0.994504	
39.2	-10	1.02518	
39.2	-9	1.057056	
39.2	-8	1.088908	
39.2	-7	1.121828	
39.2	-6	1.154848	
39.2	-5	1.188636	
39.2	-4	1.223136	
39.2	-3	1.257928	
39.2	-2	1.293436	
39.2	-1.5	1.311236	
39.2	-1	1.329512	
39.2	-0.5	1.347456	
39.2	0	1.366088	

40	-24	0.659084	
40	-22	0.705848	
40	-20	0.754912	
40	-18	0.806188	
40	-16	0.859748	
40	-14	0.915596	
40	-12	0.973712	
40	-11	1.003676	
40	-10	1.03428	
40	-9	1.065304	
40	-8	1.09688	
40	-7	1.128952	
40	-6	1.161636	
40	-5	1.194784	
40	-4	1.228612	
40	-3	1.262868	
40	-2	1.297492	
40	-1.5	1.314956	
40	-1	1.332972	
40	-0.5	1.350532	
40	0	1.368812	

40.8	0	1.371384	

41.6	0	1.373976	

42.4	0	1.376248	

43.2	0	1.37854	

44	0	1.380708	

44.8	0	1.38288	

45.6	0	1.385008	

46.4	0	1.386724	

47.2	0	1.388864	

48	0	1.390796	

48.8	0	1.392432	

49.6	0	1.394236	

50.4	0	1.395804	

51.2	0	1.397388	

52	0	1.398992	

52.8	0	1.400452	

53.6	0	1.401892	

54.4	0	1.403492	

55.2	0	1.404916	

56	0	1.40628	

56.8	0	1.407592	

57.6	0	1.408864	

58.4	0	1.410028	

59.2	0	1.411216	

60	0	1.41236	

60.8	0	1.41336	

61.6	0	1.414492	

62.4	0	1.415568	

63.2	0	1.416724	

64	0	1.417872	

64.8	0	1.418672	

65.6	0	1.419688	

66.4	0	1.42068	

67.2	0	1.421656	

68	0	1.422708	

68.8	0	1.423656	

69.6	0	1.424464	

70.4	0	1.425424	

71.2	0	1.42622	

72	0	1.426888	

72.8	0	1.427912	

73.6	0	1.428676	

74.4	0	1.429448	

75.2	0	1.43032	

76	0	1.43098	

76.8	0	1.431736	

77.6	0	1.432372	

78.4	0	1.433012	

79.2	0	1.433596	

80	0	1.434196	



==> aux/tables/cluster_data/energy_U6_18.dat <==
0.3	-4	-1.268	
0.3	-3	-1.3291	
0.3	-2	-1.24614	
0.3	-1.5	-1.15953	
0.3	-1	-1.04947	
0.3	-0.5	-0.920942	
0.3	0	-0.774257	

0.4	-4	-1.2479	
0.4	-3	-1.29928	
0.4	-2	-1.21001	
0.4	-1.5	-1.12116	
0.4	-1	-1.01069	
0.4	-0.5	-0.883874	
0.4	0	-0.741513	

0.5	-4	-1.22455	
0.5	-3	-1.26575	
0.5	-2	-1.17091	
0.5	-1.5	-1.08173	
0.5	-1	-0.972887	
0.5	-0.5	-0.84847	
0.5	0	-0.710065	

0.6	-4	-1.19795	
0.6	-3	-1.22924	
0.6	-2	-1.13071	
0.6	-1.5	-1.04235	
0.6	-1	-0.935837	
0.6	-0.5	-0.814778	
0.6	0	-0.679235	

0.7	-4	-1.16843	
0.7	-3	-1.19122	
0.7	-2	-1.0911	
0.7	-1.5	-1.00444	
0.7	-1	-0.900214	
0.7	-0.5	-0.782194	
0.7	0	-0.649226	

0.8	-4	-1.13707	
0.8	-3	-1.15205	
0.8	-2	-1.05142	
0.8	-1.5	-0.967415	
0.8	-1	-0.866209	
0.8	-0.5	-0.750469	
0.8	0	-0.614666	

0.9	-4	-1.10414	
0.9	-3	-1.11229	
0.9	-2	-1.01267	
0.9	-1.5	-0.930684	
0.9	-1	-0.832274	
0.9	-0.5	-0.715295	
0.9	0	-0.584395	

1	-4	-1.07086	
1	-3	-1.0726	
1	-2	-0.974356	
1	-1.5	-0.894597	
1	-1	-0.796357	
1	-0.5	-0.683761	
1	0	-0.55353	

1.2	-4	-1.00273	
1.2	-3	-0.995124	
1.2	-2	-0.899579	
1.2	-1.5	-0.822396	
1.2	-1	-0.728324	
1.2	-0.5	-0.617615	
1.2	0	-0.487537	

1.4	-4	-0.936085	
1.4	-3	-0.920753	
1.4	-2	-0.825318	
1.4	-1.5	-0.750384	
1.4	-1	-0.658293	
1.4	-0.5	-0.548229	
1.4	0	-0.418235	

1.6	-4	-0.871711	
1.6	-3	-0.847943	
1.6	-2	-0.751816	
1.6	-1.5	-0.677742	
1.6	-1	-0.586516	
1.6	-0.5	-0.476729	
1.6	0	-0.34664	

1.8	-4	-0.8091	
1.8	-3	-0.777372	
1.8	-2	-0.679365	
1.8	-1.5	-0.605058	
1.8	-1	-0.513726	
1.8	-0.5	-0.403916	
1.8	0	-0.274185	

2	-4	-0.748679	
2	-3	-0.709261	
2	-2	-0.60794	
2	-1.5	-0.533123	
2	-1	-0.441235	
2	-0.5	-0.331467	
2	0	-0.202275	

2.2	-4	-0.690495	
2.2	-3	-0.643305	
2.2	-2	-0.537996	
2.2	-1.5	-0.462137	
2.2	-1	-0.369875	
2.2	-0.5	-0.260285	
2.2	0	-0.132065	

2.4	-4	-0.633779	
2.4	-3	-0.579317	
2.4	-2	-0.469849	
2.4	-1.5	-0.392972	
2.4	-1	-0.300305	
2.4	-0.5	-0.191204	
2.4	0	-0.0643143	

2.6	-4	-0.57907	
2.6	-3	-0.517464	
2.6	-2	-0.404051	
2.6	-1.5	-0.326146	
2.6	-1	-0.233235	
2.6	-0.5	-0.124573	
2.6	0	0.000613436	

2.8	-4	-0.525905	
2.8	-3	-0.457779	
2.8	-2	-0.340451	
2.8	-1.5	-0.261699	
2.8	-1	-0.168842	
2.8	-0.5	-0.0608731	
2.8	0	0.0625468	

3	-4	-0.474344	
3	-3	-0.400146	
3	-2	-0.279377	
3	-1.5	-0.199927	
3	-1	-0.107134	
3	-0.5	-0.000162679	
3	0	0.121223	

3.2	-4	-0.424406	
3.2	-3	-0.344722	
3.2	-2	-0.220802	
3.2	-1.5	-0.141006	
3.2	-1	-0.048376	
3.2	-0.5	0.0574018	
3.2	0	0.176574	

3.4	-4	-0.375921	
3.4	-3	-0.291261	
3.4	-2	-0.164935	
3.4	-1.5	-0.0847804	
3.4	-1	0.00724878	
3.4	-0.5	0.111786	
3.4	0	0.228763	

3.6	-4	-0.32895	
3.6	-3	-0.240034	
3.6	-2	-0.11157	
3.6	-1.5	-0.0312299	
3.6	-1	0.060117	
3.6	-0.5	0.163179	
3.6	0	0.277938	

3.8	-4	-0.283691	
3.8	-3	-0.190896	
3.8	-2	-0.0607425	
3.8	-1.5	0.0194241	
3.8	-1	0.110186	
3.8	-0.5	0.211725	
3.8	0	0.324285	

4	-4	-0.239801	
4	-3	-0.143725	
4	-2	-0.0122748	
4	-1.5	0.0676357	
4	-1	0.157497	
4	-0.5	0.257475	
4	0	0.367666	



==> aux/tables/cluster_data/energy_U6_26.dat <==
0.3	-5	-1.0656	
0.3	-4	-1.26779	
0.3	-3	-1.32939	
0.3	-2	-1.24527	
0.3	-1.5	-1.15928	
0.3	-1	-1.04946	
0.3	-0.5	-0.922792	
0.3	0	-0.779489	

0.4	-5	-1.05824	
0.4	-4	-1.24804	
0.4	-3	-1.29915	
0.4	-2	-1.20959	
0.4	-1.5	-1.12111	
0.4	-1	-1.01174	
0.4	-0.5	-0.886957	
0.4	0	-0.747184	

0.5	-5	-1.04869	
0.5	-4	-1.22478	
0.5	-3	-1.26589	
0.5	-2	-1.17067	
0.5	-1.5	-1.08186	
0.5	-1	-0.974055	
0.5	-0.5	-0.85234	
0.5	0	-0.715249	

0.6	-5	-1.03597	
0.6	-4	-1.19792	
0.6	-3	-1.22934	
0.6	-2	-1.13073	
0.6	-1.5	-1.04284	
0.6	-1	-0.93738	
0.6	-0.5	-0.817682	
0.6	0	-0.68419	

0.7	-5	-1.02081	
0.7	-4	-1.16856	
0.7	-3	-1.19117	
0.7	-2	-1.09081	
0.7	-1.5	-1.00466	
0.7	-1	-0.902153	
0.7	-0.5	-0.784822	
0.7	0	-0.652929	

0.8	-5	-1.00322	
0.8	-4	-1.13694	
0.8	-3	-1.15182	
0.8	-2	-1.05139	
0.8	-1.5	-0.967625	
0.8	-1	-0.867359	
0.8	-0.5	-0.752688	
0.8	0	-0.621809	

0.9	-5	-0.983891	
0.9	-4	-1.10406	
0.9	-3	-1.11207	
0.9	-2	-1.0127	
0.9	-1.5	-0.931142	
0.9	-1	-0.833305	
0.9	-0.5	-0.720463	
0.9	0	-0.590462	

1	-5	-0.963098	
1	-4	-1.07067	
1	-3	-1.0724	
1	-2	-0.974422	
1	-1.5	-0.89501	
1	-1	-0.799366	
1	-0.5	-0.686157	
1	0	-0.556386	

1.2	-5	-0.918541	
1.2	-4	-1.00282	
1.2	-3	-0.995164	
1.2	-2	-0.89925	
1.2	-1.5	-0.822977	
1.2	-1	-0.729754	
1.2	-0.5	-0.619371	
1.2	0	-0.489555	

1.4	-5	-0.872081	
1.4	-4	-0.936057	
1.4	-3	-0.92041	
1.4	-2	-0.82566	
1.4	-1.5	-0.75097	
1.4	-1	-0.659196	
1.4	-0.5	-0.54943	
1.4	0	-0.419504	

1.6	-5	-0.824827	
1.6	-4	-0.871659	
1.6	-3	-0.847746	
1.6	-2	-0.751891	
1.6	-1.5	-0.678143	
1.6	-1	-0.587278	
1.6	-0.5	-0.477311	
1.6	0	-0.347389	

1.8	-5	-0.777466	
1.8	-4	-0.809104	
1.8	-3	-0.777365	
1.8	-2	-0.679424	
1.8	-1.5	-0.605537	
1.8	-1	-0.514279	
1.8	-0.5	-0.404512	
1.8	0	-0.274774	

2	-5	-0.730727	
2	-4	-0.748788	
2	-3	-0.709284	
2	-2	-0.607946	
2	-1.5	-0.533244	
2	-1	-0.441516	
2	-0.5	-0.331871	
2	0	-0.202687	

2.2	-5	-0.68471	
2.2	-4	-0.69034	
2.2	-3	-0.643239	
2.2	-2	-0.538097	
2.2	-1.5	-0.462444	
2.2	-1	-0.37014	
2.2	-0.5	-0.260656	
2.2	0	-0.132474	

2.4	-5	-0.639369	
2.4	-4	-0.633873	
2.4	-3	-0.579397	
2.4	-2	-0.470037	
2.4	-1.5	-0.39319	
2.4	-1	-0.300598	
2.4	-0.5	-0.191206	
2.4	0	-0.0645496	

2.6	-5	-0.594602	
2.6	-4	-0.579146	
2.6	-3	-0.517481	
2.6	-2	-0.404022	
2.6	-1.5	-0.326237	
2.6	-1	-0.233385	
2.6	-0.5	-0.124696	
2.6	0	0.000454673	

2.8	-5	-0.550739	
2.8	-4	-0.525934	
2.8	-3	-0.457685	
2.8	-2	-0.340485	
2.8	-1.5	-0.261854	
2.8	-1	-0.16886	
2.8	-0.5	-0.0610542	
2.8	0	0.0624628	

3	-5	-0.507516	
3	-4	-0.474418	
3	-3	-0.400139	
3	-2	-0.279415	
3	-1.5	-0.20002	
3	-1	-0.107197	
3	-0.5	-0.000195692	
3	0	0.121178	

3.2	-5	-0.46507	
3.2	-4	-0.424298	
3.2	-3	-0.344637	
3.2	-2	-0.220891	
3.2	-1.5	-0.141071	
3.2	-1	-0.0483346	
3.2	-0.5	0.0571797	
3.2	0	0.17648	

3.4	-5	-0.42361	
3.4	-4	-0.37595	
3.4	-3	-0.291321	
3.4	-2	-0.164929	
3.4	-1.5	-0.0848315	
3.4	-1	0.00717805	
3.4	-0.5	0.111768	
3.4	0	0.228802	

3.6	-5	-0.382807	
3.6	-4	-0.329055	
3.6	-3	-0.240096	
3.6	-2	-0.111608	
3.6	-1.5	-0.031384	
3.6	-1	0.0600444	
3.6	-0.5	0.163019	
3.6	0	0.277855	

3.8	-5	-0.342968	
3.8	-4	-0.283621	
3.8	-3	-0.190932	
3.8	-2	-0.0607297	
3.8	-1.5	0.0194631	
3.8	-1	0.11011	
3.8	-0.5	0.211624	
3.8	0	0.324247	

4	-5	-0.304029	
4	-4	-0.239816	
4	-3	-0.143746	
4	-2	-0.0122416	
4	-1.5	0.0677134	
4	-1	0.157432	
4	-0.5	0.257517	
4	0	0.367528	



==> aux/tables/cluster_data/energy_U6_36.dat <==
0.3	-5	-1.06544	
0.3	-4	-1.26778	
0.3	-3	-1.32896	
0.3	-2	-1.24507	
0.3	-1.5	-1.1584	
0.3	-1	-1.05045	
0.3	-0.5	-0.924124	
0.3	0	-0.786632	

0.4	-5	-1.05844	
0.4	-4	-1.24825	
0.4	-3	-1.29926	
0.4	-2	-1.209	
0.4	-1.5	-1.12144	
0.4	-1	-1.01189	
0.4	-0.5	-0.888449	
0.4	0	-0.754552	

0.5	-5	-1.04893	
0.5	-4	-1.22475	
0.5	-3	-1.26642	
0.5	-2	-1.17042	
0.5	-1.5	-1.08159	
0.5	-1	-0.974547	
0.5	-0.5	-0.854974	
0.5	0	-0.721028	

0.6	-5	-1.03597	
0.6	-4	-1.19781	
0.6	-3	-1.22938	
0.6	-2	-1.13045	
0.6	-1.5	-1.04324	
0.6	-1	-0.938848	
0.6	-0.5	-0.820571	
0.6	0	-0.689946	

0.7	-5	-1.02094	
0.7	-4	-1.16827	
0.7	-3	-1.19107	
0.7	-2	-1.09141	
0.7	-1.5	-1.00561	
0.7	-1	-0.903447	
0.7	-0.5	-0.788253	
0.7	0	-0.658254	

0.8	-5	-1.00304	
0.8	-4	-1.13698	
0.8	-3	-1.15184	
0.8	-2	-1.05214	
0.8	-1.5	-0.968304	
0.8	-1	-0.868928	
0.8	-0.5	-0.755647	
0.8	0	-0.626592	

0.9	-5	-0.983871	
0.9	-4	-1.10434	
0.9	-3	-1.11237	
0.9	-2	-1.013	
0.9	-1.5	-0.932302	
0.9	-1	-0.834769	
0.9	-0.5	-0.723506	
0.9	0	-0.594115	

1	-5	-0.963026	
1	-4	-1.07054	
1	-3	-1.07245	
1	-2	-0.974783	
1	-1.5	-0.895746	
1	-1	-0.801081	
1	-0.5	-0.689581	
1	0	-0.560833	

1.2	-5	-0.918767	
1.2	-4	-1.0026	
1.2	-3	-0.995092	
1.2	-2	-0.899708	
1.2	-1.5	-0.823876	
1.2	-1	-0.731309	
1.2	-0.5	-0.621902	
1.2	0	-0.492352	

1.4	-5	-0.871849	
1.4	-4	-0.935794	
1.4	-3	-0.920145	
1.4	-2	-0.825768	
1.4	-1.5	-0.751703	
1.4	-1	-0.660338	
1.4	-0.5	-0.551133	
1.4	0	-0.42174	

1.6	-5	-0.82463	
1.6	-4	-0.871283	
1.6	-3	-0.847744	
1.6	-2	-0.752269	
1.6	-1.5	-0.678971	
1.6	-1	-0.587998	
1.6	-0.5	-0.478665	
1.6	0	-0.349041	

1.8	-5	-0.777519	
1.8	-4	-0.809058	
1.8	-3	-0.777344	
1.8	-2	-0.679888	
1.8	-1.5	-0.606109	
1.8	-1	-0.514948	
1.8	-0.5	-0.405523	
1.8	0	-0.275801	

2	-5	-0.730867	
2	-4	-0.748525	
2	-3	-0.709255	
2	-2	-0.60794	
2	-1.5	-0.533587	
2	-1	-0.442192	
2	-0.5	-0.332449	
2	0	-0.203541	

2.2	-5	-0.684721	
2.2	-4	-0.690301	
2.2	-3	-0.643218	
2.2	-2	-0.538322	
2.2	-1.5	-0.462645	
2.2	-1	-0.370476	
2.2	-0.5	-0.260903	
2.2	0	-0.133051	

2.4	-5	-0.639255	
2.4	-4	-0.633943	
2.4	-3	-0.579345	
2.4	-2	-0.4702	
2.4	-1.5	-0.393187	
2.4	-1	-0.300755	
2.4	-0.5	-0.191822	
2.4	0	-0.0649321	

2.6	-5	-0.594553	
2.6	-4	-0.579089	
2.6	-3	-0.517606	
2.6	-2	-0.404269	
2.6	-1.5	-0.326325	
2.6	-1	-0.233588	
2.6	-0.5	-0.12475	
2.6	0	0.000292304	

2.8	-5	-0.55074	
2.8	-4	-0.526018	
2.8	-3	-0.457694	
2.8	-2	-0.340585	
2.8	-1.5	-0.262037	
2.8	-1	-0.169034	
2.8	-0.5	-0.0611548	
2.8	0	0.0622605	

3	-5	-0.507481	
3	-4	-0.474318	
3	-3	-0.400251	
3	-2	-0.279591	
3	-1.5	-0.200147	
3	-1	-0.10729	
3	-0.5	-0.000283718	
3	0	0.121054	

3.2	-5	-0.465163	
3.2	-4	-0.42434	
3.2	-3	-0.344756	
3.2	-2	-0.22092	
3.2	-1.5	-0.141107	
3.2	-1	-0.0487602	
3.2	-0.5	0.0571271	
3.2	0	0.176513	

3.4	-5	-0.423563	
3.4	-4	-0.375921	
3.4	-3	-0.291399	
3.4	-2	-0.165073	
3.4	-1.5	-0.0848821	
3.4	-1	0.00717815	
3.4	-0.5	0.111505	
3.4	0	0.228612	

3.6	-5	-0.382821	
3.6	-4	-0.329073	
3.6	-3	-0.240166	
3.6	-2	-0.111638	
3.6	-1.5	-0.0314201	
3.6	-1	0.0600841	
3.6	-0.5	0.163139	
3.6	0	0.277928	

3.8	-5	-0.342966	
3.8	-4	-0.283644	
3.8	-3	-0.190924	
3.8	-2	-0.0607674	
3.8	-1.5	0.0193714	
3.8	-1	0.110007	
3.8	-0.5	0.211596	
3.8	0	0.324083	

4	-5	-0.303962	
4	-4	-0.239782	
4	-3	-0.143728	
4	-2	-0.0123723	
4	-1.5	0.0675514	
4	-1	0.157324	
4	-0.5	0.257443	
4	0	0.367601	



==> aux/tables/cluster_data/energy_U6_48.dat <==
0.3	-5	-1.06526	
0.3	-4	-1.26756	
0.3	-3	-1.32981	
0.3	-2	-1.24641	
0.3	-1.5	-1.1578	
0.3	-1	-1.05093	
0.3	-0.5	-0.927006	
0.3	0	-0.791713	

0.4	-5	-1.05841	
0.4	-4	-1.24789	
0.4	-3	-1.29929	
0.4	-2	-1.20913	
0.4	-1.5	-1.12065	
0.4	-1	-1.01292	
0.4	-0.5	-0.890634	
0.4	0	-0.759312	

0.5	-5	-1.04862	
0.5	-4	-1.22459	
0.5	-3	-1.26562	
0.5	-2	-1.17039	
0.5	-1.5	-1.08296	
0.5	-1	-0.975293	
0.5	-0.5	-0.857534	
0.5	0	-0.726965	

0.6	-5	-1.03591	
0.6	-4	-1.19806	
0.6	-3	-1.22938	
0.6	-2	-1.13132	
0.6	-1.5	-1.04351	
0.6	-1	-0.939506	
0.6	-0.5	-0.823394	
0.6	0	-0.693423	

0.7	-5	-1.02096	
0.7	-4	-1.16846	
0.7	-3	-1.19124	
0.7	-2	-1.09094	
0.7	-1.5	-1.0058	
0.7	-1	-0.904891	
0.7	-0.5	-0.790494	
0.7	0	-0.662347	

0.8	-5	-1.00346	
0.8	-4	-1.13718	
0.8	-3	-1.15197	
0.8	-2	-1.05232	
0.8	-1.5	-0.969252	
0.8	-1	-0.869812	
0.8	-0.5	-0.75824	
0.8	0	-0.630366	

0.9	-5	-0.984179	
0.9	-4	-1.1041	
0.9	-3	-1.11242	
0.9	-2	-1.01312	
0.9	-1.5	-0.932656	
0.9	-1	-0.836193	
0.9	-0.5	-0.725172	
0.9	0	-0.596864	

1	-5	-0.963551	
1	-4	-1.0702	
1	-3	-1.07256	
1	-2	-0.975518	
1	-1.5	-0.896244	
1	-1	-0.801878	
1	-0.5	-0.691185	
1	0	-0.563788	

1.2	-5	-0.918663	
1.2	-4	-1.0029	
1.2	-3	-0.994641	
1.2	-2	-0.899986	
1.2	-1.5	-0.824105	
1.2	-1	-0.73244	
1.2	-0.5	-0.623214	
1.2	0	-0.49501	

1.4	-5	-0.872165	
1.4	-4	-0.935903	
1.4	-3	-0.9201	
1.4	-2	-0.825934	
1.4	-1.5	-0.752128	
1.4	-1	-0.66124	
1.4	-0.5	-0.552739	
1.4	0	-0.423131	

1.6	-5	-0.824859	
1.6	-4	-0.87141	
1.6	-3	-0.847234	
1.6	-2	-0.752454	
1.6	-1.5	-0.679023	
1.6	-1	-0.588739	
1.6	-0.5	-0.479472	
1.6	0	-0.349862	

1.8	-5	-0.777567	
1.8	-4	-0.808702	
1.8	-3	-0.776876	
1.8	-2	-0.67997	
1.8	-1.5	-0.60622	
1.8	-1	-0.515131	
1.8	-0.5	-0.406134	
1.8	0	-0.276314	

2	-5	-0.730684	
2	-4	-0.748602	
2	-3	-0.709451	
2	-2	-0.608202	
2	-1.5	-0.534191	
2	-1	-0.442486	
2	-0.5	-0.332814	
2	0	-0.203904	

2.2	-5	-0.68449	
2.2	-4	-0.6902	
2.2	-3	-0.643464	
2.2	-2	-0.53832	
2.2	-1.5	-0.46264	
2.2	-1	-0.370713	
2.2	-0.5	-0.261349	
2.2	0	-0.133571	

2.4	-5	-0.639154	
2.4	-4	-0.633871	
2.4	-3	-0.579374	
2.4	-2	-0.470166	
2.4	-1.5	-0.393744	
2.4	-1	-0.301014	
2.4	-0.5	-0.191948	
2.4	0	-0.0653534	

2.6	-5	-0.594486	
2.6	-4	-0.578996	
2.6	-3	-0.517517	
2.6	-2	-0.40431	
2.6	-1.5	-0.326555	
2.6	-1	-0.233683	
2.6	-0.5	-0.125177	
2.6	0	0.000181397	

2.8	-5	-0.550713	
2.8	-4	-0.526001	
2.8	-3	-0.457821	
2.8	-2	-0.340747	
2.8	-1.5	-0.261938	
2.8	-1	-0.169042	
2.8	-0.5	-0.0612879	
2.8	0	0.0619625	

3	-5	-0.507449	
3	-4	-0.474431	
3	-3	-0.400234	
3	-2	-0.279615	
3	-1.5	-0.200263	
3	-1	-0.107526	
3	-0.5	-0.000507794	
3	0	0.120788	

3.2	-5	-0.465197	
3.2	-4	-0.424452	
3.2	-3	-0.344681	
3.2	-2	-0.22096	
3.2	-1.5	-0.141304	
3.2	-1	-0.048703	
3.2	-0.5	0.0570574	
3.2	0	0.176355	

3.4	-5	-0.423605	
3.4	-4	-0.37595	
3.4	-3	-0.291461	
3.4	-2	-0.165019	
3.4	-1.5	-0.0848942	
3.4	-1	0.0071154	
3.4	-0.5	0.111475	
3.4	0	0.228625	

3.6	-5	-0.382899	
3.6	-4	-0.329002	
3.6	-3	-0.240113	
3.6	-2	-0.111804	
3.6	-1.5	-0.029837	
3.6	-1	0.0617341	
3.6	-0.5	0.163077	
3.6	0	0.277865	

3.8	-5	-0.342956	
3.8	-4	-0.283728	
3.8	-3	-0.190968	
3.8	-2	-0.0609226	
3.8	-1.5	0.0192949	
3.8	-1	0.11003	
3.8	-0.5	0.211519	
3.8	0	0.324013	

4	-5	-0.304012	
4	-4	-0.239912	
4	-3	-0.143812	
4	-2	-0.0123955	
4	-1.5	0.0675723	
4	-1	0.15738	
4	-0.5	0.257288	
4	0	0.367658	



==> aux/tables/cluster_data/energy_U6_56.dat <==
0.3	-5	-1.06479	
0.3	-4	-1.26768	
0.3	-3	-1.33042	
0.3	-2	-1.24726	
0.3	-1.5	-1.16062	
0.3	-1	-1.04867	
0.3	-0.5	-0.925887	
0.3	0	-0.788661	

0.4	-5	-1.05795	
0.4	-4	-1.24766	
0.4	-3	-1.30006	
0.4	-2	-1.21082	
0.4	-1.5	-1.12072	
0.4	-1	-1.0136	
0.4	-0.5	-0.888998	
0.4	0	-0.755676	

0.5	-5	-1.04824	
0.5	-4	-1.22463	
0.5	-3	-1.26563	
0.5	-2	-1.17075	
0.5	-1.5	-1.08276	
0.5	-1	-0.975262	
0.5	-0.5	-0.855548	
0.5	0	-0.725482	

0.6	-5	-1.03616	
0.6	-4	-1.19835	
0.6	-3	-1.22937	
0.6	-2	-1.13042	
0.6	-1.5	-1.04473	
0.6	-1	-0.937957	
0.6	-0.5	-0.823952	
0.6	0	-0.691699	

0.7	-5	-1.02068	
0.7	-4	-1.16875	
0.7	-3	-1.19115	
0.7	-2	-1.09077	
0.7	-1.5	-1.00573	
0.7	-1	-0.903717	
0.7	-0.5	-0.789949	
0.7	0	-0.660887	

0.8	-5	-1.00328	
0.8	-4	-1.13688	
0.8	-3	-1.15211	
0.8	-2	-1.05132	
0.8	-1.5	-0.968325	
0.8	-1	-0.869618	
0.8	-0.5	-0.757145	
0.8	0	-0.629631	

0.9	-5	-0.983719	
0.9	-4	-1.10436	
0.9	-3	-1.11243	
0.9	-2	-1.01292	
0.9	-1.5	-0.932987	
0.9	-1	-0.835869	
0.9	-0.5	-0.725118	
0.9	0	-0.596567	

1	-5	-0.963097	
1	-4	-1.07069	
1	-3	-1.07273	
1	-2	-0.975043	
1	-1.5	-0.896913	
1	-1	-0.802113	
1	-0.5	-0.691446	
1	0	-0.562871	

1.2	-5	-0.918591	
1.2	-4	-1.0026	
1.2	-3	-0.995196	
1.2	-2	-0.900132	
1.2	-1.5	-0.824406	
1.2	-1	-0.732118	
1.2	-0.5	-0.623278	
1.2	0	-0.494472	

1.4	-5	-0.871903	
1.4	-4	-0.936066	
1.4	-3	-0.920035	
1.4	-2	-0.825636	
1.4	-1.5	-0.75203	
1.4	-1	-0.661229	
1.4	-0.5	-0.552316	
1.4	0	-0.422873	

1.6	-5	-0.824849	
1.6	-4	-0.871399	
1.6	-3	-0.847562	
1.6	-2	-0.752616	
1.6	-1.5	-0.679186	
1.6	-1	-0.588498	
1.6	-0.5	-0.47928	
1.6	0	-0.349499	

1.8	-5	-0.77746	
1.8	-4	-0.808827	
1.8	-3	-0.77718	
1.8	-2	-0.679771	
1.8	-1.5	-0.605983	
1.8	-1	-0.515195	
1.8	-0.5	-0.405939	
1.8	0	-0.276521	

2	-5	-0.73065	
2	-4	-0.748698	
2	-3	-0.709265	
2	-2	-0.608417	
2	-1.5	-0.534004	
2	-1	-0.44257	
2	-0.5	-0.333103	
2	0	-0.203918	

2.2	-5	-0.684763	
2.2	-4	-0.690356	
2.2	-3	-0.643263	
2.2	-2	-0.538446	
2.2	-1.5	-0.462738	
2.2	-1	-0.370803	
2.2	-0.5	-0.261431	
2.2	0	-0.133456	

2.4	-5	-0.639339	
2.4	-4	-0.633832	
2.4	-3	-0.579413	
2.4	-2	-0.470388	
2.4	-1.5	-0.393454	
2.4	-1	-0.301161	
2.4	-0.5	-0.191817	
2.4	0	-0.0653642	

2.6	-5	-0.594579	
2.6	-4	-0.579073	
2.6	-3	-0.517422	
2.6	-2	-0.404223	
2.6	-1.5	-0.326564	
2.6	-1	-0.233818	
2.6	-0.5	-0.125076	
2.6	0	0.000105378	

2.8	-5	-0.550688	
2.8	-4	-0.526088	
2.8	-3	-0.457999	
2.8	-2	-0.340719	
2.8	-1.5	-0.261932	
2.8	-1	-0.169274	
2.8	-0.5	-0.0614126	
2.8	0	0.0620223	

3	-5	-0.507562	
3	-4	-0.474431	
3	-3	-0.400113	
3	-2	-0.279519	
3	-1.5	-0.200426	
3	-1	-0.107505	
3	-0.5	-0.000660985	
3	0	0.120901	

3.2	-5	-0.465072	
3.2	-4	-0.424312	
3.2	-3	-0.34475	
3.2	-2	-0.221022	
3.2	-1.5	-0.141317	
3.2	-1	-0.0487898	
3.2	-0.5	0.0568261	
3.2	0	0.176223	

3.4	-5	-0.423595	
3.4	-4	-0.375949	
3.4	-3	-0.291433	
3.4	-2	-0.165189	
3.4	-1.5	-0.0850258	
3.4	-1	0.0071045	
3.4	-0.5	0.111606	
3.4	0	0.228516	

3.6	-5	-0.382838	
3.6	-4	-0.329055	
3.6	-3	-0.240105	
3.6	-2	-0.111676	
3.6	-1.5	-0.0314625	
3.6	-1	0.0601138	
3.6	-0.5	0.162884	
3.6	0	0.27786	

3.8	-5	-0.342974	
3.8	-4	-0.283689	
3.8	-3	-0.190982	
3.8	-2	-0.0608053	
3.8	-1.5	0.0194126	
3.8	-1	0.110057	
3.8	-0.5	0.211522	
3.8	0	0.323889	

4	-5	-0.30403	
4	-4	-0.239809	
4	-3	-0.143778	
4	-2	-0.0123818	
4	-1.5	0.0674829	
4	-1	0.157315	
4	-0.5	0.257292	
4	0	0.367577	



==> aux/tables/cluster_data/energy_U6_64.dat <==
0.3	-4	-1.26799	
0.3	-3	-1.33018	
0.3	-2	-1.24515	
0.3	-1.5	-1.1577	
0.3	-1	-1.04972	
0.3	-0.5	-0.92618	
0.3	0	-0.788863	

0.4	-4	-1.24844	
0.4	-3	-1.29938	
0.4	-2	-1.20986	
0.4	-1.5	-1.12035	
0.4	-1	-1.0135	
0.4	-0.5	-0.891291	
0.4	0	-0.759756	

0.5	-4	-1.22447	
0.5	-3	-1.26694	
0.5	-2	-1.16987	
0.5	-1.5	-1.08	
0.5	-1	-0.975816	
0.5	-0.5	-0.856822	
0.5	0	-0.725621	

0.6	-4	-1.19749	
0.6	-3	-1.22927	
0.6	-2	-1.13101	
0.6	-1.5	-1.04301	
0.6	-1	-0.938879	
0.6	-0.5	-0.823639	
0.6	0	-0.693537	

0.7	-4	-1.16859	
0.7	-3	-1.19132	
0.7	-2	-1.09213	
0.7	-1.5	-1.00576	
0.7	-1	-0.904695	
0.7	-0.5	-0.791092	
0.7	0	-0.662185	

0.8	-4	-1.13707	
0.8	-3	-1.15159	
0.8	-2	-1.05104	
0.8	-1.5	-0.968844	
0.8	-1	-0.870938	
0.8	-0.5	-0.758262	
0.8	0	-0.630216	

0.9	-4	-1.10403	
0.9	-3	-1.11209	
0.9	-2	-1.01397	
0.9	-1.5	-0.932399	
0.9	-1	-0.836962	
0.9	-0.5	-0.72634	
0.9	0	-0.596825	

1	-4	-1.07021	
1	-3	-1.07268	
1	-2	-0.975147	
1	-1.5	-0.896571	
1	-1	-0.801377	
1	-0.5	-0.692042	
1	0	-0.563952	

1.2	-4	-1.00295	
1.2	-3	-0.994613	
1.2	-2	-0.900621	
1.2	-1.5	-0.825003	
1.2	-1	-0.732952	
1.2	-0.5	-0.624109	
1.2	0	-0.49525	

1.4	-4	-0.935904	
1.4	-3	-0.92014	
1.4	-2	-0.825816	
1.4	-1.5	-0.752657	
1.4	-1	-0.661751	
1.4	-0.5	-0.552572	
1.4	0	-0.42371	

1.6	-4	-0.871282	
1.6	-3	-0.847468	
1.6	-2	-0.752875	
1.6	-1.5	-0.679278	
1.6	-1	-0.588767	
1.6	-0.5	-0.479686	
1.6	0	-0.350145	

1.8	-4	-0.80899	
1.8	-3	-0.777312	
1.8	-2	-0.679928	
1.8	-1.5	-0.606221	
1.8	-1	-0.515679	
1.8	-0.5	-0.406584	
1.8	0	-0.276888	

2	-4	-0.748267	
2	-3	-0.709175	
2	-2	-0.608599	
2	-1.5	-0.53422	
2	-1	-0.442441	
2	-0.5	-0.333187	
2	0	-0.204079	

2.2	-4	-0.690226	
2.2	-3	-0.643375	
2.2	-2	-0.538573	
2.2	-1.5	-0.462795	
2.2	-1	-0.370823	
2.2	-0.5	-0.261442	
2.2	0	-0.133583	

2.4	-4	-0.633784	
2.4	-3	-0.579566	
2.4	-2	-0.470245	
2.4	-1.5	-0.393485	
2.4	-1	-0.301105	
2.4	-0.5	-0.191961	
2.4	0	-0.0651475	

2.6	-4	-0.579172	
2.6	-3	-0.517533	
2.6	-2	-0.40429	
2.6	-1.5	-0.326571	
2.6	-1	-0.233787	
2.6	-0.5	-0.125281	
2.6	0	-8.03367e-05	

2.8	-4	-0.525839	
2.8	-3	-0.457842	
2.8	-2	-0.340704	
2.8	-1.5	-0.262111	
2.8	-1	-0.169162	
2.8	-0.5	-0.0612502	
2.8	0	0.0619734	

3	-4	-0.474566	
3	-3	-0.400178	
3	-2	-0.279635	
3	-1.5	-0.200309	
3	-1	-0.107472	
3	-0.5	-0.000793077	
3	0	0.120756	

3.2	-4	-0.424345	
3.2	-3	-0.344881	
3.2	-2	-0.221029	
3.2	-1.5	-0.141134	
3.2	-1	-0.0488794	
3.2	-0.5	0.0570033	
3.2	0	0.17611	

3.4	-4	-0.375941	
3.4	-3	-0.291435	
3.4	-2	-0.165162	
3.4	-1.5	-0.0850935	
3.4	-1	0.00699336	
3.4	-0.5	0.11155	
3.4	0	0.228656	

3.6	-4	-0.329036	
3.6	-3	-0.240108	
3.6	-2	-0.11171	
3.6	-1.5	-0.0314384	
3.6	-1	0.0600355	
3.6	-0.5	0.163048	
3.6	0	0.27777	

3.8	-4	-0.283758	
3.8	-3	-0.190973	
3.8	-2	-0.0608504	
3.8	-1.5	0.0193412	
3.8	-1	0.110016	
3.8	-0.5	0.211504	
3.8	0	0.324067	

4	-4	-0.239791	
4	-3	-0.143778	
4	-2	-0.0124662	
4	-1.5	0.0675612	
4	-1	0.157324	
4	-0.5	0.257282	
4	0	0.367496	



==> aux/tables/cluster_data/energy_U8_1.dat <==
0.3	-24	-0.003361472	
0.3	-22	-0.002763444	
0.3	-20	-0.002216976	
0.3	-18	-0.001725584	
0.3	-16	-0.001291012	
0.3	-14	-0.000918024	
0.3	-12	-0.000664296	
0.3	-11	-0.001965928	
0.3	-10	-0.0328922	
0.3	-9	-0.1946408	
0.3	-8	-0.461488	
0.3	-7	-0.754432	
0.3	-6	-1.02578	
0.3	-5	-1.213792	
0.3	-4	-1.26656	
0.3	-3	-1.186784	
0.3	-2	-0.999328	
0.3	-1.5	-0.885472	
0.3	-1	-0.761676	
0.3	-0.5	-0.638972	
0.3	0	-0.510804	

0.35	-24	-0.002150488	
0.35	-22	-0.001762828	
0.35	-20	-0.001408636	
0.35	-18	-0.001092588	
0.35	-16	-0.000814696	
0.35	-14	-0.000576364	
0.35	-12	-0.000567216	
0.35	-11	-0.003499104	
0.35	-10	-0.0403252	
0.35	-9	-0.2004552	
0.35	-8	-0.464788	
0.35	-7	-0.755892	
0.35	-6	-1.022596	
0.35	-5	-1.206604	
0.35	-4	-1.257008	
0.35	-3	-1.167484	
0.35	-2	-0.978248	
0.35	-1.5	-0.86414	
0.35	-1	-0.742504	
0.35	-0.5	-0.619408	
0.35	0	-0.4981	

0.4	-24	-0.001457696	
0.4	-22	-0.001193068	
0.4	-20	-0.000951616	
0.4	-18	-0.000736692	
0.4	-16	-0.00054802	
0.4	-14	-0.0003897736	
0.4	-12	-0.000625392	
0.4	-11	-0.00543252	
0.4	-10	-0.0497644	
0.4	-9	-0.2106016	
0.4	-8	-0.467244	
0.4	-7	-0.758216	
0.4	-6	-1.021604	
0.4	-5	-1.197256	
0.4	-4	-1.240792	
0.4	-3	-1.147556	
0.4	-2	-0.957604	
0.4	-1.5	-0.8403	
0.4	-1	-0.72032	
0.4	-0.5	-0.604268	
0.4	0	-0.486188	

0.5	-24	-0.000757	
0.5	-22	-0.00061772	
0.5	-20	-0.000491496	
0.5	-18	-0.0003796144	
0.5	-16	-0.0002821348	
0.5	-14	-0.0002189356	
0.5	-12	-0.001574764	
0.5	-11	-0.0121452	
0.5	-10	-0.0677472	
0.5	-9	-0.2271236	
0.5	-8	-0.478972	
0.5	-7	-0.7586	
0.5	-6	-1.011872	
0.5	-5	-1.175112	
0.5	-4	-1.208908	
0.5	-3	-1.109776	
0.5	-2	-0.917876	
0.5	-1.5	-0.807392	
0.5	-1	-0.694212	
0.5	-0.5	-0.580448	
0.5	0	-0.464976	

0.6	-24	-0.000441628	
0.6	-22	-0.000359632	
0.6	-20	-0.0002858848	
0.6	-18	-0.0002208572	
0.6	-16	-0.0001671556	
0.6	-14	-0.0002635524	
0.6	-12	-0.00417756	
0.6	-11	-0.0208016	
0.6	-10	-0.0865672	
0.6	-9	-0.2477036	
0.6	-8	-0.48976	
0.6	-7	-0.761256	
0.6	-6	-0.999044	
0.6	-5	-1.149956	
0.6	-4	-1.174708	
0.6	-3	-1.070708	
0.6	-2	-0.881124	
0.6	-1.5	-0.777588	
0.6	-1	-0.665976	
0.6	-0.5	-0.559408	
0.6	0	-0.449612	

0.7	-24	-0.000282178	
0.7	-22	-0.0002303484	
0.7	-20	-0.0001858564	
0.7	-18	-0.0001443516	
0.7	-16	-0.0001467372	
0.7	-14	-0.000583332	
0.7	-12	-0.00824908	
0.7	-11	-0.03181428	
0.7	-10	-0.106056	
0.7	-9	-0.2682208	
0.7	-8	-0.502016	
0.7	-7	-0.75852	
0.7	-6	-0.985388	
0.7	-5	-1.120548	
0.7	-4	-1.13594	
0.7	-3	-1.034256	
0.7	-2	-0.848344	
0.7	-1.5	-0.744404	
0.7	-1	-0.643548	
0.7	-0.5	-0.539044	
0.7	0	-0.432152	

0.8	-24	-0.0001869204	
0.8	-22	-0.0001520156	
0.8	-20	-0.0001215652	
0.8	-18	-9.98852e-05	
0.8	-16	-0.0001744156	
0.8	-14	-0.001232108	
0.8	-12	-0.0141134	
0.8	-11	-0.0455524	
0.8	-10	-0.1287708	
0.8	-9	-0.2882068	
0.8	-8	-0.512496	
0.8	-7	-0.760232	
0.8	-6	-0.968132	
0.8	-5	-1.090192	
0.8	-4	-1.098404	
0.8	-3	-0.996404	
0.8	-2	-0.822168	
0.8	-1.5	-0.721504	
0.8	-1	-0.62178	
0.8	-0.5	-0.5187	
0.8	0	-0.4133	

0.9	-24	-0.0001318796	
0.9	-22	-0.0001078432	
0.9	-20	-8.82808e-05	
0.9	-18	-9.28196e-05	
0.9	-16	-0.0003260308	
0.9	-14	-0.002447688	
0.9	-12	-0.02173988	
0.9	-11	-0.0613556	
0.9	-10	-0.1507144	
0.9	-9	-0.3073	
0.9	-8	-0.524744	
0.9	-7	-0.755696	
0.9	-6	-0.949052	
0.9	-5	-1.058328	
0.9	-4	-1.060196	
0.9	-3	-0.959376	
0.9	-2	-0.794088	
0.9	-1.5	-0.697928	
0.9	-1	-0.600532	
0.9	-0.5	-0.501328	
0.9	0	-0.3928128	

1	-24	-9.67532e-05	
1	-22	-7.96604e-05	
1	-20	-7.18816e-05	
1	-18	-0.0001134032	
1	-16	-0.000605092	
1	-14	-0.004461	
1	-12	-0.03154916	
1	-11	-0.0770836	
1	-10	-0.17199	
1	-9	-0.3272472	
1	-8	-0.533872	
1	-7	-0.750644	
1	-6	-0.930348	
1	-5	-1.027948	
1	-4	-1.023336	
1	-3	-0.925732	
1	-2	-0.767556	
1	-1.5	-0.674108	
1	-1	-0.579676	
1	-0.5	-0.481908	
1	0	-0.37309	

1.2	-24	-5.85768e-05	
1.2	-22	-5.85432e-05	
1.2	-20	-0.0001105092	
1.2	-18	-0.0003953764	
1.2	-16	-0.002109732	
1.2	-14	-0.01091636	
1.2	-12	-0.0535612	
1.2	-11	-0.1109116	
1.2	-10	-0.2137756	
1.2	-9	-0.3639204	
1.2	-8	-0.550056	
1.2	-7	-0.7391	
1.2	-6	-0.886028	
1.2	-5	-0.962028	
1.2	-4	-0.950792	
1.2	-3	-0.860632	
1.2	-2	-0.714068	
1.2	-1.5	-0.629612	
1.2	-1	-0.5373	
1.2	-0.5	-0.437072	
1.2	0	-0.3240716	

1.4	-24	-5.1022e-05	
1.4	-22	-9.58384e-05	
1.4	-20	-0.000307424	
1.4	-18	-0.001220436	
1.4	-16	-0.0052246	
1.4	-14	-0.0208838	
1.4	-12	-0.0797728	
1.4	-11	-0.1465136	
1.4	-10	-0.2522932	
1.4	-9	-0.3931668	
1.4	-8	-0.559052	
1.4	-7	-0.72008	
1.4	-6	-0.84162	
1.4	-5	-0.898708	
1.4	-4	-0.88072	
1.4	-3	-0.796436	
1.4	-2	-0.66208	
1.4	-1.5	-0.578976	
1.4	-1	-0.48852	
1.4	-0.5	-0.3853492	
1.4	0	-0.2683836	

1.6	-24	-9.31208e-05	
1.6	-22	-0.0002648176	
1.6	-20	-0.000826852	
1.6	-18	-0.002922796	
1.6	-16	-0.01025148	
1.6	-14	-0.0346522	
1.6	-12	-0.1079764	
1.6	-11	-0.1801028	
1.6	-10	-0.2857192	
1.6	-9	-0.415032	
1.6	-8	-0.561848	
1.6	-7	-0.69904	
1.6	-6	-0.79668	
1.6	-5	-0.83916	
1.6	-4	-0.816228	
1.6	-3	-0.735156	
1.6	-2	-0.605908	
1.6	-1.5	-0.523992	
1.6	-1	-0.433252	
1.6	-0.5	-0.3271988	
1.6	0	-0.2058216	

1.8	-24	-0.0002309456	
1.8	-22	-0.000626608	
1.8	-20	-0.001960836	
1.8	-18	-0.00581324	
1.8	-16	-0.01719088	
1.8	-14	-0.0497272	
1.8	-12	-0.1349696	
1.8	-11	-0.2098968	
1.8	-10	-0.3112044	
1.8	-9	-0.430392	
1.8	-8	-0.558496	
1.8	-7	-0.673416	
1.8	-6	-0.751652	
1.8	-5	-0.781376	
1.8	-4	-0.75392	
1.8	-3	-0.674092	
1.8	-2	-0.546676	
1.8	-1.5	-0.46674	
1.8	-1	-0.3734944	
1.8	-0.5	-0.2653632	
1.8	0	-0.1405192	

2	-24	-0.00052152	
2	-22	-0.0013853	
2	-20	-0.003754372	
2	-18	-0.00994448	
2	-16	-0.02631304	
2	-14	-0.0669028	
2	-12	-0.1601424	
2	-11	-0.2357688	
2	-10	-0.3310816	
2	-9	-0.440128	
2	-8	-0.552116	
2	-7	-0.646848	
2	-6	-0.707896	
2	-5	-0.725524	
2	-4	-0.693968	
2	-3	-0.614196	
2	-2	-0.48694	
2	-1.5	-0.404332	
2	-1	-0.3089148	
2	-0.5	-0.1990716	
2	0	-0.0716676	

2.2	-24	-0.001595124	
2.2	-22	-0.00301464	
2.2	-20	-0.00667364	
2.2	-18	-0.01567452	
2.2	-16	-0.03666684	
2.2	-14	-0.08531	
2.2	-12	-0.1843176	
2.2	-11	-0.25796	
2.2	-10	-0.3463684	
2.2	-9	-0.444816	
2.2	-8	-0.540104	
2.2	-7	-0.618112	
2.2	-6	-0.665524	
2.2	-5	-0.674104	
2.2	-4	-0.637268	
2.2	-3	-0.553612	
2.2	-2	-0.42474	
2.2	-1.5	-0.3410964	
2.2	-1	-0.2444532	
2.2	-0.5	-0.1299824	
2.2	0	-0.001917676	

2.4	-24	-0.002285904	
2.4	-22	-0.00458552	
2.4	-20	-0.00979848	
2.4	-18	-0.02189004	
2.4	-16	-0.0484172	
2.4	-14	-0.1028692	
2.4	-12	-0.2053324	
2.4	-11	-0.2764304	
2.4	-10	-0.3580364	
2.4	-9	-0.443932	
2.4	-8	-0.52482	
2.4	-7	-0.589988	
2.4	-6	-0.623792	
2.4	-5	-0.623036	
2.4	-4	-0.581396	
2.4	-3	-0.493512	
2.4	-2	-0.361012	
2.4	-1.5	-0.2762964	
2.4	-1	-0.178032	
2.4	-0.5	-0.0642412	
2.4	0	0.0656396	

2.6	-24	-0.003416392	
2.6	-22	-0.00678644	
2.6	-20	-0.01404612	
2.6	-18	-0.02953708	
2.6	-16	-0.0604732	
2.6	-14	-0.1203812	
2.6	-12	-0.2215604	
2.6	-11	-0.2899864	
2.6	-10	-0.3643744	
2.6	-9	-0.438944	
2.6	-8	-0.50806	
2.6	-7	-0.5598	
2.6	-6	-0.58308	
2.6	-5	-0.573252	
2.6	-4	-0.524388	
2.6	-3	-0.433476	
2.6	-2	-0.298002	
2.6	-1.5	-0.2109108	
2.6	-1	-0.1111496	
2.6	-0.5	0.00429328	
2.6	0	0.1349528	

2.8	-24	-0.0049708	
2.8	-22	-0.00960268	
2.8	-20	-0.0190396	
2.8	-18	-0.03772288	
2.8	-16	-0.073258	
2.8	-14	-0.1369352	
2.8	-12	-0.2367888	
2.8	-11	-0.2985116	
2.8	-10	-0.3664256	
2.8	-9	-0.431872	
2.8	-8	-0.489528	
2.8	-7	-0.529408	
2.8	-6	-0.54204	
2.8	-5	-0.52426	
2.8	-4	-0.470712	
2.8	-3	-0.3750292	
2.8	-2	-0.235538	
2.8	-1.5	-0.1479216	
2.8	-1	-0.046832	
2.8	-0.5	0.0691344	
2.8	0	0.2004948	

3	-24	-0.00700952	
3	-22	-0.01313324	
3	-20	-0.02467192	
3	-18	-0.0466944	
3	-16	-0.0855936	
3	-14	-0.1514504	
3	-12	-0.2473356	
3	-11	-0.3056784	
3	-10	-0.3652532	
3	-9	-0.421568	
3	-8	-0.468412	
3	-7	-0.498164	
3	-6	-0.503404	
3	-5	-0.476892	
3	-4	-0.41678	
3	-3	-0.31656	
3	-2	-0.1739816	
3	-1.5	-0.0841136	
3	-1	0.01920248	
3	-0.5	0.1355068	
3	0	0.266392	

3.2	-24	-0.00931488	
3.2	-22	-0.01711752	
3.2	-20	-0.0308818	
3.2	-18	-0.0557068	
3.2	-16	-0.0977484	
3.2	-14	-0.1648472	
3.2	-12	-0.2567556	
3.2	-11	-0.308884	
3.2	-10	-0.3616548	
3.2	-9	-0.409716	
3.2	-8	-0.447008	
3.2	-7	-0.467284	
3.2	-6	-0.463204	
3.2	-5	-0.430352	
3.2	-4	-0.3636852	
3.2	-3	-0.2598716	
3.2	-2	-0.1132796	
3.2	-1.5	-0.02281912	
3.2	-1	0.0811152	
3.2	-0.5	0.1979108	
3.2	0	0.329118	

3.4	-24	-0.01213824	
3.4	-22	-0.02156008	
3.4	-20	-0.03753256	
3.4	-18	-0.0650788	
3.4	-16	-0.1089508	
3.4	-14	-0.1751356	
3.4	-12	-0.2629204	
3.4	-11	-0.3098932	
3.4	-10	-0.3552284	
3.4	-9	-0.3956384	
3.4	-8	-0.424504	
3.4	-7	-0.43524	
3.4	-6	-0.423748	
3.4	-5	-0.3841836	
3.4	-4	-0.311784	
3.4	-3	-0.2037444	
3.4	-2	-0.0542608	
3.4	-1.5	0.03812	
3.4	-1	0.1418564	
3.4	-0.5	0.2582128	
3.4	0	0.388006	

3.6	-24	-0.01540116	
3.6	-22	-0.02635292	
3.6	-20	-0.0444808	
3.6	-18	-0.0739104	
3.6	-16	-0.1195212	
3.6	-14	-0.1844436	
3.6	-12	-0.2659272	
3.6	-11	-0.3075864	
3.6	-10	-0.347172	
3.6	-9	-0.3799996	
3.6	-8	-0.400684	
3.6	-7	-0.403784	
3.6	-6	-0.3847096	
3.6	-5	-0.3385164	
3.6	-4	-0.260994	
3.6	-3	-0.1494048	
3.6	-2	0.003012324	
3.6	-1.5	0.0957844	
3.6	-1	0.20071	
3.6	-0.5	0.316694	
3.6	0	0.44488	

3.8	-24	-0.01911752	
3.8	-22	-0.03155452	
3.8	-20	-0.0514568	
3.8	-18	-0.082838	
3.8	-16	-0.1294636	
3.8	-14	-0.192114	
3.8	-12	-0.266644	
3.8	-11	-0.303924	
3.8	-10	-0.3369744	
3.8	-9	-0.3630796	
3.8	-8	-0.3761736	
3.8	-7	-0.3719172	
3.8	-6	-0.3457912	
3.8	-5	-0.2939868	
3.8	-4	-0.2123544	
3.8	-3	-0.095594	
3.8	-2	0.0585184	
3.8	-1.5	0.1512464	
3.8	-1	0.2544624	
3.8	-0.5	0.3702888	
3.8	0	0.498096	

4	-24	-0.02292312	
4	-22	-0.036736	
4	-20	-0.0585132	
4	-18	-0.0911652	
4	-16	-0.1374372	
4	-14	-0.197248	
4	-12	-0.2659504	
4	-11	-0.2980648	
4	-10	-0.3254872	
4	-9	-0.3442932	
4	-8	-0.351012	
4	-7	-0.3397852	
4	-6	-0.3073824	
4	-5	-0.2503	
4	-4	-0.1635028	
4	-3	-0.0441148	
4	-2	0.1122016	
4	-1.5	0.2048816	
4	-1	0.30888	
4	-0.5	0.423512	
4	0	0.548656	

4.2	-24	-0.02698996	
4.2	-22	-0.0422948	
4.2	-20	-0.0653292	
4.2	-18	-0.0990252	
4.2	-16	-0.1450336	
4.2	-14	-0.2015628	
4.2	-12	-0.263062	
4.2	-11	-0.2903684	
4.2	-10	-0.3122564	
4.2	-9	-0.3251716	
4.2	-8	-0.3253884	
4.2	-7	-0.3072552	
4.2	-6	-0.2697144	
4.2	-5	-0.2070376	
4.2	-4	-0.1169108	
4.2	-3	0.0056658	
4.2	-2	0.163188	
4.2	-1.5	0.256062	
4.2	-1	0.359494	
4.2	-0.5	0.474116	
4.2	0	0.598316	

4.4	-24	-0.03130728	
4.4	-22	-0.047596	
4.4	-20	-0.0721796	
4.4	-18	-0.1061756	
4.4	-16	-0.1508608	
4.4	-14	-0.2043548	
4.4	-12	-0.2587804	
4.4	-11	-0.2812588	
4.4	-10	-0.2980316	
4.4	-9	-0.3053952	
4.4	-8	-0.2988532	
4.4	-7	-0.2757312	
4.4	-6	-0.2325436	
4.4	-5	-0.1647568	
4.4	-4	-0.070822	
4.4	-3	0.0542396	
4.4	-2	0.2132652	
4.4	-1.5	0.306278	
4.4	-1	0.408548	
4.4	-0.5	0.519792	
4.4	0	0.64282	

4.6	-24	-0.03577368	
4.6	-22	-0.0533716	
4.6	-20	-0.0782384	
4.6	-18	-0.1124932	
4.6	-16	-0.1561356	
4.6	-14	-0.2049012	
4.6	-12	-0.252764	
4.6	-11	-0.2709196	
4.6	-10	-0.2821284	
4.6	-9	-0.2842204	
4.6	-8	-0.2724592	
4.6	-7	-0.2438188	
4.6	-6	-0.1956704	
4.6	-5	-0.1241992	
4.6	-4	-0.02557312	
4.6	-3	0.101586	
4.6	-2	0.260816	
4.6	-1.5	0.354166	
4.6	-1	0.455352	
4.6	-0.5	0.566736	
4.6	0	0.687048	

4.8	-24	-0.04009	
4.8	-22	-0.0587228	
4.8	-20	-0.0843824	
4.8	-18	-0.1182536	
4.8	-16	-0.1593652	
4.8	-14	-0.2049552	
4.8	-12	-0.2447372	
4.8	-11	-0.2590928	
4.8	-10	-0.2657388	
4.8	-9	-0.2621656	
4.8	-8	-0.2453524	
4.8	-7	-0.2121332	
4.8	-6	-0.1588272	
4.8	-5	-0.0838932	
4.8	-4	0.01723276	
4.8	-3	0.146666	
4.8	-2	0.3068708	
4.8	-1.5	0.3995572	
4.8	-1	0.499796	
4.8	-0.5	0.610728	
4.8	0	0.728892	

5	-24	-0.0445716	
5	-22	-0.0639196	
5	-20	-0.0897948	
5	-18	-0.1232124	
5	-16	-0.1621812	
5	-14	-0.202896	
5	-12	-0.2363436	
5	-11	-0.2462772	
5	-10	-0.2485028	
5	-9	-0.2400476	
5	-8	-0.2184764	
5	-7	-0.1801016	
5	-6	-0.1231416	
5	-5	-0.0446288	
5	-4	0.0592932	
5	-3	0.1893304	
5	-2	0.3509608	
5	-1.5	0.442524	
5	-1	0.543304	
5	-0.5	0.651568	
5	0	0.76836	

5.2	-24	-0.0489348	
5.2	-22	-0.0688732	
5.2	-20	-0.0946264	
5.2	-18	-0.127304	
5.2	-16	-0.163478	
5.2	-14	-0.2003528	
5.2	-12	-0.2267224	
5.2	-11	-0.2327448	
5.2	-10	-0.2303472	
5.2	-9	-0.2176684	
5.2	-8	-0.1912964	
5.2	-7	-0.1489504	
5.2	-6	-0.088158	
5.2	-5	-0.00612908	
5.2	-4	0.0995724	
5.2	-3	0.2320048	
5.2	-2	0.3916056	
5.2	-1.5	0.483352	
5.2	-1	0.583148	
5.2	-0.5	0.6906	
5.2	0	0.805204	

5.4	-24	-0.0532152	
5.4	-22	-0.0732472	
5.4	-20	-0.098952	
5.4	-18	-0.130406	
5.4	-16	-0.1640248	
5.4	-14	-0.1960732	
5.4	-12	-0.21598	
5.4	-11	-0.2182016	
5.4	-10	-0.2116032	
5.4	-9	-0.1946648	
5.4	-8	-0.1641908	
5.4	-7	-0.1181192	
5.4	-6	-0.0537452	
5.4	-5	0.03164536	
5.4	-4	0.1392864	
5.4	-3	0.272278	
5.4	-2	0.432872	
5.4	-1.5	0.52308	
5.4	-1	0.621996	
5.4	-0.5	0.727216	
5.4	0	0.840552	

5.6	-24	-0.0572832	
5.6	-22	-0.0776588	
5.6	-20	-0.1027472	
5.6	-18	-0.1323616	
5.6	-16	-0.1636064	
5.6	-14	-0.1907212	
5.6	-12	-0.2047284	
5.6	-11	-0.2025876	
5.6	-10	-0.1925232	
5.6	-9	-0.171376	
5.6	-8	-0.1367216	
5.6	-7	-0.087254	
5.6	-6	-0.02018072	
5.6	-5	0.0679556	
5.6	-4	0.1772004	
5.6	-3	0.3111056	
5.6	-2	0.470804	
5.6	-1.5	0.561584	
5.6	-1	0.658404	
5.6	-0.5	0.762168	
5.6	0	0.873328	

5.8	-24	-0.0612876	
5.8	-22	-0.0814748	
5.8	-20	-0.1059232	
5.8	-18	-0.13385	
5.8	-16	-0.1622072	
5.8	-14	-0.1845868	
5.8	-12	-0.1921652	
5.8	-11	-0.1867516	
5.8	-10	-0.1727472	
5.8	-9	-0.147808	
5.8	-8	-0.1100448	
5.8	-7	-0.0572192	
5.8	-6	0.01327444	
5.8	-5	0.1032324	
5.8	-4	0.214356	
5.8	-3	0.3489136	
5.8	-2	0.508424	
5.8	-1.5	0.59754	
5.8	-1	0.69378	
5.8	-0.5	0.796008	
5.8	0	0.905704	

6	-24	-0.0649704	
6	-22	-0.0850212	
6	-20	-0.1085652	
6	-18	-0.1344788	
6	-16	-0.1596668	
6	-14	-0.1774904	
6	-12	-0.1795052	
6	-11	-0.1706052	
6	-10	-0.152768	
6	-9	-0.1243044	
6	-8	-0.0831632	
6	-7	-0.02727204	
6	-6	0.045652	
6	-5	0.13773	
6	-4	0.2503172	
6	-3	0.3852168	
6	-2	0.544132	
6	-1.5	0.631872	
6	-1	0.726712	
6	-0.5	0.827548	
6	0	0.935432	

6.2	-24	-0.068304	
6.2	-22	-0.0880164	
6.2	-20	-0.110926	
6.2	-18	-0.1344592	
6.2	-16	-0.1563944	
6.2	-14	-0.1694436	
6.2	-12	-0.165442	
6.2	-11	-0.1536268	
6.2	-10	-0.1324992	
6.2	-9	-0.1008524	
6.2	-8	-0.0567968	
6.2	-7	0.002446488	
6.2	-6	0.077854	
6.2	-5	0.1713176	
6.2	-4	0.2848472	
6.2	-3	0.420388	
6.2	-2	0.577796	
6.2	-1.5	0.664452	
6.2	-1	0.75884	
6.2	-0.5	0.858624	
6.2	0	0.9646	

6.4	-24	-0.0713172	
6.4	-22	-0.0905432	
6.4	-20	-0.1122848	
6.4	-18	-0.1340036	
6.4	-16	-0.1521184	
6.4	-14	-0.1607952	
6.4	-12	-0.151244	
6.4	-11	-0.13614	
6.4	-10	-0.112274	
6.4	-9	-0.0772784	
6.4	-8	-0.03035996	
6.4	-7	0.03136828	
6.4	-6	0.1091108	
6.4	-5	0.204148	
6.4	-4	0.3183772	
6.4	-3	0.453592	
6.4	-2	0.610444	
6.4	-1.5	0.696264	
6.4	-1	0.789068	
6.4	-0.5	0.887664	
6.4	0	0.992208	

6.6	-24	-0.07402	
6.6	-22	-0.0925768	
6.6	-20	-0.113002	
6.6	-18	-0.1323944	
6.6	-16	-0.147196	
6.6	-14	-0.1515432	
6.6	-12	-0.1363624	
6.6	-11	-0.1185712	
6.6	-10	-0.0917012	
6.6	-9	-0.0539132	
6.6	-8	-0.003939256	
6.6	-7	0.060118	
6.6	-6	0.1392356	
6.6	-5	0.2362572	
6.6	-4	0.3514036	
6.6	-3	0.48564	
6.6	-2	0.641736	
6.6	-1.5	0.72824	
6.6	-1	0.819564	
6.6	-0.5	0.916284	
6.6	0	1.018516	

6.8	-24	-0.0765504	
6.8	-22	-0.0941848	
6.8	-20	-0.112992	
6.8	-18	-0.1301536	
6.8	-16	-0.1416624	
6.8	-14	-0.1413736	
6.8	-12	-0.1212684	
6.8	-11	-0.1007144	
6.8	-10	-0.0709316	
6.8	-9	-0.03036304	
6.8	-8	0.02190732	
6.8	-7	0.0881476	
6.8	-6	0.169076	
6.8	-5	0.2677704	
6.8	-4	0.3822548	
6.8	-3	0.51772	
6.8	-2	0.672296	
6.8	-1.5	0.756272	
6.8	-1	0.847168	
6.8	-0.5	0.941944	
6.8	0	1.042816	

7	-24	-0.0785672	
7	-22	-0.0952016	
7	-20	-0.1125156	
7	-18	-0.1270904	
7	-16	-0.1356616	
7	-14	-0.1307364	
7	-12	-0.1054756	
7	-11	-0.0825652	
7	-10	-0.0500888	
7	-9	-0.00715112	
7	-8	0.0473088	
7	-7	0.11553	
7	-6	0.1989088	
7	-5	0.2976052	
7	-4	0.41384	
7	-3	0.548104	
7	-2	0.701464	
7	-1.5	0.785444	
7	-1	0.874248	
7	-0.5	0.968092	
7	0	1.06682	

7.2	-24	-0.0802032	
7.2	-22	-0.0960348	
7.2	-20	-0.1114368	
7.2	-18	-0.1236284	
7.2	-16	-0.12853	
7.2	-14	-0.1196004	
7.2	-12	-0.0898712	
7.2	-11	-0.0641192	
7.2	-10	-0.02920752	
7.2	-9	0.01591024	
7.2	-8	0.07293	
7.2	-7	0.1425484	
7.2	-6	0.2268868	
7.2	-5	0.326294	
7.2	-4	0.44334	
7.2	-3	0.57702	
7.2	-2	0.728996	
7.2	-1.5	0.811468	
7.2	-1	0.899804	
7.2	-0.5	0.9921	
7.2	0	1.089132	

7.4	-24	-0.0814916	
7.4	-22	-0.0963872	
7.4	-20	-0.109686	
7.4	-18	-0.1194192	
7.4	-16	-0.1208696	
7.4	-14	-0.108156	
7.4	-12	-0.0735368	
7.4	-11	-0.0453868	
7.4	-10	-0.00839736	
7.4	-9	0.03867472	
7.4	-8	0.097614	
7.4	-7	0.1690636	
7.4	-6	0.2548116	
7.4	-5	0.3555016	
7.4	-4	0.471608	
7.4	-3	0.605208	
7.4	-2	0.755596	
7.4	-1.5	0.837836	
7.4	-1	0.92418	
7.4	-0.5	1.015016	
7.4	0	1.110188	

7.6	-24	-0.0823948	
7.6	-22	-0.0961768	
7.6	-20	-0.1076368	
7.6	-18	-0.1146856	
7.6	-16	-0.1129748	
7.6	-14	-0.0960804	
7.6	-12	-0.057058	
7.6	-11	-0.02677408	
7.6	-10	0.01263572	
7.6	-9	0.0614816	
7.6	-8	0.122296	
7.6	-7	0.195092	
7.6	-6	0.281582	
7.6	-5	0.3826008	
7.6	-4	0.499628	
7.6	-3	0.632244	
7.6	-2	0.781976	
7.6	-1.5	0.863184	
7.6	-1	0.94886	
7.6	-0.5	1.038068	
7.6	0	1.131888	

7.8	-24	-0.0829256	
7.8	-22	-0.0953304	
7.8	-20	-0.1048848	
7.8	-18	-0.1095932	
7.8	-16	-0.1045028	
7.8	-14	-0.083778	
7.8	-12	-0.0406588	
7.8	-11	-0.00830204	
7.8	-10	0.0330156	
7.8	-9	0.0841384	
7.8	-8	0.1465032	
7.8	-7	0.2204156	
7.8	-6	0.3079404	
7.8	-5	0.409884	
7.8	-4	0.52624	
7.8	-3	0.658516	
7.8	-2	0.806208	
7.8	-1.5	0.887188	
7.8	-1	0.97056	
7.8	-0.5	1.059104	
7.8	0	1.151708	

8	-24	-0.0831112	
8	-22	-0.0940436	
8	-20	-0.1019896	
8	-18	-0.1039112	
8	-16	-0.0955068	
8	-14	-0.0708396	
8	-12	-0.02381992	
8	-11	0.01036628	
8	-10	0.053704	
8	-9	0.106114	
8	-8	0.1700568	
8	-7	0.2453444	
8	-6	0.3338356	
8	-5	0.435568	
8	-4	0.552116	
8	-3	0.683404	
8	-2	0.8313	
8	-1.5	0.910036	
8	-1	0.9936	
8	-0.5	1.08034	
8	0	1.171568	

8.2	-24	-0.0829184	
8.2	-22	-0.092572	
8.2	-20	-0.0983448	
8.2	-18	-0.097688	
8.2	-16	-0.086088	
8.2	-14	-0.0579768	
8.2	-12	-0.00703384	
8.2	-11	0.02917336	
8.2	-10	0.0739396	
8.2	-9	0.128378	
8.2	-8	0.1933328	
8.2	-7	0.270244	
8.2	-6	0.3586832	
8.2	-5	0.461268	
8.2	-4	0.577008	
8.2	-3	0.707808	
8.2	-2	0.852968	
8.2	-1.5	0.930828	
8.2	-1	1.013788	
8.2	-0.5	1.099336	
8.2	0	1.18894	

8.4	-24	-0.0824812	
8.4	-22	-0.090454	
8.4	-20	-0.0943444	
8.4	-18	-0.091158	
8.4	-16	-0.0762912	
8.4	-14	-0.0447576	
8.4	-12	0.00969504	
8.4	-11	0.0478048	
8.4	-10	0.0941348	
8.4	-9	0.1501972	
8.4	-8	0.2164392	
8.4	-7	0.2941848	
8.4	-6	0.3836536	
8.4	-5	0.485908	
8.4	-4	0.602	
8.4	-3	0.731444	
8.4	-2	0.874716	
8.4	-1.5	0.952472	
8.4	-1	1.033628	
8.4	-0.5	1.118736	
8.4	0	1.207016	

8.6	-24	-0.0816352	
8.6	-22	-0.0879864	
8.6	-20	-0.0898536	
8.6	-18	-0.0840464	
8.6	-16	-0.0661116	
8.6	-14	-0.03132416	
8.6	-12	0.0265548	
8.6	-11	0.0660644	
8.6	-10	0.1140864	
8.6	-9	0.171658	
8.6	-8	0.2389544	
8.6	-7	0.3173032	
8.6	-6	0.407412	
8.6	-5	0.510172	
8.6	-4	0.625324	
8.6	-3	0.754512	
8.6	-2	0.896468	
8.6	-1.5	0.973204	
8.6	-1	1.05324	
8.6	-0.5	1.136524	
8.6	0	1.223132	

8.8	-24	-0.0803192	
8.8	-22	-0.0851572	
8.8	-20	-0.0848676	
8.8	-18	-0.0765416	
8.8	-16	-0.0557296	
8.8	-14	-0.01769064	
8.8	-12	0.043554	
8.8	-11	0.0846364	
8.8	-10	0.1343192	
8.8	-9	0.1928616	
8.8	-8	0.2611712	
8.8	-7	0.340154	
8.8	-6	0.430816	
8.8	-5	0.533156	
8.8	-4	0.64822	
8.8	-3	0.776604	
8.8	-2	0.917472	
8.8	-1.5	0.992996	
8.8	-1	1.071508	
8.8	-0.5	1.153572	
8.8	0	1.23898	

9	-24	-0.078688	
9	-22	-0.0818108	
9	-20	-0.079458	
9	-18	-0.0688192	
9	-16	-0.0450372	
9	-14	-0.00379532	
9	-12	0.0607404	
9	-11	0.1031544	
9	-10	0.1540788	
9	-9	0.2137772	
9	-8	0.283002	
9	-7	0.3625736	
9	-6	0.453732	
9	-5	0.556048	
9	-4	0.6701	
9	-3	0.797544	
9	-2	0.937936	
9	-1.5	1.012208	
9	-1	1.090196	
9	-0.5	1.171328	
9	0	1.25572	

9.2	-24	-0.0766696	
9.2	-22	-0.0782172	
9.2	-20	-0.0738804	
9.2	-18	-0.060636	
9.2	-16	-0.03411636	
9.2	-14	0.01009092	
9.2	-12	0.0776568	
9.2	-11	0.121516	
9.2	-10	0.173502	
9.2	-9	0.2339908	
9.2	-8	0.3043484	
9.2	-7	0.3847192	
9.2	-6	0.476136	
9.2	-5	0.578476	
9.2	-4	0.69188	
9.2	-3	0.817796	
9.2	-2	0.95648	
9.2	-1.5	1.030204	
9.2	-1	1.10676	
9.2	-0.5	1.187176	
9.2	0	1.270208	

9.4	-24	-0.0741588	
9.4	-22	-0.0741176	
9.4	-20	-0.0677684	
9.4	-18	-0.0521248	
9.4	-16	-0.0229028	
9.4	-14	0.02411868	
9.4	-12	0.094374	
9.4	-11	0.139726	
9.4	-10	0.1925676	
9.4	-9	0.254312	
9.4	-8	0.3254332	
9.4	-7	0.405896	
9.4	-6	0.497004	
9.4	-5	0.599304	
9.4	-4	0.712968	
9.4	-3	0.837996	
9.4	-2	0.974736	
9.4	-1.5	1.047232	
9.4	-1	1.123208	
9.4	-0.5	1.201916	
9.4	0	1.284108	

9.6	-24	-0.0715768	
9.6	-22	-0.0697688	
9.6	-20	-0.061388	
9.6	-18	-0.043378	
9.6	-16	-0.01159312	
9.6	-14	0.03816912	
9.6	-12	0.1110444	
9.6	-11	0.1578868	
9.6	-10	0.2118228	
9.6	-9	0.274372	
9.6	-8	0.3461992	
9.6	-7	0.427296	
9.6	-6	0.518012	
9.6	-5	0.620596	
9.6	-4	0.733016	
9.6	-3	0.857608	
9.6	-2	0.992624	
9.6	-1.5	1.065176	
9.6	-1	1.139696	
9.6	-0.5	1.217244	
9.6	0	1.298328	

9.8	-24	-0.0683752	
9.8	-22	-0.0650464	
9.8	-20	-0.0547204	
9.8	-18	-0.03430152	
9.8	-16	4.73988e-05	
9.8	-14	0.05246	
9.8	-12	0.1276276	
9.8	-11	0.1754848	
9.8	-10	0.2308036	
9.8	-9	0.2943	
9.8	-8	0.366134	
9.8	-7	0.447884	
9.8	-6	0.539344	
9.8	-5	0.641048	
9.8	-4	0.753056	
9.8	-3	0.876432	
9.8	-2	1.010016	
9.8	-1.5	1.081232	
9.8	-1	1.155332	
9.8	-0.5	1.231924	
9.8	0	1.311192	

10	-24	-0.0651492	
10	-22	-0.060112	
10	-20	-0.0476588	
10	-18	-0.02504588	
10	-16	0.01172696	
10	-14	0.0665424	
10	-12	0.1441764	
10	-11	0.193272	
10	-10	0.249398	
10	-9	0.3136784	
10	-8	0.3859184	
10	-7	0.468156	
10	-6	0.559568	
10	-5	0.661096	
10	-4	0.772276	
10	-3	0.894348	
10	-2	1.027032	
10	-1.5	1.097192	
10	-1	1.170032	
10	-0.5	1.245676	
10	0	1.324168	

10.2	-24	-0.0614196	
10.2	-22	-0.0547732	
10.2	-20	-0.0403856	
10.2	-18	-0.0154996	
10.2	-16	0.02376484	
10.2	-14	0.0809084	
10.2	-12	0.160716	
10.2	-11	0.2106516	
10.2	-10	0.2675268	
10.2	-9	0.3326552	
10.2	-8	0.40572	
10.2	-7	0.48782	
10.2	-6	0.579008	
10.2	-5	0.679908	
10.2	-4	0.79086	
10.2	-3	0.912364	
10.2	-2	1.042564	
10.2	-1.5	1.11224	
10.2	-1	1.184544	
10.2	-0.5	1.258728	
10.2	0	1.335856	

10.4	-24	-0.0575892	
10.4	-22	-0.0491496	
10.4	-20	-0.03291416	
10.4	-18	-0.0059268	
10.4	-16	0.03566292	
10.4	-14	0.0952388	
10.4	-12	0.1772892	
10.4	-11	0.2280016	
10.4	-10	0.286048	
10.4	-9	0.3513208	
10.4	-8	0.425088	
10.4	-7	0.506968	
10.4	-6	0.598668	
10.4	-5	0.698936	
10.4	-4	0.809136	
10.4	-3	0.9295	
10.4	-2	1.059688	
10.4	-1.5	1.128204	
10.4	-1	1.199352	
10.4	-0.5	1.272396	
10.4	0	1.348376	

10.6	-24	-0.0534668	
10.6	-22	-0.0433288	
10.6	-20	-0.02520208	
10.6	-18	0.003927612	
10.6	-16	0.0477836	
10.6	-14	0.10945	
10.6	-12	0.1932976	
10.6	-11	0.2449844	
10.6	-10	0.3039056	
10.6	-9	0.3695944	
10.6	-8	0.443892	
10.6	-7	0.52592	
10.6	-6	0.616776	
10.6	-5	0.717544	
10.6	-4	0.826664	
10.6	-3	0.946544	
10.6	-2	1.074936	
10.6	-1.5	1.143164	
10.6	-1	1.213176	
10.6	-0.5	1.285752	
10.6	0	1.360652	

10.8	-24	-0.0490308	
10.8	-22	-0.03730592	
10.8	-20	-0.01719684	
10.8	-18	0.01403888	
10.8	-16	0.059928	
10.8	-14	0.123634	
10.8	-12	0.2095992	
10.8	-11	0.2619496	
10.8	-10	0.321428	
10.8	-9	0.38793	
10.8	-8	0.461992	
10.8	-7	0.54458	
10.8	-6	0.635396	
10.8	-5	0.735472	
10.8	-4	0.843996	
10.8	-3	0.961876	
10.8	-2	1.089232	
10.8	-1.5	1.156492	
10.8	-1	1.22622	
10.8	-0.5	1.297644	
10.8	0	1.371656	

11	-24	-0.0443616	
11	-22	-0.03099444	
11	-20	-0.00905708	
11	-18	0.02419076	
11	-16	0.0722288	
11	-14	0.1380384	
11	-12	0.2255624	
11	-11	0.2786224	
11	-10	0.3385872	
11	-9	0.40598	
11	-8	0.480228	
11	-7	0.562828	
11	-6	0.653352	
11	-5	0.752568	
11	-4	0.860944	
11	-3	0.977876	
11	-2	1.103372	
11	-1.5	1.169316	
11	-1	1.237864	
11	-0.5	1.30854	
11	0	1.3815	

11.2	-24	-0.03937932	
11.2	-22	-0.0243906	
11.2	-20	-0.000714292	
11.2	-18	0.03451472	
11.2	-16	0.0844764	
11.2	-14	0.152196	
11.2	-12	0.241512	
11.2	-11	0.2951316	
11.2	-10	0.3557196	
11.2	-9	0.42334	
11.2	-8	0.498452	
11.2	-7	0.580768	
11.2	-6	0.671052	
11.2	-5	0.769676	
11.2	-4	0.876976	
11.2	-3	0.993	
11.2	-2	1.117604	
11.2	-1.5	1.183168	
11.2	-1	1.25064	
11.2	-0.5	1.320344	
11.2	0	1.392144	

11.4	-24	-0.03420724	
11.4	-22	-0.01752552	
11.4	-20	0.00793496	
11.4	-18	0.0449812	
11.4	-16	0.0968656	
11.4	-14	0.1663728	
11.4	-12	0.257004	
11.4	-11	0.3114704	
11.4	-10	0.3723308	
11.4	-9	0.44024	
11.4	-8	0.515624	
11.4	-7	0.597732	
11.4	-6	0.6882	
11.4	-5	0.786492	
11.4	-4	0.892704	
11.4	-3	1.007568	
11.4	-2	1.130612	
11.4	-1.5	1.195828	
11.4	-1	1.262228	
11.4	-0.5	1.331356	
11.4	0	1.401996	

11.6	-24	-0.02879092	
11.6	-22	-0.01054032	
11.6	-20	0.0166406	
11.6	-18	0.0555112	
11.6	-16	0.10903	
11.6	-14	0.1805016	
11.6	-12	0.2726376	
11.6	-11	0.3276372	
11.6	-10	0.3887088	
11.6	-9	0.45734	
11.6	-8	0.532272	
11.6	-7	0.614832	
11.6	-6	0.70462	
11.6	-5	0.802688	
11.6	-4	0.908492	
11.6	-3	1.022376	
11.6	-2	1.144364	
11.6	-1.5	1.20782	
11.6	-1	1.27398	
11.6	-0.5	1.341464	
11.6	0	1.411564	

11.8	-24	-0.02310732	
11.8	-22	-0.003332	
11.8	-20	0.02556588	
11.8	-18	0.0662588	
11.8	-16	0.1213808	
11.8	-14	0.1944784	
11.8	-12	0.28796	
11.8	-11	0.343462	
11.8	-10	0.405164	
11.8	-9	0.473508	
11.8	-8	0.54904	
11.8	-7	0.631556	
11.8	-6	0.721076	
11.8	-5	0.818484	
11.8	-4	0.923652	
11.8	-3	1.036392	
11.8	-2	1.157316	
11.8	-1.5	1.220512	
11.8	-1	1.285868	
11.8	-0.5	1.353156	
11.8	0	1.422232	

12	-24	-0.01729392	
12	-22	0.003912232	
12	-20	0.03456216	
12	-18	0.0769136	
12	-16	0.1339076	
12	-14	0.2084052	
12	-12	0.303008	
12	-11	0.3591848	
12	-10	0.421396	
12	-9	0.48974	
12	-8	0.565708	
12	-7	0.647924	
12	-6	0.736992	
12	-5	0.833704	
12	-4	0.938272	
12	-3	1.050304	
12	-2	1.170268	
12	-1.5	1.232476	
12	-1	1.29702	
12	-0.5	1.363392	
12	0	1.431604	

12.4	-24	-0.0051686	
12.4	-22	0.01892916	
12.4	-20	0.0528188	
12.4	-18	0.098446	
12.4	-16	0.1584652	
12.4	-14	0.2357216	
12.4	-12	0.3328796	
12.4	-11	0.3898664	
12.4	-10	0.452612	
12.4	-9	0.521696	
12.4	-8	0.596656	
12.4	-7	0.679172	
12.4	-6	0.768732	
12.4	-5	0.864168	
12.4	-4	0.966656	
12.4	-3	1.076992	
12.4	-2	1.193588	
12.4	-1.5	1.254656	
12.4	-1	1.317356	
12.4	-0.5	1.38252	
12.4	0	1.44892	

12.8	-24	0.0077368	
12.8	-22	0.03467864	
12.8	-20	0.0715108	
12.8	-18	0.1201808	
12.8	-16	0.1833592	
12.8	-14	0.2630452	
12.8	-12	0.362358	
12.8	-11	0.419948	
12.8	-10	0.483208	
12.8	-9	0.552184	
12.8	-8	0.627372	
12.8	-7	0.709124	
12.8	-6	0.797072	
12.8	-5	0.891964	
12.8	-4	0.993644	
12.8	-3	1.101576	
12.8	-2	1.21674	
12.8	-1.5	1.276388	
12.8	-1	1.337604	
12.8	-0.5	1.400896	
12.8	0	1.465684	

13.2	-24	0.02117012	
13.2	-22	0.0507936	
13.2	-20	0.090416	
13.2	-18	0.142094	
13.2	-16	0.2079308	
13.2	-14	0.2900884	
13.2	-12	0.3910676	
13.2	-11	0.449276	
13.2	-10	0.512396	
13.2	-9	0.582008	
13.2	-8	0.656776	
13.2	-7	0.737868	
13.2	-6	0.824916	
13.2	-5	0.918568	
13.2	-4	1.0186	
13.2	-3	1.124808	
13.2	-2	1.237756	
13.2	-1.5	1.296716	
13.2	-1	1.3565	
13.2	-0.5	1.41852	
13.2	0	1.481436	

13.6	-24	0.0350952	
13.6	-22	0.0673792	
13.6	-20	0.1096592	
13.6	-18	0.1640212	
13.6	-16	0.232262	
13.6	-14	0.3164572	
13.6	-12	0.418852	
13.6	-11	0.477352	
13.6	-10	0.541104	
13.6	-9	0.610548	
13.6	-8	0.685108	
13.6	-7	0.765852	
13.6	-6	0.852356	
13.6	-5	0.944512	
13.6	-4	1.042308	
13.6	-3	1.146528	
13.6	-2	1.257192	
13.6	-1.5	1.314336	
13.6	-1	1.373332	
13.6	-0.5	1.433572	
13.6	0	1.49538	

14	-24	0.0495052	
14	-22	0.0842924	
14	-20	0.1291232	
14	-18	0.185914	
14	-16	0.2562348	
14	-14	0.3421916	
14	-12	0.445872	
14	-11	0.504932	
14	-10	0.568664	
14	-9	0.637764	
14	-8	0.712536	
14	-7	0.792356	
14	-6	0.877996	
14	-5	0.968872	
14	-4	1.06598	
14	-3	1.168712	
14	-2	1.276548	
14	-1.5	1.332572	
14	-1	1.390536	
14	-0.5	1.448992	
14	0	1.509684	

14.4	-24	0.0643792	
14.4	-22	0.101434	
14.4	-20	0.1486496	
14.4	-18	0.2075092	
14.4	-16	0.279914	
14.4	-14	0.3673996	
14.4	-12	0.472264	
14.4	-11	0.531388	
14.4	-10	0.595704	
14.4	-9	0.664328	
14.4	-8	0.738284	
14.4	-7	0.81762	
14.4	-6	0.902696	
14.4	-5	0.992312	
14.4	-4	1.0885	
14.4	-3	1.18868	
14.4	-2	1.294724	
14.4	-1.5	1.349716	
14.4	-1	1.40594	
14.4	-0.5	1.463224	
14.4	0	1.52224	

14.8	-24	0.079526	
14.8	-22	0.1188508	
14.8	-20	0.168176	
14.8	-18	0.2293592	
14.8	-16	0.303384	
14.8	-14	0.3926588	
14.8	-12	0.498044	
14.8	-11	0.557292	
14.8	-10	0.621208	
14.8	-9	0.690336	
14.8	-8	0.764072	
14.8	-7	0.842072	
14.8	-6	0.92542	
14.8	-5	1.014364	
14.8	-4	1.108508	
14.8	-3	1.20748	
14.8	-2	1.311916	
14.8	-1.5	1.365816	
14.8	-1	1.420928	
14.8	-0.5	1.477512	
14.8	0	1.534964	

15.2	-24	0.0949412	
15.2	-22	0.1364148	
15.2	-20	0.1878428	
15.2	-18	0.2507628	
15.2	-16	0.326464	
15.2	-14	0.417132	
15.2	-12	0.523328	
15.2	-11	0.582768	
15.2	-10	0.646636	
15.2	-9	0.715112	
15.2	-8	0.788476	
15.2	-7	0.8663	
15.2	-6	0.948676	
15.2	-5	1.035688	
15.2	-4	1.128	
15.2	-3	1.2251	
15.2	-2	1.327744	
15.2	-1.5	1.380676	
15.2	-1	1.4347	
15.2	-0.5	1.489896	
15.2	0	1.545948	

15.6	-24	0.110568	
15.6	-22	0.1539628	
15.6	-20	0.2074432	
15.6	-18	0.2720668	
15.6	-16	0.3494772	
15.6	-14	0.4408	
15.6	-12	0.547524	
15.6	-11	0.607256	
15.6	-10	0.670988	
15.6	-9	0.739136	
15.6	-8	0.811924	
15.6	-7	0.88896	
15.6	-6	0.970864	
15.6	-5	1.057472	
15.6	-4	1.148308	
15.6	-3	1.243448	
15.6	-2	1.343096	
15.6	-1.5	1.394804	
15.6	-1	1.447784	
15.6	-0.5	1.501872	
15.6	0	1.556728	

16	-24	0.1264392	
16	-22	0.1717724	
16	-20	0.2269484	
16	-18	0.2932088	
16	-16	0.3718328	
16	-14	0.464068	
16	-12	0.571556	
16	-11	0.63072	
16	-10	0.694588	
16	-9	0.762412	
16	-8	0.834496	
16	-7	0.910596	
16	-6	0.991828	
16	-5	1.076676	
16	-4	1.16694	
16	-3	1.260972	
16	-2	1.359244	
16	-1.5	1.41004	
16	-1	1.46198	
16	-0.5	1.514836	
16	0	1.569	

16.8	-24	0.158602	
16.8	-22	0.2073256	
16.8	-20	0.2656192	
16.8	-18	0.334794	
16.8	-16	0.415636	
16.8	-14	0.509372	
16.8	-12	0.617004	
16.8	-11	0.67634	
16.8	-10	0.73984	
16.8	-9	0.80636	
16.8	-8	0.87768	
16.8	-7	0.952548	
16.8	-6	1.031456	
16.8	-5	1.114496	
16.8	-4	1.201436	
16.8	-3	1.292704	
16.8	-2	1.387076	
16.8	-1.5	1.436388	
16.8	-1	1.485832	
16.8	-0.5	1.536988	
16.8	0	1.588492	

17.6	-24	0.1910364	
17.6	-22	0.2427348	
17.6	-20	0.3038764	
17.6	-18	0.3752552	
17.6	-16	0.4577	
17.6	-14	0.552428	
17.6	-12	0.660136	
17.6	-11	0.7193	
17.6	-10	0.781772	
17.6	-9	0.847788	
17.6	-8	0.917636	
17.6	-7	0.990948	
17.6	-6	1.068272	
17.6	-5	1.148948	
17.6	-4	1.233536	
17.6	-3	1.3215	
17.6	-2	1.413292	
17.6	-1.5	1.46008	
17.6	-1	1.508224	
17.6	-0.5	1.5572	
17.6	0	1.60722	

18.4	-24	0.2235344	
18.4	-22	0.2778636	
18.4	-20	0.341178	
18.4	-18	0.414264	
18.4	-16	0.498496	
18.4	-14	0.593628	
18.4	-12	0.701224	
18.4	-11	0.75968	
18.4	-10	0.821712	
18.4	-9	0.886564	
18.4	-8	0.955208	
18.4	-7	1.027244	
18.4	-6	1.102232	
18.4	-5	1.180948	
18.4	-4	1.263088	
18.4	-3	1.348484	
18.4	-2	1.436848	
18.4	-1.5	1.481824	
18.4	-1	1.528596	
18.4	-0.5	1.575184	
18.4	0	1.623048	

19.2	-24	0.2557972	
19.2	-22	0.3124368	
19.2	-20	0.377598	
19.2	-18	0.452444	
19.2	-16	0.537304	
19.2	-14	0.633276	
19.2	-12	0.740232	
19.2	-11	0.798172	
19.2	-10	0.858884	
19.2	-9	0.923208	
19.2	-8	0.990244	
19.2	-7	1.06072	
19.2	-6	1.134048	
19.2	-5	1.210152	
19.2	-4	1.29012	
19.2	-3	1.37278	
19.2	-2	1.45838	
19.2	-1.5	1.50244	
19.2	-1	1.547104	
19.2	-0.5	1.59262	
19.2	0	1.638736	

20	-24	0.2877832	
20	-22	0.3464668	
20	-20	0.413228	
20	-18	0.489236	
20	-16	0.574648	
20	-14	0.67046	
20	-12	0.777316	
20	-11	0.834336	
20	-10	0.894596	
20	-9	0.957636	
20	-8	1.023504	
20	-7	1.092144	
20	-6	1.163588	
20	-5	1.238008	
20	-4	1.315328	
20	-3	1.39582	
20	-2	1.478788	
20	-1.5	1.521348	
20	-1	1.56452	
20	-0.5	1.60822	
20	0	1.652736	

20.8	-24	0.3195916	
20.8	-22	0.3798004	
20.8	-20	0.447888	
20.8	-18	0.524532	
20.8	-16	0.610544	
20.8	-14	0.706228	
20.8	-12	0.81186	
20.8	-11	0.868508	
20.8	-10	0.92804	
20.8	-9	0.99016	
20.8	-8	1.054504	
20.8	-7	1.121732	
20.8	-6	1.191736	
20.8	-5	1.264332	
20.8	-4	1.33986	
20.8	-3	1.41766	
20.8	-2	1.497996	
20.8	-1.5	1.539188	
20.8	-1	1.58126	
20.8	-0.5	1.623484	
20.8	0	1.666332	

21.6	-24	0.3506456	
21.6	-22	0.41228	
21.6	-20	0.48152	
21.6	-18	0.5589	
21.6	-16	0.645052	
21.6	-14	0.740288	
21.6	-12	0.844704	
21.6	-11	0.900948	
21.6	-10	0.959524	
21.6	-9	1.020484	
21.6	-8	1.0835	
21.6	-7	1.149652	
21.6	-6	1.218116	
21.6	-5	1.288724	
21.6	-4	1.3623	
21.6	-3	1.437628	
21.6	-2	1.515672	
21.6	-1.5	1.555288	
21.6	-1	1.596032	
21.6	-0.5	1.636836	
21.6	0	1.678664	

22.4	-24	0.3813248	
22.4	-22	0.444096	
22.4	-20	0.514236	
22.4	-18	0.592064	
22.4	-16	0.678232	
22.4	-14	0.772836	
22.4	-12	0.876636	
22.4	-11	0.931784	
22.4	-10	0.989292	
22.4	-9	1.048788	
22.4	-8	1.110992	
22.4	-7	1.175632	
22.4	-6	1.242748	
22.4	-5	1.31162	
22.4	-4	1.382988	
22.4	-3	1.456184	
22.4	-2	1.531988	
22.4	-1.5	1.57056	
22.4	-1	1.609564	
22.4	-0.5	1.64982	
22.4	0	1.690004	

23.2	-24	0.411652	
23.2	-22	0.475096	
23.2	-20	0.545756	
23.2	-18	0.624092	
23.2	-16	0.709944	
23.2	-14	0.80396	
23.2	-12	0.906328	
23.2	-11	0.960672	
23.2	-10	1.017368	
23.2	-9	1.076012	
23.2	-8	1.136824	
23.2	-7	1.199928	
23.2	-6	1.264916	
23.2	-5	1.332556	
23.2	-4	1.401828	
23.2	-3	1.473256	
23.2	-2	1.546864	
23.2	-1.5	1.584424	
23.2	-1	1.622312	
23.2	-0.5	1.661108	
23.2	0	1.70012	

24	-24	0.441036	
24	-22	0.505324	
24	-20	0.576252	
24	-18	0.654576	
24	-16	0.7404	
24	-14	0.833568	
24	-12	0.934964	
24	-11	0.98856	
24	-10	1.044068	
24	-9	1.101628	
24	-8	1.161152	
24	-7	1.223172	
24	-6	1.286956	
24	-5	1.352484	
24	-4	1.420116	
24	-3	1.489724	
24	-2	1.561312	
24	-1.5	1.597996	
24	-1	1.634852	
24	-0.5	1.672396	
24	0	1.710116	

24.8	-24	0.469604	
24.8	-22	0.534716	
24.8	-20	0.606044	
24.8	-18	0.68418	
24.8	-16	0.76926	
24.8	-14	0.86216	
24.8	-12	0.961916	
24.8	-11	1.014952	
24.8	-10	1.069452	
24.8	-9	1.126172	
24.8	-8	1.184796	
24.8	-7	1.245132	
24.8	-6	1.30732	
24.8	-5	1.371416	
24.8	-4	1.437264	
24.8	-3	1.50526	
24.8	-2	1.574716	
24.8	-1.5	1.61022	
24.8	-1	1.64616	
24.8	-0.5	1.682504	
24.8	0	1.719292	

25.6	-24	0.497624	
25.6	-22	0.563092	
25.6	-20	0.634872	
25.6	-18	0.712664	
25.6	-16	0.797268	
25.6	-14	0.888964	
25.6	-12	0.987768	
25.6	-11	1.039908	
25.6	-10	1.093532	
25.6	-9	1.149284	
25.6	-8	1.20652	
25.6	-7	1.265632	
25.6	-6	1.326528	
25.6	-5	1.389056	
25.6	-4	1.453284	
25.6	-3	1.519376	
25.6	-2	1.587512	
25.6	-1.5	1.622208	
25.6	-1	1.657028	
25.6	-0.5	1.692596	
25.6	0	1.72818	

26.4	-24	0.525028	
26.4	-22	0.590488	
26.4	-20	0.66254	
26.4	-18	0.740296	
26.4	-16	0.824448	
26.4	-14	0.915004	
26.4	-12	1.01202	
26.4	-11	1.06352	
26.4	-10	1.116336	
26.4	-9	1.171116	
26.4	-8	1.227176	
26.4	-7	1.285168	
26.4	-6	1.344808	
26.4	-5	1.405916	
26.4	-4	1.468668	
26.4	-3	1.53314	
26.4	-2	1.599448	
26.4	-1.5	1.632812	
26.4	-1	1.666988	
26.4	-0.5	1.701556	
26.4	0	1.736076	

27.2	-24	0.551628	
27.2	-22	0.617648	
27.2	-20	0.68894	
27.2	-18	0.766808	
27.2	-16	0.85046	
27.2	-14	0.940208	
27.2	-12	1.035932	
27.2	-11	1.086384	
27.2	-10	1.138336	
27.2	-9	1.191652	
27.2	-8	1.246568	
27.2	-7	1.303576	
27.2	-6	1.36196	
27.2	-5	1.421772	
27.2	-4	1.483272	
27.2	-3	1.546368	
27.2	-2	1.610984	
27.2	-1.5	1.643756	
27.2	-1	1.67674	
27.2	-0.5	1.710432	
27.2	0	1.74384	

28	-24	0.577564	
28	-22	0.643632	
28	-20	0.715056	
28	-18	0.79198	
28	-16	0.875072	
28	-14	0.963932	
28	-12	1.058536	
28	-11	1.10822	
28	-10	1.15922	
28	-9	1.211644	
28	-8	1.265564	
28	-7	1.321152	
28	-6	1.37848	
28	-5	1.4369	
28	-4	1.496928	
28	-3	1.5581	
28	-2	1.620928	
28	-1.5	1.653	
28	-1	1.685308	
28	-0.5	1.717808	
28	0	1.750588	

28.8	-24	0.602724	
28.8	-22	0.668988	
28.8	-20	0.740132	
28.8	-18	0.81686	
28.8	-16	0.898632	
28.8	-14	0.98652	
28.8	-12	1.080212	
28.8	-11	1.129052	
28.8	-10	1.179364	
28.8	-9	1.231096	
28.8	-8	1.283908	
28.8	-7	1.338224	
28.8	-6	1.394248	
28.8	-5	1.451344	
28.8	-4	1.510124	
28.8	-3	1.56994	
28.8	-2	1.63122	
28.8	-1.5	1.66234	
28.8	-1	1.6938	
28.8	-0.5	1.72574	
28.8	0	1.757772	

29.6	-24	0.627152	
29.6	-22	0.693216	
29.6	-20	0.764432	
29.6	-18	0.84054	
29.6	-16	0.921972	
29.6	-14	1.008316	
29.6	-12	1.100348	
29.6	-11	1.148612	
29.6	-10	1.197948	
29.6	-9	1.24878	
29.6	-8	1.300956	
29.6	-7	1.354472	
29.6	-6	1.409168	
29.6	-5	1.465056	
29.6	-4	1.522692	
29.6	-3	1.581196	
29.6	-2	1.641208	
29.6	-1.5	1.671652	
29.6	-1	1.70234	
29.6	-0.5	1.733388	
29.6	0	1.7644	

30.4	-24	0.650908	
30.4	-22	0.716968	
30.4	-20	0.787712	
30.4	-18	0.86344	
30.4	-16	0.944116	
30.4	-14	1.029732	
30.4	-12	1.120332	
30.4	-11	1.167488	
30.4	-10	1.215888	
30.4	-9	1.265756	
30.4	-8	1.316844	
30.4	-7	1.369236	
30.4	-6	1.423108	
30.4	-5	1.477956	
30.4	-4	1.534208	
30.4	-3	1.591312	
30.4	-2	1.649556	
30.4	-1.5	1.67912	
30.4	-1	1.70922	
30.4	-0.5	1.739684	
30.4	0	1.770196	

31.2	-24	0.67406	
31.2	-22	0.739932	
31.2	-20	0.810464	
31.2	-18	0.885392	
31.2	-16	0.965216	
31.2	-14	1.049824	
31.2	-12	1.139364	
31.2	-11	1.185956	
31.2	-10	1.233728	
31.2	-9	1.2827	
31.2	-8	1.332872	
31.2	-7	1.383972	
31.2	-6	1.43656	
31.2	-5	1.490376	
31.2	-4	1.5451	
31.2	-3	1.600904	
31.2	-2	1.658016	
31.2	-1.5	1.687076	
31.2	-1	1.71636	
31.2	-0.5	1.745868	
31.2	0	1.77566	

32	-24	0.696608	
32	-22	0.762316	
32	-20	0.832252	
32	-18	0.90686	
32	-16	0.985692	
32	-14	1.069268	
32	-12	1.157552	
32	-11	1.203188	
32	-10	1.25014	
32	-9	1.298556	
32	-8	1.347784	
32	-7	1.397856	
32	-6	1.449724	
32	-5	1.502196	
32	-4	1.556252	
32	-3	1.610676	
32	-2	1.666812	
32	-1.5	1.695204	
32	-1	1.72338	
32	-0.5	1.752752	
32	0	1.781864	

32.8	-24	0.718632	
32.8	-22	0.78388	
32.8	-20	0.853412	
32.8	-18	0.927244	
32.8	-16	1.005372	
32.8	-14	1.088064	
32.8	-12	1.174844	
32.8	-11	1.219932	
32.8	-10	1.266144	
32.8	-9	1.313484	
32.8	-8	1.361972	
32.8	-7	1.411492	
32.8	-6	1.462128	
32.8	-5	1.513752	
32.8	-4	1.566248	
32.8	-3	1.619976	
32.8	-2	1.674688	
32.8	-1.5	1.702484	
32.8	-1	1.730464	
32.8	-0.5	1.758704	
32.8	0	1.78728	

33.6	-24	0.739724	
33.6	-22	0.805028	
33.6	-20	0.87386	
33.6	-18	0.947072	
33.6	-16	1.02458	
33.6	-14	1.106016	
33.6	-12	1.191676	
33.6	-11	1.236212	
33.6	-10	1.281576	
33.6	-9	1.328168	
33.6	-8	1.375552	
33.6	-7	1.423992	
33.6	-6	1.473708	
33.6	-5	1.52434	
33.6	-4	1.575508	
33.6	-3	1.628508	
33.6	-2	1.681864	
33.6	-1.5	1.709384	
33.6	-1	1.73674	
33.6	-0.5	1.76448	
33.6	0	1.792248	

34.4	-24	0.760596	
34.4	-22	0.825108	
34.4	-20	0.893804	
34.4	-18	0.966376	
34.4	-16	1.042596	
34.4	-14	1.123224	
34.4	-12	1.207864	
34.4	-11	1.251512	
34.4	-10	1.296328	
34.4	-9	1.341948	
34.4	-8	1.388644	
34.4	-7	1.436216	
34.4	-6	1.485044	
34.4	-5	1.53478	
34.4	-4	1.585408	
34.4	-3	1.636948	
34.4	-2	1.689472	
34.4	-1.5	1.716076	
34.4	-1	1.742772	
34.4	-0.5	1.76998	
34.4	0	1.797136	

35.2	-24	0.780728	
35.2	-22	0.844964	
35.2	-20	0.912992	
35.2	-18	0.98472	
35.2	-16	1.060604	
35.2	-14	1.140008	
35.2	-12	1.222948	
35.2	-11	1.266372	
35.2	-10	1.310496	
35.2	-9	1.355492	
35.2	-8	1.401452	
35.2	-7	1.448164	
35.2	-6	1.495964	
35.2	-5	1.544848	
35.2	-4	1.594612	
35.2	-3	1.645032	
35.2	-2	1.69616	
35.2	-1.5	1.722444	
35.2	-1	1.748684	
35.2	-0.5	1.7751	
35.2	0	1.8016	

36	-24	0.8	
36	-22	0.864076	
36	-20	0.931732	
36	-18	1.002884	
36	-16	1.077488	
36	-14	1.156112	
36	-12	1.238404	
36	-11	1.280636	
36	-10	1.323912	
36	-9	1.368072	
36	-8	1.413056	
36	-7	1.45916	
36	-6	1.506092	
36	-5	1.553676	
36	-4	1.60272	
36	-3	1.652304	
36	-2	1.702728	
36	-1.5	1.728272	
36	-1	1.753704	
36	-0.5	1.779912	
36	0	1.805904	

36.8	-24	0.818916	
36.8	-22	0.88258	
36.8	-20	0.949752	
36.8	-18	1.020168	
36.8	-16	1.094108	
36.8	-14	1.171564	
36.8	-12	1.252508	
36.8	-11	1.294308	
36.8	-10	1.337008	
36.8	-9	1.380548	
36.8	-8	1.424968	
36.8	-7	1.470328	
36.8	-6	1.516424	
36.8	-5	1.563336	
36.8	-4	1.611184	
36.8	-3	1.659628	
36.8	-2	1.709172	
36.8	-1.5	1.734116	
36.8	-1	1.759064	
36.8	-0.5	1.784652	
36.8	0	1.810072	

37.6	-24	0.837556	
37.6	-22	0.900476	
37.6	-20	0.966836	
37.6	-18	1.036864	
37.6	-16	1.109872	
37.6	-14	1.186592	
37.6	-12	1.266508	
37.6	-11	1.307772	
37.6	-10	1.349712	
37.6	-9	1.3925	
37.6	-8	1.43626	
37.6	-7	1.480412	
37.6	-6	1.52558	
37.6	-5	1.57186	
37.6	-4	1.618648	
37.6	-3	1.66646	
37.6	-2	1.714924	
37.6	-1.5	1.739392	
37.6	-1	1.764032	
37.6	-0.5	1.788968	
37.6	0	1.81404	

38.4	-24	0.855528	
38.4	-22	0.91818	
38.4	-20	0.984008	
38.4	-18	1.052932	
38.4	-16	1.125296	
38.4	-14	1.20114	
38.4	-12	1.279852	
38.4	-11	1.320336	
38.4	-10	1.361852	
38.4	-9	1.403924	
38.4	-8	1.446928	
38.4	-7	1.490724	
38.4	-6	1.535216	
38.4	-5	1.5806	
38.4	-4	1.62646	
38.4	-3	1.673232	
38.4	-2	1.720736	
38.4	-1.5	1.744812	
38.4	-1	1.769204	
38.4	-0.5	1.79342	
38.4	0	1.818	

39.2	-24	0.873124	
39.2	-22	0.935324	
39.2	-20	1.00046	
39.2	-18	1.068792	
39.2	-16	1.14014	
39.2	-14	1.214556	
39.2	-12	1.292404	
39.2	-11	1.332544	
39.2	-10	1.37336	
39.2	-9	1.415108	
39.2	-8	1.457292	
39.2	-7	1.50028	
39.2	-6	1.544212	
39.2	-5	1.5884	
39.2	-4	1.633908	
39.2	-3	1.679664	
39.2	-2	1.726464	
39.2	-1.5	1.749952	
39.2	-1	1.773648	
39.2	-0.5	1.797564	
39.2	0	1.821672	

40	-24	0.890084	
40	-22	0.951912	
40	-20	1.016432	
40	-18	1.084132	
40	-16	1.154872	
40	-14	1.228424	
40	-12	1.305036	
40	-11	1.344424	
40	-10	1.384472	
40	-9	1.425476	
40	-8	1.46702	
40	-7	1.50944	
40	-6	1.552404	
40	-5	1.59608	
40	-4	1.640444	
40	-3	1.685736	
40	-2	1.731376	
40	-1.5	1.754604	
40	-1	1.777984	
40	-0.5	1.801416	
40	0	1.82518	



==> aux/tables/cluster_data/energy_U8_18.dat <==
0.3	-4	-1.27057	
0.3	-3	-1.18561	
0.3	-2	-0.998117	
0.3	-1.5	-0.879659	
0.3	-1	-0.755847	
0.3	-0.5	-0.639897	
0.3	0	-0.524474	

0.35	-4	-1.25632	
0.35	-3	-1.16727	
0.35	-2	-0.976457	
0.35	-1.5	-0.858417	
0.35	-1	-0.736568	
0.35	-0.5	-0.622711	
0.35	0	-0.511236	

0.4	-4	-1.24126	
0.4	-3	-1.14924	
0.4	-2	-0.955963	
0.4	-1.5	-0.837307	
0.4	-1	-0.719638	
0.4	-0.5	-0.608263	
0.4	0	-0.501683	

0.5	-4	-1.20832	
0.5	-3	-1.11089	
0.5	-2	-0.917644	
0.5	-1.5	-0.803455	
0.5	-1	-0.689414	
0.5	-0.5	-0.582934	
0.5	0	-0.480595	

0.6	-4	-1.17267	
0.6	-3	-1.07182	
0.6	-2	-0.882887	
0.6	-1.5	-0.77331	
0.6	-1	-0.665258	
0.6	-0.5	-0.562831	
0.6	0	-0.46001	

0.7	-4	-1.13566	
0.7	-3	-1.0328	
0.7	-2	-0.850473	
0.7	-1.5	-0.746749	
0.7	-1	-0.643576	
0.7	-0.5	-0.544584	
0.7	0	-0.442045	

0.8	-4	-1.09821	
0.8	-3	-0.996032	
0.8	-2	-0.821499	
0.8	-1.5	-0.722849	
0.8	-1	-0.623556	
0.8	-0.5	-0.525717	
0.8	0	-0.423658	

0.9	-4	-1.06032	
0.9	-3	-0.959847	
0.9	-2	-0.793485	
0.9	-1.5	-0.699837	
0.9	-1	-0.604502	
0.9	-0.5	-0.507458	
0.9	0	-0.403447	

1	-4	-1.02264	
1	-3	-0.925191	
1	-2	-0.767106	
1	-1.5	-0.675329	
1	-1	-0.581025	
1	-0.5	-0.487418	
1	0	-0.381173	

1.2	-4	-0.950184	
1.2	-3	-0.859421	
1.2	-2	-0.714856	
1.2	-1.5	-0.629583	
1.2	-1	-0.537993	
1.2	-0.5	-0.438099	
1.2	0	-0.326116	

1.4	-4	-0.881607	
1.4	-3	-0.797464	
1.4	-2	-0.661762	
1.4	-1.5	-0.579573	
1.4	-1	-0.4888	
1.4	-0.5	-0.387063	
1.4	0	-0.270653	

1.6	-4	-0.817575	
1.6	-3	-0.735894	
1.6	-2	-0.60593	
1.6	-1.5	-0.5252	
1.6	-1	-0.433677	
1.6	-0.5	-0.32927	
1.6	0	-0.208799	

1.8	-4	-0.755262	
1.8	-3	-0.675227	
1.8	-2	-0.547677	
1.8	-1.5	-0.467077	
1.8	-1	-0.373989	
1.8	-0.5	-0.266593	
1.8	0	-0.142748	

2	-4	-0.695396	
2	-3	-0.614689	
2	-2	-0.487062	
2	-1.5	-0.405291	
2	-1	-0.31053	
2	-0.5	-0.201127	
2	0	-0.0738821	

2.2	-4	-0.637355	
2.2	-3	-0.554395	
2.2	-2	-0.424885	
2.2	-1.5	-0.34185	
2.2	-1	-0.245362	
2.2	-0.5	-0.133277	
2.2	0	-0.00439648	

2.4	-4	-0.580693	
2.4	-3	-0.494342	
2.4	-2	-0.361951	
2.4	-1.5	-0.277016	
2.4	-1	-0.178364	
2.4	-0.5	-0.0651837	
2.4	0	0.0651322	

2.6	-4	-0.52489	
2.6	-3	-0.434701	
2.6	-2	-0.298758	
2.6	-1.5	-0.212474	
2.6	-1	-0.112468	
2.6	-0.5	0.00263664	
2.6	0	0.133832	

2.8	-4	-0.470371	
2.8	-3	-0.375406	
2.8	-2	-0.236004	
2.8	-1.5	-0.148226	
2.8	-1	-0.0468376	
2.8	-0.5	0.0690151	
2.8	0	0.200136	

3	-4	-0.416729	
3	-3	-0.317192	
3	-2	-0.174306	
3	-1.5	-0.0849338	
3	-1	0.0174131	
3	-0.5	0.133691	
3	0	0.264998	

3.2	-4	-0.364091	
3.2	-3	-0.259964	
3.2	-2	-0.113829	
3.2	-1.5	-0.0232637	
3.2	-1	0.0798892	
3.2	-0.5	0.196401	
3.2	0	0.326711	

3.4	-4	-0.312301	
3.4	-3	-0.204014	
3.4	-2	-0.0547557	
3.4	-1.5	0.0367804	
3.4	-1	0.140136	
3.4	-0.5	0.256518	
3.4	0	0.386002	

3.6	-4	-0.261817	
3.6	-3	-0.149371	
3.6	-2	0.00252923	
3.6	-1.5	0.0947448	
3.6	-1	0.198478	
3.6	-0.5	0.31412	
3.6	0	0.442752	

3.8	-4	-0.212374	
3.8	-3	-0.0962896	
3.8	-2	0.0580664	
3.8	-1.5	0.150605	
3.8	-1	0.254056	
3.8	-0.5	0.369264	
3.8	0	0.496386	

4	-4	-0.16403	
4	-3	-0.0445933	
4	-2	0.111288	
4	-1.5	0.204379	
4	-1	0.307681	
4	-0.5	0.422116	
4	0	0.54751	



==> aux/tables/cluster_data/energy_U8_26.dat <==
0.3	-4	-1.27034	
0.3	-3	-1.18629	
0.3	-2	-0.996872	
0.3	-1.5	-0.87951	
0.3	-1	-0.757088	
0.3	-0.5	-0.643009	
0.3	0	-0.53826	

0.35	-4	-1.25626	
0.35	-3	-1.16812	
0.35	-2	-0.974733	
0.35	-1.5	-0.858491	
0.35	-1	-0.739038	
0.35	-0.5	-0.625957	
0.35	0	-0.5255	

0.4	-4	-1.24162	
0.4	-3	-1.14832	
0.4	-2	-0.955265	
0.4	-1.5	-0.83895	
0.4	-1	-0.721564	
0.4	-0.5	-0.613703	
0.4	0	-0.512493	

0.5	-4	-1.20741	
0.5	-3	-1.11	
0.5	-2	-0.916968	
0.5	-1.5	-0.803915	
0.5	-1	-0.693229	
0.5	-0.5	-0.588545	
0.5	0	-0.48692	

0.6	-4	-1.17287	
0.6	-3	-1.07145	
0.6	-2	-0.882001	
0.6	-1.5	-0.773502	
0.6	-1	-0.667949	
0.6	-0.5	-0.567779	
0.6	0	-0.467209	

0.7	-4	-1.13573	
0.7	-3	-1.03295	
0.7	-2	-0.850647	
0.7	-1.5	-0.747422	
0.7	-1	-0.646592	
0.7	-0.5	-0.548554	
0.7	0	-0.448868	

0.8	-4	-1.09787	
0.8	-3	-0.995309	
0.8	-2	-0.82133	
0.8	-1.5	-0.724188	
0.8	-1	-0.625839	
0.8	-0.5	-0.529977	
0.8	0	-0.428547	

0.9	-4	-1.05952	
0.9	-3	-0.959767	
0.9	-2	-0.793932	
0.9	-1.5	-0.70073	
0.9	-1	-0.606682	
0.9	-0.5	-0.511059	
0.9	0	-0.407441	

1	-4	-1.02284	
1	-3	-0.925186	
1	-2	-0.766931	
1	-1.5	-0.678432	
1	-1	-0.583924	
1	-0.5	-0.490179	
1	0	-0.384617	

1.2	-4	-0.950034	
1.2	-3	-0.85894	
1.2	-2	-0.715451	
1.2	-1.5	-0.630411	
1.2	-1	-0.5402	
1.2	-0.5	-0.44085	
1.2	0	-0.330002	

1.4	-4	-0.88142	
1.4	-3	-0.797146	
1.4	-2	-0.662221	
1.4	-1.5	-0.580494	
1.4	-1	-0.490509	
1.4	-0.5	-0.38916	
1.4	0	-0.273187	

1.6	-4	-0.817304	
1.6	-3	-0.735633	
1.6	-2	-0.606148	
1.6	-1.5	-0.526055	
1.6	-1	-0.434581	
1.6	-0.5	-0.330649	
1.6	0	-0.20994	

1.8	-4	-0.75505	
1.8	-3	-0.675015	
1.8	-2	-0.54809	
1.8	-1.5	-0.467646	
1.8	-1	-0.374995	
1.8	-0.5	-0.267701	
1.8	0	-0.143633	

2	-4	-0.695415	
2	-3	-0.614911	
2	-2	-0.487349	
2	-1.5	-0.40571	
2	-1	-0.311111	
2	-0.5	-0.201369	
2	0	-0.0746031	

2.2	-4	-0.637351	
2.2	-3	-0.554108	
2.2	-2	-0.425157	
2.2	-1.5	-0.342102	
2.2	-1	-0.24556	
2.2	-0.5	-0.133615	
2.2	0	-0.00477529	

2.4	-4	-0.580505	
2.4	-3	-0.494465	
2.4	-2	-0.36231	
2.4	-1.5	-0.277469	
2.4	-1	-0.17873	
2.4	-0.5	-0.0650811	
2.4	0	0.0649077	

2.6	-4	-0.524885	
2.6	-3	-0.434539	
2.6	-2	-0.299027	
2.6	-1.5	-0.212541	
2.6	-1	-0.112343	
2.6	-0.5	0.00220238	
2.6	0	0.133343	

2.8	-4	-0.470265	
2.8	-3	-0.375513	
2.8	-2	-0.236252	
2.8	-1.5	-0.148266	
2.8	-1	-0.0468344	
2.8	-0.5	0.0688956	
2.8	0	0.200246	

3	-4	-0.416746	
3	-3	-0.317397	
3	-2	-0.174513	
3	-1.5	-0.0850227	
3	-1	0.017523	
3	-0.5	0.133618	
3	0	0.264315	

3.2	-4	-0.364061	
3.2	-3	-0.260051	
3.2	-2	-0.113895	
3.2	-1.5	-0.0233367	
3.2	-1	0.079752	
3.2	-0.5	0.19612	
3.2	0	0.326637	

3.4	-4	-0.312394	
3.4	-3	-0.204096	
3.4	-2	-0.0548339	
3.4	-1.5	0.0366204	
3.4	-1	0.140239	
3.4	-0.5	0.25652	
3.4	0	0.385968	

3.6	-4	-0.261837	
3.6	-3	-0.149318	
3.6	-2	0.00247465	
3.6	-1.5	0.0945726	
3.6	-1	0.198281	
3.6	-0.5	0.314068	
3.6	0	0.442665	

3.8	-4	-0.212317	
3.8	-3	-0.0963376	
3.8	-2	0.0577929	
3.8	-1.5	0.150377	
3.8	-1	0.254149	
3.8	-0.5	0.369232	
3.8	0	0.496259	

4	-4	-0.164027	
4	-3	-0.0447304	
4	-2	0.111499	
4	-1.5	0.204255	
4	-1	0.307777	
4	-0.5	0.422006	
4	0	0.54772	



==> aux/tables/cluster_data/energy_U8_36.dat <==
0.3	-4	-1.27106	
0.3	-3	-1.18624	
0.3	-2	-0.994531	
0.3	-1.5	-0.874644	
0.3	-1	-0.75353	
0.3	-0.5	-0.650473	
0.3	0	-0.557894	

0.35	-4	-1.25616	
0.35	-3	-1.16655	
0.35	-2	-0.974009	
0.35	-1.5	-0.854645	
0.35	-1	-0.739764	
0.35	-0.5	-0.633535	
0.35	0	-0.543538	

0.4	-4	-1.24114	
0.4	-3	-1.14825	
0.4	-2	-0.953129	
0.4	-1.5	-0.836639	
0.4	-1	-0.723174	
0.4	-0.5	-0.618597	
0.4	0	-0.526731	

0.5	-4	-1.20765	
0.5	-3	-1.10982	
0.5	-2	-0.916027	
0.5	-1.5	-0.804384	
0.5	-1	-0.694051	
0.5	-0.5	-0.596564	
0.5	0	-0.50243	

0.6	-4	-1.17239	
0.6	-3	-1.06993	
0.6	-2	-0.881861	
0.6	-1.5	-0.77408	
0.6	-1	-0.671129	
0.6	-0.5	-0.574065	
0.6	0	-0.480096	

0.7	-4	-1.13548	
0.7	-3	-1.03223	
0.7	-2	-0.849673	
0.7	-1.5	-0.749061	
0.7	-1	-0.64915	
0.7	-0.5	-0.554773	
0.7	0	-0.458717	

0.8	-4	-1.09755	
0.8	-3	-0.995436	
0.8	-2	-0.821213	
0.8	-1.5	-0.7247	
0.8	-1	-0.629121	
0.8	-0.5	-0.535236	
0.8	0	-0.436612	

0.9	-4	-1.05971	
0.9	-3	-0.960016	
0.9	-2	-0.793731	
0.9	-1.5	-0.701495	
0.9	-1	-0.609441	
0.9	-0.5	-0.514866	
0.9	0	-0.414199	

1	-4	-1.02242	
1	-3	-0.924397	
1	-2	-0.767905	
1	-1.5	-0.680338	
1	-1	-0.587862	
1	-0.5	-0.491653	
1	0	-0.387998	

1.2	-4	-0.949682	
1.2	-3	-0.858752	
1.2	-2	-0.716148	
1.2	-1.5	-0.632649	
1.2	-1	-0.542777	
1.2	-0.5	-0.445406	
1.2	0	-0.335735	

1.4	-4	-0.881708	
1.4	-3	-0.796605	
1.4	-2	-0.662378	
1.4	-1.5	-0.581875	
1.4	-1	-0.492601	
1.4	-0.5	-0.39223	
1.4	0	-0.277141	

1.6	-4	-0.817061	
1.6	-3	-0.735328	
1.6	-2	-0.606963	
1.6	-1.5	-0.527538	
1.6	-1	-0.436595	
1.6	-0.5	-0.332907	
1.6	0	-0.213252	

1.8	-4	-0.754494	
1.8	-3	-0.675088	
1.8	-2	-0.548674	
1.8	-1.5	-0.468313	
1.8	-1	-0.375914	
1.8	-0.5	-0.269216	
1.8	0	-0.145225	

2	-4	-0.695062	
2	-3	-0.61463	
2	-2	-0.487765	
2	-1.5	-0.406503	
2	-1	-0.31241	
2	-0.5	-0.202777	
2	0	-0.0766546	

2.2	-4	-0.636943	
2.2	-3	-0.554616	
2.2	-2	-0.425513	
2.2	-1.5	-0.342719	
2.2	-1	-0.246109	
2.2	-0.5	-0.134526	
2.2	0	-0.00552388	

2.4	-4	-0.580372	
2.4	-3	-0.49446	
2.4	-2	-0.362214	
2.4	-1.5	-0.277971	
2.4	-1	-0.179405	
2.4	-0.5	-0.066159	
2.4	0	0.0642465	

2.6	-4	-0.525006	
2.6	-3	-0.434807	
2.6	-2	-0.299601	
2.6	-1.5	-0.212761	
2.6	-1	-0.11319	
2.6	-0.5	0.0019028	
2.6	0	0.132936	

2.8	-4	-0.470249	
2.8	-3	-0.375581	
2.8	-2	-0.236392	
2.8	-1.5	-0.148646	
2.8	-1	-0.0473843	
2.8	-0.5	0.0684987	
2.8	0	0.199768	

3	-4	-0.416873	
3	-3	-0.317253	
3	-2	-0.174631	
3	-1.5	-0.0853575	
3	-1	0.0172385	
3	-0.5	0.133349	
3	0	0.264426	

3.2	-4	-0.364157	
3.2	-3	-0.260131	
3.2	-2	-0.113734	
3.2	-1.5	-0.0236463	
3.2	-1	0.0795877	
3.2	-0.5	0.195902	
3.2	0	0.325981	

3.4	-4	-0.312428	
3.4	-3	-0.204006	
3.4	-2	-0.0548727	
3.4	-1.5	0.0363146	
3.4	-1	0.140238	
3.4	-0.5	0.256252	
3.4	0	0.385569	

3.6	-4	-0.261773	
3.6	-3	-0.149633	
3.6	-2	0.00228241	
3.6	-1.5	0.0945723	
3.6	-1	0.197987	
3.6	-0.5	0.313987	
3.6	0	0.442525	

3.8	-4	-0.212375	
3.8	-3	-0.0962534	
3.8	-2	0.0577313	
3.8	-1.5	0.150492	
3.8	-1	0.254297	
3.8	-0.5	0.369307	
3.8	0	0.496266	

4	-4	-0.164039	
4	-3	-0.0446975	
4	-2	0.111338	
4	-1.5	0.20423	
4	-1	0.307689	
4	-0.5	0.421999	
4	0	0.547331	



==> aux/tables/cluster_data/energy_U8_48.dat <==
0.3	-4	-1.2704	
0.3	-3	-1.18746	
0.3	-2	-0.994366	
0.3	-1.5	-0.872381	
0.3	-1	-0.756734	
0.3	-0.5	-0.652315	
0.3	0	-0.580716	

0.35	-4	-1.2561	
0.35	-3	-1.16717	
0.35	-2	-0.972344	
0.35	-1.5	-0.852703	
0.35	-1	-0.737252	
0.35	-0.5	-0.64495	
0.35	0	-0.557167	

0.4	-4	-1.24157	
0.4	-3	-1.14676	
0.4	-2	-0.950589	
0.4	-1.5	-0.837024	
0.4	-1	-0.72413	
0.4	-0.5	-0.625468	
0.4	0	-0.54125	

0.5	-4	-1.20849	
0.5	-3	-1.10903	
0.5	-2	-0.91464	
0.5	-1.5	-0.801768	
0.5	-1	-0.698005	
0.5	-0.5	-0.599452	
0.5	0	-0.513207	

0.6	-4	-1.17238	
0.6	-3	-1.07064	
0.6	-2	-0.881935	
0.6	-1.5	-0.774882	
0.6	-1	-0.672173	
0.6	-0.5	-0.578863	
0.6	0	-0.488208	

0.7	-4	-1.13578	
0.7	-3	-1.03142	
0.7	-2	-0.850667	
0.7	-1.5	-0.748533	
0.7	-1	-0.650287	
0.7	-0.5	-0.559739	
0.7	0	-0.464814	

0.8	-4	-1.09719	
0.8	-3	-0.994397	
0.8	-2	-0.821933	
0.8	-1.5	-0.725782	
0.8	-1	-0.63213	
0.8	-0.5	-0.539431	
0.8	0	-0.442412	

0.9	-4	-1.05944	
0.9	-3	-0.958994	
0.9	-2	-0.793832	
0.9	-1.5	-0.703105	
0.9	-1	-0.610945	
0.9	-0.5	-0.517869	
0.9	0	-0.419282	

1	-4	-1.02255	
1	-3	-0.924725	
1	-2	-0.768393	
1	-1.5	-0.679533	
1	-1	-0.589082	
1	-0.5	-0.495038	
1	0	-0.393237	

1.2	-4	-0.949615	
1.2	-3	-0.85889	
1.2	-2	-0.716067	
1.2	-1.5	-0.634229	
1.2	-1	-0.545275	
1.2	-0.5	-0.448015	
1.2	0	-0.339683	

1.4	-4	-0.881706	
1.4	-3	-0.796649	
1.4	-2	-0.663523	
1.4	-1.5	-0.583209	
1.4	-1	-0.493977	
1.4	-0.5	-0.394439	
1.4	0	-0.279681	

1.6	-4	-0.816624	
1.6	-3	-0.735474	
1.6	-2	-0.607408	
1.6	-1.5	-0.528477	
1.6	-1	-0.43783	
1.6	-0.5	-0.334445	
1.6	0	-0.214359	

1.8	-4	-0.754593	
1.8	-3	-0.674822	
1.8	-2	-0.549116	
1.8	-1.5	-0.469093	
1.8	-1	-0.376678	
1.8	-0.5	-0.270295	
1.8	0	-0.146825	

2	-4	-0.694674	
2	-3	-0.61422	
2	-2	-0.48827	
2	-1.5	-0.407115	
2	-1	-0.312616	
2	-0.5	-0.203447	
2	0	-0.0770935	

2.2	-4	-0.636927	
2.2	-3	-0.554519	
2.2	-2	-0.425705	
2.2	-1.5	-0.343012	
2.2	-1	-0.24686	
2.2	-0.5	-0.135315	
2.2	0	-0.00671413	

2.4	-4	-0.580501	
2.4	-3	-0.494606	
2.4	-2	-0.362603	
2.4	-1.5	-0.278189	
2.4	-1	-0.17975	
2.4	-0.5	-0.0665254	
2.4	0	0.0641392	

2.6	-4	-0.524883	
2.6	-3	-0.43494	
2.6	-2	-0.299347	
2.6	-1.5	-0.212962	
2.6	-1	-0.113104	
2.6	-0.5	0.00168935	
2.6	0	0.132694	

2.8	-4	-0.470325	
2.8	-3	-0.375522	
2.8	-2	-0.236711	
2.8	-1.5	-0.148664	
2.8	-1	-0.0475687	
2.8	-0.5	0.0679853	
2.8	0	0.199596	

3	-4	-0.416632	
3	-3	-0.317479	
3	-2	-0.174583	
3	-1.5	-0.085321	
3	-1	0.0170343	
3	-0.5	0.133108	
3	0	0.264128	

3.2	-4	-0.364095	
3.2	-3	-0.260205	
3.2	-2	-0.114113	
3.2	-1.5	-0.0236366	
3.2	-1	0.0793749	
3.2	-0.5	0.195984	
3.2	0	0.326378	

3.4	-4	-0.312317	
3.4	-3	-0.204184	
3.4	-2	-0.0551066	
3.4	-1.5	0.0364275	
3.4	-1	0.139786	
3.4	-0.5	0.256098	
3.4	0	0.385625	

3.6	-4	-0.261819	
3.6	-3	-0.149659	
3.6	-2	0.00231486	
3.6	-1.5	0.09438	
3.6	-1	0.198193	
3.6	-0.5	0.313884	
3.6	0	0.442258	

3.8	-4	-0.212471	
3.8	-3	-0.0963497	
3.8	-2	0.057817	
3.8	-1.5	0.15036	
3.8	-1	0.254047	
3.8	-0.5	0.369029	
3.8	0	0.496204	

4	-4	-0.164086	
4	-3	-0.0447346	
4	-2	0.111343	
4	-1.5	0.204284	
4	-1	0.307613	
4	-0.5	0.4217	
4	0	0.547246	



==> aux/tables/cluster_data/energy_U8_56.dat <==
0.3	-4	-1.27043	
0.3	-3	-1.18806	
0.3	-2	-0.995506	
0.3	-1.5	-0.873979	
0.3	-1	-0.752961	
0.3	-0.5	-0.65465	
0.3	0	-0.570822	

0.35	-4	-1.25636	
0.35	-3	-1.16918	
0.35	-2	-0.972267	
0.35	-1.5	-0.856013	
0.35	-1	-0.738702	
0.35	-0.5	-0.639111	
0.35	0	-0.553184	

0.4	-4	-1.24159	
0.4	-3	-1.14696	
0.4	-2	-0.952067	
0.4	-1.5	-0.83698	
0.4	-1	-0.721177	
0.4	-0.5	-0.621916	
0.4	0	-0.54046	

0.5	-4	-1.20774	
0.5	-3	-1.10997	
0.5	-2	-0.916884	
0.5	-1.5	-0.80388	
0.5	-1	-0.693116	
0.5	-0.5	-0.600187	
0.5	0	-0.510051	

0.6	-4	-1.17227	
0.6	-3	-1.06965	
0.6	-2	-0.882584	
0.6	-1.5	-0.774221	
0.6	-1	-0.673032	
0.6	-0.5	-0.578478	
0.6	0	-0.486208	

0.7	-4	-1.13487	
0.7	-3	-1.03221	
0.7	-2	-0.850401	
0.7	-1.5	-0.750136	
0.7	-1	-0.650768	
0.7	-0.5	-0.560079	
0.7	0	-0.463503	

0.8	-4	-1.09678	
0.8	-3	-0.995127	
0.8	-2	-0.821391	
0.8	-1.5	-0.725077	
0.8	-1	-0.631307	
0.8	-0.5	-0.537311	
0.8	0	-0.441069	

0.9	-4	-1.05974	
0.9	-3	-0.958274	
0.9	-2	-0.794345	
0.9	-1.5	-0.702879	
0.9	-1	-0.611743	
0.9	-0.5	-0.518682	
0.9	0	-0.417987	

1	-4	-1.02219	
1	-3	-0.92388	
1	-2	-0.7681	
1	-1.5	-0.681957	
1	-1	-0.590317	
1	-0.5	-0.495877	
1	0	-0.392299	

1.2	-4	-0.949841	
1.2	-3	-0.859209	
1.2	-2	-0.716268	
1.2	-1.5	-0.633603	
1.2	-1	-0.544788	
1.2	-0.5	-0.448045	
1.2	0	-0.338392	

1.4	-4	-0.880986	
1.4	-3	-0.796085	
1.4	-2	-0.663412	
1.4	-1.5	-0.583236	
1.4	-1	-0.494864	
1.4	-0.5	-0.393488	
1.4	0	-0.27934	

1.6	-4	-0.816973	
1.6	-3	-0.735319	
1.6	-2	-0.607412	
1.6	-1.5	-0.527857	
1.6	-1	-0.437706	
1.6	-0.5	-0.334256	
1.6	0	-0.214241	

1.8	-4	-0.754712	
1.8	-3	-0.674931	
1.8	-2	-0.549084	
1.8	-1.5	-0.468724	
1.8	-1	-0.376873	
1.8	-0.5	-0.27028	
1.8	0	-0.146482	

2	-4	-0.695082	
2	-3	-0.614689	
2	-2	-0.488301	
2	-1.5	-0.406842	
2	-1	-0.312449	
2	-0.5	-0.203462	
2	0	-0.076839	

2.2	-4	-0.637037	
2.2	-3	-0.554566	
2.2	-2	-0.425982	
2.2	-1.5	-0.343307	
2.2	-1	-0.246619	
2.2	-0.5	-0.135135	
2.2	0	-0.00634372	

2.4	-4	-0.580394	
2.4	-3	-0.494386	
2.4	-2	-0.362752	
2.4	-1.5	-0.278224	
2.4	-1	-0.179734	
2.4	-0.5	-0.0661654	
2.4	0	0.0640339	

2.6	-4	-0.52503	
2.6	-3	-0.434848	
2.6	-2	-0.299382	
2.6	-1.5	-0.212879	
2.6	-1	-0.113084	
2.6	-0.5	0.00151663	
2.6	0	0.132755	

2.8	-4	-0.470389	
2.8	-3	-0.375654	
2.8	-2	-0.236466	
2.8	-1.5	-0.148576	
2.8	-1	-0.0474703	
2.8	-0.5	0.0680808	
2.8	0	0.199392	

3	-4	-0.416775	
3	-3	-0.31721	
3	-2	-0.174377	
3	-1.5	-0.0853465	
3	-1	0.0171698	
3	-0.5	0.132987	
3	0	0.264295	

3.2	-4	-0.364043	
3.2	-3	-0.260207	
3.2	-2	-0.114301	
3.2	-1.5	-0.023592	
3.2	-1	0.0794127	
3.2	-0.5	0.195888	
3.2	0	0.326385	

3.4	-4	-0.312439	
3.4	-3	-0.20406	
3.4	-2	-0.0549815	
3.4	-1.5	0.0364331	
3.4	-1	0.139742	
3.4	-0.5	0.25615	
3.4	0	0.385711	

3.6	-4	-0.261899	
3.6	-3	-0.14955	
3.6	-2	0.00231109	
3.6	-1.5	0.0945876	
3.6	-1	0.197914	
3.6	-0.5	0.313649	
3.6	0	0.44226	

3.8	-4	-0.212389	
3.8	-3	-0.0963651	
3.8	-2	0.0577171	
3.8	-1.5	0.150292	
3.8	-1	0.253815	
3.8	-0.5	0.369234	
3.8	0	0.496371	

4	-4	-0.164118	
4	-3	-0.0447825	
4	-2	0.111263	
4	-1.5	0.204222	
4	-1	0.307464	
4	-0.5	0.421784	
4	0	0.547311	



==> aux/tables/cluster_data/energy_U8_64.dat <==
0.3	-4	-1.27201	
0.3	-3	-1.18817	
0.3	-2	-0.988889	
0.3	-1.5	-0.870093	
0.3	-1	-0.747767	
0.3	-0.5	-0.647671	
0.3	0	-0.581398	

0.35	-4	-1.25555	
0.35	-3	-1.17031	
0.35	-2	-0.970591	
0.35	-1.5	-0.855661	
0.35	-1	-0.739159	
0.35	-0.5	-0.636184	
0.35	0	-0.562454	

0.4	-4	-1.24198	
0.4	-3	-1.1497	
0.4	-2	-0.955272	
0.4	-1.5	-0.836641	
0.4	-1	-0.72217	
0.4	-0.5	-0.625857	
0.4	0	-0.545466	

0.5	-4	-1.20794	
0.5	-3	-1.11	
0.5	-2	-0.9112	
0.5	-1.5	-0.804339	
0.5	-1	-0.697597	
0.5	-0.5	-0.600625	
0.5	0	-0.512308	

0.6	-4	-1.17322	
0.6	-3	-1.07008	
0.6	-2	-0.882988	
0.6	-1.5	-0.771405	
0.6	-1	-0.67331	
0.6	-0.5	-0.5799	
0.6	0	-0.491249	

0.7	-4	-1.13579	
0.7	-3	-1.03278	
0.7	-2	-0.84996	
0.7	-1.5	-0.751435	
0.7	-1	-0.652391	
0.7	-0.5	-0.559993	
0.7	0	-0.466337	

0.8	-4	-1.09778	
0.8	-3	-0.9963	
0.8	-2	-0.821514	
0.8	-1.5	-0.727046	
0.8	-1	-0.632994	
0.8	-0.5	-0.541373	
0.8	0	-0.443618	

0.9	-4	-1.05887	
0.9	-3	-0.960346	
0.9	-2	-0.795159	
0.9	-1.5	-0.703305	
0.9	-1	-0.611141	
0.9	-0.5	-0.517288	
0.9	0	-0.418767	

1	-4	-1.02248	
1	-3	-0.924582	
1	-2	-0.767971	
1	-1.5	-0.681524	
1	-1	-0.590696	
1	-0.5	-0.496832	
1	0	-0.394585	

1.2	-4	-0.950392	
1.2	-3	-0.859418	
1.2	-2	-0.716097	
1.2	-1.5	-0.633673	
1.2	-1	-0.546077	
1.2	-0.5	-0.449439	
1.2	0	-0.339565	

1.4	-4	-0.880974	
1.4	-3	-0.79657	
1.4	-2	-0.66297	
1.4	-1.5	-0.583301	
1.4	-1	-0.494207	
1.4	-0.5	-0.395055	
1.4	0	-0.280879	

1.6	-4	-0.816319	
1.6	-3	-0.735433	
1.6	-2	-0.607701	
1.6	-1.5	-0.528118	
1.6	-1	-0.438128	
1.6	-0.5	-0.335361	
1.6	0	-0.215487	

1.8	-4	-0.75433	
1.8	-3	-0.675196	
1.8	-2	-0.548877	
1.8	-1.5	-0.469473	
1.8	-1	-0.376916	
1.8	-0.5	-0.270063	
1.8	0	-0.147133	

2	-4	-0.695077	
2	-3	-0.614159	
2	-2	-0.487778	
2	-1.5	-0.406996	
2	-1	-0.312964	
2	-0.5	-0.204184	
2	0	-0.077129	

2.2	-4	-0.637037	
2.2	-3	-0.554184	
2.2	-2	-0.426209	
2.2	-1.5	-0.343384	
2.2	-1	-0.246808	
2.2	-0.5	-0.135094	
2.2	0	-0.00615267	

2.4	-4	-0.580541	
2.4	-3	-0.494328	
2.4	-2	-0.36289	
2.4	-1.5	-0.27844	
2.4	-1	-0.18001	
2.4	-0.5	-0.0660184	
2.4	0	0.0635497	

2.6	-4	-0.524794	
2.6	-3	-0.434774	
2.6	-2	-0.299116	
2.6	-1.5	-0.2134	
2.6	-1	-0.113457	
2.6	-0.5	0.0018149	
2.6	0	0.13215	

2.8	-4	-0.47063	
2.8	-3	-0.375714	
2.8	-2	-0.236406	
2.8	-1.5	-0.148452	
2.8	-1	-0.0473583	
2.8	-0.5	0.067734	
2.8	0	0.199355	

3	-4	-0.416565	
3	-3	-0.31715	
3	-2	-0.174569	
3	-1.5	-0.0858212	
3	-1	0.0172735	
3	-0.5	0.13309	
3	0	0.26437	

3.2	-4	-0.363867	
3.2	-3	-0.260769	
3.2	-2	-0.113962	
3.2	-1.5	-0.0238135	
3.2	-1	0.0792656	
3.2	-0.5	0.195672	
3.2	0	0.326556	

3.4	-4	-0.312949	
3.4	-3	-0.204502	
3.4	-2	-0.0553808	
3.4	-1.5	0.0361752	
3.4	-1	0.139699	
3.4	-0.5	0.255212	
3.4	0	0.38512	

3.6	-4	-0.262153	
3.6	-3	-0.149721	
3.6	-2	0.00203326	
3.6	-1.5	0.0943622	
3.6	-1	0.198124	
3.6	-0.5	0.313529	
3.6	0	0.441964	

3.8	-4	-0.212603	
3.8	-3	-0.096681	
3.8	-2	0.0578135	
3.8	-1.5	0.150034	
3.8	-1	0.25398	
3.8	-0.5	0.369017	
3.8	0	0.496724	

4	-4	-0.164114	
4	-3	-0.0449431	
4	-2	0.110865	
4	-1.5	0.203927	
4	-1	0.30723	
4	-0.5	0.421723	
4	0	0.547518	



==> aux/tables/cluster_data/entropy_U10_1.dat <==
0.3	0	0.683527625590951	

0.35	0	0.687259954768882	

0.4	-24	-0.0012117066861723	
0.4	-22	-0.00117590522570483	
0.4	-20	-0.00101848100569928	
0.4	-18	-0.0010720506499365	
0.4	-16	-0.000869783085830335	
0.4	-14	-0.000476855542265147	
0.4	-12	0.00405574909836216	
0.4	-11	0.0274066968921023	
0.4	-10	0.0742120759591565	
0.4	-9	0.122247448178804	
0.4	-8	0.1862148403636	
0.4	-7	0.263130695229415	
0.4	-6	0.358426687787013	
0.4	-5	0.444524242497707	
0.4	-4	0.515473485450482	
0.4	-3	0.592843256595214	
0.4	-2	0.649986760963344	
0.4	-1.5	0.677793965713931	
0.4	-1	0.687480132009831	
0.4	-0.5	0.693752890241928	
0.4	0	0.692543948131453	

0.5	-24	-0.000425436855787096	
0.5	-22	-0.000541252910641367	
0.5	-20	-0.000544852894416589	
0.5	-18	-0.000738716477911435	
0.5	-16	-0.000593429066999031	
0.5	-14	-0.000277595986747082	
0.5	-12	0.00931451372334422	
0.5	-11	0.0417075089776111	
0.5	-10	0.093143550376428	
0.5	-9	0.156711412644108	
0.5	-8	0.231754143694204	
0.5	-7	0.331483441077951	
0.5	-6	0.425962302270388	
0.5	-5	0.512224373231939	
0.5	-4	0.589483313525513	
0.5	-3	0.644805589855713	
0.5	-2	0.693687252181562	
0.5	-1.5	0.702265627401353	
0.5	-1	0.710226292605071	
0.5	-0.5	0.707130432801184	
0.5	0	0.70674872047119	

0.6	-24	-0.000175070261201203	
0.6	-22	-0.000315621592562364	
0.6	-20	-0.000349393180858615	
0.6	-18	-0.000568317049777259	
0.6	-16	-0.000464533928741233	
0.6	-14	0.00105716968155511	
0.6	-12	0.0194677015982851	
0.6	-11	0.0539412808857545	
0.6	-10	0.111689651545398	
0.6	-9	0.192913127042584	
0.6	-8	0.281234259533672	
0.6	-7	0.384969041740485	
0.6	-6	0.489347764737446	
0.6	-5	0.577545819257875	
0.6	-4	0.643493192247696	
0.6	-3	0.698180567528013	
0.6	-2	0.724045499820604	
0.6	-1.5	0.721689801971943	
0.6	-1	0.721673639520914	
0.6	-0.5	0.719712636678118	
0.6	0	0.721259970196858	

0.7	-24	-2.85726915765042e-05	
0.7	-22	-0.000208086999484968	
0.7	-20	-0.000301767624801712	
0.7	-18	-0.000515593178681932	
0.7	-16	-0.000230278289022056	
0.7	-14	0.00294804921163688	
0.7	-12	0.0282789816384418	
0.7	-11	0.0704461264471559	
0.7	-10	0.139995710026432	
0.7	-9	0.228388718907158	
0.7	-8	0.333904391833004	
0.7	-7	0.44104276032923	
0.7	-6	0.544336168735528	
0.7	-5	0.632145627068729	
0.7	-4	0.693163085547618	
0.7	-3	0.731630522808306	
0.7	-2	0.743029718247911	
0.7	-1.5	0.741278156661216	
0.7	-1	0.738604301148049	
0.7	-0.5	0.733172920513088	
0.7	0	0.733060219113008	

0.8	-24	2.21308489842083e-06	
0.8	-22	-0.000147889794583401	
0.8	-20	-0.000257615761189856	
0.8	-18	-0.000300743873577274	
0.8	-16	0.000454538972846485	
0.8	-14	0.00547868702880512	
0.8	-12	0.0411099284771686	
0.8	-11	0.0919713801886564	
0.8	-10	0.171011036055832	
0.8	-9	0.267723842719703	
0.8	-8	0.380517491262334	
0.8	-7	0.495534175280383	
0.8	-6	0.597815363070521	
0.8	-5	0.682833939999669	
0.8	-4	0.73456018805424	
0.8	-3	0.762833721907538	
0.8	-2	0.763942853428666	
0.8	-1.5	0.759119996329179	
0.8	-1	0.751769796661	
0.8	-0.5	0.747488041644767	
0.8	0	0.74376804550409	

0.9	-24	5.44484500607009e-05	
0.9	-22	-0.000151545221227958	
0.9	-20	-0.000227441614583345	
0.9	-18	-0.000225534880957278	
0.9	-16	0.000923944747071274	
0.9	-14	0.00986495404506251	
0.9	-12	0.0554703622375646	
0.9	-11	0.115276868493212	
0.9	-10	0.199582132019156	
0.9	-9	0.304708646258857	
0.9	-8	0.423194973243071	
0.9	-7	0.541507206209614	
0.9	-6	0.6452794943765	
0.9	-5	0.721118018810701	
0.9	-4	0.767960922496166	
0.9	-3	0.789518395817868	
0.9	-2	0.784045728553124	
0.9	-1.5	0.775744694269885	
0.9	-1	0.766200150530103	
0.9	-0.5	0.761522832575635	
0.9	0	0.759026553268361	

1	-24	7.7332164221225e-05	
1	-22	-0.000115849701555764	
1	-20	-0.00015358855601341	
1	-18	4.83564387629549e-05	
1	-16	0.00252333880293374	
1	-14	0.0159473897038792	
1	-12	0.0748184679504695	
1	-11	0.140003712819415	
1	-10	0.231897039317726	
1	-9	0.343910334966576	
1	-8	0.466668813336262	
1	-7	0.585935600280811	
1	-6	0.689604614654959	
1	-5	0.761690168527038	
1	-4	0.803444121288267	
1	-3	0.814728899746781	
1	-2	0.801607006621541	
1	-1.5	0.791896219768607	
1	-1	0.782648762379672	
1	-0.5	0.774868758523104	
1	0	0.773732862852551	

1.2	-24	0.000137992051215137	
1.2	-22	-8.21421493977321e-06	
1.2	-20	0.000272163597193201	
1.2	-18	0.00158119819965664	
1.2	-16	0.00848867985634003	
1.2	-14	0.0350230046106989	
1.2	-12	0.117436378969673	
1.2	-11	0.195582222277428	
1.2	-10	0.300003405264006	
1.2	-9	0.420408039767439	
1.2	-8	0.546257571730146	
1.2	-7	0.664676510279231	
1.2	-6	0.760687933724543	
1.2	-5	0.823303576949055	
1.2	-4	0.856719791475266	
1.2	-3	0.857081475326256	
1.2	-2	0.837827862661046	
1.2	-1.5	0.82625817591477	
1.2	-1	0.815906990397106	
1.2	-0.5	0.809307560677576	
1.2	0	0.807580074862536	

1.4	-24	0.000190483051680547	
1.4	-22	0.000275879378606307	
1.4	-20	0.0013615087508987	
1.4	-18	0.00525101795443261	
1.4	-16	0.0188700668906907	
1.4	-14	0.0594313340475298	
1.4	-12	0.167887562765881	
1.4	-11	0.256944652881344	
1.4	-10	0.366622684457368	
1.4	-9	0.491079320853169	
1.4	-8	0.619144601869686	
1.4	-7	0.732000218762189	
1.4	-6	0.81983544745261	
1.4	-5	0.876050687201796	
1.4	-4	0.897834606045706	
1.4	-3	0.892538849940326	
1.4	-2	0.870587473375438	
1.4	-1.5	0.859998116090586	
1.4	-1	0.849587666989611	
1.4	-0.5	0.844044252259589	
1.4	0	0.841402428323926	

1.6	-24	0.000505659237177551	
1.6	-22	0.00127614984955824	
1.6	-20	0.00393835092198566	
1.6	-18	0.0121078170801152	
1.6	-16	0.0342499524513881	
1.6	-14	0.092975608752003	
1.6	-12	0.220767314301805	
1.6	-11	0.318239553295531	
1.6	-10	0.432984568183574	
1.6	-9	0.557497822288599	
1.6	-8	0.679952111152042	
1.6	-7	0.7875732842236	
1.6	-6	0.867424647182578	
1.6	-5	0.916839095810254	
1.6	-4	0.933373844653095	
1.6	-3	0.925440780361479	
1.6	-2	0.905967672439934	
1.6	-1.5	0.895037772124523	
1.6	-1	0.885801558282053	
1.6	-0.5	0.879982895996633	
1.6	0	0.877793569700061	

1.8	-24	0.00125703909495582	
1.8	-22	0.00303520137727384	
1.8	-20	0.00868826103818802	
1.8	-18	0.0224175663929369	
1.8	-16	0.0569246869842686	
1.8	-14	0.132769479391327	
1.8	-12	0.278304314646011	
1.8	-11	0.379291201604811	
1.8	-10	0.494761762368035	
1.8	-9	0.617557740808521	
1.8	-8	0.735535094315407	
1.8	-7	0.833949161325489	
1.8	-6	0.906861911057345	
1.8	-5	0.949785314102842	
1.8	-4	0.96304095174439	
1.8	-3	0.955176162358072	
1.8	-2	0.937639363000528	
1.8	-1.5	0.927797165474672	
1.8	-1	0.920227439513624	
1.8	-0.5	0.915149490537506	
1.8	0	0.913520198200859	

2	-24	0.00286377023786414	
2	-22	0.00663441349344603	
2	-20	0.0156326212403763	
2	-18	0.0366191802427865	
2	-16	0.0833479494043794	
2	-14	0.175403603089582	
2	-12	0.334155388660441	
2	-11	0.439107098358306	
2	-10	0.553723608829954	
2	-9	0.672227201416087	
2	-8	0.781617673004659	
2	-7	0.873689032217808	
2	-6	0.939504688465579	
2	-5	0.977438202716063	
2	-4	0.990150159083609	
2	-3	0.983153514969823	
2	-2	0.967723475907955	
2	-1.5	0.959722648780186	
2	-1	0.953365501587465	
2	-0.5	0.948867862897946	
2	0	0.947779222994294	

2.2	-24	0.00544228168250429	
2.2	-22	0.0121258625946201	
2.2	-20	0.0259441414549736	
2.2	-18	0.0554885997955426	
2.2	-16	0.113762012874076	
2.2	-14	0.220820516665223	
2.2	-12	0.390041935749307	
2.2	-11	0.494756420330034	
2.2	-10	0.608070423393562	
2.2	-9	0.719947100937597	
2.2	-8	0.823546525400735	
2.2	-7	0.907030434956393	
2.2	-6	0.966570862710777	
2.2	-5	1.0018109008159	
2.2	-4	1.01349921193851	
2.2	-3	1.00894820960368	
2.2	-2	0.996783096587945	
2.2	-1.5	0.990196281125175	
2.2	-1	0.985563856477957	
2.2	-0.5	0.981787133615949	
2.2	0	0.980306606204837	

2.4	-24	0.00954869404171935	
2.4	-22	0.0192049615729677	
2.4	-20	0.0394224448845849	
2.4	-18	0.0781289822754522	
2.4	-16	0.148935660434457	
2.4	-14	0.268458195305147	
2.4	-12	0.443345013797884	
2.4	-11	0.548216207110545	
2.4	-10	0.65610070229035	
2.4	-9	0.763717303546838	
2.4	-8	0.858371958848121	
2.4	-7	0.935676318223948	
2.4	-6	0.991304709632886	
2.4	-5	1.02343843444283	
2.4	-4	1.03560703836288	
2.4	-3	1.0324238430028	
2.4	-2	1.02393842747075	
2.4	-1.5	1.01911245409309	
2.4	-1	1.01517968088729	
2.4	-0.5	1.0118372942778	
2.4	0	1.01075163465475	

2.6	-24	0.0155040810067693	
2.6	-22	0.0298577877657426	
2.6	-20	0.0563301355809004	
2.6	-18	0.104391030964292	
2.6	-16	0.186392121061885	
2.6	-14	0.31513085343919	
2.6	-12	0.494073757553283	
2.6	-11	0.595903249464436	
2.6	-10	0.700782942414176	
2.6	-9	0.801028411906103	
2.6	-8	0.889947206483011	
2.6	-7	0.961253163795687	
2.6	-6	1.01249120935638	
2.6	-5	1.04337866375056	
2.6	-4	1.0555304516388	
2.6	-3	1.05547883831021	
2.6	-2	1.04884624194484	
2.6	-1.5	1.04554579744769	
2.6	-1	1.04248665329898	
2.6	-0.5	1.04017790096535	
2.6	0	1.03944544862408	

2.8	-24	0.0232229365731975	
2.8	-22	0.0419262175605547	
2.8	-20	0.0760839094824248	
2.8	-18	0.133392367298638	
2.8	-16	0.2249317457819	
2.8	-14	0.362599525464653	
2.8	-12	0.541858575877628	
2.8	-11	0.640526474647327	
2.8	-10	0.74097391901227	
2.8	-9	0.835112151218365	
2.8	-8	0.917293048963848	
2.8	-7	0.983620431431043	
2.8	-6	1.03149323137956	
2.8	-5	1.06090222776955	
2.8	-4	1.07413450451368	
2.8	-3	1.07584413495866	
2.8	-2	1.072135535618	
2.8	-1.5	1.06977329440547	
2.8	-1	1.06753641894461	
2.8	-0.5	1.06614425982312	
2.8	0	1.06571134810873	

3	-24	0.0327950271305607	
3	-22	0.0568428058500835	
3	-20	0.0982172963588208	
3	-18	0.163146161257341	
3	-16	0.2644118093483	
3	-14	0.406674376941937	
3	-12	0.586120399323293	
3	-11	0.6824679306049	
3	-10	0.777279348264638	
3	-9	0.865862274932833	
3	-8	0.942398175801562	
3	-7	1.00413063203788	
3	-6	1.0487131600018	
3	-5	1.07714176464714	
3	-4	1.09146398672928	
3	-3	1.09583811700003	
3	-2	1.09436488143396	
3	-1.5	1.09296573656741	
3	-1	1.09111766079617	
3	-0.5	1.09018203849196	
3	0	1.08977975680058	

3.2	-24	0.0444805706499347	
3.2	-22	0.0745612871581725	
3.2	-20	0.122726733361245	
3.2	-18	0.196566399048846	
3.2	-16	0.304632535651459	
3.2	-14	0.450826984138071	
3.2	-12	0.627157991679931	
3.2	-11	0.719864260370291	
3.2	-10	0.809754487385904	
3.2	-9	0.893119474962593	
3.2	-8	0.964627824876626	
3.2	-7	1.02244150128215	
3.2	-6	1.06473807322098	
3.2	-5	1.09235336107738	
3.2	-4	1.10737724291115	
3.2	-3	1.11320632602248	
3.2	-2	1.11424492562511	
3.2	-1.5	1.11365951907112	
3.2	-1	1.11314025050458	
3.2	-0.5	1.11227820001078	
3.2	0	1.1120114470473	

3.4	-24	0.0583966785491636	
3.4	-22	0.0936365257813211	
3.4	-20	0.148720022980623	
3.4	-18	0.230088175152426	
3.4	-16	0.345028719464111	
3.4	-14	0.492586252678154	
3.4	-12	0.665855172308437	
3.4	-11	0.754335299294136	
3.4	-10	0.839929302325869	
3.4	-9	0.918225344291201	
3.4	-8	0.985148047654326	
3.4	-7	1.03919572190485	
3.4	-6	1.07956503583187	
3.4	-5	1.10664900764672	
3.4	-4	1.12235612659366	
3.4	-3	1.1296977912206	
3.4	-2	1.1327270699109	
3.4	-1.5	1.13209066440047	
3.4	-1	1.13227106293332	
3.4	-0.5	1.13273984235237	
3.4	0	1.13258136327972	

3.6	-24	0.073839286077182	
3.6	-22	0.114887610980325	
3.6	-20	0.175833915042161	
3.6	-18	0.263790202988259	
3.6	-16	0.384017900699432	
3.6	-14	0.532637609322288	
3.6	-12	0.700609545546312	
3.6	-11	0.785702122441478	
3.6	-10	0.866626169165697	
3.6	-9	0.940693174547135	
3.6	-8	1.00353362383131	
3.6	-7	1.05495852648458	
3.6	-6	1.0934703052626	
3.6	-5	1.12011461308399	
3.6	-4	1.13669511069642	
3.6	-3	1.14580365396979	
3.6	-2	1.14910762227437	
3.6	-1.5	1.14939862215365	
3.6	-1	1.15010550554014	
3.6	-0.5	1.1504104676869	
3.6	0	1.15038848157304	

3.8	-24	0.0909092907254987	
3.8	-22	0.137418610166395	
3.8	-20	0.205335368221779	
3.8	-18	0.298818677814004	
3.8	-16	0.421451934685842	
3.8	-14	0.57050456008946	
3.8	-12	0.733064584655004	
3.8	-11	0.814468371720213	
3.8	-10	0.891231729799305	
3.8	-9	0.960770389280883	
3.8	-8	1.0207882049738	
3.8	-7	1.06940312553138	
3.8	-6	1.10646752394905	
3.8	-5	1.13269345843134	
3.8	-4	1.1498769121992	
3.8	-3	1.15981096290925	
3.8	-2	1.1645993880797	
3.8	-1.5	1.16595394320762	
3.8	-1	1.16687649972995	
3.8	-0.5	1.16733917492427	
3.8	0	1.16718823744483	

4	-24	0.109598760586709	
4	-22	0.162023643075561	
4	-20	0.234538229389727	
4	-18	0.333510229193226	
4	-16	0.458179265936989	
4	-14	0.605762800693212	
4	-12	0.763554755196434	
4	-11	0.84138709308901	
4	-10	0.913894031273847	
4	-9	0.97993530881556	
4	-8	1.03642353020857	
4	-7	1.0829991315268	
4	-6	1.11868466291616	
4	-5	1.14468695766294	
4	-4	1.16223490038776	
4	-3	1.17301177034607	
4	-2	1.17849381270513	
4	-1.5	1.18045978307872	
4	-1	1.18158381884425	
4	-0.5	1.18240811090665	
4	0	1.1825803202993	

4.2	-24	0.130022732085302	
4.2	-22	0.18674347132814	
4.2	-20	0.265071454339464	
4.2	-18	0.367436956542254	
4.2	-16	0.493138588648018	
4.2	-14	0.639543499877724	
4.2	-12	0.791593584570561	
4.2	-11	0.865367556920852	
4.2	-10	0.93485633567671	
4.2	-9	0.997123401343304	
4.2	-8	1.05097090372586	
4.2	-7	1.09553810636666	
4.2	-6	1.13019718969423	
4.2	-5	1.15589405722441	
4.2	-4	1.17354104302566	
4.2	-3	1.18529402737555	
4.2	-2	1.19215027268981	
4.2	-1.5	1.19418025512556	
4.2	-1	1.19513869643277	
4.2	-0.5	1.19568537180755	
4.2	0	1.19636451026883	

4.4	-24	0.150754794802054	
4.4	-22	0.213157162924183	
4.4	-20	0.295554949488277	
4.4	-18	0.40081525282476	
4.4	-16	0.526855597481711	
4.4	-14	0.670492428721713	
4.4	-12	0.817624417858938	
4.4	-11	0.888368541784799	
4.4	-10	0.954491783623289	
4.4	-9	1.01394931945775	
4.4	-8	1.06504246463054	
4.4	-7	1.10738712672546	
4.4	-6	1.1410549610732	
4.4	-5	1.16644786616969	
4.4	-4	1.18453856836916	
4.4	-3	1.19641435536483	
4.4	-2	1.20372900790645	
4.4	-1.5	1.20593339334972	
4.4	-1	1.2074702174299	
4.4	-0.5	1.20887565167446	
4.4	0	1.20895933340255	

4.6	-24	0.172727922480488	
4.6	-22	0.239691574768241	
4.6	-20	0.325388837891657	
4.6	-18	0.433127060404003	
4.6	-16	0.560193307509563	
4.6	-14	0.699862419372033	
4.6	-12	0.84186538677184	
4.6	-11	0.909592303026592	
4.6	-10	0.973100003223911	
4.6	-9	1.02928820085159	
4.6	-8	1.0778986260645	
4.6	-7	1.11873050550105	
4.6	-6	1.15137994956574	
4.6	-5	1.17640532695066	
4.6	-4	1.19448463995764	
4.6	-3	1.20700791944049	
4.6	-2	1.21477402324339	
4.6	-1.5	1.21737460678934	
4.6	-1	1.21916813933337	
4.6	-0.5	1.22012016516629	
4.6	0	1.22045099819704	

4.8	-24	0.196031438506349	
4.8	-22	0.266875165675492	
4.8	-20	0.356206168680094	
4.8	-18	0.464392501591784	
4.8	-16	0.59090772964552	
4.8	-14	0.728344845411063	
4.8	-12	0.86497568330748	
4.8	-11	0.929552592410974	
4.8	-10	0.989425105822855	
4.8	-9	1.04366969092828	
4.8	-8	1.09013060014085	
4.8	-7	1.12940777663634	
4.8	-6	1.16112014276906	
4.8	-5	1.18560642558799	
4.8	-4	1.20385456351599	
4.8	-3	1.21667261025546	
4.8	-2	1.22481238677165	
4.8	-1.5	1.22779128234664	
4.8	-1	1.22935009825488	
4.8	-0.5	1.23049513153776	
4.8	0	1.23070701004953	

5	-24	0.219702724416398	
5	-22	0.2935793216709	
5	-20	0.385756638283625	
5	-18	0.494790354321003	
5	-16	0.620841803924547	
5	-14	0.753132287162808	
5	-12	0.885639205794372	
5	-11	0.948051079674127	
5	-10	1.0053281307244	
5	-9	1.05687985213872	
5	-8	1.10165391477426	
5	-7	1.13946574475981	
5	-6	1.17035783344017	
5	-5	1.1945022806572	
5	-4	1.21262794398095	
5	-3	1.22554812682515	
5	-2	1.23424961338184	
5	-1.5	1.23700317125459	
5	-1	1.238885297023	
5	-0.5	1.24032037023174	
5	0	1.24060470743786	

5.2	-24	0.244189273881937	
5.2	-22	0.320746606897128	
5.2	-20	0.414515853129971	
5.2	-18	0.52502971976793	
5.2	-16	0.649168532342075	
5.2	-14	0.778250016327344	
5.2	-12	0.905301569380253	
5.2	-11	0.96480436462936	
5.2	-10	1.01999754076805	
5.2	-9	1.06953974969136	
5.2	-8	1.11246267301555	
5.2	-7	1.1490771728922	
5.2	-6	1.17903075672747	
5.2	-5	1.20284753024668	
5.2	-4	1.2210066641306	
5.2	-3	1.23392033589394	
5.2	-2	1.24251969123138	
5.2	-1.5	1.24573840647874	
5.2	-1	1.24801901440208	
5.2	-0.5	1.24899814656317	
5.2	0	1.24943877801222	

5.4	-24	0.267838344048405	
5.4	-22	0.347413922050034	
5.4	-20	0.442882275663177	
5.4	-18	0.55262952321292	
5.4	-16	0.675620275206157	
5.4	-14	0.801182926745137	
5.4	-12	0.923954877770954	
5.4	-11	0.981561976391566	
5.4	-10	1.03408494889059	
5.4	-9	1.08147082641548	
5.4	-8	1.12277189679716	
5.4	-7	1.15817870602749	
5.4	-6	1.18738720122011	
5.4	-5	1.21069012103161	
5.4	-4	1.22863753134699	
5.4	-3	1.2415469003335	
5.4	-2	1.2504545937183	
5.4	-1.5	1.25346234032011	
5.4	-1	1.25559576073994	
5.4	-0.5	1.25683077207174	
5.4	0	1.25715742748631	

5.6	-24	0.292773782318689	
5.6	-22	0.373728094143325	
5.6	-20	0.470468806236373	
5.6	-18	0.579624316008263	
5.6	-16	0.700680054962066	
5.6	-14	0.822675113567191	
5.6	-12	0.942008213039407	
5.6	-11	0.996851807193242	
5.6	-10	1.04721446891291	
5.6	-9	1.09263598448281	
5.6	-8	1.13254548324365	
5.6	-7	1.16673295069807	
5.6	-6	1.19525655204236	
5.6	-5	1.21823349750662	
5.6	-4	1.23587701950814	
5.6	-3	1.24907238330879	
5.6	-2	1.25807361391068	
5.6	-1.5	1.26117137023615	
5.6	-1	1.26329769876601	
5.6	-0.5	1.26439724042172	
5.6	0	1.26487100273548	

5.8	-24	0.317046833735967	
5.8	-22	0.400099746877029	
5.8	-20	0.497029636387772	
5.8	-18	0.606304737488621	
5.8	-16	0.724369082014219	
5.8	-14	0.843711517732276	
5.8	-12	0.958103408649141	
5.8	-11	1.01099908367761	
5.8	-10	1.05957152662957	
5.8	-9	1.10325861859896	
5.8	-8	1.14189367073014	
5.8	-7	1.17494055788469	
5.8	-6	1.20270082460676	
5.8	-5	1.22530903027442	
5.8	-4	1.24295346439629	
5.8	-3	1.25604713327306	
5.8	-2	1.26495221335091	
5.8	-1.5	1.26835877311231	
5.8	-1	1.27005839103724	
5.8	-0.5	1.27159569671006	
5.8	0	1.27190400327134	

6	-24	0.341088254269978	
6	-22	0.425930525243275	
6	-20	0.523033041553725	
6	-18	0.631272179178302	
6	-16	0.746768244031718	
6	-14	0.863301868537338	
6	-12	0.973902955872231	
6	-11	1.02414034249104	
6	-10	1.07113053221987	
6	-9	1.1134017597503	
6	-8	1.15067044368012	
6	-7	1.18272707318654	
6	-6	1.20974360074748	
6	-5	1.23188003224489	
6	-4	1.24933787201213	
6	-3	1.26213991950545	
6	-2	1.27140571180804	
6	-1.5	1.27449359685153	
6	-1	1.2765179914778	
6	-0.5	1.27778289803709	
6	0	1.27823206537781	

6.2	-24	0.365255074660653	
6.2	-22	0.450921222784033	
6.2	-20	0.548054856727457	
6.2	-18	0.655649346544612	
6.2	-16	0.768722801070652	
6.2	-14	0.881757620476171	
6.2	-12	0.988391729582551	
6.2	-11	1.03711907929488	
6.2	-10	1.08223126471969	
6.2	-9	1.1229837332106	
6.2	-8	1.15902743520656	
6.2	-7	1.19022312847201	
6.2	-6	1.21650656728352	
6.2	-5	1.2381251817458	
6.2	-4	1.25526161548709	
6.2	-3	1.26826833683081	
6.2	-2	1.27698522728148	
6.2	-1.5	1.28030493623759	
6.2	-1	1.28260443733563	
6.2	-0.5	1.28383229125945	
6.2	0	1.28437950002501	

6.4	-24	0.388021272181057	
6.4	-22	0.475471443182524	
6.4	-20	0.572836715702332	
6.4	-18	0.677842194578232	
6.4	-16	0.789889594761389	
6.4	-14	0.8990879016112	
6.4	-12	1.00242567044862	
6.4	-11	1.04933134337252	
6.4	-10	1.09287406364305	
6.4	-9	1.13223023705549	
6.4	-8	1.16696469253168	
6.4	-7	1.19726867272505	
6.4	-6	1.22287675311676	
6.4	-5	1.24407241128268	
6.4	-4	1.26094120333506	
6.4	-3	1.27353735033568	
6.4	-2	1.28251584984267	
6.4	-1.5	1.28568110127562	
6.4	-1	1.2878175726975	
6.4	-0.5	1.28901066167736	
6.4	0	1.28961866907357	

6.6	-24	0.41214339047331	
6.6	-22	0.499695477279095	
6.6	-20	0.595958016744827	
6.6	-18	0.700495120281334	
6.6	-16	0.809451692124326	
6.6	-14	0.915525198690876	
6.6	-12	1.01521314117889	
6.6	-11	1.06095687627276	
6.6	-10	1.10281374045433	
6.6	-9	1.14088959128436	
6.6	-8	1.17460874198602	
6.6	-7	1.20395947766718	
6.6	-6	1.22897754217688	
6.6	-5	1.24958219975057	
6.6	-4	1.26619177120716	
6.6	-3	1.27867129345683	
6.6	-2	1.2874430072397	
6.6	-1.5	1.29053702218694	
6.6	-1	1.29266718531668	
6.6	-0.5	1.29403721122208	
6.6	0	1.29460121503787	

6.8	-24	0.434765189504554	
6.8	-22	0.522843882630638	
6.8	-20	0.618611579455829	
6.8	-18	0.722091768770653	
6.8	-16	0.828405159371348	
6.8	-14	0.931189824798105	
6.8	-12	1.02776165534807	
6.8	-11	1.07183863981962	
6.8	-10	1.11239344312307	
6.8	-9	1.14901014677366	
6.8	-8	1.18188008809468	
6.8	-7	1.21038932838571	
6.8	-6	1.23476328527687	
6.8	-5	1.25500116923641	
6.8	-4	1.2711500496448	
6.8	-3	1.28375047624256	
6.8	-2	1.29214544547796	
6.8	-1.5	1.29525199858236	
6.8	-1	1.29744425578303	
6.8	-0.5	1.29866844987372	
6.8	0	1.29919737636143	

7	-24	0.457158264412167	
7	-22	0.5452620028284	
7	-20	0.640371856564576	
7	-18	0.742615930426006	
7	-16	0.845676687609203	
7	-14	0.94611527579501	
7	-12	1.03957906269706	
7	-11	1.08218226282874	
7	-10	1.12131955818316	
7	-9	1.15704324275506	
7	-8	1.18878381800832	
7	-7	1.2165040174869	
7	-6	1.24026349649475	
7	-5	1.26003566659294	
7	-4	1.27575124119213	
7	-3	1.28815890054252	
7	-2	1.29687012365077	
7	-1.5	1.29971433947635	
7	-1	1.3016961470846	
7	-0.5	1.30289961500329	
7	0	1.3033478111164	

7.2	-24	0.480001802943709	
7.2	-22	0.567174634807331	
7.2	-20	0.662500136649219	
7.2	-18	0.762018171200083	
7.2	-16	0.862302012453049	
7.2	-14	0.960114342531845	
7.2	-12	1.05092984167087	
7.2	-11	1.09214154134196	
7.2	-10	1.13001837023914	
7.2	-9	1.16453731597065	
7.2	-8	1.19534436466608	
7.2	-7	1.22231144386678	
7.2	-6	1.24544502226232	
7.2	-5	1.26476104943678	
7.2	-4	1.28041887363228	
7.2	-3	1.29220367479073	
7.2	-2	1.30090503796262	
7.2	-1.5	1.30379503139283	
7.2	-1	1.3058147287576	
7.2	-0.5	1.30705960778967	
7.2	0	1.30746470238479	

7.4	-24	0.501792371318309	
7.4	-22	0.588167673906985	
7.4	-20	0.682894343826977	
7.4	-18	0.780646185781101	
7.4	-16	0.878386251553514	
7.4	-14	0.973821282294506	
7.4	-12	1.06160749609436	
7.4	-11	1.10157471244194	
7.4	-10	1.13838838989298	
7.4	-9	1.1716295954084	
7.4	-8	1.20163379932626	
7.4	-7	1.22788434050587	
7.4	-6	1.25043043003541	
7.4	-5	1.26937832451563	
7.4	-4	1.28456105041419	
7.4	-3	1.29637708629592	
7.4	-2	1.30450142696952	
7.4	-1.5	1.30738731049178	
7.4	-1	1.30952400140905	
7.4	-0.5	1.31077285322551	
7.4	0	1.31125124000553	

7.6	-24	0.523211427152913	
7.6	-22	0.608808203663312	
7.6	-20	0.702485264777327	
7.6	-18	0.798193252351523	
7.6	-16	0.894271086336322	
7.6	-14	0.986581558645092	
7.6	-12	1.07181578657256	
7.6	-11	1.11043243755531	
7.6	-10	1.14622235832659	
7.6	-9	1.17859624842103	
7.6	-8	1.2076652502213	
7.6	-7	1.23319537533136	
7.6	-6	1.25518585854548	
7.6	-5	1.27352790372497	
7.6	-4	1.2885596872618	
7.6	-3	1.29997943290553	
7.6	-2	1.30823498124704	
7.6	-1.5	1.31106739487958	
7.6	-1	1.31316901699505	
7.6	-0.5	1.31424559187942	
7.6	0	1.31458317025603	

7.8	-24	0.543627380064558	
7.8	-22	0.629263665324868	
7.8	-20	0.721428459662901	
7.8	-18	0.815385024153816	
7.8	-16	0.908746705498823	
7.8	-14	0.998924018954236	
7.8	-12	1.0816089866985	
7.8	-11	1.11896088086181	
7.8	-10	1.15378288746365	
7.8	-9	1.18524877843665	
7.8	-8	1.2134056769811	
7.8	-7	1.23825394553385	
7.8	-6	1.25967509798729	
7.8	-5	1.27766527916537	
7.8	-4	1.29228457190901	
7.8	-3	1.30349651357974	
7.8	-2	1.31150893127978	
7.8	-1.5	1.31413016416245	
7.8	-1	1.316209707063	
7.8	-0.5	1.31746200605492	
7.8	0	1.31786335419324	

8	-24	0.562703892559417	
8	-22	0.649027429735537	
8	-20	0.739332302013716	
8	-18	0.83167870460676	
8	-16	0.922801430975687	
8	-14	1.01041207573998	
8	-12	1.09093463433137	
8	-11	1.1272359103524	
8	-10	1.16094311816402	
8	-9	1.19149174493729	
8	-8	1.2189626321284	
8	-7	1.24309744481759	
8	-6	1.26396013701761	
8	-5	1.28151611773408	
8	-4	1.2958840045788	
8	-3	1.30691796198503	
8	-2	1.31466530215591	
8	-1.5	1.3173319804576	
8	-1	1.3193349369437	
8	-0.5	1.32055799381934	
8	0	1.32097491235875	

8.2	-24	0.582656906205351	
8.2	-22	0.667708082495207	
8.2	-20	0.756106141906945	
8.2	-18	0.847191147121005	
8.2	-16	0.936139046992645	
8.2	-14	1.02175956104547	
8.2	-12	1.09992577277714	
8.2	-11	1.13498919331673	
8.2	-10	1.16778213244588	
8.2	-9	1.19755946075471	
8.2	-8	1.22420625667064	
8.2	-7	1.2477399523656	
8.2	-6	1.26805022139612	
8.2	-5	1.28530593989146	
8.2	-4	1.29910787200256	
8.2	-3	1.31002923102683	
8.2	-2	1.31780644918113	
8.2	-1.5	1.32047917713178	
8.2	-1	1.32239978371404	
8.2	-0.5	1.32355518278846	
8.2	0	1.32400469553016	

8.4	-24	0.601518734471027	
8.4	-22	0.685356502697995	
8.4	-20	0.77307693899355	
8.4	-18	0.862174089035477	
8.4	-16	0.94940311058946	
8.4	-14	1.03248284149683	
8.4	-12	1.10826393060747	
8.4	-11	1.14270156664124	
8.4	-10	1.17434630562952	
8.4	-9	1.20321284286575	
8.4	-8	1.22922168017734	
8.4	-7	1.25215809392869	
8.4	-6	1.27200438866271	
8.4	-5	1.28865935515578	
8.4	-4	1.30242152624878	
8.4	-3	1.31293828732543	
8.4	-2	1.32045742063722	
8.4	-1.5	1.32310195441587	
8.4	-1	1.32506015313927	
8.4	-0.5	1.32620037071647	
8.4	0	1.32667518584544	

8.6	-24	0.6198024956183	
8.6	-22	0.703482421294597	
8.6	-20	0.789747825797653	
8.6	-18	0.877100518927525	
8.6	-16	0.961789564517488	
8.6	-14	1.04272762911279	
8.6	-12	1.11649193389101	
8.6	-11	1.14984768471565	
8.6	-10	1.18066452667455	
8.6	-9	1.20878721781189	
8.6	-8	1.23402792554685	
8.6	-7	1.25637955934904	
8.6	-6	1.27583774202259	
8.6	-5	1.29207457153584	
8.6	-4	1.30532660140081	
8.6	-3	1.3158141846025	
8.6	-2	1.32319825279778	
8.6	-1.5	1.32569642685138	
8.6	-1	1.32755391501261	
8.6	-0.5	1.32860530492731	
8.6	0	1.32895764378185	

8.8	-24	0.637459801937679	
8.8	-22	0.720594991010026	
8.8	-20	0.805682182740889	
8.8	-18	0.890821491083637	
8.8	-16	0.973436583302555	
8.8	-14	1.05256904701953	
8.8	-12	1.12436588998688	
8.8	-11	1.1565908783699	
8.8	-10	1.18671339088949	
8.8	-9	1.21410616480966	
8.8	-8	1.23865672718885	
8.8	-7	1.2604399681172	
8.8	-6	1.27934709200884	
8.8	-5	1.29533678416109	
8.8	-4	1.30830328416567	
8.8	-3	1.31843223083575	
8.8	-2	1.32567330417193	
8.8	-1.5	1.32815216699964	
8.8	-1	1.33001609219385	
8.8	-0.5	1.33114599127872	
8.8	0	1.3315448838725	

9	-24	0.654810487122061	
9	-22	0.736497862498936	
9	-20	0.820834056359704	
9	-18	0.904205020658509	
9	-16	0.985148977408515	
9	-14	1.06202671705208	
9	-12	1.1318119113274	
9	-11	1.16319241473031	
9	-10	1.19248788120213	
9	-9	1.21915819774002	
9	-8	1.24306199131016	
9	-7	1.26432103037923	
9	-6	1.28266431029039	
9	-5	1.29837376589417	
9	-4	1.31107373778786	
9	-3	1.32085165840629	
9	-2	1.32790553280307	
9	-1.5	1.33038529451677	
9	-1	1.33216899158768	
9	-0.5	1.33323765211109	
9	0	1.33357598032802	

9.2	-24	0.671615866862062	
9.2	-22	0.752308301121825	
9.2	-20	0.835357410238259	
9.2	-18	0.91686856344426	
9.2	-16	0.996137973691192	
9.2	-14	1.07101755819669	
9.2	-12	1.13890160342366	
9.2	-11	1.16963997108216	
9.2	-10	1.19802027983143	
9.2	-9	1.22397030362713	
9.2	-8	1.24733702061493	
9.2	-7	1.26802579494943	
9.2	-6	1.28599697194208	
9.2	-5	1.30128069609212	
9.2	-4	1.31367779861482	
9.2	-3	1.32338670542218	
9.2	-2	1.3302265052221	
9.2	-1.5	1.3325931854367	
9.2	-1	1.33434006781265	
9.2	-0.5	1.33526190921377	
9.2	0	1.33562837040214	

9.4	-24	0.688028628428133	
9.4	-22	0.76783539417254	
9.4	-20	0.848951697653723	
9.4	-18	0.929472993374538	
9.4	-16	1.0067272249071	
9.4	-14	1.07962184690756	
9.4	-12	1.145803460934	
9.4	-11	1.17580562817167	
9.4	-10	1.20329502085903	
9.4	-9	1.2286349996256	
9.4	-8	1.2514042742171	
9.4	-7	1.27157216824138	
9.4	-6	1.28907838105316	
9.4	-5	1.30399348881688	
9.4	-4	1.31614240969717	
9.4	-3	1.32561216746476	
9.4	-2	1.33228034770477	
9.4	-1.5	1.3347114389793	
9.4	-1	1.33638831863375	
9.4	-0.5	1.33734725821281	
9.4	0	1.33773726866924	

9.6	-24	0.70466465337681	
9.6	-22	0.782944625921418	
9.6	-20	0.862791366748876	
9.6	-18	0.941442357630872	
9.6	-16	1.0170639815147	
9.6	-14	1.08801811501762	
9.6	-12	1.15234812381872	
9.6	-11	1.18160992686532	
9.6	-10	1.20842961059894	
9.6	-9	1.23312438657699	
9.6	-8	1.25530336566736	
9.6	-7	1.27496260930717	
9.6	-6	1.29206838625312	
9.6	-5	1.3066386391474	
9.6	-4	1.31843491539381	
9.6	-3	1.32772129793187	
9.6	-2	1.33428063200665	
9.6	-1.5	1.33667414292454	
9.6	-1	1.33831302115334	
9.6	-0.5	1.33933806841292	
9.6	0	1.33965565511861	

9.8	-24	0.720058188410781	
9.8	-22	0.797232925949495	
9.8	-20	0.87575025888037	
9.8	-18	0.952832377710315	
9.8	-16	1.02672052164446	
9.8	-14	1.09612920659159	
9.8	-12	1.1586942868906	
9.8	-11	1.18719437222679	
9.8	-10	1.21343061260204	
9.8	-9	1.23742998249125	
9.8	-8	1.25905422026539	
9.8	-7	1.27822911683176	
9.8	-6	1.29495900415064	
9.8	-5	1.30912161371323	
9.8	-4	1.32074448172438	
9.8	-3	1.32981992892219	
9.8	-2	1.33618008064735	
9.8	-1.5	1.33845224704171	
9.8	-1	1.34014277656342	
9.8	-0.5	1.34105307746982	
9.8	0	1.34137736542152	

10	-24	0.734970453154304	
10	-22	0.811608525993016	
10	-20	0.888169416658668	
10	-18	0.96395584800608	
10	-16	1.035948504262	
10	-14	1.10364037123494	
10	-12	1.16483215230122	
10	-11	1.19249790622933	
10	-10	1.21816168268288	
10	-9	1.24155731485752	
10	-8	1.26265131236286	
10	-7	1.28136457705108	
10	-6	1.29765545952117	
10	-5	1.31150230074536	
10	-4	1.32287101867203	
10	-3	1.33177191444851	
10	-2	1.33809852964486	
10	-1.5	1.34031160310258	
10	-1	1.34188182548467	
10	-0.5	1.34276525677085	
10	0	1.34305984672268	

10.2	-24	0.749418964888887	
10.2	-22	0.825154671627605	
10.2	-20	0.900300763609845	
10.2	-18	0.974581346761056	
10.2	-16	1.04504642539245	
10.2	-14	1.1110739607628	
10.2	-12	1.17076731662851	
10.2	-11	1.19783899173356	
10.2	-10	1.22277692268165	
10.2	-9	1.24551625617479	
10.2	-8	1.2661130096968	
10.2	-7	1.28435081328914	
10.2	-6	1.30028544647583	
10.2	-5	1.3137704936787	
10.2	-4	1.32486474716695	
10.2	-3	1.33349078245008	
10.2	-2	1.33964808515279	
10.2	-1.5	1.34178066091448	
10.2	-1	1.34333692242677	
10.2	-0.5	1.34429451453288	
10.2	0	1.34458425282215	

10.4	-24	0.763568108486974	
10.4	-22	0.838331489549009	
10.4	-20	0.912068193580114	
10.4	-18	0.984753557697061	
10.4	-16	1.05360525749527	
10.4	-14	1.11821111713517	
10.4	-12	1.17629483019496	
10.4	-11	1.20273642724678	
10.4	-10	1.22708257260451	
10.4	-9	1.24932491959926	
10.4	-8	1.26943272570832	
10.4	-7	1.28725847750465	
10.4	-6	1.30280436059596	
10.4	-5	1.31599697140595	
10.4	-4	1.32682170184018	
10.4	-3	1.33523569160052	
10.4	-2	1.34131862300529	
10.4	-1.5	1.34344576168715	
10.4	-1	1.3449579441287	
10.4	-0.5	1.34582611593361	
10.4	0	1.34609497976333	

10.6	-24	0.777612647403715	
10.6	-22	0.850849898538901	
10.6	-20	0.923178381346291	
10.6	-18	0.994618739835515	
10.6	-16	1.0617959052099	
10.6	-14	1.12503067578231	
10.6	-12	1.18181686389644	
10.6	-11	1.20754289645398	
10.6	-10	1.23132658670498	
10.6	-9	1.25302903165376	
10.6	-8	1.27262196504288	
10.6	-7	1.29002389448821	
10.6	-6	1.30518595643556	
10.6	-5	1.3180987492429	
10.6	-4	1.32865204287819	
10.6	-3	1.33689669416141	
10.6	-2	1.34275523780425	
10.6	-1.5	1.34477694471352	
10.6	-1	1.34625550707615	
10.6	-0.5	1.34717863290719	
10.6	0	1.34745349690204	

10.8	-24	0.791191637150648	
10.8	-22	0.862956434222931	
10.8	-20	0.934380052941381	
10.8	-18	1.00399229130926	
10.8	-16	1.07008018385532	
10.8	-14	1.13171614153146	
10.8	-12	1.18716546829254	
10.8	-11	1.21216389087882	
10.8	-10	1.23537978889234	
10.8	-9	1.25658128466883	
10.8	-8	1.27569513867932	
10.8	-7	1.2926849065797	
10.8	-6	1.30751200548876	
10.8	-5	1.32012348109504	
10.8	-4	1.33040274804132	
10.8	-3	1.3384589826019	
10.8	-2	1.3441601384607	
10.8	-1.5	1.34617838731176	
10.8	-1	1.34769367970123	
10.8	-0.5	1.34854381273915	
10.8	0	1.34886064055709	

11	-24	0.804034709415493	
11	-22	0.874750313765032	
11	-20	0.944716464087603	
11	-18	1.01300377355327	
11	-16	1.07779104246183	
11	-14	1.1380034372682	
11	-12	1.19217804936544	
11	-11	1.21656577591581	
11	-10	1.23931145889606	
11	-9	1.25998651787748	
11	-8	1.27864604720548	
11	-7	1.29525158413069	
11	-6	1.30968582796788	
11	-5	1.32203582833204	
11	-4	1.33216041202036	
11	-3	1.34000618194037	
11	-2	1.34564293229907	
11	-1.5	1.34757374749266	
11	-1	1.3489689447578	
11	-0.5	1.34979091185464	
11	0	1.35006544489447	

11.2	-24	0.816730966426909	
11.2	-22	0.886261486479325	
11.2	-20	0.955156285307732	
11.2	-18	1.02202592760414	
11.2	-16	1.08511729478804	
11.2	-14	1.14416263099634	
11.2	-12	1.19710711972204	
11.2	-11	1.220892920075	
11.2	-10	1.24303552367218	
11.2	-9	1.26324786742545	
11.2	-8	1.28149044852733	
11.2	-7	1.29770894794376	
11.2	-6	1.31181183145206	
11.2	-5	1.32383875999827	
11.2	-4	1.33371396755381	
11.2	-3	1.34151433081957	
11.2	-2	1.34701882532687	
11.2	-1.5	1.34894126190369	
11.2	-1	1.35033150406766	
11.2	-0.5	1.35114184921598	
11.2	0	1.35138475976601	

11.4	-24	0.829024143990375	
11.4	-22	0.897359785432552	
11.4	-20	0.965176100898104	
11.4	-18	1.03073532315686	
11.4	-16	1.09242729098641	
11.4	-14	1.1500185007447	
11.4	-12	1.20171938178368	
11.4	-11	1.22504488693078	
11.4	-10	1.24667137085528	
11.4	-9	1.26641998568222	
11.4	-8	1.28422556421758	
11.4	-7	1.30007573542457	
11.4	-6	1.3138913547843	
11.4	-5	1.32561650552746	
11.4	-4	1.33528055711236	
11.4	-3	1.3427971961407	
11.4	-2	1.34819478518252	
11.4	-1.5	1.35005996361701	
11.4	-1	1.35139489459176	
11.4	-0.5	1.35220568221778	
11.4	0	1.35246160194474	

11.6	-24	0.840806854901203	
11.6	-22	0.908059263489064	
11.6	-20	0.974827109408793	
11.6	-18	1.03887187611741	
11.6	-16	1.09934151749284	
11.6	-14	1.15559015428551	
11.6	-12	1.2062071123497	
11.6	-11	1.22907211892977	
11.6	-10	1.25013076245112	
11.6	-9	1.26946110585954	
11.6	-8	1.28685936977294	
11.6	-7	1.3023467492176	
11.6	-6	1.31584427359205	
11.6	-5	1.3273059394202	
11.6	-4	1.33673189803288	
11.6	-3	1.34404592324245	
11.6	-2	1.34931776996619	
11.6	-1.5	1.35118877462416	
11.6	-1	1.35251492275832	
11.6	-0.5	1.35328049184281	
11.6	0	1.35353223754029	

11.8	-24	0.852146891738964	
11.8	-22	0.918802940514342	
11.8	-20	0.983936562040354	
11.8	-18	1.04696113297402	
11.8	-16	1.10607070705062	
11.8	-14	1.16114574261839	
11.8	-12	1.210631527837	
11.8	-11	1.23288349384616	
11.8	-10	1.25354315328797	
11.8	-9	1.2723934850024	
11.8	-8	1.28940404715991	
11.8	-7	1.30450098973821	
11.8	-6	1.31768654069347	
11.8	-5	1.32896615079351	
11.8	-4	1.33816013793194	
11.8	-3	1.34535193792714	
11.8	-2	1.35047933667213	
11.8	-1.5	1.35225692024312	
11.8	-1	1.35352110104704	
11.8	-0.5	1.35431325196494	
11.8	0	1.35456713445604	

12	-24	0.863385357305415	
12	-22	0.928939942182698	
12	-20	0.992744433275038	
12	-18	1.05452786575906	
12	-16	1.11260343230725	
12	-14	1.16645265751106	
12	-12	1.21481021449014	
12	-11	1.23669938203939	
12	-10	1.25679398616036	
12	-9	1.27522582062327	
12	-8	1.29184427270371	
12	-7	1.30661398067996	
12	-6	1.31950624741075	
12	-5	1.33049290942759	
12	-4	1.33951227059352	
12	-3	1.3465768406883	
12	-2	1.35161785082887	
12	-1.5	1.35342367034938	
12	-1	1.35464280806737	
12	-0.5	1.3554005043835	
12	0	1.35566195006795	

12.4	-24	0.884686371319924	
12.4	-22	0.948307569302265	
12.4	-20	1.00987403374345	
12.4	-18	1.06941333081541	
12.4	-16	1.12511619303955	
12.4	-14	1.17655454654401	
12.4	-12	1.22275633661048	
12.4	-11	1.24367705672294	
12.4	-10	1.26297175308306	
12.4	-9	1.28058105480086	
12.4	-8	1.2964917385044	
12.4	-7	1.31063434105735	
12.4	-6	1.32299065806124	
12.4	-5	1.33345612576296	
12.4	-4	1.34205348181629	
12.4	-3	1.34881015536977	
12.4	-2	1.35360770096044	
12.4	-1.5	1.3553135934344	
12.4	-1	1.35651051598098	
12.4	-0.5	1.35723181552588	
12.4	0	1.3574545691495	

12.8	-24	0.904825850269252	
12.8	-22	0.966296127995519	
12.8	-20	1.0257734646558	
12.8	-18	1.08312159361876	
12.8	-16	1.1366028407144	
12.8	-14	1.18610306318813	
12.8	-12	1.23025823690294	
12.8	-11	1.25023697311872	
12.8	-10	1.26872017272163	
12.8	-9	1.28558972973162	
12.8	-8	1.30080829176672	
12.8	-7	1.31432449244789	
12.8	-6	1.32611346015017	
12.8	-5	1.33621032538824	
12.8	-4	1.34445034975851	
12.8	-3	1.35088620262384	
12.8	-2	1.35541356669139	
12.8	-1.5	1.3570662006684	
12.8	-1	1.35821192838151	
12.8	-0.5	1.35889806618333	
12.8	0	1.3591013736672	

13.2	-24	0.924104786907306	
13.2	-22	0.983446065958067	
13.2	-20	1.04112510693577	
13.2	-18	1.09583798188447	
13.2	-16	1.14752056400754	
13.2	-14	1.19485516947305	
13.2	-12	1.237206016193	
13.2	-11	1.2564306928922	
13.2	-10	1.27408782729408	
13.2	-9	1.29025163627912	
13.2	-8	1.30482722446532	
13.2	-7	1.3178041517783	
13.2	-6	1.3290700012268	
13.2	-5	1.33871206128535	
13.2	-4	1.34665206190831	
13.2	-3	1.35284574173674	
13.2	-2	1.35725663498299	
13.2	-1.5	1.3588179540151	
13.2	-1	1.35993606411317	
13.2	-0.5	1.36058135248562	
13.2	0	1.36082273984058	

13.6	-24	0.942172397412703	
13.6	-22	0.999640731466277	
13.6	-20	1.05509005468386	
13.6	-18	1.10813322357892	
13.6	-16	1.15770448476363	
13.6	-14	1.20320026711461	
13.6	-12	1.24375366690859	
13.6	-11	1.26216843270094	
13.6	-10	1.27913118715513	
13.6	-9	1.2946191250243	
13.6	-8	1.30859168331762	
13.6	-7	1.32098140280273	
13.6	-6	1.33183796807337	
13.6	-5	1.34109671602613	
13.6	-4	1.34859563905608	
13.6	-3	1.35452735905987	
13.6	-2	1.35876823959997	
13.6	-1.5	1.36023141697362	
13.6	-1	1.36134094429873	
13.6	-0.5	1.36195123002524	
13.6	0	1.36219179637477	

14	-24	0.959170109438061	
14	-22	1.01472691840085	
14	-20	1.06839588511846	
14	-18	1.11960591119948	
14	-16	1.16738484400827	
14	-14	1.21101806116962	
14	-12	1.24993076635992	
14	-11	1.26753373616774	
14	-10	1.28382513924552	
14	-9	1.29870288943516	
14	-8	1.31211526354436	
14	-7	1.32401494867823	
14	-6	1.3343911904178	
14	-5	1.3432374456694	
14	-4	1.35042562224514	
14	-3	1.35619675122708	
14	-2	1.36024269051046	
14	-1.5	1.36166767676524	
14	-1	1.36269698104307	
14	-0.5	1.36328538113744	
14	0	1.36348116170019	

14.4	-24	0.975328079492381	
14.4	-22	1.02905814798426	
14.4	-20	1.08122448015336	
14.4	-18	1.13040854130824	
14.4	-16	1.17632337903449	
14.4	-14	1.21827572447997	
14.4	-12	1.25575777166382	
14.4	-11	1.27262562242268	
14.4	-10	1.2882597989207	
14.4	-9	1.30253272035666	
14.4	-8	1.3153992836941	
14.4	-7	1.32683372675836	
14.4	-6	1.33679078580706	
14.4	-5	1.34530744175027	
14.4	-4	1.35221052899798	
14.4	-3	1.35765910138264	
14.4	-2	1.3615551715359	
14.4	-1.5	1.36292198489546	
14.4	-1	1.36388945406314	
14.4	-0.5	1.36444447163131	
14.4	0	1.36464264667967	

14.8	-24	0.990543140997796	
14.8	-22	1.04282010492622	
14.8	-20	1.09313982846675	
14.8	-18	1.14068055396833	
14.8	-16	1.18473856322972	
14.8	-14	1.22514793544107	
14.8	-12	1.26118276879157	
14.8	-11	1.27740783960096	
14.8	-10	1.29241868941759	
14.8	-9	1.30612280812618	
14.8	-8	1.31847947652595	
14.8	-7	1.32946074052435	
14.8	-6	1.3390369537938	
14.8	-5	1.34719331318445	
14.8	-4	1.35388282537918	
14.8	-3	1.35914165981432	
14.8	-2	1.36284730704016	
14.8	-1.5	1.36414411599031	
14.8	-1	1.36511035217117	
14.8	-0.5	1.3656405736344	
14.8	0	1.36583340584814	

15.2	-24	1.00486334979738	
15.2	-22	1.05553915220416	
15.2	-20	1.1042967031923	
15.2	-18	1.15022663992007	
15.2	-16	1.1927910406735	
15.2	-14	1.23160925192185	
15.2	-12	1.26626240337493	
15.2	-11	1.28190490631215	
15.2	-10	1.29631785401208	
15.2	-9	1.30949820832627	
15.2	-8	1.32138311540929	
15.2	-7	1.33192968695052	
15.2	-6	1.3411320113617	
15.2	-5	1.34894861724648	
15.2	-4	1.35536571325455	
15.2	-3	1.36043053614452	
15.2	-2	1.3640371107794	
15.2	-1.5	1.36530151778123	
15.2	-1	1.36620054995139	
15.2	-0.5	1.36673717176332	
15.2	0	1.36691400299796	

15.6	-24	1.01866737280546	
15.6	-22	1.06784592222848	
15.6	-20	1.11491561211152	
15.6	-18	1.15918028639951	
15.6	-16	1.2002914625959	
15.6	-14	1.23778050819892	
15.6	-12	1.27108994772543	
15.6	-11	1.28612436451348	
15.6	-10	1.29999767146688	
15.6	-9	1.31265812640123	
15.6	-8	1.32409209901667	
15.6	-7	1.3342760527395	
15.6	-6	1.34310978496785	
15.6	-5	1.35063650438911	
15.6	-4	1.35681241796688	
15.6	-3	1.36170307517724	
15.6	-2	1.36511470374107	
15.6	-1.5	1.36631105494402	
15.6	-1	1.36715670746408	
15.6	-0.5	1.36766274311404	
15.6	0	1.36785093859561	

16	-24	1.03173642543063	
16	-22	1.07942147738628	
16	-20	1.12474304860651	
16	-18	1.16758506463989	
16	-16	1.20735146015026	
16	-14	1.24351499191106	
16	-12	1.27562803840507	
16	-11	1.29011419804887	
16	-10	1.30345532466354	
16	-9	1.31563752618674	
16	-8	1.32662451288095	
16	-7	1.33640528048711	
16	-6	1.34492241349786	
16	-5	1.35222418416209	
16	-4	1.35815945193978	
16	-3	1.36280617203266	
16	-2	1.36611728885571	
16	-1.5	1.36726895410498	
16	-1	1.36810080839582	
16	-0.5	1.36858791895996	
16	0	1.36875326509494	

16.8	-24	1.05588311789687	
16.8	-22	1.10082047873471	
16.8	-20	1.14313655158751	
16.8	-18	1.18332343135169	
16.8	-16	1.22037123894043	
16.8	-14	1.25401695423686	
16.8	-12	1.28392065999941	
16.8	-11	1.29739295994176	
16.8	-10	1.3097870693595	
16.8	-9	1.32109861027148	
16.8	-8	1.33129763566068	
16.8	-7	1.34034484297489	
16.8	-6	1.34820623598331	
16.8	-5	1.35493862521306	
16.8	-4	1.3604601521512	
16.8	-3	1.3647677803333	
16.8	-2	1.36786275643315	
16.8	-1.5	1.36894910369255	
16.8	-1	1.36970380837539	
16.8	-0.5	1.37017347628622	
16.8	0	1.37031430519037	

17.6	-24	1.07792113896608	
17.6	-22	1.12006539168728	
17.6	-20	1.1599635868075	
17.6	-18	1.19756669844039	
17.6	-16	1.2321305698038	
17.6	-14	1.26355286090153	
17.6	-12	1.2913915430624	
17.6	-11	1.30390925220707	
17.6	-10	1.3154409967394	
17.6	-9	1.3259594875721	
17.6	-8	1.33544489579057	
17.6	-7	1.34386664134472	
17.6	-6	1.35119921790575	
17.6	-5	1.35744279788587	
17.6	-4	1.36257018378643	
17.6	-3	1.36659973834839	
17.6	-2	1.3694503678239	
17.6	-1.5	1.37041989156749	
17.6	-1	1.37116872296056	
17.6	-0.5	1.37156076045934	
17.6	0	1.37170478746945	

18.4	-24	1.09757461995018	
18.4	-22	1.13746607965817	
18.4	-20	1.17514995473491	
18.4	-18	1.21021833801064	
18.4	-16	1.24269319877832	
18.4	-14	1.27205226126642	
18.4	-12	1.29806897670665	
18.4	-11	1.30974110212817	
18.4	-10	1.32050116397807	
18.4	-9	1.33029820260681	
18.4	-8	1.33911327813487	
18.4	-7	1.34695515031937	
18.4	-6	1.35379653476093	
18.4	-5	1.35963782613046	
18.4	-4	1.36439048350088	
18.4	-3	1.36814910438097	
18.4	-2	1.37083015017593	
18.4	-1.5	1.37176733515155	
18.4	-1	1.37243670890885	
18.4	-0.5	1.37283346928894	
18.4	0	1.37296366056805	

19.2	-24	1.11572072107114	
19.2	-22	1.15326106008232	
19.2	-20	1.1887476461559	
19.2	-18	1.22181381238379	
19.2	-16	1.25219080334937	
19.2	-14	1.27973523022381	
19.2	-12	1.30406924481717	
19.2	-11	1.31499253375988	
19.2	-10	1.32505057469606	
19.2	-9	1.33421687975287	
19.2	-8	1.34247006187293	
19.2	-7	1.34978281154228	
19.2	-6	1.35612646117401	
19.2	-5	1.36153811310422	
19.2	-4	1.36598987385261	
19.2	-3	1.36945845080309	
19.2	-2	1.37192786874466	
19.2	-1.5	1.37280158660412	
19.2	-1	1.37343196501987	
19.2	-0.5	1.37380127435099	
19.2	0	1.3739233792023	

20	-24	1.13219566243504	
20	-22	1.16773837719778	
20	-20	1.20109252437377	
20	-18	1.23231721043298	
20	-16	1.26085833423112	
20	-14	1.28668721673692	
20	-12	1.30950204071957	
20	-11	1.31973441734932	
20	-10	1.32915298167624	
20	-9	1.33772655129826	
20	-8	1.34545353782417	
20	-7	1.35229295637248	
20	-6	1.35825941066801	
20	-5	1.36336795917105	
20	-4	1.36750488016245	
20	-3	1.37078986005398	
20	-2	1.37308649875742	
20	-1.5	1.37390321882961	
20	-1	1.37449333647311	
20	-0.5	1.37483422340797	
20	0	1.37495760386058	

20.8	-24	1.14721596087126	
20.8	-22	1.18089859413262	
20.8	-20	1.21241427040207	
20.8	-18	1.24181372252744	
20.8	-16	1.26871120426526	
20.8	-14	1.29298057311653	
20.8	-12	1.3144205149218	
20.8	-11	1.32402575229827	
20.8	-10	1.3328635558574	
20.8	-9	1.34090754773416	
20.8	-8	1.34815623758906	
20.8	-7	1.35457246455984	
20.8	-6	1.36017593106376	
20.8	-5	1.36491149048808	
20.8	-4	1.368792790373	
20.8	-3	1.37184979975363	
20.8	-2	1.37403112943303	
20.8	-1.5	1.37480558912015	
20.8	-1	1.37535501520552	
20.8	-0.5	1.37566898685557	
20.8	0	1.37578712146482	

21.6	-24	1.16113648152913	
21.6	-22	1.1928495414654	
21.6	-20	1.22277097193968	
21.6	-18	1.25048654498024	
21.6	-16	1.27585563776125	
21.6	-14	1.29872436864334	
21.6	-12	1.31888972515169	
21.6	-11	1.32792187560297	
21.6	-10	1.33623461679745	
21.6	-9	1.34379675897844	
21.6	-8	1.35059662191834	
21.6	-7	1.35663799300874	
21.6	-6	1.36188500203656	
21.6	-5	1.36635675648071	
21.6	-4	1.37000991598891	
21.6	-3	1.37289652768706	
21.6	-2	1.37491076195761	
21.6	-1.5	1.37562837521928	
21.6	-1	1.37613133346762	
21.6	-0.5	1.37644436154794	
21.6	0	1.37655796725525	

22.4	-24	1.17372659689829	
22.4	-22	1.20391248855507	
22.4	-20	1.23216582612309	
22.4	-18	1.25843933114322	
22.4	-16	1.28238835831405	
22.4	-14	1.30396094631406	
22.4	-12	1.32296281090205	
22.4	-11	1.33147044896503	
22.4	-10	1.33929204507947	
22.4	-9	1.34640577415656	
22.4	-8	1.35280022872596	
22.4	-7	1.35848237834802	
22.4	-6	1.36342653574947	
22.4	-5	1.36764526223354	
22.4	-4	1.37108721656657	
22.4	-3	1.37377662462785	
22.4	-2	1.37569421178913	
22.4	-1.5	1.37636531987676	
22.4	-1	1.37685704956331	
22.4	-0.5	1.37713689211666	
22.4	0	1.37721676678128	

23.2	-24	1.18546657397209	
23.2	-22	1.2141181854157	
23.2	-20	1.24081338066363	
23.2	-18	1.26569744486612	
23.2	-16	1.28835818193295	
23.2	-14	1.30874670103267	
23.2	-12	1.3266815262548	
23.2	-11	1.33470885184158	
23.2	-10	1.34208592862133	
23.2	-9	1.34879215970135	
23.2	-8	1.35482210313538	
23.2	-7	1.36016553373775	
23.2	-6	1.36482404773518	
23.2	-5	1.36879643308843	
23.2	-4	1.37202020707018	
23.2	-3	1.37458126855179	
23.2	-2	1.37636366632285	
23.2	-1.5	1.37700569243601	
23.2	-1	1.37747553386748	
23.2	-0.5	1.37772892629349	
23.2	0	1.37781542439745	

24	-24	1.19627116852664	
24	-22	1.2234571311509	
24	-20	1.24879456925455	
24	-18	1.27234511591221	
24	-16	1.2938446400542	
24	-14	1.31312771426926	
24	-12	1.3300907514586	
24	-11	1.33767354291641	
24	-10	1.34464252973109	
24	-9	1.3509757589479	
24	-8	1.3566754164694	
24	-7	1.36172076762926	
24	-6	1.36608306676659	
24	-5	1.36983585476073	
24	-4	1.37289546041534	
24	-3	1.37528659030333	
24	-2	1.37698542067742	
24	-1.5	1.37758426465207	
24	-1	1.37801643294623	
24	-0.5	1.37826736746963	
24	0	1.37834733948419	

24.8	-24	1.20625296490023	
24.8	-22	1.23204765535215	
24.8	-20	1.2562362200324	
24.8	-18	1.27851296403818	
24.8	-16	1.29886263104577	
24.8	-14	1.31715389505807	
24.8	-12	1.33321529404518	
24.8	-11	1.34039411485609	
24.8	-10	1.34698675644627	
24.8	-9	1.35297249547925	
24.8	-8	1.35835778053439	
24.8	-7	1.36313220573917	
24.8	-6	1.36727391129518	
24.8	-5	1.37081528685566	
24.8	-4	1.3736940565828	
24.8	-3	1.37596697910019	
24.8	-2	1.37755932446242	
24.8	-1.5	1.3781206650446	
24.8	-1	1.37854205365032	
24.8	-0.5	1.37876376420996	
24.8	0	1.37885722100285	

25.6	-24	1.21547540660379	
25.6	-22	1.24007864778269	
25.6	-20	1.26302996568765	
25.6	-18	1.28421653875111	
25.6	-16	1.30352135607451	
25.6	-14	1.32086381020433	
25.6	-12	1.3360936313658	
25.6	-11	1.34289543635744	
25.6	-10	1.34914447763018	
25.6	-9	1.35481598388864	
25.6	-8	1.35992926193456	
25.6	-7	1.36444009353281	
25.6	-6	1.36836217742588	
25.6	-5	1.37170933027912	
25.6	-4	1.37443102327269	
25.6	-3	1.37657306172961	
25.6	-2	1.37808349539475	
25.6	-1.5	1.37861265070519	
25.6	-1	1.3790087593803	
25.6	-0.5	1.37922042938347	
25.6	0	1.37928916184688	

26.4	-24	1.22399469457429	
26.4	-22	1.24746984674773	
26.4	-20	1.26930807682457	
26.4	-18	1.28949049372215	
26.4	-16	1.30783523527304	
26.4	-14	1.32429261953952	
26.4	-12	1.33874614864093	
26.4	-11	1.34520300331446	
26.4	-10	1.35112894214433	
26.4	-9	1.35651088706504	
26.4	-8	1.36134537385164	
26.4	-7	1.36562341781704	
26.4	-6	1.36934979392299	
26.4	-5	1.3725280103295	
26.4	-4	1.37511276939851	
26.4	-3	1.37714264511348	
26.4	-2	1.37857976525268	
26.4	-1.5	1.37908380317111	
26.4	-1	1.37946694925855	
26.4	-0.5	1.379658694586	
26.4	0	1.37974196662987	

27.2	-24	1.2319140143834	
27.2	-22	1.25429401060433	
27.2	-20	1.27512679287525	
27.2	-18	1.29433682411735	
27.2	-16	1.31181971060009	
27.2	-14	1.32746778100637	
27.2	-12	1.34119737571386	
27.2	-11	1.3473303257151	
27.2	-10	1.35296094408253	
27.2	-9	1.35806816708325	
27.2	-8	1.36266091947163	
27.2	-7	1.36673111214944	
27.2	-6	1.37026374249091	
27.2	-5	1.37327985727138	
27.2	-4	1.37572535222891	
27.2	-3	1.37767477416647	
27.2	-2	1.37903450045532	
27.2	-1.5	1.37951883539521	
27.2	-1	1.37987623327887	
27.2	-0.5	1.3800642469618	
27.2	0	1.38012945793887	

28	-24	1.23925032550107	
28	-22	1.26067851594585	
28	-20	1.28053079477547	
28	-18	1.29884714024221	
28	-16	1.31549409861043	
28	-14	1.33039820385541	
28	-12	1.34346507096638	
28	-11	1.34929582587558	
28	-10	1.35464627967708	
28	-9	1.35951406559872	
28	-8	1.36388665761817	
28	-7	1.36775176344446	
28	-6	1.37110670015464	
28	-5	1.37398729816744	
28	-4	1.37629698648054	
28	-3	1.37814205324896	
28	-2	1.37940916431938	
28	-1.5	1.37988563636926	
28	-1	1.38022017031264	
28	-0.5	1.38040532145482	
28	0	1.38046614804516	

28.8	-24	1.24613831652042	
28.8	-22	1.2665730609878	
28.8	-20	1.2855602121773	
28.8	-18	1.30304840427494	
28.8	-16	1.31892010008998	
28.8	-14	1.3331233138907	
28.8	-12	1.34556816800643	
28.8	-11	1.35111932694331	
28.8	-10	1.35621539770557	
28.8	-9	1.36083147682006	
28.8	-8	1.36499757628754	
28.8	-7	1.3686680213287	
28.8	-6	1.37185696111912	
28.8	-5	1.37457973176509	
28.8	-4	1.37679532931761	
28.8	-3	1.37855461573277	
28.8	-2	1.37978031557874	
28.8	-1.5	1.38020879147963	
28.8	-1	1.38053568405391	
28.8	-0.5	1.38070298188404	
28.8	0	1.38076574520257	

29.6	-24	1.25255460859084	
29.6	-22	1.27210751707052	
29.6	-20	1.2902284496838	
29.6	-18	1.30694344271673	
29.6	-16	1.32208796973886	
29.6	-14	1.33565230793501	
29.6	-12	1.34752000263011	
29.6	-11	1.35281559761827	
29.6	-10	1.35767439324561	
29.6	-9	1.36208018521308	
29.6	-8	1.36604106634263	
29.6	-7	1.3695397197925	
29.6	-6	1.37258563691279	
29.6	-5	1.37518100230248	
29.6	-4	1.37729166175597	
29.6	-3	1.37895970955779	
29.6	-2	1.38013026893698	
29.6	-1.5	1.3805427849191	
29.6	-1	1.38084762130275	
29.6	-0.5	1.38099995242638	
29.6	0	1.38105918810958	

30.4	-24	1.258552497644	
30.4	-22	1.27727982386051	
30.4	-20	1.29460537599667	
30.4	-18	1.31057625825317	
30.4	-16	1.32506074614256	
30.4	-14	1.33800944783299	
30.4	-12	1.34933991066353	
30.4	-11	1.35439142450483	
30.4	-10	1.35902273996787	
30.4	-9	1.36322745333412	
30.4	-8	1.36699845652507	
30.4	-7	1.37033736715394	
30.4	-6	1.37323440876275	
30.4	-5	1.37571423394812	
30.4	-4	1.3777276876158	
30.4	-3	1.37931906418068	
30.4	-2	1.38044508755897	
30.4	-1.5	1.38083563555807	
30.4	-1	1.38112763783288	
30.4	-0.5	1.38128316913061	
30.4	0	1.38134413823414	

31.2	-24	1.26415255301002	
31.2	-22	1.28210035487507	
31.2	-20	1.29872184144338	
31.2	-18	1.31397924201565	
31.2	-16	1.32782940851098	
31.2	-14	1.34020658454138	
31.2	-12	1.35103227870744	
31.2	-11	1.35585488356066	
31.2	-10	1.36028800604682	
31.2	-9	1.36430842332033	
31.2	-8	1.36791669007099	
31.2	-7	1.37110000751737	
31.2	-6	1.37386405461556	
31.2	-5	1.37622634070357	
31.2	-4	1.37814310060047	
31.2	-3	1.37966570704101	
31.2	-2	1.3807311425722	
31.2	-1.5	1.38110889763101	
31.2	-1	1.38138869141376	
31.2	-0.5	1.38152720875434	
31.2	0	1.38159246379891	

32	-24	1.26936764192197	
32	-22	1.28658730362447	
32	-20	1.30252704490998	
32	-18	1.31716384270194	
32	-16	1.33041676209179	
32	-14	1.34225903611495	
32	-12	1.35261362914584	
32	-11	1.35722989385081	
32	-10	1.36146363858508	
32	-9	1.36529581794128	
32	-8	1.36875350701252	
32	-7	1.37179434847715	
32	-6	1.37443104698283	
32	-5	1.37668130175113	
32	-4	1.37851609522395	
32	-3	1.37997471088299	
32	-2	1.38100229626816	
32	-1.5	1.38135865776746	
32	-1	1.38162959030521	
32	-0.5	1.38176582903055	
32	0	1.38182690662414	

32.8	-24	1.27426517492019	
32.8	-22	1.29082998853106	
32.8	-20	1.30612624032435	
32.8	-18	1.32015418001034	
32.8	-16	1.3328510217503	
32.8	-14	1.34418172655453	
32.8	-12	1.35409080310148	
32.8	-11	1.35850736629012	
32.8	-10	1.36255776836295	
32.8	-9	1.36623228537368	
32.8	-8	1.36952564509356	
32.8	-7	1.37243314643438	
32.8	-6	1.3749736054653	
32.8	-5	1.37712848499964	
32.8	-4	1.37889018832029	
32.8	-3	1.38027620767875	
32.8	-2	1.38124588886692	
32.8	-1.5	1.38159400919587	
32.8	-1	1.38183873668781	
32.8	-0.5	1.381970870255	
32.8	0	1.38202543516062	

33.6	-24	1.27891353257639	
33.6	-22	1.29475794987899	
33.6	-20	1.30946941433102	
33.6	-18	1.32292353105951	
33.6	-16	1.33511444469022	
33.6	-14	1.34598235599961	
33.6	-12	1.35547171342224	
33.6	-11	1.35970465325669	
33.6	-10	1.36358185416566	
33.6	-9	1.36709666464059	
33.6	-8	1.37025935537323	
33.6	-7	1.37305739357123	
33.6	-6	1.37547344897709	
33.6	-5	1.37754971023292	
33.6	-4	1.37922448161938	
33.6	-3	1.38054742561868	
33.6	-2	1.38147957485131	
33.6	-1.5	1.38179932030378	
33.6	-1	1.38205392778149	
33.6	-0.5	1.38217181366125	
33.6	0	1.38223339696816	

34.4	-24	1.28329197006815	
34.4	-22	1.29853388897912	
34.4	-20	1.31260626511503	
34.4	-18	1.32554935825543	
34.4	-16	1.33723801340637	
34.4	-14	1.34766755153344	
34.4	-12	1.35676859690417	
34.4	-11	1.36082599921769	
34.4	-10	1.36454501634676	
34.4	-9	1.36790634914071	
34.4	-8	1.3709372102491	
34.4	-7	1.37359859507049	
34.4	-6	1.37591476350075	
34.4	-5	1.37791125635542	
34.4	-4	1.37952161298949	
34.4	-3	1.38080061376828	
34.4	-2	1.38169017278346	
34.4	-1.5	1.38200135900851	
34.4	-1	1.38223852449607	
34.4	-0.5	1.38235920461295	
34.4	0	1.38241140512468	

35.2	-24	1.2873645059219	
35.2	-22	1.30206657346523	
35.2	-20	1.31558605168059	
35.2	-18	1.32799274187792	
35.2	-16	1.33922413549924	
35.2	-14	1.34925026504055	
35.2	-12	1.35798985769386	
35.2	-11	1.36188294241638	
35.2	-10	1.36544586070663	
35.2	-9	1.36867902692548	
35.2	-8	1.37157626144785	
35.2	-7	1.37414103280646	
35.2	-6	1.37636512820329	
35.2	-5	1.3782735711897	
35.2	-4	1.37980737271397	
35.2	-3	1.38102924452508	
35.2	-2	1.38187874428912	
35.2	-1.5	1.38217395279094	
35.2	-1	1.3824169231233	
35.2	-0.5	1.38251357918549	
35.2	0	1.38256980285417	

36	-24	1.29118427357555	
36	-22	1.30533828434161	
36	-20	1.31839701282183	
36	-18	1.33032025569855	
36	-16	1.34111011387329	
36	-14	1.35073864239898	
36	-12	1.35913681617385	
36	-11	1.36287972602825	
36	-10	1.36630050349584	
36	-9	1.36940534969776	
36	-8	1.37219061320516	
36	-7	1.37463858188449	
36	-6	1.37678649428791	
36	-5	1.37860504583867	
36	-4	1.38008390121716	
36	-3	1.38126599605953	
36	-2	1.38207852796137	
36	-1.5	1.38237014079869	
36	-1	1.38258693024671	
36	-0.5	1.38269971057487	
36	0	1.38274452926148	

36.8	-24	1.2948259038332	
36.8	-22	1.30845950903035	
36.8	-20	1.32101140391508	
36.8	-18	1.33251061872476	
36.8	-16	1.34289133954022	
36.8	-14	1.35214100664881	
36.8	-12	1.36020966165001	
36.8	-11	1.36380108188178	
36.8	-10	1.36710075556444	
36.8	-9	1.37008098135606	
36.8	-8	1.37275860315798	
36.8	-7	1.37512288713941	
36.8	-6	1.37717980685822	
36.8	-5	1.37893747682573	
36.8	-4	1.38034748326705	
36.8	-3	1.38148545544157	
36.8	-2	1.38227600842335	
36.8	-1.5	1.38254174109144	
36.8	-1	1.38276144273749	
36.8	-0.5	1.3828560629871	
36.8	0	1.38289805188227	

37.6	-24	1.29828404800753	
37.6	-22	1.3113903210482	
37.6	-20	1.32348676826517	
37.6	-18	1.33456091292034	
37.6	-16	1.34455769419694	
37.6	-14	1.35346207916878	
37.6	-12	1.36122061467698	
37.6	-11	1.36467756735298	
37.6	-10	1.36784680589297	
37.6	-9	1.37071896299469	
37.6	-8	1.37328566653424	
37.6	-7	1.37556548488501	
37.6	-6	1.37753815403488	
37.6	-5	1.3792325419829	
37.6	-4	1.38059652513384	
37.6	-3	1.3816825598113	
37.6	-2	1.38243445537723	
37.6	-1.5	1.38268456915761	
37.6	-1	1.38289822217705	
37.6	-0.5	1.38298319151065	
37.6	0	1.38302278783387	

38.4	-24	1.30154632652744	
38.4	-22	1.31419010879659	
38.4	-20	1.32584001319827	
38.4	-18	1.33650324793163	
38.4	-16	1.3461339630463	
38.4	-14	1.35470896742009	
38.4	-12	1.36217849224069	
38.4	-11	1.36550591380954	
38.4	-10	1.36854556860857	
38.4	-9	1.37131109018474	
38.4	-8	1.37377868479213	
38.4	-7	1.37597223678987	
38.4	-6	1.377858797487	
38.4	-5	1.3794905515329	
38.4	-4	1.3808013221819	
38.4	-3	1.38184698693655	
38.4	-2	1.3825666181418	
38.4	-1.5	1.3828287060426	
38.4	-1	1.38302485840994	
38.4	-0.5	1.38310759081281	
38.4	0	1.38315247679892	

39.2	-24	1.30459545529395	
39.2	-22	1.31682350117973	
39.2	-20	1.32806199924735	
39.2	-18	1.33833888007932	
39.2	-16	1.34762035600806	
39.2	-14	1.35588617415975	
39.2	-12	1.363085122372	
39.2	-11	1.36629058085046	
39.2	-10	1.36922518037412	
39.2	-9	1.37188523428892	
39.2	-8	1.37426968161276	
39.2	-7	1.37637018906898	
39.2	-6	1.37819221138847	
39.2	-5	1.3797573651278	
39.2	-4	1.38101514419931	
39.2	-3	1.38202554996297	
39.2	-2	1.38272100504367	
39.2	-1.5	1.38296103030206	
39.2	-1	1.38315393512623	
39.2	-0.5	1.38325138453958	
39.2	0	1.3832844402042	

40	-24	1.30754	
40	-22	1.31931	
40	-20	1.33016	
40	-18	1.34008	
40	-16	1.34903	
40	-14	1.357	
40	-12	1.36394	
40	-11	1.36703	
40	-10	1.36986	
40	-9	1.37242	
40	-8	1.37472	
40	-7	1.37675	
40	-6	1.37851	
40	-5	1.38001	
40	-4	1.38123	
40	-3	1.38219	
40	-2	1.38287	
40	-1.5	1.38311	
40	-1	1.38328	
40	-0.5	1.38338	
40	0	1.38341	



==> aux/tables/cluster_data/entropy_U10_18.dat <==
0.3	0	0.572288916053548	

0.35	0	0.616684282951075	

0.4	-4	0.513256817756437	
0.4	-3	0.590594131251369	
0.4	-2	0.636300477513243	
0.4	-1.5	0.646446985335718	
0.4	-1	0.648460574362641	
0.4	-0.5	0.640586484135078	
0.4	0	0.639516414111887	

0.5	-4	0.586878374871932	
0.5	-3	0.648712982335587	
0.5	-2	0.680679308513271	
0.5	-1.5	0.685833513365459	
0.5	-1	0.682093857788059	
0.5	-0.5	0.675156339468542	
0.5	0	0.672621816537221	

0.6	-4	0.643575669836432	
0.6	-3	0.691837851972609	
0.6	-2	0.712049433057147	
0.6	-1.5	0.712515893724775	
0.6	-1	0.704431247698724	
0.6	-0.5	0.695347528678839	
0.6	0	0.6940142233227	

0.7	-4	0.693338053458817	
0.7	-3	0.729136945285489	
0.7	-2	0.737380027173708	
0.7	-1.5	0.731991715433987	
0.7	-1	0.726353299922184	
0.7	-0.5	0.720156679304695	
0.7	0	0.711994361330196	

0.8	-4	0.735222545282936	
0.8	-3	0.761611362001574	
0.8	-2	0.759708593173078	
0.8	-1.5	0.751294386013209	
0.8	-1	0.742095947709274	
0.8	-0.5	0.735445241314591	
0.8	0	0.732777656527913	

0.9	-4	0.771980094845246	
0.9	-3	0.789541001827303	
0.9	-2	0.779701929513509	
0.9	-1.5	0.768773009658255	
0.9	-1	0.759250620886506	
0.9	-0.5	0.751308965036592	
0.9	0	0.748690800785103	

1	-4	0.804091758493843	
1	-3	0.813969730910143	
1	-2	0.798908937876597	
1	-1.5	0.786641910415601	
1	-1	0.776564241683037	
1	-0.5	0.767980909795586	
1	0	0.765629276664217	

1.2	-4	0.856244328995671	
1.2	-3	0.855978630082462	
1.2	-2	0.836147145855698	
1.2	-1.5	0.825022227664011	
1.2	-1	0.811326253983711	
1.2	-0.5	0.803469333365887	
1.2	0	0.800659021996671	

1.4	-4	0.898503711372058	
1.4	-3	0.891224818051753	
1.4	-2	0.870694131900791	
1.4	-1.5	0.859606141789489	
1.4	-1	0.850287203189232	
1.4	-0.5	0.844011796621879	
1.4	0	0.8418596369235	

1.6	-4	0.932455262602968	
1.6	-3	0.924525339237355	
1.6	-2	0.904140129682461	
1.6	-1.5	0.893829253652284	
1.6	-1	0.885229342172763	
1.6	-0.5	0.8796122054343	
1.6	0	0.877382557632534	

1.8	-4	0.96266299349494	
1.8	-3	0.954741864621731	
1.8	-2	0.936559153079306	
1.8	-1.5	0.92722938629468	
1.8	-1	0.91961588378572	
1.8	-0.5	0.914827326485953	
1.8	0	0.91299711554572	

2	-4	0.989391849466192	
2	-3	0.982541684781971	
2	-2	0.967058280822515	
2	-1.5	0.959397409362507	
2	-1	0.952984474521633	
2	-0.5	0.948730606439709	
2	0	0.947391149202418	

2.2	-4	1.0133589886223	
2.2	-3	1.00874668958753	
2.2	-2	0.996226936271605	
2.2	-1.5	0.989749807161597	
2.2	-1	0.984715047146366	
2.2	-0.5	0.981396209161076	
2.2	0	0.980221818818702	

2.4	-4	1.03520578096865	
2.4	-3	1.03268304810577	
2.4	-2	1.02345274632461	
2.4	-1.5	1.01846872535915	
2.4	-1	1.01445025109769	
2.4	-0.5	1.011657846549	
2.4	0	1.01084913604742	

2.6	-4	1.05531729455704	
2.6	-3	1.05512899857514	
2.6	-2	1.04864895459758	
2.6	-1.5	1.04497642835124	
2.6	-1	1.04198913917879	
2.6	-0.5	1.04004336117579	
2.6	0	1.03929705886357	

2.8	-4	1.07393394577929	
2.8	-3	1.07589922110295	
2.8	-2	1.07214449071315	
2.8	-1.5	1.06955000946344	
2.8	-1	1.0674821741581	
2.8	-0.5	1.06599030373963	
2.8	0	1.06548047618135	

3	-4	1.09123320911765	
3	-3	1.09530552195229	
3	-2	1.09373406572537	
3	-1.5	1.09225516194064	
3	-1	1.09084523988139	
3	-0.5	1.08986801896404	
3	0	1.08954446932269	

3.2	-4	1.10742559436292	
3.2	-3	1.11316590166319	
3.2	-2	1.11358468034439	
3.2	-1.5	1.11299618017076	
3.2	-1	1.11240415264055	
3.2	-0.5	1.11173784391206	
3.2	0	1.11155853569926	

3.4	-4	1.1224629201742	
3.4	-3	1.12977309924932	
3.4	-2	1.13202543619731	
3.4	-1.5	1.13201192865169	
3.4	-1	1.13206834042025	
3.4	-0.5	1.1317333435832	
3.4	0	1.13164163626884	

3.6	-4	1.13654532018471	
3.6	-3	1.14511155321435	
3.6	-2	1.14881039572112	
3.6	-1.5	1.14948896097416	
3.6	-1	1.14993776397011	
3.6	-0.5	1.14994714525729	
3.6	0	1.15008921451271	

3.8	-4	1.14966256542996	
3.8	-3	1.15938726802936	
3.8	-2	1.1641087360579	
3.8	-1.5	1.16544959671741	
3.8	-1	1.16625389066819	
3.8	-0.5	1.16661984422168	
3.8	0	1.16671838831447	

4	-4	1.16197680044057	
4	-3	1.17255240610925	
4	-2	1.17845443904589	
4	-1.5	1.18002047647674	
4	-1	1.18109713699676	
4	-0.5	1.18174212522062	
4	0	1.18180553255613	



==> aux/tables/cluster_data/entropy_U10_26.dat <==
0.3	0	0.553987903451763	

0.35	0	0.596135747635445	

0.4	-4	0.514769845151697	
0.4	-3	0.587818385199429	
0.4	-2	0.626919393480396	
0.4	-1.5	0.639270389337788	
0.4	-1	0.635109071705354	
0.4	-0.5	0.631992001480828	
0.4	0	0.626186577575551	

0.5	-4	0.58825305488509	
0.5	-3	0.645662767388036	
0.5	-2	0.674029489366204	
0.5	-1.5	0.677815658649106	
0.5	-1	0.671219232092721	
0.5	-0.5	0.668389389515928	
0.5	0	0.659912304219025	

0.6	-4	0.644778968347659	
0.6	-3	0.691500577854132	
0.6	-2	0.707753379935812	
0.6	-1.5	0.706478045096358	
0.6	-1	0.700211347215541	
0.6	-0.5	0.690256108070566	
0.6	0	0.684398698769911	

0.7	-4	0.694054236444244	
0.7	-3	0.728150697046077	
0.7	-2	0.73463010313034	
0.7	-1.5	0.726863353405355	
0.7	-1	0.721627784030659	
0.7	-0.5	0.712628136355929	
0.7	0	0.709941461158235	

0.8	-4	0.735969440575622	
0.8	-3	0.761123185394413	
0.8	-2	0.757862675689918	
0.8	-1.5	0.748046144078535	
0.8	-1	0.738721767861518	
0.8	-0.5	0.731245632896909	
0.8	0	0.727755019135864	

0.9	-4	0.772741124161011	
0.9	-3	0.788876150662001	
0.9	-2	0.777719383544248	
0.9	-1.5	0.766819202329798	
0.9	-1	0.756348750354667	
0.9	-0.5	0.747739495058319	
0.9	0	0.744337170137148	

1	-4	0.803734913164901	
1	-3	0.813102587563902	
1	-2	0.799096817634126	
1	-1.5	0.78541614380983	
1	-1	0.773623387507198	
1	-0.5	0.765678926077468	
1	0	0.762732781089976	

1.2	-4	0.85592212462178	
1.2	-3	0.85558005234935	
1.2	-2	0.835261152597821	
1.2	-1.5	0.823064440057988	
1.2	-1	0.809917809769177	
1.2	-0.5	0.801806385020567	
1.2	0	0.799366953317004	

1.4	-4	0.898423523343937	
1.4	-3	0.89223055191645	
1.4	-2	0.869982328567544	
1.4	-1.5	0.858461497984598	
1.4	-1	0.848784726747271	
1.4	-0.5	0.842281021588725	
1.4	0	0.84030011663107	

1.6	-4	0.933322479289511	
1.6	-3	0.925007630420563	
1.6	-2	0.903935077604448	
1.6	-1.5	0.892916286517312	
1.6	-1	0.884212251856758	
1.6	-0.5	0.878566445821389	
1.6	0	0.876309091107823	

1.8	-4	0.963341757472128	
1.8	-3	0.955221211248956	
1.8	-2	0.936168003857607	
1.8	-1.5	0.926824652655706	
1.8	-1	0.919160029295944	
1.8	-0.5	0.914109592384755	
1.8	0	0.912335653795739	

2	-4	0.989945234506019	
2	-3	0.982955707923712	
2	-2	0.967029571623274	
2	-1.5	0.9590864465218	
2	-1	0.952597104309389	
2	-0.5	0.948442216243762	
2	0	0.946961480459557	

2.2	-4	1.01372222992451	
2.2	-3	1.00891385943878	
2.2	-2	0.996196797416385	
2.2	-1.5	0.989730969923945	
2.2	-1	0.98457643641286	
2.2	-0.5	0.981102624546256	
2.2	0	0.979778044150462	

2.4	-4	1.03544242075362	
2.4	-3	1.03290155465349	
2.4	-2	1.02319115725891	
2.4	-1.5	1.0182706447256	
2.4	-1	1.01430424439244	
2.4	-0.5	1.01158310853615	
2.4	0	1.01052239163723	

2.6	-4	1.05555873690498	
2.6	-3	1.05413165663709	
2.6	-2	1.0484509994643	
2.6	-1.5	1.04498325700244	
2.6	-1	1.04184437313046	
2.6	-0.5	1.03981769065901	
2.6	0	1.03923085340546	

2.8	-4	1.07323792244342	
2.8	-3	1.075154587282	
2.8	-2	1.07206399669116	
2.8	-1.5	1.06958740764765	
2.8	-1	1.0675040769067	
2.8	-0.5	1.0658317009212	
2.8	0	1.06553988371267	

3	-4	1.09073864492261	
3	-3	1.09462850112099	
3	-2	1.09371842499144	
3	-1.5	1.09211400660072	
3	-1	1.09075302843771	
3	-0.5	1.08990156126111	
3	0	1.08950590699203	

3.2	-4	1.1070346144728	
3.2	-3	1.11270250329853	
3.2	-2	1.1136275437719	
3.2	-1.5	1.1129605452969	
3.2	-1	1.11240903938755	
3.2	-0.5	1.11175008850042	
3.2	0	1.11157192687056	

3.4	-4	1.12215226789359	
3.4	-3	1.12950339652309	
3.4	-2	1.13196887525715	
3.4	-1.5	1.13206847350404	
3.4	-1	1.13191833127654	
3.4	-0.5	1.13172618829498	
3.4	0	1.13163138384044	

3.6	-4	1.13628668205204	
3.6	-3	1.14499549228579	
3.6	-2	1.14874428932632	
3.6	-1.5	1.14941747099333	
3.6	-1	1.1498740640208	
3.6	-0.5	1.15006602425835	
3.6	0	1.14987376339987	

3.8	-4	1.14947691803697	
3.8	-3	1.15931829964511	
3.8	-2	1.16428541849697	
3.8	-1.5	1.16541027672963	
3.8	-1	1.16617451122564	
3.8	-0.5	1.16658409098528	
3.8	0	1.16669811985044	

4	-4	1.16183116181252	
4	-3	1.17244101817363	
4	-2	1.17835490711919	
4	-1.5	1.17998705521704	
4	-1	1.18109469748876	
4	-0.5	1.18164917996554	
4	0	1.18187066741993	



==> aux/tables/cluster_data/entropy_U10_36.dat <==
0.3	0	0.506042505714497	

0.35	0	0.5577630842355	

0.4	-4	0.514267087031859	
0.4	-3	0.57957750941033	
0.4	-2	0.616680866024952	
0.4	-1.5	0.621057785404167	
0.4	-1	0.60936268281211	
0.4	-0.5	0.596957325462379	
0.4	0	0.587661680456945	

0.5	-4	0.585416218409209	
0.5	-3	0.643408819005642	
0.5	-2	0.668468033298383	
0.5	-1.5	0.661198510776519	
0.5	-1	0.65914257414598	
0.5	-0.5	0.643902663408364	
0.5	0	0.640849927842659	

0.6	-4	0.645986019370385	
0.6	-3	0.692296865212597	
0.6	-2	0.701285783057946	
0.6	-1.5	0.6978830302752	
0.6	-1	0.687379871883609	
0.6	-0.5	0.679685961861349	
0.6	0	0.675799737098739	

0.7	-4	0.694008043632007	
0.7	-3	0.727468680455361	
0.7	-2	0.731570773397389	
0.7	-1.5	0.721769095431329	
0.7	-1	0.713824696668294	
0.7	-0.5	0.701865298587791	
0.7	0	0.69816545322092	

0.8	-4	0.735502624141442	
0.8	-3	0.759661345748505	
0.8	-2	0.75341595479768	
0.8	-1.5	0.744296545407292	
0.8	-1	0.731197759450441	
0.8	-0.5	0.722627306232558	
0.8	0	0.720628569741218	

0.9	-4	0.772698326466176	
0.9	-3	0.78852971574418	
0.9	-2	0.776806151666888	
0.9	-1.5	0.762253367007261	
0.9	-1	0.750360631183294	
0.9	-0.5	0.742309552819005	
0.9	0	0.739667672932037	

1	-4	0.803635220828139	
1	-3	0.812928943798788	
1	-2	0.795064915399996	
1	-1.5	0.781579402602757	
1	-1	0.769869963616055	
1	-0.5	0.760988613937565	
1	0	0.75734472497696	

1.2	-4	0.856834315993496	
1.2	-3	0.855317071002958	
1.2	-2	0.833445365130212	
1.2	-1.5	0.820812981601439	
1.2	-1	0.8096749823872	
1.2	-0.5	0.80229673291372	
1.2	0	0.799691935399251	

1.4	-4	0.898610436474623	
1.4	-3	0.891979131794799	
1.4	-2	0.869183934404225	
1.4	-1.5	0.856565356011241	
1.4	-1	0.846272802703659	
1.4	-0.5	0.839249799551276	
1.4	0	0.83666574111514	

1.6	-4	0.932993293898769	
1.6	-3	0.924937145200832	
1.6	-2	0.903018508072297	
1.6	-1.5	0.8917231866561	
1.6	-1	0.882517539103026	
1.6	-0.5	0.876638859687587	
1.6	0	0.874523456189117	

1.8	-4	0.963398311340185	
1.8	-3	0.954929294007344	
1.8	-2	0.935603605352535	
1.8	-1.5	0.926030248076851	
1.8	-1	0.917832210365734	
1.8	-0.5	0.912707318169578	
1.8	0	0.911200534119043	

2	-4	0.989921714418095	
2	-3	0.982745971838533	
2	-2	0.966718038223798	
2	-1.5	0.958665544784611	
2	-1	0.952029987947396	
2	-0.5	0.947403962387019	
2	0	0.946025860765517	

2.2	-4	1.01370776430357	
2.2	-3	1.00877798871354	
2.2	-2	0.995113728309628	
2.2	-1.5	0.989360582543672	
2.2	-1	0.98378724736226	
2.2	-0.5	0.980860496344745	
2.2	0	0.979180060623656	

2.4	-4	1.03534529434614	
2.4	-3	1.0327578529025	
2.4	-2	1.0230826153059	
2.4	-1.5	1.01796595090418	
2.4	-1	1.01405148032441	
2.4	-0.5	1.01114250306869	
2.4	0	1.01026340433084	

2.6	-4	1.05545720814893	
2.6	-3	1.05432813632228	
2.6	-2	1.0485629751228	
2.6	-1.5	1.04471938494439	
2.6	-1	1.0416437568677	
2.6	-0.5	1.03959416496014	
2.6	0	1.03879657259553	

2.8	-4	1.07402754189732	
2.8	-3	1.0752851108878	
2.8	-2	1.0719425322794	
2.8	-1.5	1.06944525790665	
2.8	-1	1.06717855167348	
2.8	-0.5	1.06589467658752	
2.8	0	1.06532681515122	

3	-4	1.09084937463689	
3	-3	1.09483008737595	
3	-2	1.09358143718347	
3	-1.5	1.09205902933699	
3	-1	1.09069184934594	
3	-0.5	1.08975445366579	
3	0	1.0894170255764	

3.2	-4	1.10710339415553	
3.2	-3	1.11285181336093	
3.2	-2	1.11359878704746	
3.2	-1.5	1.11288013985825	
3.2	-1	1.11219861498438	
3.2	-0.5	1.11150230082306	
3.2	0	1.11154790665849	

3.4	-4	1.12223408186931	
3.4	-3	1.12952509177303	
3.4	-2	1.1320681880308	
3.4	-1.5	1.13204887455292	
3.4	-1	1.13200254249845	
3.4	-0.5	1.13182214218009	
3.4	0	1.13143943344507	

3.6	-4	1.13629904856296	
3.6	-3	1.1448407395307	
3.6	-2	1.14852082857149	
3.6	-1.5	1.14934757264302	
3.6	-1	1.14976450824075	
3.6	-0.5	1.14975415290404	
3.6	0	1.15000418642296	

3.8	-4	1.14952064353339	
3.8	-3	1.15924102520957	
3.8	-2	1.16422023951576	
3.8	-1.5	1.16539579727534	
3.8	-1	1.16623472650359	
3.8	-0.5	1.16658499847423	
3.8	0	1.16646440017328	

4	-4	1.16177871239036	
4	-3	1.17240354733063	
4	-2	1.17830562905744	
4	-1.5	1.17991435787842	
4	-1	1.18100077643047	
4	-0.5	1.18162649254107	
4	0	1.18174722831475	



==> aux/tables/cluster_data/entropy_U10_48.dat <==
0.3	0	0.432804722140805	

0.35	0	0.544856732874003	

0.4	-4	0.518465934662288	
0.4	-3	0.578063998278363	
0.4	-2	0.610020524586568	
0.4	-1.5	0.614056257069079	
0.4	-1	0.594040502127534	
0.4	-0.5	0.579132585051497	
0.4	0	0.580972543646132	

0.5	-4	0.583143914734666	
0.5	-3	0.640982650452132	
0.5	-2	0.6644920982737	
0.5	-1.5	0.655714347500185	
0.5	-1	0.64039959189213	
0.5	-0.5	0.63595645609932	
0.5	0	0.631007765412161	

0.6	-4	0.646131296587775	
0.6	-3	0.690073072447528	
0.6	-2	0.700301739579457	
0.6	-1.5	0.688690446619046	
0.6	-1	0.680673739125603	
0.6	-0.5	0.666972045181272	
0.6	0	0.661306550323459	

0.7	-4	0.693553675217921	
0.7	-3	0.727831533805091	
0.7	-2	0.726532569250309	
0.7	-1.5	0.715425211915942	
0.7	-1	0.703213927862517	
0.7	-0.5	0.693321151357352	
0.7	0	0.692586790119314	

0.8	-4	0.737077931779994	
0.8	-3	0.758837105679829	
0.8	-2	0.753151494543382	
0.8	-1.5	0.739617796409873	
0.8	-1	0.725792039913427	
0.8	-0.5	0.715738945861907	
0.8	0	0.712544857878332	

0.9	-4	0.77178723542	
0.9	-3	0.787725498707936	
0.9	-2	0.773188409676535	
0.9	-1.5	0.762142241675686	
0.9	-1	0.748178631373718	
0.9	-0.5	0.739070108545479	
0.9	0	0.734593315444645	

1	-4	0.804317180188901	
1	-3	0.812848553209359	
1	-2	0.794161259094319	
1	-1.5	0.78181280595278	
1	-1	0.769038684948613	
1	-0.5	0.757940925421758	
1	0	0.756037004210482	

1.2	-4	0.856980250736697	
1.2	-3	0.855524748170483	
1.2	-2	0.832122369174238	
1.2	-1.5	0.819096457517239	
1.2	-1	0.807592066895063	
1.2	-0.5	0.799895372305914	
1.2	0	0.795977571549819	

1.4	-4	0.898711667587146	
1.4	-3	0.891873883340579	
1.4	-2	0.868157677984607	
1.4	-1.5	0.854973693431057	
1.4	-1	0.84512558068624	
1.4	-0.5	0.837890496196806	
1.4	0	0.835164978615424	

1.6	-4	0.933264777459319	
1.6	-3	0.924726406990731	
1.6	-2	0.902669922959294	
1.6	-1.5	0.890719729297581	
1.6	-1	0.881483150876765	
1.6	-0.5	0.87522347295096	
1.6	0	0.873476032284224	

1.8	-4	0.963451307483963	
1.8	-3	0.954650241650214	
1.8	-2	0.935383403656192	
1.8	-1.5	0.925559758622921	
1.8	-1	0.917435027993661	
1.8	-0.5	0.911991562225005	
1.8	0	0.910337558258929	

2	-4	0.989722372215711	
2	-3	0.982696078510717	
2	-2	0.966324518521542	
2	-1.5	0.958109713303452	
2	-1	0.951522177043282	
2	-0.5	0.947031681551683	
2	0	0.945467323949825	

2.2	-4	1.01358181091034	
2.2	-3	1.00860419218705	
2.2	-2	0.995306366028871	
2.2	-1.5	0.988857648167961	
2.2	-1	0.983914202052424	
2.2	-0.5	0.980251941618124	
2.2	0	0.979021874076099	

2.4	-4	1.03524283401543	
2.4	-3	1.0327741761859	
2.4	-2	1.02293242828611	
2.4	-1.5	1.01803033055305	
2.4	-1	1.01362808818855	
2.4	-0.5	1.01109984842819	
2.4	0	1.00999723668216	

2.6	-4	1.05549001996481	
2.6	-3	1.05435566558431	
2.6	-2	1.0484207923676	
2.6	-1.5	1.04454923950706	
2.6	-1	1.04159716569121	
2.6	-0.5	1.03951278966474	
2.6	0	1.03873851593662	

2.8	-4	1.07403478646826	
2.8	-3	1.07539489998618	
2.8	-2	1.07166769627388	
2.8	-1.5	1.06928100404764	
2.8	-1	1.06725953734795	
2.8	-0.5	1.06566427018316	
2.8	0	1.06500234037657	

3	-4	1.09096666282162	
3	-3	1.0948322476135	
3	-2	1.09358188268918	
3	-1.5	1.09193634367352	
3	-1	1.09057423907107	
3	-0.5	1.08964788944264	
3	0	1.08928400598556	

3.2	-4	1.10712613342099	
3.2	-3	1.11303371335651	
3.2	-2	1.11366147994863	
3.2	-1.5	1.112742997566	
3.2	-1	1.11221069484899	
3.2	-0.5	1.11136798503768	
3.2	0	1.111377777421	

3.4	-4	1.12224954618132	
3.4	-3	1.12953906158815	
3.4	-2	1.13204691584131	
3.4	-1.5	1.13204280267599	
3.4	-1	1.13180001122716	
3.4	-0.5	1.13156384905593	
3.4	0	1.13151483389528	

3.6	-4	1.13628850579958	
3.6	-3	1.1450070079239	
3.6	-2	1.14876580024567	
3.6	-1.5	1.14927748334911	
3.6	-1	1.14977603520515	
3.6	-0.5	1.14984881294602	
3.6	0	1.14988953516768	

3.8	-4	1.14952523959049	
3.8	-3	1.1593062960443	
3.8	-2	1.16403118661371	
3.8	-1.5	1.16539950973092	
3.8	-1	1.16617948045616	
3.8	-0.5	1.1664147291575	
3.8	0	1.16651357258222	

4	-4	1.16185409318779	
4	-3	1.17251752114474	
4	-2	1.17828635694418	
4	-1.5	1.17976701159477	
4	-1	1.1812727815733	
4	-0.5	1.18165601058796	
4	0	1.1817635730184	



==> aux/tables/cluster_data/entropy_U10_64.dat <==
0.3	0	0.421891776626925	

0.35	0	0.517193782449134	

0.4	-4	0.509211124429483	
0.4	-3	0.575918602994742	
0.4	-2	0.597283579799148	
0.4	-1.5	0.603180318461302	
0.4	-1	0.592046055754743	
0.4	-0.5	0.584688608029493	
0.4	0	0.579513775514815	

0.5	-4	0.586380657488849	
0.5	-3	0.641046371510903	
0.5	-2	0.663583967932166	
0.5	-1.5	0.652934037833232	
0.5	-1	0.642495358425455	
0.5	-0.5	0.632883531061175	
0.5	0	0.628109720126114	

0.6	-4	0.643668673982497	
0.6	-3	0.689440325674656	
0.6	-2	0.694939497331043	
0.6	-1.5	0.687636719139737	
0.6	-1	0.679644517164546	
0.6	-0.5	0.660746781661411	
0.6	0	0.658032921170186	

0.7	-4	0.69188801062837	
0.7	-3	0.725899297533764	
0.7	-2	0.729351096715036	
0.7	-1.5	0.71503433151661	
0.7	-1	0.702505338556729	
0.7	-0.5	0.6923185077032	
0.7	0	0.686529200685953	

0.8	-4	0.738388680159364	
0.8	-3	0.75994404201195	
0.8	-2	0.748986334235408	
0.8	-1.5	0.738592642100627	
0.8	-1	0.725728406620108	
0.8	-0.5	0.714458556796753	
0.8	0	0.711642911873471	

0.9	-4	0.773198099457168	
0.9	-3	0.788443751260788	
0.9	-2	0.773967778757458	
0.9	-1.5	0.76154699513345	
0.9	-1	0.745572063311392	
0.9	-0.5	0.735856900508588	
0.9	0	0.732798574273611	

1	-4	0.804255104805539	
1	-3	0.812483700059613	
1	-2	0.795177689296061	
1	-1.5	0.779666653092662	
1	-1	0.766772431029009	
1	-0.5	0.759083319388167	
1	0	0.755186292801126	

1.2	-4	0.856932761043055	
1.2	-3	0.854987601148249	
1.2	-2	0.831961003529405	
1.2	-1.5	0.818033292953594	
1.2	-1	0.807027782194459	
1.2	-0.5	0.797576395092922	
1.2	0	0.79557263555272	

1.4	-4	0.898651845839775	
1.4	-3	0.891466222683292	
1.4	-2	0.867835224938884	
1.4	-1.5	0.855423516530236	
1.4	-1	0.844813332005447	
1.4	-0.5	0.837633282403224	
1.4	0	0.834930378886555	

1.6	-4	0.933598873100722	
1.6	-3	0.924695304606084	
1.6	-2	0.902192573534245	
1.6	-1.5	0.890989285170847	
1.6	-1	0.881261703429079	
1.6	-0.5	0.875103128721381	
1.6	0	0.872891580451576	

1.8	-4	0.963362562232591	
1.8	-3	0.954816425763124	
1.8	-2	0.934767070268127	
1.8	-1.5	0.925427674536722	
1.8	-1	0.917084608144429	
1.8	-0.5	0.911716922270707	
1.8	0	0.910108104292005	

2	-4	0.990101427486843	
2	-3	0.982282779995079	
2	-2	0.966184414467571	
2	-1.5	0.957966566359198	
2	-1	0.951623226820929	
2	-0.5	0.946853446419162	
2	0	0.945691710233227	

2.2	-4	1.01317217468113	
2.2	-3	1.00853448675515	
2.2	-2	0.995371178800126	
2.2	-1.5	0.989080492204938	
2.2	-1	0.983015448326328	
2.2	-0.5	0.98018626776856	
2.2	0	0.978796062860559	

2.4	-4	1.03533003261702	
2.4	-3	1.03255176582205	
2.4	-2	1.02311818684655	
2.4	-1.5	1.01773197657269	
2.4	-1	1.0138174114429	
2.4	-0.5	1.01098174153346	
2.4	0	1.00989080503942	

2.6	-4	1.05531347789961	
2.6	-3	1.05429534166608	
2.6	-2	1.04831319446923	
2.6	-1.5	1.04428210216919	
2.6	-1	1.04136614475483	
2.6	-0.5	1.03941105950216	
2.6	0	1.03877976305677	

2.8	-4	1.07363073296439	
2.8	-3	1.07558357881075	
2.8	-2	1.07200400505022	
2.8	-1.5	1.06926631546838	
2.8	-1	1.06719418474942	
2.8	-0.5	1.06563123809727	
2.8	0	1.06495762226456	

3	-4	1.09091895743892	
3	-3	1.09510164808903	
3	-2	1.09339108601271	
3	-1.5	1.09212697784914	
3	-1	1.09082359740699	
3	-0.5	1.0896189969283	
3	0	1.08957907771344	

3.2	-4	1.10718782081684	
3.2	-3	1.11279584112684	
3.2	-2	1.11372754655	
3.2	-1.5	1.11291911057913	
3.2	-1	1.11214345951439	
3.2	-0.5	1.11136684408371	
3.2	0	1.11120784916934	

3.4	-4	1.12227728379385	
3.4	-3	1.12964341530607	
3.4	-2	1.13175993499988	
3.4	-1.5	1.13199718116289	
3.4	-1	1.1317194384763	
3.4	-0.5	1.13198041169755	
3.4	0	1.13158134163891	

3.6	-4	1.13641455587407	
3.6	-3	1.14514862892484	
3.6	-2	1.14892602678503	
3.6	-1.5	1.14926158420777	
3.6	-1	1.14970432200659	
3.6	-0.5	1.15003216928744	
3.6	0	1.14956707994624	

3.8	-4	1.14965101932998	
3.8	-3	1.15929920516822	
3.8	-2	1.16444225800411	
3.8	-1.5	1.16539983075441	
3.8	-1	1.16625645210148	
3.8	-0.5	1.16642317805586	
3.8	0	1.16651741300802	

4	-4	1.1619219115104	
4	-3	1.17260224525784	
4	-2	1.17831221572906	
4	-1.5	1.17997071051339	
4	-1	1.18095223022112	
4	-0.5	1.18145133586613	
4	0	1.18177869796805	



==> aux/tables/cluster_data/entropy_U12_1.dat <==
0.25	0	0.690730456093711	

0.3	0	0.693924985404511	

0.35	0	0.697111708548071	

0.4	0	0.700686203630632	

0.5	-24	-0.000303605979122946	
0.5	-22	-0.000377006117836654	
0.5	-20	-0.000494629494589887	
0.5	-18	-0.000252618729806204	
0.5	-16	-0.000205917250789691	
0.5	-14	0.00150717611031432	
0.5	-12	0.039356665015353	
0.5	-11	0.0926170142382106	
0.5	-10	0.155891046940673	
0.5	-9	0.233811408351424	
0.5	-8	0.332145626578432	
0.5	-7	0.427517444039343	
0.5	-6	0.51824724899864	
0.5	-5	0.593109370829375	
0.5	-4	0.669875659754248	
0.5	-3	0.707124899317734	
0.5	-2	0.716892600128292	
0.5	-1.5	0.717080565580996	
0.5	-1	0.707732375353096	
0.5	-0.5	0.706262726685589	
0.5	0	0.703186380855318	

0.6	-24	-0.000149056747590664	
0.6	-22	-0.000293547639851124	
0.6	-20	-0.000420544429951892	
0.6	-18	-0.000128670748590044	
0.6	-16	-0.000113706418072144	
0.6	-14	0.00457255315711515	
0.6	-12	0.0549654238072932	
0.6	-11	0.113674045173484	
0.6	-10	0.191353265876253	
0.6	-9	0.282614385283025	
0.6	-8	0.385091560034135	
0.6	-7	0.489159922750584	
0.6	-6	0.584910595134001	
0.6	-5	0.653172339664409	
0.6	-4	0.703231782214015	
0.6	-3	0.73488327791663	
0.6	-2	0.730112146303651	
0.6	-1.5	0.722077144143714	
0.6	-1	0.717315150402332	
0.6	-0.5	0.711744449765648	
0.6	0	0.707314268692441	

0.7	-24	-6.48236436505975e-05	
0.7	-22	-0.000226318253605136	
0.7	-20	-0.000353753352204908	
0.7	-18	-9.85746105276792e-05	
0.7	-16	0.000648458395056849	
0.7	-14	0.0101072745710911	
0.7	-12	0.0702407646451433	
0.7	-11	0.140205522561783	
0.7	-10	0.229707157087769	
0.7	-9	0.332257001652667	
0.7	-8	0.44234915698528	
0.7	-7	0.545390784450321	
0.7	-6	0.63483039936682	
0.7	-5	0.701963586025333	
0.7	-4	0.741226109465563	
0.7	-3	0.757934005162797	
0.7	-2	0.742177834263717	
0.7	-1.5	0.7345795544403	
0.7	-1	0.72279956011991	
0.7	-0.5	0.716644486006258	
0.7	0	0.715793229563818	

0.8	-24	-5.13116049662092e-05	
0.8	-22	-0.000210088596471102	
0.8	-20	-0.00032900191075761	
0.8	-18	4.04904590176806e-05	
0.8	-16	0.00153429457045748	
0.8	-14	0.0152745423787214	
0.8	-12	0.0921655440930636	
0.8	-11	0.16848131999099	
0.8	-10	0.264872899205371	
0.8	-9	0.379102445972439	
0.8	-8	0.49449576319169	
0.8	-7	0.597342382918047	
0.8	-6	0.679787551882251	
0.8	-5	0.73988888046379	
0.8	-4	0.770907059382355	
0.8	-3	0.772886312056415	
0.8	-2	0.754424644070202	
0.8	-1.5	0.743927053460374	
0.8	-1	0.733449710399527	
0.8	-0.5	0.724897401787993	
0.8	0	0.724312593785839	

0.9	-24	-3.86560123206373e-05	
0.9	-22	-0.000180980853674941	
0.9	-20	-0.000301252268382585	
0.9	-18	0.000549617316212577	
0.9	-16	0.00426459851233559	
0.9	-14	0.0255720270787165	
0.9	-12	0.11417259279262	
0.9	-11	0.199225747382377	
0.9	-10	0.304903099463646	
0.9	-9	0.423438312642994	
0.9	-8	0.538735029152749	
0.9	-7	0.645993768078351	
0.9	-6	0.726335286862475	
0.9	-5	0.779079829999654	
0.9	-4	0.797784902031774	
0.9	-3	0.790671223543441	
0.9	-2	0.766876249623264	
0.9	-1.5	0.753614715682628	
0.9	-1	0.74204406253226	
0.9	-0.5	0.734527017714162	
0.9	0	0.731945268619103	

1	-24	-1.81156668164981e-05	
1	-22	-0.000152059428439887	
1	-20	5.86313995104797e-05	
1	-18	0.00133442353777406	
1	-16	0.00672316444353973	
1	-14	0.0354320833423936	
1	-12	0.139366394712542	
1	-11	0.231277885619018	
1	-10	0.341372158838813	
1	-9	0.466558141775188	
1	-8	0.584465679028184	
1	-7	0.688515117881309	
1	-6	0.765613611546484	
1	-5	0.808633343569338	
1	-4	0.821722654347898	
1	-3	0.805739676073611	
1	-2	0.779759466478386	
1	-1.5	0.764280274461147	
1	-1	0.752895024737868	
1	-0.5	0.746347054557608	
1	0	0.743756634878033	

1.2	-24	4.36586536063901e-05	
1.2	-22	4.54386024018847e-05	
1.2	-20	0.0006806879745087	
1.2	-18	0.00424486599225815	
1.2	-16	0.0169181946464034	
1.2	-14	0.0653426425191397	
1.2	-12	0.19431115495387	
1.2	-11	0.298396251830302	
1.2	-10	0.416985239868667	
1.2	-9	0.544239819596108	
1.2	-8	0.662754433618494	
1.2	-7	0.761377897344768	
1.2	-6	0.824444802902207	
1.2	-5	0.857535133930752	
1.2	-4	0.858561844627901	
1.2	-3	0.836139025293422	
1.2	-2	0.803939563958115	
1.2	-1.5	0.790527027294917	
1.2	-1	0.779136167374448	
1.2	-0.5	0.77363257586029	
1.2	0	0.77077637328733	

1.4	-24	0.000201282488445421	
1.4	-22	0.000636945139632259	
1.4	-20	0.00286787259766751	
1.4	-18	0.0101176857894509	
1.4	-16	0.0339154863351768	
1.4	-14	0.102674774546343	
1.4	-12	0.256631168743537	
1.4	-11	0.365879236415541	
1.4	-10	0.48948967916527	
1.4	-9	0.615856649269721	
1.4	-8	0.727916951859915	
1.4	-7	0.819281418158797	
1.4	-6	0.876171439587656	
1.4	-5	0.897782085207665	
1.4	-4	0.890763565038937	
1.4	-3	0.865237566575808	
1.4	-2	0.833240829325197	
1.4	-1.5	0.818453198808322	
1.4	-1	0.808563077347751	
1.4	-0.5	0.800463364788581	
1.4	0	0.79839957872059	

1.6	-24	0.000813892077735354	
1.6	-22	0.00214772017860949	
1.6	-20	0.00649666131295479	
1.6	-18	0.0203473128908062	
1.6	-16	0.0567056270687182	
1.6	-14	0.146037744233715	
1.6	-12	0.317855831696476	
1.6	-11	0.430064826633963	
1.6	-10	0.555467527229563	
1.6	-9	0.677415939881506	
1.6	-8	0.784267169799674	
1.6	-7	0.865588718311613	
1.6	-6	0.91282572021538	
1.6	-5	0.93082696114149	
1.6	-4	0.92011623590393	
1.6	-3	0.892513753141588	
1.6	-2	0.860994446404357	
1.6	-1.5	0.848531422767747	
1.6	-1	0.837043826146832	
1.6	-0.5	0.830947577219491	
1.6	0	0.828505323291062	

1.8	-24	0.00191407025771634	
1.8	-22	0.00534344834428608	
1.8	-20	0.0137758787649589	
1.8	-18	0.0355912593293598	
1.8	-16	0.0863406071253361	
1.8	-14	0.193678850200938	
1.8	-12	0.380061517700223	
1.8	-11	0.492472159601963	
1.8	-10	0.615357838209716	
1.8	-9	0.731241600954231	
1.8	-8	0.830065910446806	
1.8	-7	0.903523071861488	
1.8	-6	0.945470414788025	
1.8	-5	0.957504737323347	
1.8	-4	0.945451247079164	
1.8	-3	0.920270338685985	
1.8	-2	0.891862340513841	
1.8	-1.5	0.879896572721374	
1.8	-1	0.86865700280033	
1.8	-0.5	0.863393219814718	
1.8	0	0.861129971771243	

2	-24	0.00429689031150212	
2	-22	0.0102950392431408	
2	-20	0.0241819294067892	
2	-18	0.0552864850513858	
2	-16	0.122621070605864	
2	-14	0.245706284294782	
2	-12	0.437226334132492	
2	-11	0.550767600943885	
2	-10	0.669047446323511	
2	-9	0.778292442390713	
2	-8	0.869198905058444	
2	-7	0.93387004470783	
2	-6	0.971129883576507	
2	-5	0.981244517179447	
2	-4	0.969355364293275	
2	-3	0.946167848284705	
2	-2	0.919737225843462	
2	-1.5	0.909294428512506	
2	-1	0.901984894331344	
2	-0.5	0.896161842491197	
2	0	0.895006655111858	

2.2	-24	0.00787203720504789	
2.2	-22	0.0175282910488238	
2.2	-20	0.0379224328187226	
2.2	-18	0.080580028719943	
2.2	-16	0.160062143165291	
2.2	-14	0.297145181104812	
2.2	-12	0.493065132625573	
2.2	-11	0.605395580373551	
2.2	-10	0.716992277743753	
2.2	-9	0.819640855954832	
2.2	-8	0.90204660123568	
2.2	-7	0.960545447426938	
2.2	-6	0.993186545182993	
2.2	-5	1.001592253624	
2.2	-4	0.991328122132304	
2.2	-3	0.970238173390124	
2.2	-2	0.948052073472217	
2.2	-1.5	0.938493744204903	
2.2	-1	0.93226539818028	
2.2	-0.5	0.927427137681147	
2.2	0	0.925115675327605	

2.4	-24	0.0135523615128788	
2.4	-22	0.0277651427966365	
2.4	-20	0.0556378415674517	
2.4	-18	0.10815586126532	
2.4	-16	0.201645396327693	
2.4	-14	0.348275497053403	
2.4	-12	0.546069153883922	
2.4	-11	0.653136981516931	
2.4	-10	0.75864984458476	
2.4	-9	0.853365595726049	
2.4	-8	0.929335107350362	
2.4	-7	0.983230176965076	
2.4	-6	1.01266663861825	
2.4	-5	1.02040583021616	
2.4	-4	1.01222473904531	
2.4	-3	0.994442775217844	
2.4	-2	0.974845423543437	
2.4	-1.5	0.967860622141215	
2.4	-1	0.960406018012666	
2.4	-0.5	0.956726689423228	
2.4	0	0.955005383094313	

2.6	-24	0.0212628086420727	
2.6	-22	0.040388308065587	
2.6	-20	0.0775634569437307	
2.6	-18	0.13892587487442	
2.6	-16	0.244458314774002	
2.6	-14	0.397633028320473	
2.6	-12	0.593007316778173	
2.6	-11	0.696930747721943	
2.6	-10	0.796971091635199	
2.6	-9	0.883991537000209	
2.6	-8	0.95372091764443	
2.6	-7	1.00260451014538	
2.6	-6	1.02997666509094	
2.6	-5	1.03770224236338	
2.6	-4	1.03072738633678	
2.6	-3	1.0166286578979	
2.6	-2	1.00128556558409	
2.6	-1.5	0.993668662082495	
2.6	-1	0.989073135231458	
2.6	-0.5	0.986035786520955	
2.6	0	0.984809699184796	

2.8	-24	0.0310567983269868	
2.8	-22	0.0570840612381159	
2.8	-20	0.101121000046471	
2.8	-18	0.173528810020076	
2.8	-16	0.287647251299446	
2.8	-14	0.445575992166893	
2.8	-12	0.637077696542932	
2.8	-11	0.737192867912682	
2.8	-10	0.830165535399358	
2.8	-9	0.910479209265756	
2.8	-8	0.97517517517848	
2.8	-7	1.0197115916102	
2.8	-6	1.0452340076715	
2.8	-5	1.05360728331668	
2.8	-4	1.04917669573593	
2.8	-3	1.03809726715679	
2.8	-2	1.02498437273015	
2.8	-1.5	1.01915702457129	
2.8	-1	1.01576022970925	
2.8	-0.5	1.01207883968092	
2.8	0	1.01192042194859	

3	-24	0.0430870425349198	
3	-22	0.0753795061022623	
3	-20	0.127424226062508	
3	-18	0.208762224439233	
3	-16	0.330655334454128	
3	-14	0.491684339900542	
3	-12	0.677992952645071	
3	-11	0.77245167542748	
3	-10	0.859189457688733	
3	-9	0.934421806346212	
3	-8	0.993732877770879	
3	-7	1.03540953765865	
3	-6	1.05974872295503	
3	-5	1.06872995980348	
3	-4	1.06666264920989	
3	-3	1.05788592143874	
3	-2	1.04838148637966	
3	-1.5	1.0436376683843	
3	-1	1.04009439893474	
3	-0.5	1.03783777767236	
3	0	1.03680790830053	

3.2	-24	0.0578903836233309	
3.2	-22	0.0956176485809232	
3.2	-20	0.155818978618054	
3.2	-18	0.24637798227471	
3.2	-16	0.372733544225886	
3.2	-14	0.534622590981796	
3.2	-12	0.716030537028023	
3.2	-11	0.80485194983405	
3.2	-10	0.886227226722457	
3.2	-9	0.955578179905428	
3.2	-8	1.01036703639826	
3.2	-7	1.04952604699667	
3.2	-6	1.07322694394102	
3.2	-5	1.08342640678415	
3.2	-4	1.08286309829141	
3.2	-3	1.07654308980083	
3.2	-2	1.06922333104865	
3.2	-1.5	1.06566458006095	
3.2	-1	1.06261251112876	
3.2	-0.5	1.06091427494578	
3.2	0	1.06050255328448	

3.4	-24	0.0742411943555046	
3.4	-22	0.11805084235219	
3.4	-20	0.185353594745709	
3.4	-18	0.28265623872911	
3.4	-16	0.413123726639892	
3.4	-14	0.57441586429752	
3.4	-12	0.750154439380941	
3.4	-11	0.833635914831407	
3.4	-10	0.910053916636994	
3.4	-9	0.974771329815786	
3.4	-8	1.0258190402328	
3.4	-7	1.0627804070322	
3.4	-6	1.08575744415333	
3.4	-5	1.09654084098707	
3.4	-4	1.09817626339247	
3.4	-3	1.09475556359055	
3.4	-2	1.08959374705259	
3.4	-1.5	1.08594519728815	
3.4	-1	1.0841262313881	
3.4	-0.5	1.08301302108371	
3.4	0	1.08227525856729	

3.6	-24	0.092854178828913	
3.6	-22	0.142503838844007	
3.6	-20	0.216460459104443	
3.6	-18	0.319386462171414	
3.6	-16	0.452449399768468	
3.6	-14	0.612234842467383	
3.6	-12	0.780451714375789	
3.6	-11	0.859994289542302	
3.6	-10	0.93191586772369	
3.6	-9	0.991762240788493	
3.6	-8	1.04009149642356	
3.6	-7	1.07515966122063	
3.6	-6	1.09746097011789	
3.6	-5	1.10939622137647	
3.6	-4	1.11294073254782	
3.6	-3	1.11134563574442	
3.6	-2	1.10795896260897	
3.6	-1.5	1.10553891724203	
3.6	-1	1.1043628106776	
3.6	-0.5	1.10302165134164	
3.6	0	1.10265335944576	

3.8	-24	0.112213573355976	
3.8	-22	0.168649339727191	
3.8	-20	0.248142551470338	
3.8	-18	0.356145466661883	
3.8	-16	0.4910079780643	
3.8	-14	0.647718510570414	
3.8	-12	0.808727573975947	
3.8	-11	0.883668920814718	
3.8	-10	0.950939853044547	
3.8	-9	1.00752964902976	
3.8	-8	1.05335375352542	
3.8	-7	1.08685115656904	
3.8	-6	1.10890018660887	
3.8	-5	1.1213274480943	
3.8	-4	1.12626408031636	
3.8	-3	1.12685831469494	
3.8	-2	1.1245714317041	
3.8	-1.5	1.12354464342991	
3.8	-1	1.12248710525272	
3.8	-0.5	1.12222631598784	
3.8	0	1.1218634297534	

4	-24	0.1337723181609	
4	-22	0.195273738324767	
4	-20	0.28057242758947	
4	-18	0.391970138346044	
4	-16	0.527393388477606	
4	-14	0.68052682992922	
4	-12	0.834180743435835	
4	-11	0.904977181986068	
4	-10	0.968887685352689	
4	-9	1.02272877607401	
4	-8	1.06579227508052	
4	-7	1.09795502590644	
4	-6	1.11978031361996	
4	-5	1.13282678653929	
4	-4	1.13924015126904	
4	-3	1.14078237653972	
4	-2	1.14065402649673	
4	-1.5	1.14034493313467	
4	-1	1.13963218762956	
4	-0.5	1.13917720113063	
4	0	1.13907026755493	

4.2	-24	0.156400024214726	
4.2	-22	0.22300421235284	
4.2	-20	0.311949673701214	
4.2	-18	0.426360372417286	
4.2	-16	0.562773965623174	
4.2	-14	0.711175932790213	
4.2	-12	0.859024597917719	
4.2	-11	0.926031211856569	
4.2	-10	0.985507762793081	
4.2	-9	1.03650789968023	
4.2	-8	1.0773110476127	
4.2	-7	1.108561812089	
4.2	-6	1.13015739491147	
4.2	-5	1.14394986843478	
4.2	-4	1.151607976429	
4.2	-3	1.15436974962167	
4.2	-2	1.15507453910731	
4.2	-1.5	1.15488171204482	
4.2	-1	1.15427654817119	
4.2	-0.5	1.15398988703883	
4.2	0	1.15375121932856	

4.4	-24	0.179072576305583	
4.4	-22	0.251652539390798	
4.4	-20	0.345207576019063	
4.4	-18	0.460080311836726	
4.4	-16	0.594659714327612	
4.4	-14	0.739581612644108	
4.4	-12	0.880833088764242	
4.4	-11	0.944532967073546	
4.4	-10	1.00082085006913	
4.4	-9	1.04935989189928	
4.4	-8	1.08851390495067	
4.4	-7	1.11849318388958	
4.4	-6	1.14005666722828	
4.4	-5	1.15412323588392	
4.4	-4	1.16249867228982	
4.4	-3	1.16693117355035	
4.4	-2	1.16862600090995	
4.4	-1.5	1.16842089202533	
4.4	-1	1.16889359628375	
4.4	-0.5	1.16890815166477	
4.4	0	1.16891208523886	

4.6	-24	0.203714587727804	
4.6	-22	0.279767122504973	
4.6	-20	0.376839716047562	
4.6	-18	0.492537743520624	
4.6	-16	0.625139042973577	
4.6	-14	0.766232044695858	
4.6	-12	0.900754146713687	
4.6	-11	0.961435128107687	
4.6	-10	1.01542032085561	
4.6	-9	1.06125776225771	
4.6	-8	1.09889819251485	
4.6	-7	1.12810747760051	
4.6	-6	1.14968198441264	
4.6	-5	1.1642067255966	
4.6	-4	1.17356066897252	
4.6	-3	1.17849698568372	
4.6	-2	1.1814232148373	
4.6	-1.5	1.18203157270663	
4.6	-1	1.18270564297849	
4.6	-0.5	1.18249438294878	
4.6	0	1.18238274146489	

4.8	-24	0.228702783517033	
4.8	-22	0.307842422503806	
4.8	-20	0.406975922928245	
4.8	-18	0.523924947876098	
4.8	-16	0.655124929766555	
4.8	-14	0.790355004608039	
4.8	-12	0.919776166870623	
4.8	-11	0.977250366526077	
4.8	-10	1.02886005180667	
4.8	-9	1.07267506020612	
4.8	-8	1.10887169786735	
4.8	-7	1.13725787965967	
4.8	-6	1.15854289551846	
4.8	-5	1.17367681741956	
4.8	-4	1.18367112913341	
4.8	-3	1.18926865131008	
4.8	-2	1.19266490810459	
4.8	-1.5	1.19376525471334	
4.8	-1	1.19442655671741	
4.8	-0.5	1.19500115952514	
4.8	0	1.19501187651955	

5	-24	0.253525984483637	
5	-22	0.335826878733966	
5	-20	0.436934857487564	
5	-18	0.553945033988634	
5	-16	0.682987165546579	
5	-14	0.813743068484504	
5	-12	0.937172215386764	
5	-11	0.992448722169444	
5	-10	1.04146923161526	
5	-9	1.08335246148121	
5	-8	1.11844404753407	
5	-7	1.14608653393021	
5	-6	1.16716512073696	
5	-5	1.18232018797153	
5	-4	1.19258746767199	
5	-3	1.19971377289997	
5	-2	1.20359703546076	
5	-1.5	1.20434141398116	
5	-1	1.20528969426602	
5	-0.5	1.20565447169996	
5	0	1.20593828747977	

5.2	-24	0.279393063831867	
5.2	-22	0.364331158864349	
5.2	-20	0.466059060359264	
5.2	-18	0.581916854101898	
5.2	-16	0.708602291713685	
5.2	-14	0.835347171029754	
5.2	-12	0.953401197852376	
5.2	-11	1.00642031729458	
5.2	-10	1.05333710609785	
5.2	-9	1.09383804103124	
5.2	-8	1.12742010011286	
5.2	-7	1.15444470313283	
5.2	-6	1.17542372389963	
5.2	-5	1.1909010516392	
5.2	-4	1.20157065696	
5.2	-3	1.20898766562579	
5.2	-2	1.21354340598921	
5.2	-1.5	1.21547970165326	
5.2	-1	1.21606205242635	
5.2	-0.5	1.21655821895824	
5.2	0	1.21682987602594	

5.4	-24	0.304786265498077	
5.4	-22	0.391792228630854	
5.4	-20	0.494609165135754	
5.4	-18	0.60991051565794	
5.4	-16	0.732720399289258	
5.4	-14	0.856049854611806	
5.4	-12	0.968844917876381	
5.4	-11	1.01947318757113	
5.4	-10	1.06453768104115	
5.4	-9	1.10350220712936	
5.4	-8	1.13601417679231	
5.4	-7	1.16248895584354	
5.4	-6	1.18341129034644	
5.4	-5	1.19904496082743	
5.4	-4	1.21022421114176	
5.4	-3	1.21772885243982	
5.4	-2	1.22287356789769	
5.4	-1.5	1.22449133498015	
5.4	-1	1.22523521411175	
5.4	-0.5	1.22604764433391	
5.4	0	1.22614192161823	

5.6	-24	0.330301076741048	
5.6	-22	0.419208194888673	
5.6	-20	0.521965706802587	
5.6	-18	0.63668430234732	
5.6	-16	0.755922374422797	
5.6	-14	0.874984377861887	
5.6	-12	0.984079397105295	
5.6	-11	1.03252982681533	
5.6	-10	1.07535247321536	
5.6	-9	1.11282679863508	
5.6	-8	1.14428730683266	
5.6	-7	1.17025870948643	
5.6	-6	1.19070482109348	
5.6	-5	1.20652047497042	
5.6	-4	1.21788752747162	
5.6	-3	1.22628543045824	
5.6	-2	1.23119375586385	
5.6	-1.5	1.23315228756013	
5.6	-1	1.23440167671935	
5.6	-0.5	1.23513518894772	
5.6	0	1.23525856013012	

5.8	-24	0.35573042224289	
5.8	-22	0.445622694179948	
5.8	-20	0.547323045154178	
5.8	-18	0.661671006303387	
5.8	-16	0.778068787142229	
5.8	-14	0.89323074147551	
5.8	-12	0.998116767562343	
5.8	-11	1.04442171399568	
5.8	-10	1.08542045393103	
5.8	-9	1.12170904357304	
5.8	-8	1.15226978915172	
5.8	-7	1.17763697245091	
5.8	-6	1.19788548743057	
5.8	-5	1.21369215768101	
5.8	-4	1.22534218629725	
5.8	-3	1.23377672431944	
5.8	-2	1.23927317989577	
5.8	-1.5	1.24137804221938	
5.8	-1	1.24227195614679	
5.8	-0.5	1.24353218888285	
5.8	0	1.24363134686837	

6	-24	0.381022810034216	
6	-22	0.471328477580262	
6	-20	0.573805513175731	
6	-18	0.684691448091874	
6	-16	0.798930581670201	
6	-14	0.909295059813848	
6	-12	1.01046398424615	
6	-11	1.05516613311489	
6	-10	1.09507107333806	
6	-9	1.13022741888515	
6	-8	1.15990359896709	
6	-7	1.18472548176324	
6	-6	1.20478235108577	
6	-5	1.22041490275642	
6	-4	1.23227383248586	
6	-3	1.24108182972536	
6	-2	1.24660405019731	
6	-1.5	1.24877366433402	
6	-1	1.25010626416945	
6	-0.5	1.25113376260475	
6	0	1.251363610904	

6.2	-24	0.405211730808165	
6.2	-22	0.495839525653461	
6.2	-20	0.597217905573898	
6.2	-18	0.707063944162366	
6.2	-16	0.817651013031097	
6.2	-14	0.925417684764817	
6.2	-12	1.02313200468448	
6.2	-11	1.06611754074977	
6.2	-10	1.10443440424911	
6.2	-9	1.13824047139554	
6.2	-8	1.16725790973711	
6.2	-7	1.19150444971494	
6.2	-6	1.21123453550572	
6.2	-5	1.2269895241804	
6.2	-4	1.23897213690716	
6.2	-3	1.24738075389003	
6.2	-2	1.25350171625843	
6.2	-1.5	1.25560181584363	
6.2	-1	1.25682129066002	
6.2	-0.5	1.2578360009269	
6.2	0	1.25807765341945	

6.4	-24	0.429091767913213	
6.4	-22	0.520555442540869	
6.4	-20	0.620602599662102	
6.4	-18	0.728690204969458	
6.4	-16	0.836383253124431	
6.4	-14	0.940451900095121	
6.4	-12	1.03452178699665	
6.4	-11	1.0762020070677	
6.4	-10	1.11323057185597	
6.4	-9	1.14607928869309	
6.4	-8	1.17426251085366	
6.4	-7	1.19803782383694	
6.4	-6	1.21756611475889	
6.4	-5	1.23308311503192	
6.4	-4	1.24515360796833	
6.4	-3	1.25395876597857	
6.4	-2	1.2596400086733	
6.4	-1.5	1.2616634350406	
6.4	-1	1.26326849766718	
6.4	-0.5	1.26415081574517	
6.4	0	1.26440643753929	

6.6	-24	0.453026579160255	
6.6	-22	0.544341749840048	
6.6	-20	0.643624846766608	
6.6	-18	0.74919409966216	
6.6	-16	0.853931899382214	
6.6	-14	0.955342552095501	
6.6	-12	1.04558302922421	
6.6	-11	1.0857880559743	
6.6	-10	1.12173494153844	
6.6	-9	1.15360959377688	
6.6	-8	1.18098119490308	
6.6	-7	1.20433770550931	
6.6	-6	1.22350159832882	
6.6	-5	1.23880498160638	
6.6	-4	1.25087898234916	
6.6	-3	1.25968629419813	
6.6	-2	1.26578203093068	
6.6	-1.5	1.26790623437632	
6.6	-1	1.26902525856552	
6.6	-0.5	1.27003189403348	
6.6	0	1.27023766563161	

6.8	-24	0.47564395998412	
6.8	-22	0.566658212867944	
6.8	-20	0.665929308961538	
6.8	-18	0.768877650932647	
6.8	-16	0.871238378699833	
6.8	-14	0.968935382601426	
6.8	-12	1.05639051858827	
6.8	-11	1.09508414951774	
6.8	-10	1.12971648968056	
6.8	-9	1.16066015333368	
6.8	-8	1.18745075004854	
6.8	-7	1.21029504342508	
6.8	-6	1.22925235362842	
6.8	-5	1.24443614580805	
6.8	-4	1.25664239502971	
6.8	-3	1.2653879110897	
6.8	-2	1.27175441402094	
6.8	-1.5	1.27387652767017	
6.8	-1	1.27528034902702	
6.8	-0.5	1.27638967859042	
6.8	0	1.27663933394518	

7	-24	0.498133360501708	
7	-22	0.589144830638459	
7	-20	0.687069571682784	
7	-18	0.787560524308304	
7	-16	0.886684793688903	
7	-14	0.981965338594884	
7	-12	1.06652438777499	
7	-11	1.10360968000733	
7	-10	1.13748221621192	
7	-9	1.16744973031806	
7	-8	1.19363813987879	
7	-7	1.21596958567498	
7	-6	1.23465516661072	
7	-5	1.24974550285741	
7	-4	1.26191464790502	
7	-3	1.27069494886861	
7	-2	1.27695419776626	
7	-1.5	1.27943575678368	
7	-1	1.28073696218091	
7	-0.5	1.28160366598318	
7	0	1.28193361672587	

7.2	-24	0.520109912170899	
7.2	-22	0.610008238354325	
7.2	-20	0.706730984495789	
7.2	-18	0.805439678496472	
7.2	-16	0.902642975837752	
7.2	-14	0.994747029066769	
7.2	-12	1.07603712971864	
7.2	-11	1.1120410699244	
7.2	-10	1.14491315848263	
7.2	-9	1.17415592039498	
7.2	-8	1.19958630794623	
7.2	-7	1.22141726987254	
7.2	-6	1.2398851461833	
7.2	-5	1.25490528050229	
7.2	-4	1.26664679153451	
7.2	-3	1.27568091196844	
7.2	-2	1.28185818348224	
7.2	-1.5	1.28404366652019	
7.2	-1	1.28537191588543	
7.2	-0.5	1.28642201201667	
7.2	0	1.28671590396027	

7.4	-24	0.540647032326323	
7.4	-22	0.63139105527019	
7.4	-20	0.726099428917281	
7.4	-18	0.822192178548629	
7.4	-16	0.917003326318316	
7.4	-14	1.00614105706264	
7.4	-12	1.08515757988479	
7.4	-11	1.12023116757792	
7.4	-10	1.15221553323919	
7.4	-9	1.18045971210759	
7.4	-8	1.20529039086161	
7.4	-7	1.22667255752726	
7.4	-6	1.24477147917684	
7.4	-5	1.25961160214658	
7.4	-4	1.27152928847599	
7.4	-3	1.2801455744526	
7.4	-2	1.28644093542226	
7.4	-1.5	1.28878957928436	
7.4	-1	1.29015632414195	
7.4	-0.5	1.29116860962252	
7.4	0	1.29143784242055	

7.6	-24	0.561595580306503	
7.6	-22	0.651009924521934	
7.6	-20	0.744301627613183	
7.6	-18	0.837957379567325	
7.6	-16	0.930496339407048	
7.6	-14	1.01701391491942	
7.6	-12	1.09400116495154	
7.6	-11	1.12786008385518	
7.6	-10	1.15900393568358	
7.6	-9	1.18655201993237	
7.6	-8	1.21081338490212	
7.6	-7	1.23176395259977	
7.6	-6	1.24950295951954	
7.6	-5	1.26402359681281	
7.6	-4	1.27575620541992	
7.6	-3	1.28465277456665	
7.6	-2	1.29080226012059	
7.6	-1.5	1.29301116231472	
7.6	-1	1.29442590995723	
7.6	-0.5	1.29547646431111	
7.6	0	1.29579276650184	

7.8	-24	0.582661232085449	
7.8	-22	0.669611749553941	
7.8	-20	0.76160093791197	
7.8	-18	0.853580335929405	
7.8	-16	0.94384815514372	
7.8	-14	1.02811838355546	
7.8	-12	1.10229422411194	
7.8	-11	1.13546269327075	
7.8	-10	1.16550601567713	
7.8	-9	1.19238694550186	
7.8	-8	1.21610381228422	
7.8	-7	1.23656474201308	
7.8	-6	1.25399983568032	
7.8	-5	1.26844514398895	
7.8	-4	1.2798327980614	
7.8	-3	1.2886028665022	
7.8	-2	1.29486638434198	
7.8	-1.5	1.29713152341194	
7.8	-1	1.29857835072666	
7.8	-0.5	1.2995663041054	
7.8	0	1.29988494403381	

8	-24	0.601636878450112	
8	-22	0.688123269902027	
8	-20	0.778850314947353	
8	-18	0.868503512829834	
8	-16	0.956460018766724	
8	-14	1.03807187231466	
8	-12	1.11049463188934	
8	-11	1.14260899916934	
8	-10	1.17182103665031	
8	-9	1.19799934664056	
8	-8	1.22115532266795	
8	-7	1.24123395344893	
8	-6	1.25827550705522	
8	-5	1.27243852174233	
8	-4	1.28393225735297	
8	-3	1.29250788495127	
8	-2	1.29855316320339	
8	-1.5	1.30070500503904	
8	-1	1.30224639431697	
8	-0.5	1.30316662251172	
8	0	1.30348209766362	

8.2	-24	0.620227304388503	
8.2	-22	0.706681299159839	
8.2	-20	0.795092374752515	
8.2	-18	0.88329399275106	
8.2	-16	0.968595845345416	
8.2	-14	1.04801954330033	
8.2	-12	1.11824900132177	
8.2	-11	1.14948001506954	
8.2	-10	1.17789383913911	
8.2	-9	1.20343379568286	
8.2	-8	1.22601295224723	
8.2	-7	1.24570306941911	
8.2	-6	1.26245695403817	
8.2	-5	1.27625674033921	
8.2	-4	1.28752206922015	
8.2	-3	1.29634141282617	
8.2	-2	1.30216223515508	
8.2	-1.5	1.30438914248983	
8.2	-1	1.30586213318923	
8.2	-0.5	1.30675396483563	
8.2	0	1.30711882516597	

8.4	-24	0.638766177285123	
8.4	-22	0.723867672926259	
8.4	-20	0.810852221705334	
8.4	-18	0.897339925486795	
8.4	-16	0.980071485080644	
8.4	-14	1.0571614460405	
8.4	-12	1.12554207725057	
8.4	-11	1.15598172739438	
8.4	-10	1.18376544866703	
8.4	-9	1.20866190417023	
8.4	-8	1.23070657701006	
8.4	-7	1.25000592824702	
8.4	-6	1.26636702273156	
8.4	-5	1.27997475149359	
8.4	-4	1.29106344526314	
8.4	-3	1.29959578696867	
8.4	-2	1.30569349008792	
8.4	-1.5	1.307761112572	
8.4	-1	1.30906397452143	
8.4	-0.5	1.31001737537063	
8.4	0	1.3102866888693	

8.6	-24	0.657314091801386	
8.6	-22	0.740939237021756	
8.6	-20	0.825853807996343	
8.6	-18	0.910039805630822	
8.6	-16	0.991037915862568	
8.6	-14	1.06636220007827	
8.6	-12	1.13275064525806	
8.6	-11	1.16227011176348	
8.6	-10	1.18933751761908	
8.6	-9	1.21363625140531	
8.6	-8	1.2351911604436	
8.6	-7	1.25406023297071	
8.6	-6	1.27015402096267	
8.6	-5	1.28368151067842	
8.6	-4	1.29433277245289	
8.6	-3	1.30284134829567	
8.6	-2	1.30887010699345	
8.6	-1.5	1.31089560985352	
8.6	-1	1.3122415325768	
8.6	-0.5	1.31305727998203	
8.6	0	1.31319223430515	

8.8	-24	0.674649981681169	
8.8	-22	0.756773221720158	
8.8	-20	0.840817777394686	
8.8	-18	0.923008698698102	
8.8	-16	1.00193014738808	
8.8	-14	1.07494927723212	
8.8	-12	1.13954450780426	
8.8	-11	1.16832743611572	
8.8	-10	1.19471439819686	
8.8	-9	1.21845375100528	
8.8	-8	1.23949985600073	
8.8	-7	1.25794569146612	
8.8	-6	1.2738029172768	
8.8	-5	1.28698786312991	
8.8	-4	1.29773751998923	
8.8	-3	1.30585366470732	
8.8	-2	1.31178563747551	
8.8	-1.5	1.31374493049284	
8.8	-1	1.31534028945211	
8.8	-0.5	1.31606833181338	
8.8	0	1.31632800423623	

9	-24	0.691410686998798	
9	-22	0.772438240511816	
9	-20	0.854576244084124	
9	-18	0.93557277806791	
9	-16	1.01191353122364	
9	-14	1.08321416448897	
9	-12	1.14638439126503	
9	-11	1.17423487583658	
9	-10	1.19989933559007	
9	-9	1.22308814835719	
9	-8	1.24366317732448	
9	-7	1.26171528832643	
9	-6	1.27723632017988	
9	-5	1.29016642380871	
9	-4	1.3007700070605	
9	-3	1.3088373856314	
9	-2	1.31454710180446	
9	-1.5	1.31652347416327	
9	-1	1.31800085060179	
9	-0.5	1.31893148572463	
9	0	1.31916048266832	

9.2	-24	0.707640834808431	
9.2	-22	0.787758065991287	
9.2	-20	0.868094766322156	
9.2	-18	0.946950194373892	
9.2	-16	1.02205765218322	
9.2	-14	1.09115030823545	
9.2	-12	1.15260248783006	
9.2	-11	1.17983663989007	
9.2	-10	1.20492947222438	
9.2	-9	1.22754045951733	
9.2	-8	1.24766949248739	
9.2	-7	1.26536532538446	
9.2	-6	1.28046370283232	
9.2	-5	1.29339732304658	
9.2	-4	1.30365451869097	
9.2	-3	1.31151331739391	
9.2	-2	1.31739249088518	
9.2	-1.5	1.31938292971781	
9.2	-1	1.3207495324412	
9.2	-0.5	1.32159917526617	
9.2	0	1.32194520985753	

9.4	-24	0.723548071528534	
9.4	-22	0.802119909852366	
9.4	-20	0.880735468612952	
9.4	-18	0.958170811848066	
9.4	-16	1.03132047379448	
9.4	-14	1.09873382642393	
9.4	-12	1.15875429491955	
9.4	-11	1.18530816268852	
9.4	-10	1.20974961506827	
9.4	-9	1.23182212997925	
9.4	-8	1.2515036187985	
9.4	-7	1.26881728640452	
9.4	-6	1.28368146124779	
9.4	-5	1.29617484941157	
9.4	-4	1.30641720573499	
9.4	-3	1.31419987242988	
9.4	-2	1.31984376799393	
9.4	-1.5	1.32166441531487	
9.4	-1	1.32300101685759	
9.4	-0.5	1.32390851134814	
9.4	0	1.32420766238651	

9.6	-24	0.73874042212824	
9.6	-22	0.816020970681701	
9.6	-20	0.893530817045387	
9.6	-18	0.968994475273924	
9.6	-16	1.04060750321624	
9.6	-14	1.10612955231718	
9.6	-12	1.16461042710215	
9.6	-11	1.19065728666153	
9.6	-10	1.21441302949435	
9.6	-9	1.2359757571403	
9.6	-8	1.25524396751806	
9.6	-7	1.27214835682744	
9.6	-6	1.28673715305174	
9.6	-5	1.29903684982017	
9.6	-4	1.30908256726819	
9.6	-3	1.31680607384481	
9.6	-2	1.32221859240309	
9.6	-1.5	1.32407250408791	
9.6	-1	1.32553605766343	
9.6	-0.5	1.3263798655686	
9.6	0	1.32675807213317	

9.8	-24	0.753139406481633	
9.8	-22	0.829629246629664	
9.8	-20	0.905577379959781	
9.8	-18	0.979164765143438	
9.8	-16	1.04948930249954	
9.8	-14	1.11319075102794	
9.8	-12	1.17017474803617	
9.8	-11	1.195684268963	
9.8	-10	1.21892353987909	
9.8	-9	1.23997878561493	
9.8	-8	1.25880450607236	
9.8	-7	1.27533238717693	
9.8	-6	1.28967581385859	
9.8	-5	1.30162477652567	
9.8	-4	1.31156141791237	
9.8	-3	1.31921399410584	
9.8	-2	1.32453661253438	
9.8	-1.5	1.32655125154032	
9.8	-1	1.32782582933033	
9.8	-0.5	1.32864788386618	
9.8	0	1.32904268893449	

10	-24	0.767150630494598	
10	-22	0.842545322307184	
10	-20	0.917410877422089	
10	-18	0.989149205801642	
10	-16	1.05800793574099	
10	-14	1.12005243903361	
10	-12	1.17564713626104	
10	-11	1.20044867350758	
10	-10	1.22320267538355	
10	-9	1.24382901762961	
10	-8	1.26226361365712	
10	-7	1.27846865547921	
10	-6	1.29240762393958	
10	-5	1.30423355209209	
10	-4	1.31378452377031	
10	-3	1.32131628774229	
10	-2	1.32668698857782	
10	-1.5	1.32869132418445	
10	-1	1.33004287426893	
10	-0.5	1.33088725277612	
10	0	1.33111791082921	

10.2	-24	0.780778402551932	
10.2	-22	0.855177913349668	
10.2	-20	0.928177756040175	
10.2	-18	0.998828595430361	
10.2	-16	1.06594882897162	
10.2	-14	1.1267767380552	
10.2	-12	1.18090283283462	
10.2	-11	1.20524510754112	
10.2	-10	1.22734261270967	
10.2	-9	1.24752002938286	
10.2	-8	1.26555718666565	
10.2	-7	1.28146162458709	
10.2	-6	1.29507147336168	
10.2	-5	1.30673620810358	
10.2	-4	1.31629510080391	
10.2	-3	1.32355022204528	
10.2	-2	1.3287127972376	
10.2	-1.5	1.33049732366678	
10.2	-1	1.33181402110982	
10.2	-0.5	1.33267166735872	
10.2	0	1.33283361027703	

10.4	-24	0.794717170613017	
10.4	-22	0.867523112919139	
10.4	-20	0.939006484681364	
10.4	-18	1.00805014737734	
10.4	-16	1.07366895511355	
10.4	-14	1.13319371645788	
10.4	-12	1.18596815711341	
10.4	-11	1.2097872697444	
10.4	-10	1.23144371250145	
10.4	-9	1.25110693825085	
10.4	-8	1.26873786916392	
10.4	-7	1.28436462844044	
10.4	-6	1.29778689848534	
10.4	-5	1.30905531007525	
10.4	-4	1.31834759243351	
10.4	-3	1.3256048496357	
10.4	-2	1.33077538621252	
10.4	-1.5	1.3325428247103	
10.4	-1	1.33381854997617	
10.4	-0.5	1.33460007731244	
10.4	0	1.33482241045946	

10.6	-24	0.807847312372317	
10.6	-22	0.879421975565786	
10.6	-20	0.949266425415436	
10.6	-18	1.01717446140589	
10.6	-16	1.08116064836355	
10.6	-14	1.13944080065039	
10.6	-12	1.19092510705667	
10.6	-11	1.21414020142029	
10.6	-10	1.23527011396439	
10.6	-9	1.25454856616435	
10.6	-8	1.27181567654043	
10.6	-7	1.28709842540072	
10.6	-6	1.30030049829336	
10.6	-5	1.31136661803223	
10.6	-4	1.32046613263501	
10.6	-3	1.32752566954926	
10.6	-2	1.33260934632972	
10.6	-1.5	1.33437878487309	
10.6	-1	1.33563231897676	
10.6	-0.5	1.33643165635935	
10.6	0	1.33667313292585	

10.8	-24	0.820567772461709	
10.8	-22	0.8907032386333	
10.8	-20	0.959574000332891	
10.8	-18	1.02582581615582	
10.8	-16	1.08829438884457	
10.8	-14	1.14516754689907	
10.8	-12	1.19567160045891	
10.8	-11	1.21827321901275	
10.8	-10	1.23903919571826	
10.8	-9	1.25787838278289	
10.8	-8	1.27479744563005	
10.8	-7	1.28968709891972	
10.8	-6	1.30269458669037	
10.8	-5	1.31359229029146	
10.8	-4	1.32240861905941	
10.8	-3	1.32941862179713	
10.8	-2	1.33430434886497	
10.8	-1.5	1.33604416036406	
10.8	-1	1.33734601361681	
10.8	-0.5	1.33802431942491	
10.8	0	1.33826271177445	

11	-24	0.832734161529867	
11	-22	0.90168864816189	
11	-20	0.969175924823034	
11	-18	1.03411280101256	
11	-16	1.09523693231894	
11	-14	1.15092422224076	
11	-12	1.20025624291303	
11	-11	1.22232470888887	
11	-10	1.24265874686272	
11	-9	1.26109627127266	
11	-8	1.27765734241318	
11	-7	1.29226240054853	
11	-6	1.30497611859412	
11	-5	1.31566886229876	
11	-4	1.32442996013855	
11	-3	1.33121940620903	
11	-2	1.33600861678406	
11	-1.5	1.33764558134923	
11	-1	1.33891835120434	
11	-0.5	1.33964619967269	
11	0	1.33987963774088	

11.2	-24	0.844357942691569	
11.2	-22	0.912550743502428	
11.2	-20	0.978659352608881	
11.2	-18	1.04235143837448	
11.2	-16	1.10215265101405	
11.2	-14	1.15630126868195	
11.2	-12	1.20454443106193	
11.2	-11	1.2262914829299	
11.2	-10	1.24616550845172	
11.2	-9	1.26419923814481	
11.2	-8	1.28040192120048	
11.2	-7	1.29475435987575	
11.2	-6	1.3070900496629	
11.2	-5	1.31765540251652	
11.2	-4	1.32627937951099	
11.2	-3	1.33284737812987	
11.2	-2	1.33764974219099	
11.2	-1.5	1.33931508589008	
11.2	-1	1.3405120879181	
11.2	-0.5	1.3412399363738	
11.2	0	1.3414533738881	

11.4	-24	0.8557702441719	
11.4	-22	0.922802947455892	
11.4	-20	0.987681145693409	
11.4	-18	1.05000622233221	
11.4	-16	1.10859685470214	
11.4	-14	1.16164855877911	
11.4	-12	1.20887693360057	
11.4	-11	1.23007441359574	
11.4	-10	1.24952382625651	
11.4	-9	1.26718816576728	
11.4	-8	1.2830200426732	
11.4	-7	1.29713318305393	
11.4	-6	1.30925435395288	
11.4	-5	1.31955120420744	
11.4	-4	1.32799694644378	
11.4	-3	1.33456848495811	
11.4	-2	1.33924270406114	
11.4	-1.5	1.34083282454722	
11.4	-1	1.34202858759342	
11.4	-0.5	1.34267147806814	
11.4	0	1.34288491557034	

11.6	-24	0.867189306616635	
11.6	-22	0.932790910541423	
11.6	-20	0.99667872904292	
11.6	-18	1.05758543950738	
11.6	-16	1.11471311327177	
11.6	-14	1.16684475937434	
11.6	-12	1.21303982118983	
11.6	-11	1.23375120197201	
11.6	-10	1.25277469084784	
11.6	-9	1.27008476055174	
11.6	-8	1.28563158678492	
11.6	-7	1.29934402140386	
11.6	-6	1.31127840497301	
11.6	-5	1.32141264241869	
11.6	-4	1.32959420406852	
11.6	-3	1.33609669734639	
11.6	-2	1.34062256486575	
11.6	-1.5	1.3423082529667	
11.6	-1	1.34338670869882	
11.6	-0.5	1.34413534095718	
11.6	0	1.34434164783365	

11.8	-24	0.877961409288637	
11.8	-22	0.942224678757958	
11.8	-20	1.00515739708733	
11.8	-18	1.06483850506598	
11.8	-16	1.12095042760336	
11.8	-14	1.17193483209521	
11.8	-12	1.21706043196713	
11.8	-11	1.2373017158279	
11.8	-10	1.25594126372457	
11.8	-9	1.27287901666282	
11.8	-8	1.28810241620818	
11.8	-7	1.30156441736793	
11.8	-6	1.31328563334116	
11.8	-5	1.32316003538718	
11.8	-4	1.33135766578794	
11.8	-3	1.33753929653738	
11.8	-2	1.34206259987324	
11.8	-1.5	1.34372486859105	
11.8	-1	1.34475221195793	
11.8	-0.5	1.34558033332041	
11.8	0	1.34566475687767	

12	-24	0.888271117539493	
12	-22	0.951857107208157	
12	-20	1.01330616037398	
12	-18	1.07188236840128	
12	-16	1.1267132523861	
12	-14	1.1766256316435	
12	-12	1.22090590068707	
12	-11	1.24074045228027	
12	-10	1.25900856285654	
12	-9	1.27558597117137	
12	-8	1.29047759819318	
12	-7	1.30368698835489	
12	-6	1.3151377777838	
12	-5	1.32486763859947	
12	-4	1.33283568375097	
12	-3	1.3391299221758	
12	-2	1.34353389495541	
12	-1.5	1.34514490195378	
12	-1	1.34618417836523	
12	-0.5	1.34681691696954	
12	0	1.34701201539002	

12.4	-24	0.908334167575771	
12.4	-22	0.970013816041875	
12.4	-20	1.02874593736479	
12.4	-18	1.08535518233182	
12.4	-16	1.13799291904537	
12.4	-14	1.18583416193403	
12.4	-12	1.22830066189331	
12.4	-11	1.24728710468949	
12.4	-10	1.26480416433395	
12.4	-9	1.28072216926134	
12.4	-8	1.29501669354965	
12.4	-7	1.30771243106672	
12.4	-6	1.31868432505452	
12.4	-5	1.3280453002734	
12.4	-4	1.3356710195761	
12.4	-3	1.34168949548275	
12.4	-2	1.34587672741543	
12.4	-1.5	1.34735837850171	
12.4	-1	1.34837634146143	
12.4	-0.5	1.34904564064739	
12.4	0	1.34921811401957	

12.8	-24	0.927323153105791	
12.8	-22	0.986561904582004	
12.8	-20	1.04371884602661	
12.8	-18	1.09801888121909	
12.8	-16	1.14856256906063	
12.8	-14	1.19448441264014	
12.8	-12	1.23523013311805	
12.8	-11	1.25348064105796	
12.8	-10	1.27024398656972	
12.8	-9	1.28552796994692	
12.8	-8	1.29927578159626	
12.8	-7	1.31143639474259	
12.8	-6	1.3220357176832	
12.8	-5	1.33100840624339	
12.8	-4	1.33836902382622	
12.8	-3	1.3441201755978	
12.8	-2	1.34818136509153	
12.8	-1.5	1.34958848605313	
12.8	-1	1.3506358958701	
12.8	-0.5	1.35121471120777	
12.8	0	1.35144020484167	

13.2	-24	0.945078400337018	
13.2	-22	1.00257950707374	
13.2	-20	1.05786156217262	
13.2	-18	1.10990877350477	
13.2	-16	1.1585327406644	
13.2	-14	1.2026859831549	
13.2	-12	1.24176080253762	
13.2	-11	1.25925971268953	
13.2	-10	1.27535485160043	
13.2	-9	1.29004278790882	
13.2	-8	1.30323486335554	
13.2	-7	1.31491343841395	
13.2	-6	1.32513873177974	
13.2	-5	1.33381693549469	
13.2	-4	1.34087291357957	
13.2	-3	1.34636389089297	
13.2	-2	1.35033476547337	
13.2	-1.5	1.35166526495612	
13.2	-1	1.35262712951218	
13.2	-0.5	1.35326579567011	
13.2	0	1.35346190231561	

13.6	-24	0.962277797135473	
13.6	-22	1.01764334236026	
13.6	-20	1.07068397733144	
13.6	-18	1.12096365444578	
13.6	-16	1.16786158299112	
13.6	-14	1.2102802787572	
13.6	-12	1.24782304404157	
13.6	-11	1.26467295074975	
13.6	-10	1.28013998328596	
13.6	-9	1.2942593698748	
13.6	-8	1.30695603535482	
13.6	-7	1.31821010122715	
13.6	-6	1.32798192802871	
13.6	-5	1.33626234094922	
13.6	-4	1.34312084161155	
13.6	-3	1.34843150695078	
13.6	-2	1.3522790887101	
13.6	-1.5	1.35359622894681	
13.6	-1	1.35453801733918	
13.6	-0.5	1.35514212864551	
13.6	0	1.3553303988394	

14	-24	0.978359242127551	
14	-22	1.03166620848578	
14	-20	1.08323053721724	
14	-18	1.13157083219169	
14	-16	1.17662582011721	
14	-14	1.21745643366657	
14	-12	1.25350402177238	
14	-11	1.26974968325139	
14	-10	1.28464087833974	
14	-9	1.29819515286504	
14	-8	1.31042004614357	
14	-7	1.32123813941727	
14	-6	1.3306795082473	
14	-5	1.33865845072809	
14	-4	1.34521635057256	
14	-3	1.35032975565567	
14	-2	1.35395398837214	
14	-1.5	1.35523395205346	
14	-1	1.35613581007346	
14	-0.5	1.35671803574756	
14	0	1.35694181562957	

14.4	-24	0.993271636883273	
14.4	-22	1.04498917422718	
14.4	-20	1.09485716546037	
14.4	-18	1.14162242671904	
14.4	-16	1.18489848011558	
14.4	-14	1.2242022321242	
14.4	-12	1.25895057935601	
14.4	-11	1.2745421130528	
14.4	-10	1.288873271082	
14.4	-9	1.30194075282278	
14.4	-8	1.31363941408647	
14.4	-7	1.32414847279744	
14.4	-6	1.33315065761285	
14.4	-5	1.34087986521794	
14.4	-4	1.34718605822159	
14.4	-3	1.35214311487617	
14.4	-2	1.35574143031726	
14.4	-1.5	1.35692110564312	
14.4	-1	1.35779958179886	
14.4	-0.5	1.35837110250206	
14.4	0	1.35856107729375	

14.8	-24	1.00764089206982	
14.8	-22	1.05779540016443	
14.8	-20	1.10577535551667	
14.8	-18	1.15106737394508	
14.8	-16	1.19258416661678	
14.8	-14	1.23052728555547	
14.8	-12	1.26405528245015	
14.8	-11	1.27903759993794	
14.8	-10	1.29285598614181	
14.8	-9	1.30544069793014	
14.8	-8	1.31677769270108	
14.8	-7	1.32681137917611	
14.8	-6	1.33550094165486	
14.8	-5	1.34297807865158	
14.8	-4	1.34901165181334	
14.8	-3	1.35374499579047	
14.8	-2	1.35714535358591	
14.8	-1.5	1.35830304120317	
14.8	-1	1.35925131621082	
14.8	-0.5	1.35970721321183	
14.8	0	1.35989814693282	

15.2	-24	1.02111651749739	
15.2	-22	1.06998140252176	
15.2	-20	1.11637966416118	
15.2	-18	1.15993349959851	
15.2	-16	1.20007501076771	
15.2	-14	1.23654737587227	
15.2	-12	1.26885023347242	
15.2	-11	1.28332038725685	
15.2	-10	1.29661167553663	
15.2	-9	1.30872729283416	
15.2	-8	1.31964452936745	
15.2	-7	1.32931112738872	
15.2	-6	1.33772480681369	
15.2	-5	1.34479285286276	
15.2	-4	1.35067628374696	
15.2	-3	1.35522668350048	
15.2	-2	1.35847263209309	
15.2	-1.5	1.35961665220497	
15.2	-1	1.36053565878247	
15.2	-0.5	1.36096362076473	
15.2	0	1.361123552618	

15.6	-24	1.03426819214771	
15.6	-22	1.08131754655733	
15.6	-20	1.1262415175325	
15.6	-18	1.16824825301146	
15.6	-16	1.20699124399319	
15.6	-14	1.24224250147005	
15.6	-12	1.27336892926907	
15.6	-11	1.28733204154259	
15.6	-10	1.3001521344795	
15.6	-9	1.31184331230618	
15.6	-8	1.32233974593415	
15.6	-7	1.33165775289817	
15.6	-6	1.33976829836356	
15.6	-5	1.34670763583776	
15.6	-4	1.35236391105327	
15.6	-3	1.35673469027452	
15.6	-2	1.35995037737576	
15.6	-1.5	1.36097257243293	
15.6	-1	1.3617480644245	
15.6	-0.5	1.36222856179931	
15.6	0	1.36237115498767	

16	-24	1.04643101916642	
16	-22	1.09211819957283	
16	-20	1.13561204354371	
16	-18	1.1762689347791	
16	-16	1.21370679275809	
16	-14	1.24756860892591	
16	-12	1.27764915805488	
16	-11	1.2911200921263	
16	-10	1.30349687022731	
16	-9	1.31476574699611	
16	-8	1.32493330227347	
16	-7	1.33389293563895	
16	-6	1.34173144122697	
16	-5	1.34837797821943	
16	-4	1.35389513204209	
16	-3	1.35812210607377	
16	-2	1.36121348269494	
16	-1.5	1.36223270288601	
16	-1	1.3630209170516	
16	-0.5	1.36347343822435	
16	0	1.36366540111186	

16.8	-24	1.06915999149603	
16.8	-22	1.11224199682278	
16.8	-20	1.15289639971757	
16.8	-18	1.19089403189363	
16.8	-16	1.22593068192276	
16.8	-14	1.25754937020838	
16.8	-12	1.28554950658593	
16.8	-11	1.2981116017671	
16.8	-10	1.30965589756423	
16.8	-9	1.32015974441105	
16.8	-8	1.32961374337079	
16.8	-7	1.33795300960946	
16.8	-6	1.34525213972188	
16.8	-5	1.35145200252798	
16.8	-4	1.35656297798205	
16.8	-3	1.36051770261928	
16.8	-2	1.36338269258142	
16.8	-1.5	1.36437391925424	
16.8	-1	1.36506217441149	
16.8	-0.5	1.36549438650852	
16.8	0	1.36562164127078	

17.6	-24	1.09006387787515	
17.6	-22	1.13041187874475	
17.6	-20	1.16846083520155	
17.6	-18	1.20414479442039	
17.6	-16	1.23690056806176	
17.6	-14	1.26652610619392	
17.6	-12	1.29264613600404	
17.6	-11	1.30438401271522	
17.6	-10	1.31515875104514	
17.6	-9	1.32497538083467	
17.6	-8	1.33380031274056	
17.6	-7	1.34164576884894	
17.6	-6	1.34845062361886	
17.6	-5	1.35424331979323	
17.6	-4	1.35897597101071	
17.6	-3	1.36268344153349	
17.6	-2	1.36531769197309	
17.6	-1.5	1.36620546963294	
17.6	-1	1.36686587079415	
17.6	-0.5	1.3672601107893	
17.6	0	1.36740451966123	

18.4	-24	1.10858443903995	
18.4	-22	1.14665817668308	
18.4	-20	1.18263650339607	
18.4	-18	1.21619033416112	
18.4	-16	1.2467981986122	
18.4	-14	1.27456876461665	
18.4	-12	1.29905652557908	
18.4	-11	1.3100318322231	
18.4	-10	1.32013068140775	
18.4	-9	1.32932376398945	
18.4	-8	1.33758493629454	
18.4	-7	1.34491275149303	
18.4	-6	1.35126753201779	
18.4	-5	1.35662682334688	
18.4	-4	1.36110098738333	
18.4	-3	1.36453385695207	
18.4	-2	1.36706597925507	
18.4	-1.5	1.36790774923028	
18.4	-1	1.36853603387942	
18.4	-0.5	1.36892004985148	
18.4	0	1.36904901161619	

19.2	-24	1.12536582360302	
19.2	-22	1.1613635884292	
19.2	-20	1.19549780706766	
19.2	-18	1.22694408573529	
19.2	-16	1.25582466819405	
19.2	-14	1.28189199835937	
19.2	-12	1.30484250593954	
19.2	-11	1.31512355880289	
19.2	-10	1.32457858733924	
19.2	-9	1.33318817751465	
19.2	-8	1.34095246621569	
19.2	-7	1.34779616568564	
19.2	-6	1.35383813291164	
19.2	-5	1.35883673137021	
19.2	-4	1.36303127858884	
19.2	-3	1.36626667138223	
19.2	-2	1.36857876030751	
19.2	-1.5	1.36940483633044	
19.2	-1	1.36995220442009	
19.2	-0.5	1.37032515479358	
19.2	0	1.3704309214683	

20	-24	1.14097574690983	
20	-22	1.1751818344302	
20	-20	1.20714024079609	
20	-18	1.23682443806125	
20	-16	1.26401519402193	
20	-14	1.28850271293524	
20	-12	1.31008017262995	
20	-11	1.3197424660484	
20	-10	1.32861200505723	
20	-9	1.33669693046715	
20	-8	1.3439408407054	
20	-7	1.35039724140072	
20	-6	1.35600088235529	
20	-5	1.36073515827749	
20	-4	1.36469150902829	
20	-3	1.3677248328101	
20	-2	1.36989588159541	
20	-1.5	1.37072501918699	
20	-1	1.37122646245266	
20	-0.5	1.37162946793377	
20	0	1.37171681359849	

20.8	-24	1.15530778065912	
20.8	-22	1.18754675335049	
20.8	-20	1.21776199513101	
20.8	-18	1.24581951330545	
20.8	-16	1.27145987444016	
20.8	-14	1.29453446710077	
20.8	-12	1.31484411715389	
20.8	-11	1.32393300369077	
20.8	-10	1.33228522142968	
20.8	-9	1.33988616316885	
20.8	-8	1.34670570521183	
20.8	-7	1.35278803826859	
20.8	-6	1.35802976999948	
20.8	-5	1.36249254043166	
20.8	-4	1.36616052078114	
20.8	-3	1.36905804272237	
20.8	-2	1.37106779619912	
20.8	-1.5	1.37176927030693	
20.8	-1	1.37228591152767	
20.8	-0.5	1.37257895186807	
20.8	0	1.37266830752094	

21.6	-24	1.16836555742611	
21.6	-22	1.19891791488231	
21.6	-20	1.22754617587467	
21.6	-18	1.2540840797285	
21.6	-16	1.27827691055001	
21.6	-14	1.30002681764299	
21.6	-12	1.31918368929746	
21.6	-11	1.32773958800365	
21.6	-10	1.33561316397721	
21.6	-9	1.34276386354202	
21.6	-8	1.34922713681838	
21.6	-7	1.35490678050276	
21.6	-6	1.35990923846911	
21.6	-5	1.3640949948059	
21.6	-4	1.36753389126958	
21.6	-3	1.37023299333546	
21.6	-2	1.3721554721927	
21.6	-1.5	1.37281401662008	
21.6	-1	1.37329838980147	
21.6	-0.5	1.37358067408716	
21.6	0	1.37366125505134	

22.4	-24	1.18050635054034	
22.4	-22	1.20938634189937	
22.4	-20	1.23648734367649	
22.4	-18	1.26158254307155	
22.4	-16	1.28449068682807	
22.4	-14	1.30507337432787	
22.4	-12	1.32314867217322	
22.4	-11	1.33122851837315	
22.4	-10	1.33862131404322	
22.4	-9	1.34537978851047	
22.4	-8	1.35141901499824	
22.4	-7	1.35680853573395	
22.4	-6	1.36148450310528	
22.4	-5	1.365449598683	
22.4	-4	1.36871438496616	
22.4	-3	1.37126147019051	
22.4	-2	1.37307993749046	
22.4	-1.5	1.37371793414852	
22.4	-1	1.37416121184158	
22.4	-0.5	1.37445649750625	
22.4	0	1.37453207786537	

23.2	-24	1.19151800727323	
23.2	-22	1.21907154674809	
23.2	-20	1.24474275269817	
23.2	-18	1.26855817164165	
23.2	-16	1.2902200471444	
23.2	-14	1.30967384683878	
23.2	-12	1.32677729051637	
23.2	-11	1.3344122664703	
23.2	-10	1.34142616356975	
23.2	-9	1.34780802039894	
23.2	-8	1.35354712831947	
23.2	-7	1.35861863391238	
23.2	-6	1.36298588533699	
23.2	-5	1.36670086746642	
23.2	-4	1.36977958195402	
23.2	-3	1.37218533681046	
23.2	-2	1.37390002144982	
23.2	-1.5	1.37451841078925	
23.2	-1	1.37492374594897	
23.2	-0.5	1.37518652823383	
23.2	0	1.37524987044867	

24	-24	1.20173271482546	
24	-22	1.22794697350679	
24	-20	1.25237517905746	
24	-18	1.27492318847616	
24	-16	1.29548716219643	
24	-14	1.31391950809451	
24	-12	1.33010981341901	
24	-11	1.33733491957809	
24	-10	1.34397454350795	
24	-9	1.35000933315903	
24	-8	1.35542663055377	
24	-7	1.3602441287189	
24	-6	1.36442432827492	
24	-5	1.36794395265315	
24	-4	1.37088002629763	
24	-3	1.37311339169766	
24	-2	1.37474772958709	
24	-1.5	1.37532522514256	
24	-1	1.37570856663192	
24	-0.5	1.37598363818855	
24	0	1.37604418348452	

24.8	-24	1.21119553027341	
24.8	-22	1.23617131734871	
24.8	-20	1.25939466085282	
24.8	-18	1.28084667042493	
24.8	-16	1.30033481003071	
24.8	-14	1.31782821931118	
24.8	-12	1.33317484244117	
24.8	-11	1.34002745618121	
24.8	-10	1.34631360578631	
24.8	-9	1.35203566246373	
24.8	-8	1.35716531109605	
24.8	-7	1.36171196528002	
24.8	-6	1.36564410977855	
24.8	-5	1.36898830855188	
24.8	-4	1.37175551455343	
24.8	-3	1.37392034916233	
24.8	-2	1.37544959560712	
24.8	-1.5	1.37598655471154	
24.8	-1	1.37635608345389	
24.8	-0.5	1.37658127345909	
24.8	0	1.3766525983731	

25.6	-24	1.22008595995417	
25.6	-22	1.24376528893809	
25.6	-20	1.26587234820109	
25.6	-18	1.28628331793778	
25.6	-16	1.30481502797915	
25.6	-14	1.32142598215251	
25.6	-12	1.33599952442985	
25.6	-11	1.34250282308819	
25.6	-10	1.34846458033698	
25.6	-9	1.35389780319704	
25.6	-8	1.35877751016413	
25.6	-7	1.36309041451645	
25.6	-6	1.36682309777432	
25.6	-5	1.36999926651526	
25.6	-4	1.37261733295723	
25.6	-3	1.37465255345333	
25.6	-2	1.37609980882909	
25.6	-1.5	1.37662883072925	
25.6	-1	1.37698700928185	
25.6	-0.5	1.37722898637973	
25.6	0	1.37728042864058	

26.4	-24	1.2281307489436	
26.4	-22	1.25081553791452	
26.4	-20	1.27187189888346	
26.4	-18	1.2913260238762	
26.4	-16	1.30896150933309	
26.4	-14	1.32475824538338	
26.4	-12	1.3386061919053	
26.4	-11	1.34478700355501	
26.4	-10	1.35045950718379	
26.4	-9	1.35562301642479	
26.4	-8	1.3602462415839	
26.4	-7	1.36433989783232	
26.4	-6	1.3678939515727	
26.4	-5	1.37089664504706	
26.4	-4	1.37339231717248	
26.4	-3	1.37533106847186	
26.4	-2	1.37670277937635	
26.4	-1.5	1.37719237506362	
26.4	-1	1.3775248977197	
26.4	-0.5	1.37775018116592	
26.4	0	1.37780631607676	

27.2	-24	1.23568011590013	
27.2	-22	1.25734214235046	
27.2	-20	1.27747067321373	
27.2	-18	1.29597562322763	
27.2	-16	1.31280045144523	
27.2	-14	1.3278405641124	
27.2	-12	1.34102025201383	
27.2	-11	1.34689544393009	
27.2	-10	1.35228262783831	
27.2	-9	1.35718828208255	
27.2	-8	1.36158544564822	
27.2	-7	1.36547184766791	
27.2	-6	1.36884879866995	
27.2	-5	1.37171252656375	
27.2	-4	1.37409162282879	
27.2	-3	1.37593745673886	
27.2	-2	1.37725744734041	
27.2	-1.5	1.37770286062003	
27.2	-1	1.37804224943358	
27.2	-0.5	1.37822738062129	
27.2	0	1.37828456036117	

28	-24	1.24271988450772	
28	-22	1.26340923415456	
28	-20	1.2826146568966	
28	-18	1.30034042190129	
28	-16	1.31637099158624	
28	-14	1.33070366338645	
28	-12	1.34325490145174	
28	-11	1.34885195793044	
28	-10	1.353984051491	
28	-9	1.35864700755797	
28	-8	1.36283930167963	
28	-7	1.36653815430681	
28	-6	1.36974610793809	
28	-5	1.37248221816757	
28	-4	1.37474210315243	
28	-3	1.37648300214248	
28	-2	1.37771921872399	
28	-1.5	1.37815252968639	
28	-1	1.37846633697814	
28	-0.5	1.37866491111411	
28	0	1.37871502512018	

28.8	-24	1.24931003892347	
28.8	-22	1.26907143987892	
28.8	-20	1.28748596523854	
28.8	-18	1.30437477347424	
28.8	-16	1.31968473210485	
28.8	-14	1.33336440294945	
28.8	-12	1.34533546176983	
28.8	-11	1.35067186719009	
28.8	-10	1.35556852262531	
28.8	-9	1.36000956258641	
28.8	-8	1.36397486984334	
28.8	-7	1.36751878262059	
28.8	-6	1.37058475500387	
28.8	-5	1.3731722638283	
28.8	-4	1.37531242255507	
28.8	-3	1.37699050045584	
28.8	-2	1.37816375509251	
28.8	-1.5	1.37859579834681	
28.8	-1	1.37887256091737	
28.8	-0.5	1.37907233229633	
28.8	0	1.37911265690337	

29.6	-24	1.25553933298629	
29.6	-22	1.27440492447651	
29.6	-20	1.29197432846854	
29.6	-18	1.30813925579089	
29.6	-16	1.32277013082622	
29.6	-14	1.33583962649018	
29.6	-12	1.34726832258556	
29.6	-11	1.3523603976359	
29.6	-10	1.35702395627938	
29.6	-9	1.36126840857992	
29.6	-8	1.36508041855345	
29.6	-7	1.36843705931917	
29.6	-6	1.37136014602699	
29.6	-5	1.37382285249746	
29.6	-4	1.37587053965799	
29.6	-3	1.37747053045262	
29.6	-2	1.37860350856555	
29.6	-1.5	1.37899667950947	
29.6	-1	1.37928710730108	
29.6	-0.5	1.37945691103553	
29.6	0	1.37951048987852	

30.4	-24	1.26126420585413	
30.4	-22	1.279403087604	
30.4	-20	1.29622111372471	
30.4	-18	1.31165586442859	
30.4	-16	1.3256559020603	
30.4	-14	1.33814829683397	
30.4	-12	1.34907482980825	
30.4	-11	1.3539444916617	
30.4	-10	1.35840030464297	
30.4	-9	1.36245814586577	
30.4	-8	1.3660778110877	
30.4	-7	1.36929364348719	
30.4	-6	1.37206605457672	
30.4	-5	1.37442568824795	
30.4	-4	1.37637936981214	
30.4	-3	1.37788682176309	
30.4	-2	1.37896419655278	
30.4	-1.5	1.37935620074589	
30.4	-1	1.37962806075567	
30.4	-0.5	1.3797948309616	
30.4	0	1.37983130877585	

31.2	-24	1.26669321263478	
31.2	-22	1.2840645187559	
31.2	-20	1.30017445310773	
31.2	-18	1.3149574788442	
31.2	-16	1.32834917056703	
31.2	-14	1.34030517152466	
31.2	-12	1.35075388540046	
31.2	-11	1.35541171714753	
31.2	-10	1.35967790906203	
31.2	-9	1.36355158406932	
31.2	-8	1.36702981274913	
31.2	-7	1.37010336440246	
31.2	-6	1.37277934147752	
31.2	-5	1.37502682596458	
31.2	-4	1.3768883594679	
31.2	-3	1.37833723667262	
31.2	-2	1.37937629759423	
31.2	-1.5	1.37973891700546	
31.2	-1	1.3799939903438	
31.2	-0.5	1.38015767594685	
31.2	0	1.38019288744203	

32	-24	1.27175069818512	
32	-22	1.28840968777266	
32	-20	1.30386857468256	
32	-18	1.31804966952111	
32	-16	1.33087373597261	
32	-14	1.34232084896963	
32	-12	1.35233118497594	
32	-11	1.35678242339647	
32	-10	1.36087328947597	
32	-9	1.36458087964729	
32	-8	1.3679020113121	
32	-7	1.37083416299036	
32	-6	1.37338595619873	
32	-5	1.37553096683828	
32	-4	1.37732496506769	
32	-3	1.37871162373736	
32	-2	1.37970580882133	
32	-1.5	1.3800493132757	
32	-1	1.38029831032786	
32	-0.5	1.38045607788083	
32	0	1.38049113112696	

32.8	-24	1.2764860007125	
32.8	-22	1.29249779691755	
32.8	-20	1.30733739309451	
32.8	-18	1.320934013781	
32.8	-16	1.33323817725883	
32.8	-14	1.34421094514921	
32.8	-12	1.35379903745809	
32.8	-11	1.35806724187526	
32.8	-10	1.36197334546797	
32.8	-9	1.36552654506477	
32.8	-8	1.3687162502837	
32.8	-7	1.37153487765923	
32.8	-6	1.37398512248115	
32.8	-5	1.37604167181803	
32.8	-4	1.37774572718743	
32.8	-3	1.37906898755448	
32.8	-2	1.38001965188794	
32.8	-1.5	1.38035229158191	
32.8	-1	1.38058048509715	
32.8	-0.5	1.38073035100286	
32.8	0	1.38076657713652	

33.6	-24	1.28095694013997	
33.6	-22	1.29634400731416	
33.6	-20	1.31058405639928	
33.6	-18	1.32364209679631	
33.6	-16	1.33545551362167	
33.6	-14	1.34597958508425	
33.6	-12	1.35517344142877	
33.6	-11	1.35926934834063	
33.6	-10	1.36301713100713	
33.6	-9	1.36643695064261	
33.6	-8	1.3694850827323	
33.6	-7	1.37218460794446	
33.6	-6	1.37453285986377	
33.6	-5	1.37651127287309	
33.6	-4	1.37814586703279	
33.6	-3	1.37941147398963	
33.6	-2	1.38031243710421	
33.6	-1.5	1.38062850972173	
33.6	-1	1.38083971445323	
33.6	-0.5	1.38099837595476	
33.6	0	1.38103213207897	

34.4	-24	1.28517219362721	
34.4	-22	1.2999445265509	
34.4	-20	1.31365278638568	
34.4	-18	1.32620245037513	
34.4	-16	1.33753784513224	
34.4	-14	1.34764036771749	
34.4	-12	1.35645985382928	
34.4	-11	1.36039116490117	
34.4	-10	1.36398658758566	
34.4	-9	1.3672525765826	
34.4	-8	1.37017040853024	
34.4	-7	1.37276551714655	
34.4	-6	1.37501005838444	
34.4	-5	1.37690870299253	
34.4	-4	1.37848011775087	
34.4	-3	1.37970025200484	
34.4	-2	1.38057350794129	
34.4	-1.5	1.38088093309201	
34.4	-1	1.38108831410847	
34.4	-0.5	1.38123694572627	
34.4	0	1.38126731933202	

35.2	-24	1.28911662038555	
35.2	-22	1.30334663056803	
35.2	-20	1.31651946451544	
35.2	-18	1.32859519957613	
35.2	-16	1.33949517284524	
35.2	-14	1.34920491949643	
35.2	-12	1.35767691902261	
35.2	-11	1.36144724598347	
35.2	-10	1.36490421428397	
35.2	-9	1.36804082975602	
35.2	-8	1.37085768023285	
35.2	-7	1.37333117428569	
35.2	-6	1.37548203322382	
35.2	-5	1.37729205322565	
35.2	-4	1.37880955754921	
35.2	-3	1.37998152874741	
35.2	-2	1.38082857661718	
35.2	-1.5	1.38111700667044	
35.2	-1	1.38131700229585	
35.2	-0.5	1.38145201261577	
35.2	0	1.38148503000739	

36	-24	1.29282969815104	
36	-22	1.30655845127743	
36	-20	1.31924744463036	
36	-18	1.33085169916569	
36	-16	1.34133828423941	
36	-14	1.35067498146933	
36	-12	1.35881820309805	
36	-11	1.36243897319422	
36	-10	1.36576323927126	
36	-9	1.36878389479681	
36	-8	1.37147939184144	
36	-7	1.37387085995877	
36	-6	1.37593519838991	
36	-5	1.37767566489024	
36	-4	1.3791296833829	
36	-3	1.38025474248072	
36	-2	1.38104948476441	
36	-1.5	1.38133937554564	
36	-1	1.38153055056755	
36	-0.5	1.38166151576566	
36	0	1.38168807220341	

36.8	-24	1.29637467616168	
36.8	-22	1.30957791362311	
36.8	-20	1.32180029477892	
36.8	-18	1.3329878292333	
36.8	-16	1.34307758513506	
36.8	-14	1.35206327921147	
36.8	-12	1.35989670813477	
36.8	-11	1.36338516520403	
36.8	-10	1.36657459067959	
36.8	-9	1.36947463694517	
36.8	-8	1.37206293186239	
36.8	-7	1.3743608247739	
36.8	-6	1.3763492810185	
36.8	-5	1.37801837100774	
36.8	-4	1.37941716748514	
36.8	-3	1.38050321401081	
36.8	-2	1.3812742190619	
36.8	-1.5	1.3815365537823	
36.8	-1	1.38173440488994	
36.8	-0.5	1.38185369378688	
36.8	0	1.38188038758554	

37.6	-24	1.2997263108505	
37.6	-22	1.31245189548847	
37.6	-20	1.32422189361044	
37.6	-18	1.33500091768784	
37.6	-16	1.34471732585644	
37.6	-14	1.35336849089834	
37.6	-12	1.36090760738908	
37.6	-11	1.36426976926033	
37.6	-10	1.36734333004696	
37.6	-9	1.37013385595375	
37.6	-8	1.37263521202699	
37.6	-7	1.37483858515699	
37.6	-6	1.37675015670778	
37.6	-5	1.37835935190477	
37.6	-4	1.37970621088541	
37.6	-3	1.38074445985844	
37.6	-2	1.38148584009971	
37.6	-1.5	1.38174344344862	
37.6	-1	1.38192371322727	
37.6	-0.5	1.38204165797984	
37.6	0	1.38207125510952	

38.4	-24	1.30289221738586	
38.4	-22	1.31517020653886	
38.4	-20	1.32651692586213	
38.4	-18	1.33690098797474	
38.4	-16	1.34626685687026	
38.4	-14	1.35460422083652	
38.4	-12	1.36186837978992	
38.4	-11	1.36509969471591	
38.4	-10	1.36805904075	
38.4	-9	1.37074382590106	
38.4	-8	1.37314459930347	
38.4	-7	1.3752697590093	
38.4	-6	1.37710974895943	
38.4	-5	1.37865873139628	
38.4	-4	1.3799557990539	
38.4	-3	1.38096683648466	
38.4	-2	1.38168363685949	
38.4	-1.5	1.38193837167554	
38.4	-1	1.38211745719399	
38.4	-0.5	1.38222855958262	
38.4	0	1.38225020904435	

39.2	-24	1.30587758100263	
39.2	-22	1.31772648278376	
39.2	-20	1.32869690010874	
39.2	-18	1.33870610357221	
39.2	-16	1.34773257899112	
39.2	-14	1.35576642703904	
39.2	-12	1.3627705767685	
39.2	-11	1.36588719690267	
39.2	-10	1.36873927108799	
39.2	-9	1.37132750641921	
39.2	-8	1.37365028735975	
39.2	-7	1.37569528957834	
39.2	-6	1.3774709988919	
39.2	-5	1.37895802036169	
39.2	-4	1.38021292156743	
39.2	-3	1.38116524556832	
39.2	-2	1.38186302464032	
39.2	-1.5	1.38209842886946	
39.2	-1	1.38226529745493	
39.2	-0.5	1.38237560084064	
39.2	0	1.38240433817662	

40	-24	1.30869	
40	-22	1.32016	
40	-20	1.33074	
40	-18	1.34041	
40	-16	1.34912	
40	-14	1.35687	
40	-12	1.36363	
40	-11	1.36663	
40	-10	1.36938	
40	-9	1.37188	
40	-8	1.37411	
40	-7	1.37609	
40	-6	1.3778	
40	-5	1.37925	
40	-4	1.38044	
40	-3	1.38137	
40	-2	1.38203	
40	-1.5	1.38226	
40	-1	1.38243	
40	-0.5	1.38253	
40	0	1.38256	



==> aux/tables/cluster_data/entropy_U12_18.dat <==
0.25	0	0.538832376129943	

0.3	0	0.597470757038597	

0.35	0	0.619590838082388	

0.4	0	0.627360337301456	

0.5	-5	0.596309340111348	
0.5	-4	0.665132910784531	
0.5	-3	0.70187393022425	
0.5	-2	0.699824115897114	
0.5	-1	0.672635966624105	
0.5	-0.5	0.66487044292556	
0.5	0	0.665982880000662	

0.6	-5	0.653633842901404	
0.6	-4	0.705665200761109	
0.6	-3	0.725340459341813	
0.6	-2	0.715825876915441	
0.6	-1	0.691712928481913	
0.6	-0.5	0.682798498150827	
0.6	0	0.680521300782692	

0.7	-5	0.702455919480856	
0.7	-4	0.740194223354735	
0.7	-3	0.748941501288998	
0.7	-2	0.731699079614416	
0.7	-1	0.703223385310774	
0.7	-0.5	0.696286563208822	
0.7	0	0.69421270163768	

0.8	-5	0.742592492643946	
0.8	-4	0.771653810181371	
0.8	-3	0.769564881818752	
0.8	-2	0.745345295618843	
0.8	-1	0.72087671592758	
0.8	-0.5	0.71320939710412	
0.8	0	0.711239609729899	

0.9	-5	0.778043832589117	
0.9	-4	0.79700754096155	
0.9	-3	0.787988176572195	
0.9	-2	0.759753275430881	
0.9	-1	0.733312912005235	
0.9	-0.5	0.72558547523312	
0.9	0	0.722487278393587	

1	-5	0.808468677253604	
1	-4	0.819551374030607	
1	-3	0.804232451757362	
1	-2	0.772875659954954	
1	-1	0.746356214326057	
1	-0.5	0.738234698265657	
1	0	0.73554842985267	

1.2	-5	0.85887006086133	
1.2	-4	0.859209251967964	
1.2	-3	0.833741160020147	
1.2	-2	0.800949227713176	
1.2	-1	0.774027483075021	
1.2	-0.5	0.765837455432106	
1.2	0	0.763429086482711	

1.4	-5	0.89861602297759	
1.4	-4	0.891726981059992	
1.4	-3	0.863356875802616	
1.4	-2	0.83191824730965	
1.4	-1	0.803700724471667	
1.4	-0.5	0.796082523685658	
1.4	0	0.793699518095274	

1.6	-5	0.930893093875445	
1.6	-4	0.918935806619066	
1.6	-3	0.891838849872269	
1.6	-2	0.861208008429076	
1.6	-1	0.838182103097596	
1.6	-0.5	0.832060080530133	
1.6	0	0.829817910354044	

1.8	-5	0.957047913579496	
1.8	-4	0.944973393171264	
1.8	-3	0.919033610471584	
1.8	-2	0.890603497387127	
1.8	-1	0.869333688279307	
1.8	-0.5	0.863649794225045	
1.8	0	0.861399590572804	

2	-5	0.980500586087322	
2	-4	0.968761613810963	
2	-3	0.945094428717127	
2	-2	0.91928723500794	
2	-1	0.900701453457317	
2	-0.5	0.895354539450527	
2	0	0.893554604651967	

2.2	-5	1.00137205178237	
2.2	-4	0.990868282378688	
2.2	-3	0.970063719125937	
2.2	-2	0.947533745215692	
2.2	-1	0.931177724287432	
2.2	-0.5	0.926847330395826	
2.2	0	0.925202764625659	

2.4	-5	1.02024653631254	
2.4	-4	1.01144078196835	
2.4	-3	0.993808639944964	
2.4	-2	0.974922252933487	
2.4	-1	0.960520014412052	
2.4	-0.5	0.956708810151575	
2.4	0	0.955528312272502	

2.6	-5	1.03750652902837	
2.6	-4	1.03081669500171	
2.6	-3	1.01636103808925	
2.6	-2	1.00044742695932	
2.6	-1	0.988650411922856	
2.6	-0.5	0.985236090253975	
2.6	0	0.984117100057056	

2.8	-5	1.05353866512621	
2.8	-4	1.04917025691731	
2.8	-3	1.03776302428477	
2.8	-2	1.02489190836859	
2.8	-1	1.01502843306691	
2.8	-0.5	1.01231754412041	
2.8	0	1.01149920615038	

3	-5	1.06862774208738	
3	-4	1.06638672427436	
3	-3	1.0578547641984	
3	-2	1.04752923812962	
3	-1	1.03986490480315	
3	-0.5	1.03767860028367	
3	0	1.03693304696023	

3.2	-5	1.08287267763183	
3.2	-4	1.08269398458959	
3.2	-3	1.07670548355818	
3.2	-2	1.06896827054913	
3.2	-1	1.06269247916043	
3.2	-0.5	1.06104055139446	
3.2	0	1.06039115829563	

3.4	-5	1.09641227225127	
3.4	-4	1.09811839585618	
3.4	-3	1.09444550972632	
3.4	-2	1.08868959698605	
3.4	-1	1.08422268931464	
3.4	-0.5	1.0828011334316	
3.4	0	1.08232542817421	

3.6	-5	1.10914316162701	
3.6	-4	1.11257746763733	
3.6	-3	1.11082653071575	
3.6	-2	1.10714037866953	
3.6	-1	1.10377542541231	
3.6	-0.5	1.10290115998076	
3.6	0	1.10254805818279	

3.8	-5	1.12133612773648	
3.8	-4	1.12609643059104	
3.8	-3	1.12629110065291	
3.8	-2	1.12416208251718	
3.8	-1	1.12202931909946	
3.8	-0.5	1.12138186460031	
3.8	0	1.12105876904728	

4	-5	1.13283556876812	
4	-4	1.13897565981087	
4	-3	1.14072643862111	
4	-2	1.13999272466607	
4	-1	1.13878323884296	
4	-0.5	1.13833557086806	
4	0	1.13818789750863	



==> aux/tables/cluster_data/entropy_U12_26.dat <==
0.25	0	0.43962506379582	

0.3	0	0.564613802587981	

0.35	0	0.60000623880498	

0.4	0	0.629525315851266	

0.5	-5	0.597146406135827	
0.5	-4	0.660063288912775	
0.5	-3	0.696062340568552	
0.5	-2	0.693985329008745	
0.5	-1.5	0.675779312956301	
0.5	-1	0.670291043072623	
0.5	-0.5	0.661108500054977	
0.5	0	0.657024164562491	

0.6	-5	0.654955884226684	
0.6	-4	0.704422503053566	
0.6	-3	0.725598346160609	
0.6	-2	0.711296153060005	
0.6	-1.5	0.699095522941788	
0.6	-1	0.684910243573333	
0.6	-0.5	0.67896726950883	
0.6	0	0.674911824508872	

0.7	-5	0.702040684181926	
0.7	-4	0.740062951064206	
0.7	-3	0.750481920685023	
0.7	-2	0.726494174200144	
0.7	-1.5	0.713994350381788	
0.7	-1	0.701108416665248	
0.7	-0.5	0.695784985008833	
0.7	0	0.691766393269608	

0.8	-5	0.743464499258235	
0.8	-4	0.77109924361395	
0.8	-3	0.769684528009252	
0.8	-2	0.742163388477386	
0.8	-1.5	0.730535444658664	
0.8	-1	0.715424798637552	
0.8	-0.5	0.708675172332479	
0.8	0	0.706902497193504	

0.9	-5	0.777507154782399	
0.9	-4	0.797648471670837	
0.9	-3	0.787491817670702	
0.9	-2	0.757312222672669	
0.9	-1.5	0.744010534651482	
0.9	-1	0.730875060495773	
0.9	-0.5	0.722141920190635	
0.9	0	0.719737879956813	

1	-5	0.809028802018255	
1	-4	0.821153192358824	
1	-3	0.801594114226496	
1	-2	0.771822204369331	
1	-1.5	0.757304625649064	
1	-1	0.744678011509201	
1	-0.5	0.735421198489632	
1	0	0.733626110914914	

1.2	-5	0.858787502972647	
1.2	-4	0.85797415012441	
1.2	-3	0.833885045770252	
1.2	-2	0.800628702887167	
1.2	-1.5	0.782346959528497	
1.2	-1	0.77100101222106	
1.2	-0.5	0.764072301930217	
1.2	0	0.761757458460312	

1.4	-5	0.898124966081592	
1.4	-4	0.890843342308361	
1.4	-3	0.863098428521345	
1.4	-2	0.830881692601985	
1.4	-1.5	0.812968297415769	
1.4	-1	0.802213446109453	
1.4	-0.5	0.796030753093402	
1.4	0	0.792769353855035	

1.6	-5	0.930612348767806	
1.6	-4	0.919518341683578	
1.6	-3	0.891856144700598	
1.6	-2	0.860541335131721	
1.6	-1.5	0.84456143325459	
1.6	-1	0.834496898832654	
1.6	-0.5	0.828143913330832	
1.6	0	0.828412374433492	

1.8	-5	0.957520390654417	
1.8	-4	0.94533802977085	
1.8	-3	0.91888600910001	
1.8	-2	0.88691981273445	
1.8	-1.5	0.876109381938607	
1.8	-1	0.866684384987296	
1.8	-0.5	0.860828419474352	
1.8	0	0.860719833265236	

2	-5	0.980820817302995	
2	-4	0.969187359514368	
2	-3	0.945012150821186	
2	-2	0.917171840816321	
2	-1.5	0.906967744409324	
2	-1	0.898526798934004	
2	-0.5	0.893547575196908	
2	0	0.892932028003451	

2.2	-5	1.00163605002434	
2.2	-4	0.99104097964598	
2.2	-3	0.970054353485009	
2.2	-2	0.945781482583735	
2.2	-1.5	0.936875023782682	
2.2	-1	0.929822736969133	
2.2	-0.5	0.925643822281561	
2.2	0	0.924774409543332	

2.4	-5	1.02038654338143	
2.4	-4	1.01144554732389	
2.4	-3	0.994012017064241	
2.4	-2	0.973473224804265	
2.4	-1.5	0.965957635546046	
2.4	-1	0.959700886480722	
2.4	-0.5	0.956001310227661	
2.4	0	0.955123232710557	

2.6	-5	1.03751566630064	
2.6	-4	1.03094272503521	
2.6	-3	1.01661204061068	
2.6	-2	0.999293756315964	
2.6	-1.5	0.993033911855132	
2.6	-1	0.98810956839328	
2.6	-0.5	0.984943051365252	
2.6	0	0.98412624141183	

2.8	-5	1.05358040990105	
2.8	-4	1.0491436245572	
2.8	-3	1.03779726102671	
2.8	-2	1.02400687904953	
2.8	-1.5	1.01898426334342	
2.8	-1	1.01482332081302	
2.8	-0.5	1.01194498738338	
2.8	0	1.0114375744031	

3	-5	1.06868466529252	
3	-4	1.06645599199068	
3	-3	1.0579742071215	
3	-2	1.04697461560523	
3	-1.5	1.04285532072549	
3	-1	1.03974772394661	
3	-0.5	1.03741677708144	
3	0	1.03667478555711	

3.2	-5	1.08289797696666	
3.2	-4	1.08264934183208	
3.2	-3	1.07673650871838	
3.2	-2	1.06850781938652	
3.2	-1.5	1.06509188574726	
3.2	-1	1.06264693605084	
3.2	-0.5	1.06092361714885	
3.2	0	1.06047882331612	

3.4	-5	1.09641604984821	
3.4	-4	1.09798705989911	
3.4	-3	1.09354440112165	
3.4	-2	1.08828054639713	
3.4	-1.5	1.08596253202917	
3.4	-1	1.08411773408183	
3.4	-0.5	1.0826050840621	
3.4	0	1.08220121016693	

3.6	-5	1.10923439158806	
3.6	-4	1.1125218665695	
3.6	-3	1.11015928572752	
3.6	-2	1.10674956160852	
3.6	-1.5	1.10503828248989	
3.6	-1	1.10340782729418	
3.6	-0.5	1.10278941926083	
3.6	0	1.10232524192057	

3.8	-5	1.12130354377314	
3.8	-4	1.12625169166603	
3.8	-3	1.12573409871278	
3.8	-2	1.12395833802099	
3.8	-1.5	1.12286666820389	
3.8	-1	1.12207749787104	
3.8	-0.5	1.12122632943426	
3.8	0	1.12097003947941	

4	-5	1.13284581470175	
4	-4	1.13897373259954	
4	-3	1.14021570322467	
4	-2	1.13987489642931	
4	-1.5	1.13923178563086	
4	-1	1.13875396474687	
4	-0.5	1.13822286559811	
4	0	1.138112760662	



==> aux/tables/cluster_data/entropy_U12_36.dat <==
0.25	0	0.284807940659281	

0.3	0	0.432827449148348	

0.35	0	0.56751132006228	

0.4	0	0.609536933859363	

0.5	-5	0.599217801933927	
0.5	-4	0.659702975670219	
0.5	-3	0.694173324264	
0.5	-2	0.679653261942896	
0.5	-1.5	0.66603372587911	
0.5	-1	0.652425393050187	
0.5	-0.5	0.641927368577079	
0.5	0	0.643183357976534	

0.6	-5	0.652330682071232	
0.6	-4	0.70547518043377	
0.6	-3	0.720440305724576	
0.6	-2	0.704430140350476	
0.6	-1.5	0.687986166314549	
0.6	-1	0.672231628427355	
0.6	-0.5	0.666313234466738	
0.6	0	0.661118413925902	

0.7	-5	0.701781692912709	
0.7	-4	0.741662863160694	
0.7	-3	0.745313088267191	
0.7	-2	0.724209514511589	
0.7	-1.5	0.704802623758773	
0.7	-1	0.69368170801365	
0.7	-0.5	0.688220998284235	
0.7	0	0.686577663658978	

0.8	-5	0.74367420296675	
0.8	-4	0.771526750884488	
0.8	-3	0.766608130568557	
0.8	-2	0.735628426268527	
0.8	-1.5	0.723162413084927	
0.8	-1	0.7114979445155	
0.8	-0.5	0.701742787318302	
0.8	0	0.699159312169436	

0.9	-5	0.778246881985976	
0.9	-4	0.795807478656215	
0.9	-3	0.783327105106419	
0.9	-2	0.754184721563694	
0.9	-1.5	0.737673992556258	
0.9	-1	0.725896403737836	
0.9	-0.5	0.717752469012058	
0.9	0	0.714324441440047	

1	-5	0.809635775084276	
1	-4	0.818971884885812	
1	-3	0.802292841120054	
1	-2	0.769451191253817	
1	-1.5	0.754186845747944	
1	-1	0.74018717334767	
1	-0.5	0.730698807805063	
1	0	0.72850346683958	

1.2	-5	0.858507482802017	
1.2	-4	0.859349020536624	
1.2	-3	0.834725071789167	
1.2	-2	0.799346147470164	
1.2	-1.5	0.780630318220555	
1.2	-1	0.769005240325087	
1.2	-0.5	0.762498599578938	
1.2	0	0.759398804365389	

1.4	-5	0.899136727682507	
1.4	-4	0.891412005498383	
1.4	-3	0.863372722000432	
1.4	-2	0.829589887849959	
1.4	-1.5	0.812660591927749	
1.4	-1	0.800521350316914	
1.4	-0.5	0.793688609698433	
1.4	0	0.793199282929826	

1.6	-5	0.93085229947029	
1.6	-4	0.919466751952159	
1.6	-3	0.891695126045797	
1.6	-2	0.859259545058861	
1.6	-1.5	0.843624795176994	
1.6	-1	0.833294862725472	
1.6	-0.5	0.827070317143559	
1.6	0	0.82616900640938	

1.8	-5	0.957994729521964	
1.8	-4	0.945241682496765	
1.8	-3	0.919012969794968	
1.8	-2	0.887255182950157	
1.8	-1.5	0.875497824812142	
1.8	-1	0.86577209490295	
1.8	-0.5	0.859884384461165	
1.8	0	0.859007725161855	

2	-5	0.980818400028723	
2	-4	0.969034117573795	
2	-3	0.945347198446407	
2	-2	0.917310186955388	
2	-1.5	0.906769727125023	
2	-1	0.898592780838904	
2	-0.5	0.893105477444322	
2	0	0.892095321544739	

2.2	-5	1.00166508510025	
2.2	-4	0.991083123511372	
2.2	-3	0.968598523335804	
2.2	-2	0.945827377880145	
2.2	-1.5	0.937231711577532	
2.2	-1	0.929518438927075	
2.2	-0.5	0.9253983970066	
2.2	0	0.924031427705567	

2.4	-5	1.02032160619327	
2.4	-4	1.01152467101654	
2.4	-3	0.992722813606337	
2.4	-2	0.973329000288144	
2.4	-1.5	0.965744834023248	
2.4	-1	0.959597323624314	
2.4	-0.5	0.95581892467054	
2.4	0	0.954795947597598	

2.6	-5	1.03755278354251	
2.6	-4	1.03093700347631	
2.6	-3	1.01561579336756	
2.6	-2	0.999542941624967	
2.6	-1.5	0.992854968384261	
2.6	-1	0.988146028214432	
2.6	-0.5	0.984688427273481	
2.6	0	0.983684095024805	

2.8	-5	1.0536916351029	
2.8	-4	1.04919385450704	
2.8	-3	1.03715524980792	
2.8	-2	1.02404226290069	
2.8	-1.5	1.01888476360071	
2.8	-1	1.01454046055286	
2.8	-0.5	1.0120390782886	
2.8	0	1.01101284337572	

3	-5	1.06872551777775	
3	-4	1.06638755421994	
3	-3	1.05740084378908	
3	-2	1.04682306329956	
3	-1.5	1.04273677895118	
3	-1	1.03919458414763	
3	-0.5	1.03730492429763	
3	0	1.03655396807491	

3.2	-5	1.08290236519267	
3.2	-4	1.08267351682575	
3.2	-3	1.07618508847316	
3.2	-2	1.06836304362252	
3.2	-1.5	1.0650714102411	
3.2	-1	1.06271013903935	
3.2	-0.5	1.06084371092714	
3.2	0	1.06031057002501	

3.4	-5	1.09639376324367	
3.4	-4	1.09806397830766	
3.4	-3	1.09390883692553	
3.4	-2	1.08838663528717	
3.4	-1.5	1.08578422033831	
3.4	-1	1.08385144228988	
3.4	-0.5	1.08280890103628	
3.4	0	1.08181470826069	

3.6	-5	1.10910550455254	
3.6	-4	1.11261536091686	
3.6	-3	1.11054449861656	
3.6	-2	1.10680172154168	
3.6	-1.5	1.10501001161804	
3.6	-1	1.1034741974335	
3.6	-0.5	1.10264485574083	
3.6	0	1.10236028326871	

3.8	-5	1.12134361678722	
3.8	-4	1.12612945782129	
3.8	-3	1.12601379943268	
3.8	-2	1.12388073663561	
3.8	-1.5	1.12286732329252	
3.8	-1	1.12194571166344	
3.8	-0.5	1.12097876786619	
3.8	0	1.12084585287606	

4	-5	1.1327645790851	
4	-4	1.13864683852654	
4	-3	1.14047168079989	
4	-2	1.13979780797627	
4	-1.5	1.13931399705071	
4	-1	1.13875323289447	
4	-0.5	1.1383492321129	
4	0	1.13813886339768	



==> aux/tables/cluster_data/entropy_U12_48.dat <==
0.25	0	0.190838885431329	

0.3	0	0.350526918791466	

0.35	0	0.507648926451282	

0.4	0	0.591464493217964	

0.5	-4	0.659039231567772	
0.5	-3	0.68979749121759	
0.5	-2	0.671923096254615	
0.5	-1.5	0.654284324516029	
0.5	-1	0.64444434269644	
0.5	-0.5	0.63437034328982	
0.5	0	0.636674183752428	

0.6	-4	0.703650048823434	
0.6	-3	0.718090061158602	
0.6	-2	0.700364630465639	
0.6	-1.5	0.682371874464991	
0.6	-1	0.667754790915192	
0.6	-0.5	0.660335108253721	
0.6	0	0.658758870193202	

0.7	-4	0.741801609459356	
0.7	-3	0.744351739621935	
0.7	-2	0.715812372210528	
0.7	-1.5	0.702810868795297	
0.7	-1	0.688700796632833	
0.7	-0.5	0.684376314141396	
0.7	0	0.67711640175634	

0.8	-4	0.770071133227349	
0.8	-3	0.763573040264414	
0.8	-2	0.734196276390773	
0.8	-1.5	0.720027629552578	
0.8	-1	0.707871039824099	
0.8	-0.5	0.696824510563347	
0.8	0	0.693097756144351	

0.9	-4	0.796524956969787	
0.9	-3	0.783735988992183	
0.9	-2	0.752148344727382	
0.9	-1.5	0.735191726397804	
0.9	-1	0.72341317139133	
0.9	-0.5	0.714498465281967	
0.9	0	0.709967204533957	

1	-4	0.819919049087819	
1	-3	0.801201391764594	
1	-2	0.767027087665919	
1	-1.5	0.752009071175647	
1	-1	0.736718820294638	
1	-0.5	0.728455210802461	
1	0	0.725054436920696	

1.2	-4	0.858575071189641	
1.2	-3	0.833117652471441	
1.2	-2	0.797710582889042	
1.2	-1.5	0.779863710289357	
1.2	-1	0.767098468595946	
1.2	-0.5	0.760887656800891	
1.2	0	0.759518714092028	

1.4	-4	0.891517485013394	
1.4	-3	0.863366156033913	
1.4	-2	0.826233231796074	
1.4	-1.5	0.811415346279833	
1.4	-1	0.800526816001738	
1.4	-0.5	0.793006423716311	
1.4	0	0.792065177656532	

1.6	-4	0.919917409943471	
1.6	-3	0.891430176963602	
1.6	-2	0.857364388923142	
1.6	-1.5	0.843395722715267	
1.6	-1	0.83274817637299	
1.6	-0.5	0.826478264681804	
1.6	0	0.824689722478627	

1.8	-4	0.945222975324227	
1.8	-3	0.918923517335682	
1.8	-2	0.887993654244999	
1.8	-1.5	0.875614445389456	
1.8	-1	0.865478052997174	
1.8	-0.5	0.86042363750839	
1.8	0	0.858324654070175	

2	-4	0.969046491739255	
2	-3	0.944620315079454	
2	-2	0.917535025971894	
2	-1.5	0.906674046339543	
2	-1	0.897955790549303	
2	-0.5	0.892522641402505	
2	0	0.891100915454977	

2.2	-4	0.990794317592845	
2.2	-3	0.968270989479389	
2.2	-2	0.94626475855667	
2.2	-1.5	0.937280902218182	
2.2	-1	0.929657749803157	
2.2	-0.5	0.924589723524933	
2.2	0	0.923138379152559	

2.4	-4	1.01164916903081	
2.4	-3	0.992641956936543	
2.4	-2	0.973742887918221	
2.4	-1.5	0.965553873320488	
2.4	-1	0.959447843811969	
2.4	-0.5	0.955637037464755	
2.4	0	0.954549958967692	

2.6	-4	1.03093143211959	
2.6	-3	1.01563218856764	
2.6	-2	0.999904001092227	
2.6	-1.5	0.992825173635278	
2.6	-1	0.987945096955486	
2.6	-0.5	0.985086169212074	
2.6	0	0.983918762752535	

2.8	-4	1.04923534170402	
2.8	-3	1.03732430740572	
2.8	-2	1.02441925558818	
2.8	-1.5	1.0187744134989	
2.8	-1	1.01466432965361	
2.8	-0.5	1.01165457366925	
2.8	0	1.01088956966551	

3	-4	1.06643628566772	
3	-3	1.05752057149476	
3	-2	1.0471397907299	
3	-1.5	1.04261704581823	
3	-1	1.03917142946322	
3	-0.5	1.03724537604667	
3	0	1.03657488944292	

3.2	-4	1.08268739747712	
3.2	-3	1.07657297370071	
3.2	-2	1.06861200884616	
3.2	-1.5	1.06473008412351	
3.2	-1	1.06250175882333	
3.2	-0.5	1.06046437434487	
3.2	0	1.06043443032132	

3.4	-4	1.09787082589974	
3.4	-3	1.09403045884972	
3.4	-2	1.08817160699378	
3.4	-1.5	1.08603265046895	
3.4	-1	1.08369550236325	
3.4	-0.5	1.08212462263756	
3.4	0	1.08202010866544	

3.6	-4	1.11247965270698	
3.6	-3	1.11066400568081	
3.6	-2	1.10694118969205	
3.6	-1.5	1.10518099210836	
3.6	-1	1.10372065269688	
3.6	-0.5	1.10277594202411	
3.6	0	1.10235534073453	

3.8	-4	1.12608160883666	
3.8	-3	1.12621237980154	
3.8	-2	1.12401236504082	
3.8	-1.5	1.12280878845134	
3.8	-1	1.12166311921817	
3.8	-0.5	1.12108200953424	
3.8	0	1.1212912902529	

4	-4	1.13869967826998	
4	-3	1.14018877105627	
4	-2	1.13986660210208	
4	-1.5	1.13921519697641	
4	-1	1.13894253871585	
4	-0.5	1.13843144353275	
4	0	1.13788978963012	



==> aux/tables/cluster_data/entropy_U12_64.dat <==
0.25	0	0.162529684612743	

0.3	0	0.280480686849007	

0.35	0	0.444110914182151	

0.4	0	0.576526531171059	

0.5	-5	0.601227496623043	
0.5	-4	0.6590711540069	
0.5	-3	0.67690571141643	
0.5	-2	0.665707548667456	
0.5	-1.5	0.65455408330881	
0.5	-1	0.643262986101147	
0.5	-0.5	0.634772775958313	
0.5	0	0.627854796229608	

0.6	-5	0.650938260633989	
0.6	-4	0.699284379432736	
0.6	-3	0.719031000372267	
0.6	-2	0.694360573014122	
0.6	-1.5	0.682667157400761	
0.6	-1	0.656904930415831	
0.6	-0.5	0.658392887432097	
0.6	0	0.650045224927316	

0.7	-5	0.703389041429375	
0.7	-4	0.737642501042558	
0.7	-3	0.740534050920302	
0.7	-2	0.714636309284809	
0.7	-1.5	0.696742815780516	
0.7	-1	0.684161858316166	
0.7	-0.5	0.677519772495581	
0.7	0	0.673002607403806	

0.8	-5	0.74389549661602	
0.8	-4	0.772922418699906	
0.8	-3	0.763782655783605	
0.8	-2	0.734100481606282	
0.8	-1.5	0.716590142643486	
0.8	-1	0.703368154415857	
0.8	-0.5	0.693402393592549	
0.8	0	0.693293016800281	

0.9	-5	0.779127760396104	
0.9	-4	0.799588252070055	
0.9	-3	0.785509762610884	
0.9	-2	0.75086411955335	
0.9	-1.5	0.734128744121358	
0.9	-1	0.720414374379021	
0.9	-0.5	0.712227087796236	
0.9	0	0.708533526393817	

1	-5	0.809640054367139	
1	-4	0.819093489065294	
1	-3	0.80159388961365	
1	-2	0.765739701572674	
1	-1.5	0.750243334399637	
1	-1	0.735731354703999	
1	-0.5	0.727985497394835	
1	0	0.725323383974219	

1.2	-5	0.85999038850475	
1.2	-4	0.859268247993789	
1.2	-3	0.83412548512751	
1.2	-2	0.796670241786623	
1.2	-1.5	0.780939451537844	
1.2	-1	0.768307063943398	
1.2	-0.5	0.76114631723207	
1.2	0	0.758340029161052	

1.4	-5	0.898937850923597	
1.4	-4	0.890969749841177	
1.4	-3	0.862534972568267	
1.4	-2	0.825851884176226	
1.4	-1.5	0.811082151435701	
1.4	-1	0.800543057006592	
1.4	-0.5	0.793322890692027	
1.4	0	0.790045601015764	

1.6	-5	0.93094585627089	
1.6	-4	0.920027984112942	
1.6	-3	0.890611011224389	
1.6	-2	0.856668574998563	
1.6	-1.5	0.842987750250102	
1.6	-1	0.833647727113818	
1.6	-0.5	0.82613174870407	
1.6	0	0.823483351293183	

1.8	-5	0.958134221688929	
1.8	-4	0.945749323439711	
1.8	-3	0.919477701152067	
1.8	-2	0.887964491967773	
1.8	-1.5	0.875181738442547	
1.8	-1	0.866939428674652	
1.8	-0.5	0.860315632059171	
1.8	0	0.858030570885624	

2	-5	0.981094334020286	
2	-4	0.969904198589136	
2	-3	0.944905302907973	
2	-2	0.917389440367736	
2	-1.5	0.906136505679248	
2	-1	0.898789744662617	
2	-0.5	0.89334860392496	
2	0	0.891594875952143	

2.2	-5	1.00194197220119	
2.2	-4	0.990878106032626	
2.2	-3	0.96842301965896	
2.2	-2	0.946615262295264	
2.2	-1.5	0.936452665563356	
2.2	-1	0.929669653884543	
2.2	-0.5	0.924710486264517	
2.2	0	0.923015778285893	

2.4	-5	1.02067245295259	
2.4	-4	1.01186042910566	
2.4	-3	0.993107228004821	
2.4	-2	0.974186928878003	
2.4	-1.5	0.965010163772395	
2.4	-1	0.959784865826609	
2.4	-0.5	0.955735786336163	
2.4	0	0.95420060649802	

2.6	-5	1.03769071674804	
2.6	-4	1.03032385546171	
2.6	-3	1.01559078941017	
2.6	-2	0.999923015371604	
2.6	-1.5	0.99313299824732	
2.6	-1	0.987807966084083	
2.6	-0.5	0.984479381782062	
2.6	0	0.983718289677749	

2.8	-5	1.05316481991377	
2.8	-4	1.04859738076853	
2.8	-3	1.03709356241123	
2.8	-2	1.02382206218657	
2.8	-1.5	1.01820001991565	
2.8	-1	1.01417679782055	
2.8	-0.5	1.01195649802493	
2.8	0	1.01037524937762	

3	-5	1.06828908322654	
3	-4	1.06605980766448	
3	-3	1.05747886693591	
3	-2	1.04722393631871	
3	-1.5	1.04290640835016	
3	-1	1.0397336585	
3	-0.5	1.0369898380905	
3	0	1.03650660799288	

3.2	-5	1.082705045824	
3.2	-4	1.0823761033663	
3.2	-3	1.0760972476443	
3.2	-2	1.06891101927962	
3.2	-1.5	1.0649643307697	
3.2	-1	1.06236794000919	
3.2	-0.5	1.06114044981511	
3.2	0	1.05994858469362	

3.4	-5	1.09610975067336	
3.4	-4	1.09767380918422	
3.4	-3	1.09438777561911	
3.4	-2	1.08832449695317	
3.4	-1.5	1.08611203153942	
3.4	-1	1.08371142634582	
3.4	-0.5	1.08215686470724	
3.4	0	1.08206806276489	

3.6	-5	1.109043838186	
3.6	-4	1.11256671327686	
3.6	-3	1.11068523101542	
3.6	-2	1.10710754045799	
3.6	-1.5	1.10511976349611	
3.6	-1	1.10359996808469	
3.6	-0.5	1.10253439532045	
3.6	0	1.10267794098427	

3.8	-5	1.12114570103525	
3.8	-4	1.12592347458182	
3.8	-3	1.12610027538126	
3.8	-2	1.12396758332879	
3.8	-1.5	1.12274945219112	
3.8	-1	1.1217687059048	
3.8	-0.5	1.12123893821224	
3.8	0	1.12064987204017	

4	-5	1.13270310348332	
4	-4	1.13903755012902	
4	-3	1.1405392551717	
4	-2	1.13987465247851	
4	-1.5	1.13915201371902	
4	-1	1.13875908771369	
4	-0.5	1.1386119671253	
4	0	1.13827962300971	



==> aux/tables/cluster_data/entropy_U4_1.dat <==
0.15	-24	-0.0484248612998412	
0.15	-22	-0.0394091784924391	
0.15	-20	-0.0312569129056627	
0.15	-18	-0.0240830211880329	
0.15	-16	-0.0179260604226767	
0.15	-14	-0.0130934196614214	
0.15	-12	-0.00877449843876696	
0.15	-11	-0.00717841636928523	
0.15	-10	-0.00592003155083175	
0.15	-9	-0.00475966935925943	
0.15	-8	0.000902489705663343	
0.15	-7	0.0239216793435698	
0.15	-6	0.0421521028252907	
0.15	-5	0.0597083005765873	
0.15	-4	0.0943069222466653	
0.15	-3	0.153684348955996	
0.15	-2	0.164122559281294	
0.15	-1.5	0.170954072427365	
0.15	-1	0.175546257392638	
0.15	-0.5	0.17753088463979	
0.15	0	0.17751369688224	

0.2	-24	-0.275767801343865	
0.2	-22	-0.247203943197291	
0.2	-20	-0.216902125166145	
0.2	-18	-0.185532307105275	
0.2	-16	-0.153197215866001	
0.2	-14	-0.12145319665281	
0.2	-12	-0.0905570486349928	
0.2	-11	-0.0762337939730898	
0.2	-10	-0.0628717613148039	
0.2	-9	-0.0504603346855895	
0.2	-8	-0.0303075082694175	
0.2	-7	0.00630052145149332	
0.2	-6	0.0449133012786161	
0.2	-5	0.0743105853646371	
0.2	-4	0.121000371749324	
0.2	-3	0.181295523531365	
0.2	-2	0.208967427783466	
0.2	-1.5	0.222200177811388	
0.2	-1	0.22449381306	
0.2	-0.5	0.23523232248264	
0.2	0	0.230125495938763	

0.25	-24	-0.0120214361952582	
0.25	-22	-0.0101305481201303	
0.25	-20	-0.00840498711278415	
0.25	-18	-0.00683198546274724	
0.25	-16	-0.00546244842381538	
0.25	-14	-0.00453022188909094	
0.25	-12	-0.00320199688202358	
0.25	-11	-0.00282831485448771	
0.25	-10	-0.00255012630980856	
0.25	-9	-0.00168346208573261	
0.25	-8	0.0113404597930784	
0.25	-7	0.0430387808214414	
0.25	-6	0.074725044705017	
0.25	-5	0.110620790283048	
0.25	-4	0.173553871736229	
0.25	-3	0.234222887709317	
0.25	-2	0.271997237951251	
0.25	-1.5	0.277079891513668	
0.25	-1	0.2909938095383	
0.25	-0.5	0.289980482184136	
0.25	0	0.291526562535815	

0.3	-24	-0.00212722089194988	
0.3	-22	-0.0017037450783127	
0.3	-20	-0.00134838391766527	
0.3	-18	-0.00116139604662213	
0.3	-16	-0.00099500101443232	
0.3	-14	-0.00118295061092934	
0.3	-12	-0.000830553600953392	
0.3	-11	-0.000834199731380512	
0.3	-10	-0.000910970653242044	
0.3	-9	0.000517250245123502	
0.3	-8	0.0154680715647536	
0.3	-7	0.0512446920335887	
0.3	-6	0.0924903623203369	
0.3	-5	0.138165668249735	
0.3	-4	0.206881705209411	
0.3	-3	0.275754733995956	
0.3	-2	0.313885782725138	
0.3	-1.5	0.328186202768004	
0.3	-1	0.335156876268845	
0.3	-0.5	0.341778672737481	
0.3	0	0.345854834355276	

0.4	-24	-0.0256886981314383	
0.4	-22	-0.0219112087408738	
0.4	-20	-0.018374452564235	
0.4	-18	-0.0150620714930295	
0.4	-16	-0.0120332140197955	
0.4	-14	-0.0095986822255097	
0.4	-12	-0.0068981953758138	
0.4	-11	-0.00578293323134055	
0.4	-10	-0.00430264400536034	
0.4	-9	0.00063874929679725	
0.4	-8	0.0234046354552494	
0.4	-7	0.0717816706143944	
0.4	-6	0.122482646494263	
0.4	-5	0.188267540057222	
0.4	-4	0.271688971235788	
0.4	-3	0.352764026490426	
0.4	-2	0.402406016257771	
0.4	-1.5	0.418882915409965	
0.4	-1	0.431821553134458	
0.4	-0.5	0.439037283697512	
0.4	0	0.442389653870928	

0.5	-24	-0.000363113870726189	
0.5	-22	-0.000324003867138954	
0.5	-20	-0.000308076837791877	
0.5	-18	-0.000373090021907128	
0.5	-16	-0.000471993852520825	
0.5	-14	-0.000805140855133011	
0.5	-12	-0.000521037218256905	
0.5	-11	-0.000311877976453587	
0.5	-10	0.00120271140456275	
0.5	-9	0.00997903395159671	
0.5	-8	0.0396259947613402	
0.5	-7	0.0934912768532472	
0.5	-6	0.159749282977378	
0.5	-5	0.241719034499929	
0.5	-4	0.337488905422124	
0.5	-3	0.421571431562555	
0.5	-2	0.480531150979193	
0.5	-1.5	0.499212254258529	
0.5	-1	0.514314876511524	
0.5	-0.5	0.52482364360474	
0.5	0	0.525993063323133	

0.6	-24	-0.00597657387843259	
0.6	-22	-0.0050325669949426	
0.6	-20	-0.00424642498133739	
0.6	-18	-0.00352641868896373	
0.6	-16	-0.00290043286813111	
0.6	-14	-0.00261586940722788	
0.6	-12	-0.00162969021999672	
0.6	-11	-0.000538046196916133	
0.6	-10	0.0034915087413583	
0.6	-9	0.0172379431479372	
0.6	-8	0.0542502912743422	
0.6	-7	0.118959026889778	
0.6	-6	0.196672987662278	
0.6	-5	0.292597547771405	
0.6	-4	0.396371194750905	
0.6	-3	0.487469227318966	
0.6	-2	0.550147981784606	
0.6	-1.5	0.57153453552039	
0.6	-1	0.586100910334713	
0.6	-0.5	0.595170916139517	
0.6	0	0.598861570483362	

0.7	-24	-0.000350397238162081	
0.7	-22	-0.000317387263036849	
0.7	-20	-0.000306303574714896	
0.7	-18	-0.000369966920209215	
0.7	-16	-0.00046284279757651	
0.7	-14	-0.00076215816326	
0.7	-12	0.000299954058484225	
0.7	-11	0.00237935318608122	
0.7	-10	0.00907319044620715	
0.7	-9	0.0287275581899729	
0.7	-8	0.0728213712590114	
0.7	-7	0.143943141717167	
0.7	-6	0.235583053130464	
0.7	-5	0.343050991263199	
0.7	-4	0.453486959771811	
0.7	-3	0.548016273134637	
0.7	-2	0.61338633384148	
0.7	-1.5	0.634344248312151	
0.7	-1	0.64901841523258	
0.7	-0.5	0.658523000497128	
0.7	0	0.66053327668749	

0.8	-24	-0.00219006715564713	
0.8	-22	-0.00189709450243191	
0.8	-20	-0.00159668197425596	
0.8	-18	-0.00141523942452015	
0.8	-16	-0.00122327886305727	
0.8	-14	-0.00119288759026092	
0.8	-12	0.00104377165919663	
0.8	-11	0.00498489670568833	
0.8	-10	0.0153872785713638	
0.8	-9	0.0415953063603147	
0.8	-8	0.0930780777775335	
0.8	-7	0.173606062821969	
0.8	-6	0.275379660929942	
0.8	-5	0.389789607874307	
0.8	-4	0.506744539021602	
0.8	-3	0.602950943870756	
0.8	-2	0.66937848157067	
0.8	-1.5	0.690978625125382	
0.8	-1	0.705282846698296	
0.8	-0.5	0.71411169327108	
0.8	0	0.715221891309898	

0.9	-24	-0.000314297489499803	
0.9	-22	-0.000299225459454335	
0.9	-20	-0.000344563919305084	
0.9	-18	-0.000369612087922274	
0.9	-16	-0.000385695147875082	
0.9	-14	-0.000178498155567169	
0.9	-12	0.00355988487376566	
0.9	-11	0.0102489767451847	
0.9	-10	0.0250932571574699	
0.9	-9	0.0575215943056371	
0.9	-8	0.116557885001275	
0.9	-7	0.204713262103315	
0.9	-6	0.315537066844613	
0.9	-5	0.436629539205642	
0.9	-4	0.555808191592268	
0.9	-3	0.654033359540263	
0.9	-2	0.719591603869107	
0.9	-1.5	0.741022105797296	
0.9	-1	0.754299221292342	
0.9	-0.5	0.762585045835321	
0.9	0	0.76603790083855	

1	-24	-0.0011404430897709	
1	-22	-0.000994554648423095	
1	-20	-0.000865703017725883	
1	-18	-0.000775401505300592	
1	-16	-0.000593680190234576	
1	-14	0.000303819390514112	
1	-12	0.00680480661677937	
1	-11	0.0162507484601803	
1	-10	0.0366974507917616	
1	-9	0.0756836572240567	
1	-8	0.141778237886748	
1	-7	0.237516831486881	
1	-6	0.354908175292794	
1	-5	0.48140984859599	
1	-4	0.602385937114785	
1	-3	0.701188456764196	
1	-2	0.765688846705571	
1	-1.5	0.786323855183596	
1	-1	0.799591463599593	
1	-0.5	0.807347297748701	
1	0	0.809197590175746	

1.2	-24	-0.000788281561975839	
1.2	-22	-0.000663503878683977	
1.2	-20	-0.000598308230331944	
1.2	-18	-0.000399251407705814	
1.2	-16	0.000413630160448833	
1.2	-14	0.00350007530468069	
1.2	-12	0.0175631006062483	
1.2	-11	0.034575181214786	
1.2	-10	0.0656824012350785	
1.2	-9	0.118770571995133	
1.2	-8	0.199037021627397	
1.2	-7	0.306344644077341	
1.2	-6	0.432535543801348	
1.2	-5	0.564517406992061	
1.2	-4	0.685859900094027	
1.2	-3	0.781519091789817	
1.2	-2	0.844301854620143	
1.2	-1.5	0.863789962458321	
1.2	-1	0.876457621859268	
1.2	-0.5	0.883644489945574	
1.2	0	0.885742604456201	

1.4	-24	-0.000615312787468694	
1.4	-22	-0.000468316144122548	
1.4	-20	-0.00026392923881864	
1.4	-18	0.000365374567222569	
1.4	-16	0.00257338891165725	
1.4	-14	0.0100493941226906	
1.4	-12	0.0347292798096758	
1.4	-11	0.0612330452939298	
1.4	-10	0.103944677877961	
1.4	-9	0.168955846253784	
1.4	-8	0.261223541677383	
1.4	-7	0.376184283422267	
1.4	-6	0.506452619691646	
1.4	-5	0.638970606155624	
1.4	-4	0.757080530644674	
1.4	-3	0.849323690596415	
1.4	-2	0.910099331498275	
1.4	-1.5	0.929059423015181	
1.4	-1	0.941157439164833	
1.4	-0.5	0.948627110714344	
1.4	0	0.950698180257775	

1.6	-24	-0.00048627756981755	
1.6	-22	-0.00024444155198928	
1.6	-20	0.000309546929501616	
1.6	-18	0.00192898260503229	
1.6	-16	0.00674336937164609	
1.6	-14	0.0206548638873755	
1.6	-12	0.0582311425819325	
1.6	-11	0.0939939854272646	
1.6	-10	0.148079458736374	
1.6	-9	0.224324087555215	
1.6	-8	0.324362509990035	
1.6	-7	0.444549671747382	
1.6	-6	0.575878247024116	
1.6	-5	0.704656014298628	
1.6	-4	0.818801376059135	
1.6	-3	0.906800879356935	
1.6	-2	0.964676174016171	
1.6	-1.5	0.983717023509378	
1.6	-1	0.996074726076688	
1.6	-0.5	1.00308634995363	
1.6	0	1.00559002245038	

1.8	-24	-0.000252470717408953	
1.8	-22	0.00028914883069368	
1.8	-20	0.00157957405406887	
1.8	-18	0.00503933224203033	
1.8	-16	0.0139090228557692	
1.8	-14	0.0359744741842718	
1.8	-12	0.0880145999832865	
1.8	-11	0.13318872942603	
1.8	-10	0.196979900524917	
1.8	-9	0.281973688663659	
1.8	-8	0.386889272764423	
1.8	-7	0.509325621292241	
1.8	-6	0.638833271886866	
1.8	-5	0.764137614473755	
1.8	-4	0.872350236195905	
1.8	-3	0.955858655041723	
1.8	-2	1.01180816990712	
1.8	-1.5	1.03011992552474	
1.8	-1	1.0423068234493	
1.8	-0.5	1.04925187861366	
1.8	0	1.0516736686928	

2	-24	0.000225936248477903	
2	-22	0.001394793938583	
2	-20	0.00393766600612183	
2	-18	0.0101478765365796	
2	-16	0.0243679602577385	
2	-14	0.0559354190832215	
2	-12	0.122449042583707	
2	-11	0.176757295230748	
2	-10	0.248790924350202	
2	-9	0.340094543639818	
2	-8	0.44904037948898	
2	-7	0.570900934956454	
2	-6	0.696806837640193	
2	-5	0.816081396962841	
2	-4	0.918930109292284	
2	-3	0.997873246040557	
2	-2	1.05179455368373	
2	-1.5	1.06923865471976	
2	-1	1.08175163096977	
2	-0.5	1.08846277223033	
2	0	1.09104258816271	

2.2	-24	0.000895029367203952	
2.2	-22	0.00309377944508282	
2.2	-20	0.00767985919300385	
2.2	-18	0.0175412227161079	
2.2	-16	0.038163896065916	
2.2	-14	0.080549420466613	
2.2	-12	0.161086448162376	
2.2	-11	0.222595098487549	
2.2	-10	0.301252689816284	
2.2	-9	0.397160458751365	
2.2	-8	0.507516982129627	
2.2	-7	0.628026040918532	
2.2	-6	0.748283863857276	
2.2	-5	0.862268707437142	
2.2	-4	0.959463616350476	
2.2	-3	1.03472014783039	
2.2	-2	1.08633684386183	
2.2	-1.5	1.10334727628738	
2.2	-1	1.1152226193604	
2.2	-0.5	1.12247654280767	
2.2	0	1.12463288579238	

2.4	-24	0.00259541316107322	
2.4	-22	0.00618181257867152	
2.4	-20	0.013542266951239	
2.4	-18	0.0277672328564948	
2.4	-16	0.0558370695118364	
2.4	-14	0.10882658195532	
2.4	-12	0.202656823666996	
2.4	-11	0.270909551501968	
2.4	-10	0.353955475094233	
2.4	-9	0.452257798147769	
2.4	-8	0.562607187995887	
2.4	-7	0.680383394958213	
2.4	-6	0.79593303317297	
2.4	-5	0.903512098969542	
2.4	-4	0.995115654378351	
2.4	-3	1.06652018706204	
2.4	-2	1.11619565125383	
2.4	-1.5	1.13277319702167	
2.4	-1	1.14459850281605	
2.4	-0.5	1.1514215397035	
2.4	0	1.15369864753965	

2.6	-24	0.00506780710257017	
2.6	-22	0.010533844318336	
2.6	-20	0.0211773506930149	
2.6	-18	0.0408563106294488	
2.6	-16	0.0770126848743532	
2.6	-14	0.140337470740174	
2.6	-12	0.246399678119588	
2.6	-11	0.319348271629968	
2.6	-10	0.406632857142058	
2.6	-9	0.505154578409022	
2.6	-8	0.614500153865282	
2.6	-7	0.727918356990916	
2.6	-6	0.838499745065019	
2.6	-5	0.940434999292861	
2.6	-4	1.02687499785808	
2.6	-3	1.09429179922818	
2.6	-2	1.14184932768739	
2.6	-1.5	1.15797222726417	
2.6	-1	1.1696614563674	
2.6	-0.5	1.17630983556624	
2.6	0	1.17861815510863	

2.8	-24	0.00863052066223653	
2.8	-22	0.0166564662423849	
2.8	-20	0.0309841462380118	
2.8	-18	0.0565904685780463	
2.8	-16	0.100938663097608	
2.8	-14	0.174863778286804	
2.8	-12	0.29060908127383	
2.8	-11	0.366862520119095	
2.8	-10	0.456259109317032	
2.8	-9	0.556192069335238	
2.8	-8	0.662304092921319	
2.8	-7	0.771563505906484	
2.8	-6	0.8772107857535	
2.8	-5	0.973229259384912	
2.8	-4	1.05497822196349	
2.8	-3	1.11903644729571	
2.8	-2	1.1643781432411	
2.8	-1.5	1.18006973176636	
2.8	-1	1.19102321402448	
2.8	-0.5	1.19765669418885	
2.8	0	1.19974127817192	

3	-24	0.013501467834936	
3	-22	0.0244064759560742	
3	-20	0.0432041484147673	
3	-18	0.0751701778230917	
3	-16	0.127437856434453	
3	-14	0.210852112613787	
3	-12	0.334969010586017	
3	-11	0.413800713368743	
3	-10	0.504250410346871	
3	-9	0.603155032455194	
3	-8	0.706844372214013	
3	-7	0.811685620537738	
3	-6	0.912237087367026	
3	-5	1.00295483854561	
3	-4	1.08016889866943	
3	-3	1.14082922304724	
3	-2	1.18416943265651	
3	-1.5	1.19902144499994	
3	-1	1.20975435479815	
3	-0.5	1.21608881739835	
3	0	1.21816235979417	

3.2	-24	0.0197359799534271	
3.2	-22	0.0340838842101191	
3.2	-20	0.0574653789104315	
3.2	-18	0.0960379193069533	
3.2	-16	0.156258563174163	
3.2	-14	0.248092901717515	
3.2	-12	0.378962465303115	
3.2	-11	0.460310396197557	
3.2	-10	0.549641641339095	
3.2	-9	0.646626501362999	
3.2	-8	0.748313598651344	
3.2	-7	0.848359635568917	
3.2	-6	0.944077812897591	
3.2	-5	1.02991516097064	
3.2	-4	1.10279739477392	
3.2	-3	1.16044570477715	
3.2	-2	1.20152938717667	
3.2	-1.5	1.21600010440375	
3.2	-1	1.22612080012118	
3.2	-0.5	1.23223795962877	
3.2	0	1.23425851381629	

3.4	-24	0.0273684736345022	
3.4	-22	0.0455383356046149	
3.4	-20	0.0740415919584913	
3.4	-18	0.11908422193792	
3.4	-16	0.186889029842594	
3.4	-14	0.285287923612103	
3.4	-12	0.4216637793348	
3.4	-11	0.504474340163947	
3.4	-10	0.592966419833515	
3.4	-9	0.688202866346828	
3.4	-8	0.786136208988463	
3.4	-7	0.881650434718528	
3.4	-6	0.972721735050977	
3.4	-5	1.05419047272681	
3.4	-4	1.12320364251859	
3.4	-3	1.17776918928154	
3.4	-2	1.21687408216606	
3.4	-1.5	1.23072382022768	
3.4	-1	1.24049137619547	
3.4	-0.5	1.24631256483663	
3.4	0	1.24820907943541	

3.6	-24	0.0365554761571604	
3.6	-22	0.0586922575169309	
3.6	-20	0.0924837642465569	
3.6	-18	0.143541539615712	
3.6	-16	0.218489628542361	
3.6	-14	0.323796916728426	
3.6	-12	0.463123175893535	
3.6	-11	0.545874463846052	
3.6	-10	0.634154886275291	
3.6	-9	0.727331572685562	
3.6	-8	0.821196722967468	
3.6	-7	0.91300125367892	
3.6	-6	0.999006604060762	
3.6	-5	1.07627419819729	
3.6	-4	1.14147490128049	
3.6	-3	1.19332107835341	
3.6	-2	1.2306634329036	
3.6	-1.5	1.24364310469793	
3.6	-1	1.25305101887879	
3.6	-0.5	1.25861916606273	
3.6	0	1.26039783016968	

3.8	-24	0.0474249981565261	
3.8	-22	0.0734862809827092	
3.8	-20	0.112994238992469	
3.8	-18	0.169640542701269	
3.8	-16	0.251199538703102	
3.8	-14	0.36123651936675	
3.8	-12	0.503696623136018	
3.8	-11	0.585620088254832	
3.8	-10	0.672729036584351	
3.8	-9	0.763104933271811	
3.8	-8	0.853830832945538	
3.8	-7	0.941090581544537	
3.8	-6	1.02299709601882	
3.8	-5	1.09628382868011	
3.8	-4	1.15810879030035	
3.8	-3	1.2072934535456	
3.8	-2	1.24276443225908	
3.8	-1.5	1.25525474088638	
3.8	-1	1.26415209747374	
3.8	-0.5	1.26955153236531	
3.8	0	1.27125413368184	

4	-24	0.059686064407225	
4	-22	0.0899173174544157	
4	-20	0.134691096117006	
4	-18	0.197471769833656	
4	-16	0.283592791431712	
4	-14	0.398091570690391	
4	-12	0.542816068563409	
4	-11	0.623634932929605	
4	-10	0.708808944692664	
4	-9	0.796415003870175	
4	-8	0.883956103224596	
4	-7	0.966882799781175	
4	-6	1.0452313036712	
4	-5	1.11447397034335	
4	-4	1.1731870700119	
4	-3	1.21982450761144	
4	-2	1.25362137481921	
4	-1.5	1.26545810369912	
4	-1	1.27399435481587	
4	-0.5	1.27909475931384	
4	0	1.28073795190659	

4.2	-24	0.0731649124778535	
4.2	-22	0.107790187992636	
4.2	-20	0.157282834070902	
4.2	-18	0.225613447345796	
4.2	-16	0.317133393272054	
4.2	-14	0.435220298915752	
4.2	-12	0.580242709947386	
4.2	-11	0.659245019257791	
4.2	-10	0.742866821021488	
4.2	-9	0.82775897642495	
4.2	-8	0.911352854251624	
4.2	-7	0.990796909073721	
4.2	-6	1.06532650932134	
4.2	-5	1.13110897745376	
4.2	-4	1.18688539683238	
4.2	-3	1.23122286554974	
4.2	-2	1.26332895762419	
4.2	-1.5	1.2747029113004	
4.2	-1	1.28267544032148	
4.2	-0.5	1.28759937993425	
4.2	0	1.28922841293844	

4.4	-24	0.0880912216099836	
4.4	-22	0.127021803452238	
4.4	-20	0.180938726188744	
4.4	-18	0.254060156661893	
4.4	-16	0.349574590275163	
4.4	-14	0.471121747833653	
4.4	-12	0.61525860427364	
4.4	-11	0.693286133398847	
4.4	-10	0.774622500122415	
4.4	-9	0.856572823060059	
4.4	-8	0.936854755131724	
4.4	-7	1.01312856406427	
4.4	-6	1.08386622487412	
4.4	-5	1.14658572203507	
4.4	-4	1.19937239280238	
4.4	-3	1.24153970233619	
4.4	-2	1.2720627176258	
4.4	-1.5	1.28281911769566	
4.4	-1	1.29051001407804	
4.4	-0.5	1.29513152656636	
4.4	0	1.29667254314179	

4.6	-24	0.104230864642077	
4.6	-22	0.147497004547189	
4.6	-20	0.205508903575586	
4.6	-18	0.282942777289818	
4.6	-16	0.382191158990352	
4.6	-14	0.504899485725584	
4.6	-12	0.648410283881342	
4.6	-11	0.725284645580113	
4.6	-10	0.804402513976365	
4.6	-9	0.883280153526449	
4.6	-8	0.96047437745535	
4.6	-7	1.03355690556861	
4.6	-6	1.10081345999754	
4.6	-5	1.16046400739031	
4.6	-4	1.21085312765267	
4.6	-3	1.25088106237999	
4.6	-2	1.27992961215633	
4.6	-1.5	1.29022105533877	
4.6	-1	1.29755090523383	
4.6	-0.5	1.30193193326398	
4.6	0	1.30344014396911	

4.8	-24	0.121482344076264	
4.8	-22	0.168821549622032	
4.8	-20	0.231044671338632	
4.8	-18	0.312500428582515	
4.8	-16	0.41497346719975	
4.8	-14	0.537722055591709	
4.8	-12	0.68024385373516	
4.8	-11	0.755410894142308	
4.8	-10	0.832205433397241	
4.8	-9	0.908559713588856	
4.8	-8	0.982545368356433	
4.8	-7	1.05234620983055	
4.8	-6	1.11656196494872	
4.8	-5	1.17333454602049	
4.8	-4	1.22128951150017	
4.8	-3	1.25936591734248	
4.8	-2	1.28703943360723	
4.8	-1.5	1.29680988724284	
4.8	-1	1.30382768121022	
4.8	-0.5	1.30797637594994	
4.8	0	1.3094068298477	

5	-24	0.139592792695049	
5	-22	0.19100079164887	
5	-20	0.25705097529414	
5	-18	0.341181961167178	
5	-16	0.446104237893378	
5	-14	0.569566558222486	
5	-12	0.71061043716409	
5	-11	0.783603951491648	
5	-10	0.858458303150517	
5	-9	0.931954635679315	
5	-8	1.00298845215649	
5	-7	1.07002882878536	
5	-6	1.13129380686727	
5	-5	1.18521456334036	
5	-4	1.23088317038015	
5	-3	1.26715663173117	
5	-2	1.29346863203086	
5	-1.5	1.30273714226417	
5	-1	1.30939033023523	
5	-0.5	1.31346362644216	
5	0	1.31479149433747	

5.2	-24	0.15854131481465	
5.2	-22	0.213175005585438	
5.2	-20	0.283231506576099	
5.2	-18	0.370217054416589	
5.2	-16	0.476696236683809	
5.2	-14	0.600517505154258	
5.2	-12	0.738972268239772	
5.2	-11	0.810685226408077	
5.2	-10	0.882892807633527	
5.2	-9	0.953916117446667	
5.2	-8	1.02227500294811	
5.2	-7	1.08619984308545	
5.2	-6	1.14466454069839	
5.2	-5	1.1962111888895	
5.2	-4	1.23970100672356	
5.2	-3	1.27428962443517	
5.2	-2	1.29941469971685	
5.2	-1.5	1.30826569348434	
5.2	-1	1.31465398452405	
5.2	-0.5	1.31846391338839	
5.2	0	1.31973204785419	

5.4	-24	0.178577933628545	
5.4	-22	0.236328771653934	
5.4	-20	0.309240630375779	
5.4	-18	0.399018811545523	
5.4	-16	0.506633072031016	
5.4	-14	0.630143435859816	
5.4	-12	0.766105224096848	
5.4	-11	0.835958037114765	
5.4	-10	0.905984076550666	
5.4	-9	0.974376055338419	
5.4	-8	1.03998487871431	
5.4	-7	1.101482713878	
5.4	-6	1.15727622656097	
5.4	-5	1.20628159197393	
5.4	-4	1.24781313953391	
5.4	-3	1.2807884334941	
5.4	-2	1.30476339463079	
5.4	-1.5	1.31316627466333	
5.4	-1	1.31926600295539	
5.4	-0.5	1.32293546209596	
5.4	0	1.32414758967197	

5.6	-24	0.199168885891649	
5.6	-22	0.259621810766544	
5.6	-20	0.335374127964218	
5.6	-18	0.427060155800049	
5.6	-16	0.535739042801303	
5.6	-14	0.658746224069289	
5.6	-12	0.79140146635657	
5.6	-11	0.859797173443901	
5.6	-10	0.927523104974753	
5.6	-9	0.993380913684683	
5.6	-8	1.0565733253801	
5.6	-7	1.11547676558601	
5.6	-6	1.16881415304858	
5.6	-5	1.21571841412453	
5.6	-4	1.25530902039892	
5.6	-3	1.28679103688321	
5.6	-2	1.30956515997964	
5.6	-1.5	1.31764054921931	
5.6	-1	1.32345941002299	
5.6	-0.5	1.32693415660683	
5.6	0	1.32806845721572	

5.8	-24	0.220327758119942	
5.8	-22	0.283475415608325	
5.8	-20	0.361732551221647	
5.8	-18	0.454759488637274	
5.8	-16	0.563847259809389	
5.8	-14	0.685824651369714	
5.8	-12	0.816114528342352	
5.8	-11	0.882205156936215	
5.8	-10	0.947732336650347	
5.8	-9	1.01140521950091	
5.8	-8	1.07205077345364	
5.8	-7	1.12855445869347	
5.8	-6	1.17960115497333	
5.8	-5	1.22446008332769	
5.8	-4	1.26224496036247	
5.8	-3	1.29230393944658	
5.8	-2	1.31411060866687	
5.8	-1.5	1.32177255184401	
5.8	-1	1.32724449971339	
5.8	-0.5	1.33056937110412	
5.8	0	1.33167058041588	

6	-24	0.241130902433777	
6	-22	0.307160802018584	
6	-20	0.387115388359429	
6	-18	0.482224830321329	
6	-16	0.591278835662183	
6	-14	0.711632953290449	
6	-12	0.838985328800632	
6	-11	0.903429155703701	
6	-10	0.966801620683311	
6	-9	1.02823815384674	
6	-8	1.08640408056392	
6	-7	1.14076450972535	
6	-6	1.18962998016075	
6	-5	1.23251699081093	
6	-4	1.26865642881781	
6	-3	1.2973982917927	
6	-2	1.31822273116105	
6	-1.5	1.32560163016322	
6	-1	1.3308847123548	
6	-0.5	1.33405872169592	
6	0	1.33510514594199	

6.2	-24	0.262270566372318	
6.2	-22	0.330982279970569	
6.2	-20	0.412091920658906	
6.2	-18	0.509004409432968	
6.2	-16	0.617642836672686	
6.2	-14	0.736424944758953	
6.2	-12	0.860821252328114	
6.2	-11	0.923513053495726	
6.2	-10	0.984842581427539	
6.2	-9	1.04397038323169	
6.2	-8	1.10012950724733	
6.2	-7	1.15208480293133	
6.2	-6	1.19898898288951	
6.2	-5	1.24005235470628	
6.2	-4	1.27460439795735	
6.2	-3	1.30207838328347	
6.2	-2	1.32198713388706	
6.2	-1.5	1.3290163621161	
6.2	-1	1.33401417273584	
6.2	-0.5	1.33703977521228	
6.2	0	1.33807708374762	

6.4	-24	0.283435327747817	
6.4	-22	0.354692334479306	
6.4	-20	0.437546756655082	
6.4	-18	0.534386096519426	
6.4	-16	0.642713577104232	
6.4	-14	0.760209990021346	
6.4	-12	0.881514038024084	
6.4	-11	0.942260914008418	
6.4	-10	1.00167390007918	
6.4	-9	1.05890878103773	
6.4	-8	1.11286759330342	
6.4	-7	1.16277078013624	
6.4	-6	1.2076775224778	
6.4	-5	1.24705484787676	
6.4	-4	1.28012749695489	
6.4	-3	1.30638706270853	
6.4	-2	1.32545796500982	
6.4	-1.5	1.33224012477525	
6.4	-1	1.33703734701685	
6.4	-0.5	1.33993620857774	
6.4	0	1.34087319110637	

6.6	-24	0.30552045451855	
6.6	-22	0.37779372608574	
6.6	-20	0.462209256074006	
6.6	-18	0.5592220250795	
6.6	-16	0.666722302037156	
6.6	-14	0.782748383670114	
6.6	-12	0.901096998619271	
6.6	-11	0.960167065438793	
6.6	-10	1.01761238862445	
6.6	-9	1.07277381372517	
6.6	-8	1.12469480369694	
6.6	-7	1.17268897837749	
6.6	-6	1.21588081616421	
6.6	-5	1.25358691427852	
6.6	-4	1.28527346007573	
6.6	-3	1.31038817847581	
6.6	-2	1.32863298469287	
6.6	-1.5	1.33511115116187	
6.6	-1	1.33977030087903	
6.6	-0.5	1.34256229237008	
6.6	0	1.34343400810371	

6.8	-24	0.327101579197317	
6.8	-22	0.400965297244534	
6.8	-20	0.486581931384096	
6.8	-18	0.583773698820976	
6.8	-16	0.690309068397652	
6.8	-14	0.804189199745503	
6.8	-12	0.919762802764566	
6.8	-11	0.977024974192777	
6.8	-10	1.03263822107706	
6.8	-9	1.08596136044818	
6.8	-8	1.13577329830854	
6.8	-7	1.18201110375873	
6.8	-6	1.22346233466217	
6.8	-5	1.25969086032553	
6.8	-4	1.29005911114732	
6.8	-3	1.3141598019137	
6.8	-2	1.33157977063908	
6.8	-1.5	1.33772516605754	
6.8	-1	1.34217776304322	
6.8	-0.5	1.3448126980087	
6.8	0	1.34570880351591	

7	-24	0.34851664354632	
7	-22	0.424270059127034	
7	-20	0.510099867667753	
7	-18	0.607258473425392	
7	-16	0.712971524636037	
7	-14	0.824833079968397	
7	-12	0.937349773407758	
7	-11	0.992921507683871	
7	-10	1.04683788217359	
7	-9	1.09816511371721	
7	-8	1.1464200730087	
7	-7	1.19085149111635	
7	-6	1.23071866326639	
7	-5	1.2654079274986	
7	-4	1.29452713428587	
7	-3	1.31762068198847	
7	-2	1.33437063267611	
7	-1.5	1.34026685116294	
7	-1	1.34449299744057	
7	-0.5	1.34704378150773	
7	0	1.34789040520499	

7.2	-24	0.370534549965714	
7.2	-22	0.446438060027502	
7.2	-20	0.533283597736311	
7.2	-18	0.63015328304256	
7.2	-16	0.734678819186663	
7.2	-14	0.84435589213173	
7.2	-12	0.953857907440455	
7.2	-11	1.00806617130653	
7.2	-10	1.06020592130687	
7.2	-9	1.10977258575065	
7.2	-8	1.15632388310148	
7.2	-7	1.19908820505374	
7.2	-6	1.23738490150649	
7.2	-5	1.27073670824708	
7.2	-4	1.29869569177855	
7.2	-3	1.32084923358343	
7.2	-2	1.33693108365461	
7.2	-1.5	1.34256407340985	
7.2	-1	1.34661691238864	
7.2	-0.5	1.34904312476867	
7.2	0	1.34984771744195	

7.4	-24	0.39140900619711	
7.4	-22	0.468354389672939	
7.4	-20	0.555824130846173	
7.4	-18	0.652346780803054	
7.4	-16	0.755728629038503	
7.4	-14	0.8629171080503	
7.4	-12	0.969844277437822	
7.4	-11	1.02214601112921	
7.4	-10	1.07271245726281	
7.4	-9	1.1208525119352	
7.4	-8	1.16570962112965	
7.4	-7	1.20682200413192	
7.4	-6	1.24366522553962	
7.4	-5	1.27576774642888	
7.4	-4	1.30260251164227	
7.4	-3	1.32382651578171	
7.4	-2	1.33924596816502	
7.4	-1.5	1.34468828840599	
7.4	-1	1.34858152830284	
7.4	-0.5	1.35092844798859	
7.4	0	1.35169659995848	

7.6	-24	0.41246657389199	
7.6	-22	0.490452979079967	
7.6	-20	0.577938454563867	
7.6	-18	0.67375359598593	
7.6	-16	0.775596633102321	
7.6	-14	0.880875345676015	
7.6	-12	0.985034351090901	
7.6	-11	1.03591114703419	
7.6	-10	1.08483978946958	
7.6	-9	1.1310619705116	
7.6	-8	1.174568759688	
7.6	-7	1.21409680879988	
7.6	-6	1.24959617241905	
7.6	-5	1.28045874459753	
7.6	-4	1.30625787505842	
7.6	-3	1.32666428401626	
7.6	-2	1.34139297538563	
7.6	-1.5	1.34661160232343	
7.6	-1	1.35036995417458	
7.6	-0.5	1.35263228212421	
7.6	0	1.35336283180498	

7.8	-24	0.433618464214827	
7.8	-22	0.512149003919787	
7.8	-20	0.599350879090137	
7.8	-18	0.694463955120024	
7.8	-16	0.794851014337829	
7.8	-14	0.897735462503784	
7.8	-12	0.999491735486153	
7.8	-11	1.04868776163928	
7.8	-10	1.09606379732526	
7.8	-9	1.14088714648671	
7.8	-8	1.18278974158404	
7.8	-7	1.22100741052332	
7.8	-6	1.25518105803394	
7.8	-5	1.28485493997689	
7.8	-4	1.30968310671412	
7.8	-3	1.32932199194253	
7.8	-2	1.34353003058866	
7.8	-1.5	1.34849144821893	
7.8	-1	1.35206667284527	
7.8	-0.5	1.35421860492754	
7.8	0	1.35493382901618	

8	-24	0.453870988818331	
8	-22	0.532812082125316	
8	-20	0.620067529812784	
8	-18	0.714116143980601	
8	-16	0.81325230099653	
8	-14	0.914111122042772	
8	-12	1.01320046782783	
8	-11	1.06097464590941	
8	-10	1.1067280633051	
8	-9	1.15024734282321	
8	-8	1.19067193493305	
8	-7	1.22755155113404	
8	-6	1.26039373156621	
8	-5	1.28900731381141	
8	-4	1.31289710127526	
8	-3	1.331771793736	
8	-2	1.34545813356439	
8	-1.5	1.35027703721401	
8	-1	1.35370488683817	
8	-0.5	1.35578906842015	
8	0	1.35647061977479	

8.2	-24	0.474409563025376	
8.2	-22	0.553462711439261	
8.2	-20	0.640477998814575	
8.2	-18	0.733469621059376	
8.2	-16	0.830675754153654	
8.2	-14	0.929698086883468	
8.2	-12	1.02604986153756	
8.2	-11	1.07246515578464	
8.2	-10	1.1170202900897	
8.2	-9	1.15903909832471	
8.2	-8	1.1980260322117	
8.2	-7	1.23363501743122	
8.2	-6	1.26537235504751	
8.2	-5	1.29292563648435	
8.2	-4	1.31592199580419	
8.2	-3	1.33410243072156	
8.2	-2	1.34722582830897	
8.2	-1.5	1.35185914224752	
8.2	-1	1.35517310950387	
8.2	-0.5	1.357182225502	
8.2	0	1.35781834240503	

8.4	-24	0.494228401398415	
8.4	-22	0.573012958537698	
8.4	-20	0.659908432918703	
8.4	-18	0.752199635769507	
8.4	-16	0.847646695848533	
8.4	-14	0.944550034531088	
8.4	-12	1.03843065351265	
8.4	-11	1.0835543190137	
8.4	-10	1.12671063866069	
8.4	-9	1.16729663540726	
8.4	-8	1.20502978814631	
8.4	-7	1.23941465629715	
8.4	-6	1.27007282360813	
8.4	-5	1.29660359771437	
8.4	-4	1.31876377196155	
8.4	-3	1.33627853607039	
8.4	-2	1.34893304344387	
8.4	-1.5	1.35341172336178	
8.4	-1	1.35659221424536	
8.4	-0.5	1.35850783170604	
8.4	0	1.35913937003319	

8.6	-24	0.513427122356588	
8.6	-22	0.592833496436431	
8.6	-20	0.67879278649153	
8.6	-18	0.770128839432777	
8.6	-16	0.864001191611077	
8.6	-14	0.95867256854324	
8.6	-12	1.05015557106343	
8.6	-11	1.0940011070231	
8.6	-10	1.13574597332852	
8.6	-9	1.17508019938732	
8.6	-8	1.21169452403533	
8.6	-7	1.24491224656703	
8.6	-6	1.27448450964681	
8.6	-5	1.30008568790091	
8.6	-4	1.32144968420728	
8.6	-3	1.33831067693626	
8.6	-2	1.35049311542057	
8.6	-1.5	1.35478442195901	
8.6	-1	1.35786639061791	
8.6	-0.5	1.3597091811548	
8.6	0	1.36031589477021	

8.8	-24	0.532331173186961	
8.8	-22	0.611880220239658	
8.8	-20	0.69718265381553	
8.8	-18	0.787309412161362	
8.8	-16	0.879650248656923	
8.8	-14	0.972252936825201	
8.8	-12	1.06132176409638	
8.8	-11	1.10412316212896	
8.8	-10	1.14451585855186	
8.8	-9	1.18262755721277	
8.8	-8	1.21795989896728	
8.8	-7	1.25009541751028	
8.8	-6	1.27868037272767	
8.8	-5	1.30337397076155	
8.8	-4	1.32397071485862	
8.8	-3	1.34024607256301	
8.8	-2	1.35198435350917	
8.8	-1.5	1.35613712518392	
8.8	-1	1.3590926514639	
8.8	-0.5	1.3608792325972	
8.8	0	1.36145433559149	

9	-24	0.550946787960811	
9	-22	0.630512509895383	
9	-20	0.714990414425348	
9	-18	0.804040408392484	
9	-16	0.894747648091097	
9	-14	0.985233707899492	
9	-12	1.0720315632289	
9	-11	1.11352450171756	
9	-10	1.15282469374475	
9	-9	1.1896815157823	
9	-8	1.22395078493292	
9	-7	1.25501342236496	
9	-6	1.28261393164743	
9	-5	1.30647684301846	
9	-4	1.32635557934475	
9	-3	1.34203450742104	
9	-2	1.35338063698975	
9	-1.5	1.35739133524535	
9	-1	1.36026101518914	
9	-0.5	1.36198107664052	
9	0	1.36251775102077	

9.2	-24	0.569706048495357	
9.2	-22	0.648753903459177	
9.2	-20	0.732461842960551	
9.2	-18	0.819896343368253	
9.2	-16	0.909305904488532	
9.2	-14	0.99774906891231	
9.2	-12	1.08234037391063	
9.2	-11	1.12261127640693	
9.2	-10	1.16070619355239	
9.2	-9	1.19651139216199	
9.2	-8	1.22957090580365	
9.2	-7	1.25968200602487	
9.2	-6	1.28636911589048	
9.2	-5	1.30941634605777	
9.2	-4	1.3286118021075	
9.2	-3	1.34374631263272	
9.2	-2	1.35467545834444	
9.2	-1.5	1.35854072215199	
9.2	-1	1.36127819894806	
9.2	-0.5	1.36292803776638	
9.2	0	1.36347119589547	

9.4	-24	0.587788207689132	
9.4	-22	0.666433509528872	
9.4	-20	0.749568093625148	
9.4	-18	0.83551402056931	
9.4	-16	0.923255947559647	
9.4	-14	1.0096684961206	
9.4	-12	1.09200423034399	
9.4	-11	1.1311283101564	
9.4	-10	1.16825927617635	
9.4	-9	1.20298614505711	
9.4	-8	1.23495042508933	
9.4	-7	1.2641104348851	
9.4	-6	1.28990968256364	
9.4	-5	1.31219666835953	
9.4	-4	1.33073936804559	
9.4	-3	1.34535235306494	
9.4	-2	1.35589490319571	
9.4	-1.5	1.35962377462921	
9.4	-1	1.36229350685605	
9.4	-0.5	1.36389560187452	
9.4	0	1.36441187722134	

9.6	-24	0.605234073045675	
9.6	-22	0.68391352353203	
9.6	-20	0.765914002613845	
9.6	-18	0.850508511253844	
9.6	-16	0.936543385752855	
9.6	-14	1.02118176354864	
9.6	-12	1.10143426295604	
9.6	-11	1.13937828656143	
9.6	-10	1.1755230014218	
9.6	-9	1.20908644207209	
9.6	-8	1.24009490995704	
9.6	-7	1.26826574637046	
9.6	-6	1.29326976466572	
9.6	-5	1.31483188156706	
9.6	-4	1.3327578005559	
9.6	-3	1.34688011479324	
9.6	-2	1.35706631488659	
9.6	-1.5	1.36065549693126	
9.6	-1	1.36322301483604	
9.6	-0.5	1.36477184470705	
9.6	0	1.36527211943908	

9.8	-24	0.622351215494715	
9.8	-22	0.700276494958884	
9.8	-20	0.78175971862312	
9.8	-18	0.864982261161372	
9.8	-16	0.949406934313635	
9.8	-14	1.03209654206571	
9.8	-12	1.11037530146519	
9.8	-11	1.14729930955958	
9.8	-10	1.18234348646726	
9.8	-9	1.21488603734349	
9.8	-8	1.24499871266519	
9.8	-7	1.27227223893276	
9.8	-6	1.29646076440936	
9.8	-5	1.31733250632162	
9.8	-4	1.33466714661071	
9.8	-3	1.34831492854715	
9.8	-2	1.35815748756917	
9.8	-1.5	1.36163821214544	
9.8	-1	1.3641197476036	
9.8	-0.5	1.36559218299544	
9.8	0	1.36608328212268	

10	-24	0.639245891055189	
10	-22	0.716383507391476	
10	-20	0.796830615034777	
10	-18	0.87896944397121	
10	-16	0.96161732944994	
10	-14	1.04253398803733	
10	-12	1.11887582097293	
10	-11	1.15478342844498	
10	-10	1.18877416589305	
10	-9	1.22045059034194	
10	-8	1.24970408492435	
10	-7	1.27612946112783	
10	-6	1.29950458519349	
10	-5	1.31970280923526	
10	-4	1.33648761262317	
10	-3	1.349675904161	
10	-2	1.35920600808289	
10	-1.5	1.36256016268174	
10	-1	1.36496260452317	
10	-0.5	1.36639928110403	
10	0	1.36686553088121	

10.2	-24	0.655455529610214	
10.2	-22	0.732172340134922	
10.2	-20	0.811424438458096	
10.2	-18	0.892442913975485	
10.2	-16	0.973434666154205	
10.2	-14	1.05260219829992	
10.2	-12	1.12710443054476	
10.2	-11	1.16191971559758	
10.2	-10	1.1949847768598	
10.2	-9	1.22581306270274	
10.2	-8	1.25409781275704	
10.2	-7	1.27971025149935	
10.2	-6	1.30240273938703	
10.2	-5	1.32196387329019	
10.2	-4	1.33820695598836	
10.2	-3	1.35099091745983	
10.2	-2	1.36019534734687	
10.2	-1.5	1.36343118123271	
10.2	-1	1.36575253129917	
10.2	-0.5	1.36713455261136	
10.2	0	1.36759545566041	

10.4	-24	0.671322008688995	
10.4	-22	0.747452393039993	
10.4	-20	0.825788501438479	
10.4	-18	0.905469148536627	
10.4	-16	0.984831412646492	
10.4	-14	1.06229735736673	
10.4	-12	1.1348526853487	
10.4	-11	1.16883488442363	
10.4	-10	1.20091706432162	
10.4	-9	1.23084052173515	
10.4	-8	1.25833196530707	
10.4	-7	1.28317327301841	
10.4	-6	1.30516360291273	
10.4	-5	1.32410902813711	
10.4	-4	1.33983667714793	
10.4	-3	1.35221608219814	
10.4	-2	1.3611417848559	
10.4	-1.5	1.36427984866541	
10.4	-1	1.36652653617671	
10.4	-0.5	1.36788040124806	
10.4	0	1.36831314805556	

10.6	-24	0.68693143298688	
10.6	-22	0.762314785247254	
10.6	-20	0.839703817412053	
10.6	-18	0.917943240005909	
10.6	-16	0.995741342559125	
10.6	-14	1.07152703459064	
10.6	-12	1.14234163605034	
10.6	-11	1.17536263616396	
10.6	-10	1.20662645608254	
10.6	-9	1.23565876274333	
10.6	-8	1.26237090655997	
10.6	-7	1.28647150615638	
10.6	-6	1.30779213960351	
10.6	-5	1.32615648058026	
10.6	-4	1.34139817202554	
10.6	-3	1.35337920310712	
10.6	-2	1.36202219243215	
10.6	-1.5	1.36505939603635	
10.6	-1	1.36723741479079	
10.6	-0.5	1.36853556387705	
10.6	0	1.3689672630177	

10.8	-24	0.702110865565889	
10.8	-22	0.776788851512819	
10.8	-20	0.853062636274398	
10.8	-18	0.930189802203742	
10.8	-16	1.00648262730498	
10.8	-14	1.08050756154775	
10.8	-12	1.14954157659881	
10.8	-11	1.1816149229579	
10.8	-10	1.2120504645572	
10.8	-9	1.24028020579477	
10.8	-8	1.26621460733865	
10.8	-7	1.28961671930335	
10.8	-6	1.31031210089298	
10.8	-5	1.32809889233295	
10.8	-4	1.34287451411921	
10.8	-3	1.35449979650723	
10.8	-2	1.36287380601679	
10.8	-1.5	1.3657982025864	
10.8	-1	1.36791949070405	
10.8	-0.5	1.36917698438711	
10.8	0	1.36959644016583	

11	-24	0.716899317153124	
11	-22	0.790711921040654	
11	-20	0.866006926065328	
11	-18	0.941780622847952	
11	-16	1.01675259255802	
11	-14	1.0888867067969	
11	-12	1.15630563801257	
11	-11	1.1876699553064	
11	-10	1.21722407768308	
11	-9	1.24465834706091	
11	-8	1.26987643492664	
11	-7	1.29261889535094	
11	-6	1.31269411274421	
11	-5	1.32995578852307	
11	-4	1.34429007681238	
11	-3	1.35554221109989	
11	-2	1.36365658027732	
11	-1.5	1.36650647933252	
11	-1	1.36856446290967	
11	-0.5	1.36977608373323	
11	0	1.37018985126512	

11.2	-24	0.731332860780922	
11.2	-22	0.80418388912208	
11.2	-20	0.878535445215026	
11.2	-18	0.9530425852264	
11.2	-16	1.02655473888174	
11.2	-14	1.09699813712394	
11.2	-12	1.16287710596486	
11.2	-11	1.1934943652118	
11.2	-10	1.22213714761985	
11.2	-9	1.24890051596236	
11.2	-8	1.27339440405246	
11.2	-7	1.29547681057833	
11.2	-6	1.31496603012823	
11.2	-5	1.33172693559199	
11.2	-4	1.34562297777775	
11.2	-3	1.3565642207553	
11.2	-2	1.36444146638153	
11.2	-1.5	1.36719577725463	
11.2	-1	1.36917601096947	
11.2	-0.5	1.37035447773083	
11.2	0	1.37074842489396	

11.4	-24	0.745458893247117	
11.4	-22	0.817464943793459	
11.4	-20	0.89080298671861	
11.4	-18	0.963970516554841	
11.4	-16	1.03602434896988	
11.4	-14	1.10488342055617	
11.4	-12	1.16918906904184	
11.4	-11	1.19904311190693	
11.4	-10	1.22694049432588	
11.4	-9	1.25294550658762	
11.4	-8	1.27675155370988	
11.4	-7	1.29820265171502	
11.4	-6	1.31714523751852	
11.4	-5	1.33341526290149	
11.4	-4	1.34690357761707	
11.4	-3	1.35749539552902	
11.4	-2	1.36512644002042	
11.4	-1.5	1.36781420047368	
11.4	-1	1.36974947725203	
11.4	-0.5	1.37090697000317	
11.4	0	1.37128932393139	

11.6	-24	0.759173186733221	
11.6	-22	0.83031232848747	
11.6	-20	0.902541682614243	
11.6	-18	0.974499860244118	
11.6	-16	1.04509004534748	
11.6	-14	1.11247203136709	
11.6	-12	1.17510848787671	
11.6	-11	1.20431009690693	
11.6	-10	1.23152450558983	
11.6	-9	1.25677363792952	
11.6	-8	1.27997027838402	
11.6	-7	1.30082351783698	
11.6	-6	1.31922640307386	
11.6	-5	1.33502765141473	
11.6	-4	1.34812395623816	
11.6	-3	1.35839559215302	
11.6	-2	1.3658081963395	
11.6	-1.5	1.36841065028566	
11.6	-1	1.37026322931787	
11.6	-0.5	1.37139663449479	
11.6	0	1.37176064012342	

11.8	-24	0.77252458876569	
11.8	-22	0.842797247896004	
11.8	-20	0.91398096973749	
11.8	-18	0.984625317098754	
11.8	-16	1.05389384609948	
11.8	-14	1.11982563955122	
11.8	-12	1.18094093765926	
11.8	-11	1.2092663202277	
11.8	-10	1.23589999681983	
11.8	-9	1.26049359182787	
11.8	-8	1.28304867819581	
11.8	-7	1.30332152744284	
11.8	-6	1.32121075913961	
11.8	-5	1.33656833854841	
11.8	-4	1.3492893521711	
11.8	-3	1.35927766493427	
11.8	-2	1.36646701580579	
11.8	-1.5	1.3689962200964	
11.8	-1	1.37080324245445	
11.8	-0.5	1.3718783556041	
11.8	0	1.37223244645099	

12	-24	0.785678915207464	
12	-22	0.854964525907736	
12	-20	0.925044557917732	
12	-18	0.994518000418589	
12	-16	1.06231050813349	
12	-14	1.12683742482759	
12	-12	1.18651384201302	
12	-11	1.21414223338641	
12	-10	1.24008392730365	
12	-9	1.26407522241815	
12	-8	1.28599015926128	
12	-7	1.30573600450172	
12	-6	1.32311604773586	
12	-5	1.33804185226695	
12	-4	1.35040023549468	
12	-3	1.36010474324567	
12	-2	1.36708484547975	
12	-1.5	1.36953791351638	
12	-1	1.37130157350051	
12	-0.5	1.37235710634806	
12	0	1.37269733131268	

12.4	-24	0.810630986657751	
12.4	-22	0.878056266861687	
12.4	-20	0.946177139842353	
12.4	-18	1.01325061661076	
12.4	-16	1.07834442362635	
12.4	-14	1.14002779712036	
12.4	-12	1.1971007581545	
12.4	-11	1.22331597375624	
12.4	-10	1.24799411185051	
12.4	-9	1.27075683787359	
12.4	-8	1.2915523629331	
12.4	-7	1.31022224289481	
12.4	-6	1.32668718770615	
12.4	-5	1.34080118174323	
12.4	-4	1.35249189852326	
12.4	-3	1.36165373461684	
12.4	-2	1.36824003097376	
12.4	-1.5	1.37056726800646	
12.4	-1	1.37222050820028	
12.4	-0.5	1.37322120000267	
12.4	0	1.37354068533408	

12.8	-24	0.834377012835043	
12.8	-22	0.899876086905123	
12.8	-20	0.965982451090861	
12.8	-18	1.03074733404303	
12.8	-16	1.09340479681846	
12.8	-14	1.15240604351326	
12.8	-12	1.20689008872646	
12.8	-11	1.23181525947715	
12.8	-10	1.25522684674991	
12.8	-9	1.27692881700004	
12.8	-8	1.29668228626195	
12.8	-7	1.31437643344697	
12.8	-6	1.32996581261365	
12.8	-5	1.3433334899445	
12.8	-4	1.35439555068204	
12.8	-3	1.36306131328437	
12.8	-2	1.36928996046148	
12.8	-1.5	1.37148909144489	
12.8	-1	1.37306930957697	
12.8	-0.5	1.37401793345562	
12.8	0	1.37432202060642	

13.2	-24	0.856831276827898	
13.2	-22	0.920627752022313	
13.2	-20	0.98461957098782	
13.2	-18	1.04698545242646	
13.2	-16	1.10724656926827	
13.2	-14	1.16387950299242	
13.2	-12	1.21577959051551	
13.2	-11	1.23977299543802	
13.2	-10	1.26198808830558	
13.2	-9	1.28257240113158	
13.2	-8	1.30136604079532	
13.2	-7	1.31820510509837	
13.2	-6	1.33299679051791	
13.2	-5	1.34566241240677	
13.2	-4	1.35614553509765	
13.2	-3	1.36436233912816	
13.2	-2	1.37025896002529	
13.2	-1.5	1.37234500511718	
13.2	-1	1.37383275436652	
13.2	-0.5	1.37472698928696	
13.2	0	1.37501838307383	

13.6	-24	0.878356269350782	
13.6	-22	0.940180281727687	
13.6	-20	1.00214739219844	
13.6	-18	1.06242510668925	
13.6	-16	1.12022735741154	
13.6	-14	1.1744865596788	
13.6	-12	1.22418905119037	
13.6	-11	1.24699186024114	
13.6	-10	1.26829387036898	
13.6	-9	1.2878433899228	
13.6	-8	1.30568442151402	
13.6	-7	1.32171393313401	
13.6	-6	1.33577914665858	
13.6	-5	1.34780884068097	
13.6	-4	1.35774983350663	
13.6	-3	1.36554974084235	
13.6	-2	1.37115186218359	
13.6	-1.5	1.37313267553951	
13.6	-1	1.37454743425051	
13.6	-0.5	1.37539502387018	
13.6	0	1.37565663927835	

14	-24	0.898512886529044	
14	-22	0.958800785610391	
14	-20	1.01856260260934	
14	-18	1.07684291063207	
14	-16	1.13243342972919	
14	-14	1.18448543400851	
14	-12	1.23196866870188	
14	-11	1.25378056779127	
14	-10	1.27404525890803	
14	-9	1.29277051783616	
14	-8	1.30973157475253	
14	-7	1.32496697277456	
14	-6	1.33835295030147	
14	-5	1.34979550172299	
14	-4	1.35923834367813	
14	-3	1.36664532489378	
14	-2	1.37196090436676	
14	-1.5	1.37382779666673	
14	-1	1.37517443462736	
14	-0.5	1.3759623098807	
14	0	1.37622798350047	

14.4	-24	0.917343452972529	
14.4	-22	0.975951672020178	
14.4	-20	1.03409822168685	
14.4	-18	1.09030542647093	
14.4	-16	1.14378139169155	
14.4	-14	1.19381106507993	
14.4	-12	1.23925120693294	
14.4	-11	1.26005078555864	
14.4	-10	1.27942598122809	
14.4	-9	1.29726109677473	
14.4	-8	1.31350309203664	
14.4	-7	1.32800869529602	
14.4	-6	1.34073629122702	
14.4	-5	1.35162914428852	
14.4	-4	1.3606251960898	
14.4	-3	1.36765623690053	
14.4	-2	1.37272630712068	
14.4	-1.5	1.3745048836886	
14.4	-1	1.37575841686699	
14.4	-0.5	1.37653579843139	
14.4	0	1.3767843582051	

14.8	-24	0.935485431751743	
14.8	-22	0.992528278404855	
14.8	-20	1.04872793428015	
14.8	-18	1.10291744850897	
14.8	-16	1.15436254699846	
14.8	-14	1.20255750289651	
14.8	-12	1.24606590748175	
14.8	-11	1.26595592235925	
14.8	-10	1.28442999316088	
14.8	-9	1.30149812921041	
14.8	-8	1.31695859611656	
14.8	-7	1.33082237838224	
14.8	-6	1.34295610151924	
14.8	-5	1.35333034676294	
14.8	-4	1.36189815255693	
14.8	-3	1.36859944666595	
14.8	-2	1.37342799487487	
14.8	-1.5	1.37512108661396	
14.8	-1	1.37631817787435	
14.8	-0.5	1.37706863991367	
14.8	0	1.37729507498157	

15.2	-24	0.952611393438057	
15.2	-22	1.00804990559122	
15.2	-20	1.06253517937482	
15.2	-18	1.11487919760412	
15.2	-16	1.1643532993177	
15.2	-14	1.21055672388072	
15.2	-12	1.25237662840444	
15.2	-11	1.27140163201696	
15.2	-10	1.28913421886813	
15.2	-9	1.30540764114413	
15.2	-8	1.32019438810761	
15.2	-7	1.33342533284907	
15.2	-6	1.34501355696551	
15.2	-5	1.35490897380123	
15.2	-4	1.36307315563864	
15.2	-3	1.36946203119029	
15.2	-2	1.37405683216518	
15.2	-1.5	1.3756621853451	
15.2	-1	1.37682380780843	
15.2	-0.5	1.37751113274407	
15.2	0	1.37773590101541	

15.6	-24	0.968925507398537	
15.6	-22	1.02274087196873	
15.6	-20	1.0754259536683	
15.6	-18	1.12606863211561	
15.6	-16	1.17376601058199	
15.6	-14	1.21817894488188	
15.6	-12	1.25828685705098	
15.6	-11	1.27655379206384	
15.6	-10	1.29349394474491	
15.6	-9	1.30908371818262	
15.6	-8	1.32322222089207	
15.6	-7	1.33586243110214	
15.6	-6	1.34693132729465	
15.6	-5	1.35638542058724	
15.6	-4	1.36418075048378	
15.6	-3	1.37027337557421	
15.6	-2	1.37464543670949	
15.6	-1.5	1.37617896764553	
15.6	-1	1.37728019707793	
15.6	-0.5	1.37793648128079	
15.6	0	1.37815124896205	

16	-24	0.98454920605322	
16	-22	1.03675105840156	
16	-20	1.08772838309549	
16	-18	1.13655921796107	
16	-16	1.18265040938858	
16	-14	1.22531476929287	
16	-12	1.26386168669309	
16	-11	1.2813292372337	
16	-10	1.29759368292947	
16	-9	1.31249693867561	
16	-8	1.32604938475086	
16	-7	1.33814186948455	
16	-6	1.34872053693869	
16	-5	1.35775473435922	
16	-4	1.36520662815939	
16	-3	1.37102847925796	
16	-2	1.3752171128342	
16	-1.5	1.37668646310523	
16	-1	1.37772958814567	
16	-0.5	1.37835637707826	
16	0	1.37856722047405	

16.8	-24	1.01295729710051	
16.8	-22	1.06242368275852	
16.8	-20	1.1102004021715	
16.8	-18	1.15588597927157	
16.8	-16	1.19883727980344	
16.8	-14	1.2382882707771	
16.8	-12	1.27391243777846	
16.8	-11	1.29003513619627	
16.8	-10	1.30500561789036	
16.8	-9	1.31872712698656	
16.8	-8	1.33114949517437	
16.8	-7	1.34225085637938	
16.8	-6	1.35195313034861	
16.8	-5	1.36023120201091	
16.8	-4	1.36704821358238	
16.8	-3	1.37238216279114	
16.8	-2	1.37620462590828	
16.8	-1.5	1.37754913419635	
16.8	-1	1.37851462172908	
16.8	-0.5	1.37909390107307	
16.8	0	1.3792812640294	

17.6	-24	1.03886377364097	
17.6	-22	1.08552882648781	
17.6	-20	1.13044337883774	
17.6	-18	1.17314032418617	
17.6	-16	1.2131509317997	
17.6	-14	1.24986566200502	
17.6	-12	1.28278475985911	
17.6	-11	1.29772240735861	
17.6	-10	1.31153902978953	
17.6	-9	1.32419376507203	
17.6	-8	1.33564316703701	
17.6	-7	1.34586139214879	
17.6	-6	1.35478945661908	
17.6	-5	1.36239915179565	
17.6	-4	1.36867199529925	
17.6	-3	1.37356667905275	
17.6	-2	1.37708804113585	
17.6	-1.5	1.37831677261031	
17.6	-1	1.37920032663454	
17.6	-0.5	1.379731108725	
17.6	0	1.37989486263052	

18.4	-24	1.0624016717533	
18.4	-22	1.10649427901904	
18.4	-20	1.14862279505565	
18.4	-18	1.18866390326542	
18.4	-16	1.22593823824834	
18.4	-14	1.2601116167533	
18.4	-12	1.29073064701963	
18.4	-11	1.30455415550586	
18.4	-10	1.31731653765891	
18.4	-9	1.32902700630607	
18.4	-8	1.33961737787362	
18.4	-7	1.34905358525015	
18.4	-6	1.35729142485721	
18.4	-5	1.36430824451235	
18.4	-4	1.37009156282375	
18.4	-3	1.37460351672545	
18.4	-2	1.37784594380334	
18.4	-1.5	1.3789795484008	
18.4	-1	1.37979042368358	
18.4	-0.5	1.38028203254336	
18.4	0	1.38043739605865	

19.2	-24	1.08367390415065	
19.2	-22	1.12533022896548	
19.2	-20	1.16504008220734	
19.2	-18	1.20252957137027	
19.2	-16	1.23742265340515	
19.2	-14	1.26926019003829	
19.2	-12	1.29774964355991	
19.2	-11	1.3106053676565	
19.2	-10	1.32248502079545	
19.2	-9	1.33333770035221	
19.2	-8	1.34314961393673	
19.2	-7	1.35188220439838	
19.2	-6	1.35950814304467	
19.2	-5	1.36600456489494	
19.2	-4	1.37134430549116	
19.2	-3	1.37551833590431	
19.2	-2	1.37850817150552	
19.2	-1.5	1.37956208313588	
19.2	-1	1.38031390686084	
19.2	-0.5	1.38076582878369	
19.2	0	1.3809042747519	

20	-24	1.10294803003496	
20	-22	1.14234330630949	
20	-20	1.17978962084995	
20	-18	1.21502687898226	
20	-16	1.24768612027111	
20	-14	1.27749221157116	
20	-12	1.3040533360858	
20	-11	1.31601918148891	
20	-10	1.32707774098421	
20	-9	1.33716792685984	
20	-8	1.34628760140445	
20	-7	1.35440602487875	
20	-6	1.36148229527774	
20	-5	1.36750630449322	
20	-4	1.37246344082967	
20	-3	1.3763274280663	
20	-2	1.37910560148426	
20	-1.5	1.38007552178581	
20	-1	1.38077437889405	
20	-0.5	1.38118976505003	
20	0	1.38132331229333	

20.8	-24	1.12064084743262	
20.8	-22	1.15786776743593	
20.8	-20	1.19319298664547	
20.8	-18	1.2263467032599	
20.8	-16	1.25701015935267	
20.8	-14	1.28491073190277	
20.8	-12	1.30971404284357	
20.8	-11	1.32088802201435	
20.8	-10	1.33119003352178	
20.8	-9	1.34060425035453	
20.8	-8	1.34909894277457	
20.8	-7	1.35666190282854	
20.8	-6	1.36324801228487	
20.8	-5	1.36885128120996	
20.8	-4	1.37346278491134	
20.8	-3	1.37705654132348	
20.8	-2	1.37963547339752	
20.8	-1.5	1.38054303270018	
20.8	-1	1.38119011839989	
20.8	-0.5	1.38158182498001	
20.8	0	1.38170139977181	

21.6	-24	1.13674292886267	
21.6	-22	1.17207341630966	
21.6	-20	1.20546033005673	
21.6	-18	1.23660397796305	
21.6	-16	1.26544034930301	
21.6	-14	1.2915766558558	
21.6	-12	1.31483302844925	
21.6	-11	1.32527541133105	
21.6	-10	1.33491934469999	
21.6	-9	1.3437008448884	
21.6	-8	1.35163169675426	
21.6	-7	1.3586884645971	
21.6	-6	1.36483367260132	
21.6	-5	1.37006189693814	
21.6	-4	1.37436100498733	
21.6	-3	1.37771180794203	
21.6	-2	1.38011251121254	
21.6	-1.5	1.38096195035427	
21.6	-1	1.38156129448135	
21.6	-0.5	1.38192483728169	
21.6	0	1.38203766592743	

22.4	-24	1.15151723037305	
22.4	-22	1.18491357745032	
22.4	-20	1.21645559701032	
22.4	-18	1.2460195981176	
22.4	-16	1.27309015668221	
22.4	-14	1.29766185442743	
22.4	-12	1.31944191883395	
22.4	-11	1.32924848616242	
22.4	-10	1.33827062370009	
22.4	-9	1.34649551705228	
22.4	-8	1.35391576714548	
22.4	-7	1.36051575732231	
22.4	-6	1.36626073934028	
22.4	-5	1.37114601672343	
22.4	-4	1.37516182074825	
22.4	-3	1.37829314488673	
22.4	-2	1.38054055844592	
22.4	-1.5	1.38133153655157	
22.4	-1	1.38189451298425	
22.4	-0.5	1.38223187102897	
22.4	0	1.38233606230547	

23.2	-24	1.16511834577298	
23.2	-22	1.19671978942691	
23.2	-20	1.22659683115947	
23.2	-18	1.25446200885169	
23.2	-16	1.280063925492	
23.2	-14	1.30315805055983	
23.2	-12	1.32364099938052	
23.2	-11	1.33284718929111	
23.2	-10	1.34130374244953	
23.2	-9	1.34902261893185	
23.2	-8	1.35598404997477	
23.2	-7	1.36216882206071	
23.2	-6	1.36755069659187	
23.2	-5	1.37212515254882	
23.2	-4	1.37588768490578	
23.2	-3	1.37881451430512	
23.2	-2	1.38091814110211	
23.2	-1.5	1.38165630672957	
23.2	-1	1.38218594636481	
23.2	-0.5	1.38250238116498	
23.2	0	1.38259714160274	

24	-24	1.17758296371087	
24	-22	1.2075563192763	
24	-20	1.23583732682738	
24	-18	1.26219763159752	
24	-16	1.28635930861127	
24	-14	1.30818017612815	
24	-12	1.32747102769826	
24	-11	1.33611402805693	
24	-10	1.34407146559063	
24	-9	1.35132733159638	
24	-8	1.35785982321779	
24	-7	1.36366837278996	
24	-6	1.36872216500572	
24	-5	1.37301515327588	
24	-4	1.37654554469864	
24	-3	1.37929133974775	
24	-2	1.3812659710711	
24	-1.5	1.38195455564268	
24	-1	1.38245393810495	
24	-0.5	1.3827454552255	
24	0	1.38284208020765	

24.8	-24	1.18911299715513	
24.8	-22	1.21753560725866	
24.8	-20	1.24432197272498	
24.8	-18	1.26928746401417	
24.8	-16	1.29214040081994	
24.8	-14	1.31273904406405	
24.8	-12	1.33093674848466	
24.8	-11	1.33909347574686	
24.8	-10	1.34659038019155	
24.8	-9	1.35341710935995	
24.8	-8	1.3595703046703	
24.8	-7	1.36503316749595	
24.8	-6	1.36978504737442	
24.8	-5	1.37382014364015	
24.8	-4	1.3771372372132	
24.8	-3	1.37971662385482	
24.8	-2	1.38157140831468	
24.8	-1.5	1.38222576847619	
24.8	-1	1.38269125442592	
24.8	-0.5	1.38296535191861	
24.8	0	1.38305406632049	

25.6	-24	1.19968574275804	
25.6	-22	1.22671372780729	
25.6	-20	1.25220720691304	
25.6	-18	1.27581364754939	
25.6	-16	1.29744019562618	
25.6	-14	1.31692087193445	
25.6	-12	1.33412304826189	
25.6	-11	1.34181600639189	
25.6	-10	1.34889914590037	
25.6	-9	1.35532917505511	
25.6	-8	1.36112884857783	
25.6	-7	1.36627858983082	
25.6	-6	1.37075338290574	
25.6	-5	1.37455671363092	
25.6	-4	1.37768045758479	
25.6	-3	1.38011126026799	
25.6	-2	1.38185730538214	
25.6	-1.5	1.38246328843652	
25.6	-1	1.38290706618421	
25.6	-0.5	1.3831680673084	
25.6	0	1.38324646335221	

26.4	-24	1.2094126183292	
26.4	-22	1.23524327814893	
26.4	-20	1.2593918049915	
26.4	-18	1.28180939797787	
26.4	-16	1.30229968716111	
26.4	-14	1.32075932904122	
26.4	-12	1.33703250896152	
26.4	-11	1.34430643400943	
26.4	-10	1.35099669634299	
26.4	-9	1.35707823643713	
26.4	-8	1.36255588452295	
26.4	-7	1.36741783380628	
26.4	-6	1.37164037617422	
26.4	-5	1.37523022847914	
26.4	-4	1.37817541984223	
26.4	-3	1.38047205804889	
26.4	-2	1.3821142487673	
26.4	-1.5	1.38268780616111	
26.4	-1	1.38310946675308	
26.4	-0.5	1.38334858150845	
26.4	0	1.38343170866686	

27.2	-24	1.21846644031067	
27.2	-22	1.24307377048942	
27.2	-20	1.26606379339328	
27.2	-18	1.28734504825999	
27.2	-16	1.30681515719401	
27.2	-14	1.32429093494753	
27.2	-12	1.33971151421012	
27.2	-11	1.34660115697117	
27.2	-10	1.35292982526757	
27.2	-9	1.35868514708319	
27.2	-8	1.36386508646778	
27.2	-7	1.36846380721964	
27.2	-6	1.37245849681467	
27.2	-5	1.37584893129155	
27.2	-4	1.37863396147024	
27.2	-3	1.38080058998268	
27.2	-2	1.38235546074116	
27.2	-1.5	1.38289864272256	
27.2	-1	1.38329448047843	
27.2	-0.5	1.38352273619459	
27.2	0	1.38359455651894	

28	-24	1.22685191185831	
28	-22	1.25031000215703	
28	-20	1.27223599403853	
28	-18	1.29247723405168	
28	-16	1.31096298419642	
28	-14	1.32756058450001	
28	-12	1.34217849883875	
28	-11	1.34870971068917	
28	-10	1.35471313880232	
28	-9	1.36016177245634	
28	-8	1.36507053340958	
28	-7	1.36942575882556	
28	-6	1.37320594061931	
28	-5	1.37641665233671	
28	-4	1.37905022260209	
28	-3	1.38110394462269	
28	-2	1.38257199767028	
28	-1.5	1.38309003294339	
28	-1	1.38346137621016	
28	-0.5	1.38368220384869	
28	0	1.38375021953705	

28.8	-24	1.23465954117182	
28.8	-22	1.2570149529242	
28.8	-20	1.27794317459841	
28.8	-18	1.29724149309604	
28.8	-16	1.3148281696897	
28.8	-14	1.33059233457925	
28.8	-12	1.34446400236115	
28.8	-11	1.35066096674052	
28.8	-10	1.35635690971383	
28.8	-9	1.36152636995735	
28.8	-8	1.36618159299621	
28.8	-7	1.37031222607185	
28.8	-6	1.37389824007032	
28.8	-5	1.37694112376041	
28.8	-4	1.37944010763113	
28.8	-3	1.38138248422866	
28.8	-2	1.3827770816804	
28.8	-1.5	1.38326229786416	
28.8	-1	1.38361871054766	
28.8	-0.5	1.3838283402437	
28.8	0	1.38388727080495	

29.6	-24	1.2419048577196	
29.6	-22	1.26327411189579	
29.6	-20	1.28320153123896	
29.6	-18	1.30162389082459	
29.6	-16	1.31836441858554	
29.6	-14	1.33338223539937	
29.6	-12	1.34657577854544	
29.6	-11	1.35246539491715	
29.6	-10	1.35787152522476	
29.6	-9	1.36278713395422	
29.6	-8	1.36720754776451	
29.6	-7	1.37113077058399	
29.6	-6	1.37453526635513	
29.6	-5	1.37742430478001	
29.6	-4	1.37979656836817	
29.6	-3	1.38164065111701	
29.6	-2	1.38296394270782	
29.6	-1.5	1.38342196539375	
29.6	-1	1.38376111670705	
29.6	-0.5	1.38395999228881	
29.6	0	1.38401399101735	

30.4	-24	1.24868641989654	
30.4	-22	1.26910047080038	
30.4	-20	1.28813281042968	
30.4	-18	1.30567934477211	
30.4	-16	1.32165941412058	
30.4	-14	1.33596452201368	
30.4	-12	1.34853736168564	
30.4	-11	1.35414036105825	
30.4	-10	1.35928387578761	
30.4	-9	1.36395587006349	
30.4	-8	1.36815813759458	
30.4	-7	1.37188608215522	
30.4	-6	1.3751239680315	
30.4	-5	1.37786526434489	
30.4	-4	1.38012458788219	
30.4	-3	1.38186833132562	
30.4	-2	1.38313448616929	
30.4	-1.5	1.38357100756657	
30.4	-1	1.38388752419052	
30.4	-0.5	1.38407946601275	
30.4	0	1.38413399809053	

31.2	-24	1.25500704825782	
31.2	-22	1.27454220559153	
31.2	-20	1.29271379552474	
31.2	-18	1.30948267574733	
31.2	-16	1.324723482741	
31.2	-14	1.33836673522391	
31.2	-12	1.35034941182335	
31.2	-11	1.35568811060916	
31.2	-10	1.36058771550727	
31.2	-9	1.36503664527843	
31.2	-8	1.36903896648633	
31.2	-7	1.37258930364075	
31.2	-6	1.37566789482743	
31.2	-5	1.37828054752364	
31.2	-4	1.38042356579866	
31.2	-3	1.3820892528818	
31.2	-2	1.38328345560348	
31.2	-1.5	1.38370072265843	
31.2	-1	1.38400818031801	
31.2	-0.5	1.38418320559121	
31.2	0	1.38424010791795	

32	-24	1.26084553757088	
32	-22	1.27959865313202	
32	-20	1.29699932846653	
32	-18	1.31301400384075	
32	-16	1.32757831899334	
32	-14	1.34060419671279	
32	-12	1.3520336791878	
32	-11	1.35712527615599	
32	-10	1.36180233750897	
32	-9	1.36604309158997	
32	-8	1.36985774453102	
32	-7	1.37324199684866	
32	-6	1.37617437767666	
32	-5	1.37866506181405	
32	-4	1.38070560624122	
32	-3	1.38229464363933	
32	-2	1.38343359022251	
32	-1.5	1.38383348291994	
32	-1	1.38412489540669	
32	-0.5	1.38429298991754	
32	0	1.38434454384472	

32.8	-24	1.26637568297069	
32.8	-22	1.28429638586842	
32.8	-20	1.3009990380786	
32.8	-18	1.31632639457352	
32.8	-16	1.33024178785621	
32.8	-14	1.3426922042243	
32.8	-12	1.3536072160973	
32.8	-11	1.35847071504578	
32.8	-10	1.36293239507363	
32.8	-9	1.36698005291126	
32.8	-8	1.3706196352151	
32.8	-7	1.373848509253	
32.8	-6	1.37664822900373	
32.8	-5	1.37902242572409	
32.8	-4	1.38096919993667	
32.8	-3	1.38248397428307	
32.8	-2	1.38357051077555	
32.8	-1.5	1.38395080370111	
32.8	-1	1.3842284809112	
32.8	-0.5	1.38438919849282	
32.8	0	1.38443751150312	

33.6	-24	1.27151690786393	
33.6	-22	1.28872409430578	
33.6	-20	1.30470802498706	
33.6	-18	1.31941353210649	
33.6	-16	1.33273443878087	
33.6	-14	1.34463988900599	
33.6	-12	1.35507535958505	
33.6	-11	1.35972673982562	
33.6	-10	1.36398678357971	
33.6	-9	1.36785383025635	
33.6	-8	1.3713299106599	
33.6	-7	1.37441365717965	
33.6	-6	1.37708620208721	
33.6	-5	1.37935208029755	
33.6	-4	1.38121294672205	
33.6	-3	1.38265850083391	
33.6	-2	1.38369581805867	
33.6	-1.5	1.3840574353721	
33.6	-1	1.38432294330872	
33.6	-0.5	1.38447597978561	
33.6	0	1.38452161193289	

34.4	-24	1.27635683724989	
34.4	-22	1.29288136866352	
34.4	-20	1.30821653999571	
34.4	-18	1.32228766489786	
34.4	-16	1.33505595783004	
34.4	-14	1.34646303210655	
34.4	-12	1.35644659946654	
34.4	-11	1.36089514681009	
34.4	-10	1.36497153502168	
34.4	-9	1.36866892680101	
34.4	-8	1.37199323548442	
34.4	-7	1.37494115219522	
34.4	-6	1.37749669169087	
34.4	-5	1.37966315353527	
34.4	-4	1.38144107494117	
34.4	-3	1.38282068481798	
34.4	-2	1.38381311760193	
34.4	-1.5	1.38415911653888	
34.4	-1	1.38441088853864	
34.4	-0.5	1.38456001306103	
34.4	0	1.38460326273597	

35.2	-24	1.28090906090826	
35.2	-22	1.29678179349843	
35.2	-20	1.31148863830324	
35.2	-18	1.3249901978839	
35.2	-16	1.33723605400443	
35.2	-14	1.34815896901472	
35.2	-12	1.35772849513605	
35.2	-11	1.36198962042354	
35.2	-10	1.3658934148176	
35.2	-9	1.36943177659445	
35.2	-8	1.3726130329898	
35.2	-7	1.37543513955043	
35.2	-6	1.37787992702963	
35.2	-5	1.37995247667889	
35.2	-4	1.38165418781791	
35.2	-3	1.3829739674588	
35.2	-2	1.38392231782607	
35.2	-1.5	1.38425426441194	
35.2	-1	1.38449612217371	
35.2	-0.5	1.38463616582801	
35.2	0	1.38467797864942	

36	-24	1.28518485900065	
36	-22	1.30044112744252	
36	-20	1.31456348697093	
36	-18	1.32753794571017	
36	-16	1.33928052221455	
36	-14	1.34975926121702	
36	-12	1.35893236614682	
36	-11	1.36301342766872	
36	-10	1.36675491185262	
36	-9	1.37014602023205	
36	-8	1.37319463058564	
36	-7	1.37589740627095	
36	-6	1.37824005460884	
36	-5	1.38022338700827	
36	-4	1.38185453336708	
36	-3	1.38311650157282	
36	-2	1.38402535588172	
36	-1.5	1.38434331310746	
36	-1	1.38457444007303	
36	-0.5	1.38470858459495	
36	0	1.38474798157648	

36.8	-24	1.28922327447254	
36.8	-22	1.3038837936554	
36.8	-20	1.31746788975308	
36.8	-18	1.32992683322835	
36.8	-16	1.34120005017076	
36.8	-14	1.35126097014528	
36.8	-12	1.36006065343654	
36.8	-11	1.36397511483795	
36.8	-10	1.36756483466279	
36.8	-9	1.3708157725559	
36.8	-8	1.37373882839552	
36.8	-7	1.37633148974821	
36.8	-6	1.37857622204614	
36.8	-5	1.38047867205766	
36.8	-4	1.38203992548137	
36.8	-3	1.38325156197828	
36.8	-2	1.38412239276554	
36.8	-1.5	1.3844269153778	
36.8	-1	1.3846499376146	
36.8	-0.5	1.38477877971821	
36.8	0	1.38481611617002	

37.6	-24	1.29301987256267	
37.6	-22	1.30713983327385	
37.6	-20	1.32019433906318	
37.6	-18	1.3321712209417	
37.6	-16	1.34300990499891	
37.6	-14	1.35266898151841	
37.6	-12	1.36112058686558	
37.6	-11	1.36488031111334	
37.6	-10	1.36832561676254	
37.6	-9	1.37144558185775	
37.6	-8	1.37425024602898	
37.6	-7	1.37673854851164	
37.6	-6	1.37889096541394	
37.6	-5	1.38071803616584	
37.6	-4	1.38221756676969	
37.6	-3	1.3833789325005	
37.6	-2	1.38421562217498	
37.6	-1.5	1.38450748300273	
37.6	-1	1.38472026290298	
37.6	-0.5	1.38484480375905	
37.6	0	1.38488052723886	

38.4	-24	1.29658575178059	
38.4	-22	1.31019668316065	
38.4	-20	1.32277611876632	
38.4	-18	1.33429203624404	
38.4	-16	1.34471186271711	
38.4	-14	1.35399713594634	
38.4	-12	1.36212146603572	
38.4	-11	1.3657326058415	
38.4	-10	1.36904059062217	
38.4	-9	1.37203739326602	
38.4	-8	1.37473173756502	
38.4	-7	1.37712208905286	
38.4	-6	1.37918992387468	
38.4	-5	1.38094267608263	
38.4	-4	1.38238104652277	
38.4	-3	1.38349677897862	
38.4	-2	1.38429688834365	
38.4	-1.5	1.38457893301364	
38.4	-1	1.38478452843216	
38.4	-0.5	1.38490304274391	
38.4	0	1.38493589769065	

39.2	-24	1.29996484069998	
39.2	-22	1.31307132121538	
39.2	-20	1.32519022503654	
39.2	-18	1.33628963290631	
39.2	-16	1.34631934245767	
39.2	-14	1.35524975774476	
39.2	-12	1.36306077775408	
39.2	-11	1.36653345904013	
39.2	-10	1.36971411971573	
39.2	-9	1.37259457802452	
39.2	-8	1.37518422788529	
39.2	-7	1.37747998838522	
39.2	-6	1.37946776881611	
39.2	-5	1.38115201343353	
39.2	-4	1.38253373237284	
39.2	-3	1.38360585502656	
39.2	-2	1.38437565402923	
39.2	-1.5	1.38464527557344	
39.2	-1	1.38484267481994	
39.2	-0.5	1.38495724568753	
39.2	0	1.38498878614911	

40	-24	1.30316	
40	-22	1.3158	
40	-20	1.32748	
40	-18	1.33817	
40	-16	1.34783	
40	-14	1.35643	
40	-12	1.36395	
40	-11	1.36729	
40	-10	1.37035	
40	-9	1.37312	
40	-8	1.37561	
40	-7	1.37782	
40	-6	1.37973	
40	-5	1.38135	
40	-4	1.38268	
40	-3	1.38371	
40	-2	1.38445	
40	-1.5	1.38471	
40	-1	1.3849	
40	-0.5	1.38501	
40	0	1.38504	



==> aux/tables/cluster_data/entropy_U4_18.dat <==
0.15	-2	0.143946428410128	
0.15	-1.5	0.150691275658914	
0.15	-1	0.153829787582366	
0.15	-0.5	0.155031576321644	
0.15	0	0.159285301943545	

0.2	-2	0.21148357685778	
0.2	-1.5	0.220262654997024	
0.2	-1	0.222351150891324	
0.2	-0.5	0.228267769942118	
0.2	0	0.229629749821237	

0.25	-2	0.265659063182557	
0.25	-1.5	0.275727000781006	
0.25	-1	0.283094048103967	
0.25	-0.5	0.288219622326277	
0.25	0	0.288620865574265	

0.3	-2	0.314191396531658	
0.3	-1.5	0.327139610690619	
0.3	-1	0.335716823581964	
0.3	-0.5	0.341239364126743	
0.3	0	0.344152456132324	

0.4	-2	0.402418193808716	
0.4	-1.5	0.418932385792339	
0.4	-1	0.431299816530305	
0.4	-0.5	0.439035934211008	
0.4	0	0.440600964923635	

0.5	-2	0.48020415025556	
0.5	-1.5	0.499732556023556	
0.5	-1	0.513279909348765	
0.5	-0.5	0.521736221659761	
0.5	0	0.524744378711197	

0.6	-2	0.549850152146628	
0.6	-1.5	0.570960908768757	
0.6	-1	0.584847156890601	
0.6	-0.5	0.593680627988248	
0.6	0	0.596677576330482	

0.7	-2	0.612511980906662	
0.7	-1.5	0.633863111603862	
0.7	-1	0.648119207745369	
0.7	-0.5	0.656275832547771	
0.7	0	0.659103078230516	

0.8	-2	0.668741814232819	
0.8	-1.5	0.689098080023281	
0.8	-1	0.703988386341587	
0.8	-0.5	0.71184850120371	
0.8	0	0.714507420476175	

0.9	-2	0.719741726798978	
0.9	-1.5	0.740386526654582	
0.9	-1	0.753730303999748	
0.9	-0.5	0.76078591851228	
0.9	0	0.764621443310475	

1	-2	0.765510244932884	
1	-1.5	0.78564507818384	
1	-1	0.798670642263031	
1	-0.5	0.806178225977496	
1	0	0.808861077460485	

1.2	-2	0.844053970605937	
1.2	-1.5	0.863684585906051	
1.2	-1	0.87631622412568	
1.2	-0.5	0.883365146143492	
1.2	0	0.885952144095224	

1.4	-2	0.909797494713779	
1.4	-1.5	0.928802208096211	
1.4	-1	0.941056891308391	
1.4	-0.5	0.948030216697575	
1.4	0	0.95060712628364	

1.6	-2	0.965102082881445	
1.6	-1.5	0.983555951094047	
1.6	-1	0.995624326152144	
1.6	-0.5	1.0026897528612	
1.6	0	1.00519117875076	

1.8	-2	1.01183656122183	
1.8	-1.5	1.02988111631763	
1.8	-1	1.0419588946912	
1.8	-0.5	1.0490372562145	
1.8	0	1.05156339326567	

2	-2	1.05177131835884	
2	-1.5	1.06946185119727	
2	-1	1.08395922062621	
2	-0.5	1.09131097896584	
2	0	1.09106295971847	

2.2	-2	1.08614872196739	
2.2	-1.5	1.10338604762548	
2.2	-1	1.11541535247714	
2.2	-0.5	1.12240111072408	
2.2	0	1.12472931484746	

2.4	-2	1.11587788242989	
2.4	-1.5	1.13261836809071	
2.4	-1	1.14429483614713	
2.4	-0.5	1.15128450357372	
2.4	0	1.15354657216148	

2.6	-2	1.14171685768514	
2.6	-1.5	1.15788463418866	
2.6	-1	1.16930896364655	
2.6	-0.5	1.17605849846728	
2.6	0	1.17829094631585	

2.8	-2	1.16429680772751	
2.8	-1.5	1.17987134728899	
2.8	-1	1.19086288323371	
2.8	-0.5	1.19746049340527	
2.8	0	1.19963291017554	

3	-2	1.1840777482121	
3	-1.5	1.19904135393125	
3	-1	1.20963997324952	
3	-0.5	1.21599645086677	
3	0	1.21809435261933	

3.2	-2	1.20151218017438	
3.2	-1.5	1.21583846649905	
3.2	-1	1.22601338872995	
3.2	-0.5	1.23212332730866	
3.2	0	1.23414042475451	

3.4	-2	1.21689628116302	
3.4	-1.5	1.23058055157924	
3.4	-1	1.24034595316936	
3.4	-0.5	1.24619641689961	
3.4	0	1.2481243945349	

3.6	-2	1.23056542776891	
3.6	-1.5	1.24362752793125	
3.6	-1	1.25295852453688	
3.6	-0.5	1.25854291469317	
3.6	0	1.26040324406665	

3.8	-2	1.24272162975132	
3.8	-1.5	1.25516060445439	
3.8	-1	1.26408131111834	
3.8	-0.5	1.269413422693	
3.8	0	1.27118759492749	

4	-2	1.25356785201353	
4	-1.5	1.26543336708793	
4	-1	1.27392190142805	
4	-0.5	1.27903422048313	
4	0	1.28071267860363	



==> aux/tables/cluster_data/entropy_U4_26.dat <==
0.15	-2	0.144182240289277	
0.15	-1.5	0.149934008051922	
0.15	-1	0.152657594781285	
0.15	-0.5	0.155824574994359	
0.15	0	0.153565192316698	

0.2	-2	0.210626198462695	
0.2	-1.5	0.219488122094752	
0.2	-1	0.224504546504098	
0.2	-0.5	0.228186206702954	
0.2	0	0.228570059430647	

0.25	-2	0.264757055328047	
0.25	-1.5	0.275586193074924	
0.25	-1	0.281195161039781	
0.25	-0.5	0.285143472831804	
0.25	0	0.287025626525104	

0.3	-2	0.314492709399766	
0.3	-1.5	0.325693381381491	
0.3	-1	0.334714955964107	
0.3	-0.5	0.339421229571862	
0.3	0	0.341827929268952	

0.4	-2	0.40205783944086	
0.4	-1.5	0.418061516310127	
0.4	-1	0.429826146780076	
0.4	-0.5	0.43682079239133	
0.4	0	0.438190125608685	

0.5	-2	0.479754538303221	
0.5	-1.5	0.498942017294794	
0.5	-1	0.512288227120962	
0.5	-0.5	0.520058852384755	
0.5	0	0.522757508636665	

0.6	-2	0.550020432727081	
0.6	-1.5	0.570352691080179	
0.6	-1	0.584464427365804	
0.6	-0.5	0.592579393235142	
0.6	0	0.594980596072612	

0.7	-2	0.612512695880307	
0.7	-1.5	0.633754341618379	
0.7	-1	0.647193867954812	
0.7	-0.5	0.654989616676336	
0.7	0	0.657791473845522	

0.8	-2	0.668929473048346	
0.8	-1.5	0.689564829999525	
0.8	-1	0.703348803373874	
0.8	-0.5	0.710751899543776	
0.8	0	0.713044925429729	

0.9	-2	0.719316914099769	
0.9	-1.5	0.740135978273947	
0.9	-1	0.753298018984907	
0.9	-0.5	0.760928393714205	
0.9	0	0.763336800398251	

1	-2	0.765390977598042	
1	-1.5	0.785463014092848	
1	-1	0.798352146511961	
1	-0.5	0.805759129796288	
1	0	0.807958892986846	

1.2	-2	0.844217301370143	
1.2	-1.5	0.863557218146947	
1.2	-1	0.876294912005815	
1.2	-0.5	0.88333895225616	
1.2	0	0.885391811845422	

1.4	-2	0.909856003116216	
1.4	-1.5	0.928661737505816	
1.4	-1	0.941138089254892	
1.4	-0.5	0.948145841256056	
1.4	0	0.950316557401753	

1.6	-2	0.965021718714389	
1.6	-1.5	0.983447528000696	
1.6	-1	0.995744915813652	
1.6	-0.5	1.0027312675077	
1.6	0	1.00506485334823	

1.8	-2	1.011746774408	
1.8	-1.5	1.02985808587911	
1.8	-1	1.04213484234396	
1.8	-0.5	1.0491082165843	
1.8	0	1.05144825723178	

2	-2	1.05171155927606	
2	-1.5	1.06945883924816	
2	-1	1.081568586995	
2	-0.5	1.08864151325211	
2	0	1.09098048542423	

2.2	-2	1.08614710207529	
2.2	-1.5	1.10336969225465	
2.2	-1	1.11535600507979	
2.2	-0.5	1.12239175125891	
2.2	0	1.1246268254164	

2.4	-2	1.11587539242421	
2.4	-1.5	1.1326007075489	
2.4	-1	1.14430727311687	
2.4	-0.5	1.15123990450857	
2.4	0	1.15349628954034	

2.6	-2	1.14172957579082	
2.6	-1.5	1.1579053941383	
2.6	-1	1.16928738247273	
2.6	-0.5	1.17602790687184	
2.6	0	1.17826067436605	

2.8	-2	1.16430211503752	
2.8	-1.5	1.17986653999305	
2.8	-1	1.19088428467588	
2.8	-0.5	1.19742471425199	
2.8	0	1.19960634362295	

3	-2	1.18406718716415	
3	-1.5	1.19903585670658	
3	-1	1.20966689412094	
3	-0.5	1.2159751602137	
3	0	1.21810711199703	

3.2	-2	1.20151839913957	
3.2	-1.5	1.21580618579157	
3.2	-1	1.22602449766614	
3.2	-0.5	1.23211429897271	
3.2	0	1.23410542563301	

3.4	-2	1.21690401574365	
3.4	-1.5	1.23059313308628	
3.4	-1	1.24034129970582	
3.4	-0.5	1.24621163840946	
3.4	0	1.24811801023113	

3.6	-2	1.23056344542028	
3.6	-1.5	1.24362010399566	
3.6	-1	1.25293815251112	
3.6	-0.5	1.25854147452726	
3.6	0	1.26039445910967	

3.8	-2	1.24270829328726	
3.8	-1.5	1.25517291505265	
3.8	-1	1.26407507766946	
3.8	-0.5	1.2694253641631	
3.8	0	1.27116740178781	

4	-2	1.25357785399636	
4	-1.5	1.2654233651051	
4	-1	1.27392492641798	
4	-0.5	1.27902741425579	
4	0	1.28070536007961	



==> aux/tables/cluster_data/entropy_U4_36.dat <==
0.15	-2	0.14564290828039	
0.15	-1.5	0.147911439667894	
0.15	-1	0.154317735847933	
0.15	-0.5	0.149379690785679	
0.15	0	0.153233825130982	

0.2	-2	0.210130632886584	
0.2	-1.5	0.216637023693153	
0.2	-1	0.221400676976769	
0.2	-0.5	0.225607741725392	
0.2	0	0.22513171791878	

0.25	-2	0.265020175871408	
0.25	-1.5	0.274457757352484	
0.25	-1	0.280599417005654	
0.25	-0.5	0.284849989519678	
0.25	0	0.282605448038286	

0.3	-2	0.313151401627658	
0.3	-1.5	0.326296997828988	
0.3	-1	0.332850253819433	
0.3	-0.5	0.339390287402368	
0.3	0	0.339923782559968	

0.4	-2	0.40134942858714	
0.4	-1.5	0.417005209815501	
0.4	-1	0.428755439879929	
0.4	-0.5	0.434649495597294	
0.4	0	0.436803797616829	

0.5	-2	0.479760185291415	
0.5	-1.5	0.498758199662188	
0.5	-1	0.511279998739354	
0.5	-0.5	0.51873103429126	
0.5	0	0.520634805429847	

0.6	-2	0.549606740507055	
0.6	-1.5	0.569716716133521	
0.6	-1	0.583018626992209	
0.6	-0.5	0.59073742787047	
0.6	0	0.592990986157126	

0.7	-2	0.612653945625936	
0.7	-1.5	0.632993504488178	
0.7	-1	0.646565065184159	
0.7	-0.5	0.653801249145749	
0.7	0	0.656136370018882	

0.8	-2	0.668897132087325	
0.8	-1.5	0.689286040797682	
0.8	-1	0.702760059850124	
0.8	-0.5	0.709839941587326	
0.8	0	0.711883887159082	

0.9	-2	0.71926101653487	
0.9	-1.5	0.739691115014439	
0.9	-1	0.752798790442906	
0.9	-0.5	0.759660731005412	
0.9	0	0.761927239865484	

1	-2	0.765345616075509	
1	-1.5	0.785050812542441	
1	-1	0.797806559307954	
1	-0.5	0.804834942144662	
1	0	0.806814840745117	

1.2	-2	0.844181055894031	
1.2	-1.5	0.863420321706502	
1.2	-1	0.875881507556909	
1.2	-0.5	0.882628080228385	
1.2	0	0.884662540277812	

1.4	-2	0.909799718056028	
1.4	-1.5	0.92850171843633	
1.4	-1	0.940892708823815	
1.4	-0.5	0.947646155344948	
1.4	0	0.949854736903654	

1.6	-2	0.965029528680205	
1.6	-1.5	0.983305535632574	
1.6	-1	0.995536256455131	
1.6	-0.5	1.00256273920063	
1.6	0	1.0047278845674	

1.8	-2	1.01174869522454	
1.8	-1.5	1.02983799888602	
1.8	-1	1.04196034002943	
1.8	-0.5	1.04903097007265	
1.8	0	1.05132918694258	

2	-2	1.05174192742175	
2	-1.5	1.06937079474271	
2	-1	1.08149628433338	
2	-0.5	1.08857216876951	
2	0	1.09085772750957	

2.2	-2	1.08610408140421	
2.2	-1.5	1.10331310009485	
2.2	-1	1.11526845278961	
2.2	-0.5	1.12222471386536	
2.2	0	1.12458651077799	

2.4	-2	1.11589719521203	
2.4	-1.5	1.13254716078422	
2.4	-1	1.14428410922708	
2.4	-0.5	1.15119816346221	
2.4	0	1.15349513001064	

2.6	-2	1.14169294741422	
2.6	-1.5	1.15787025719105	
2.6	-1	1.16926141708789	
2.6	-0.5	1.17601938354118	
2.6	0	1.17822189477109	

2.8	-2	1.16428253149075	
2.8	-1.5	1.17985548813173	
2.8	-1	1.19086906494446	
2.8	-0.5	1.19741026228427	
2.8	0	1.19960758232511	

3	-2	1.1840648518323	
3	-1.5	1.19901480088015	
3	-1	1.2096264919949	
3	-0.5	1.21596967731759	
3	0	1.21805833087486	

3.2	-2	1.20151025534154	
3.2	-1.5	1.21581836729879	
3.2	-1	1.22600732940404	
3.2	-0.5	1.23209623106651	
3.2	0	1.23411453555595	

3.4	-2	1.21690435939158	
3.4	-1.5	1.23056954607092	
3.4	-1	1.24033716573568	
3.4	-0.5	1.24618326431851	
3.4	0	1.24809635316219	

3.6	-2	1.23055835901946	
3.6	-1.5	1.24360766286959	
3.6	-1	1.25292887428423	
3.6	-0.5	1.2585615421867	
3.6	0	1.26037174460998	

3.8	-2	1.24271212797708	
3.8	-1.5	1.25515290451621	
3.8	-1	1.26407736982676	
3.8	-0.5	1.26940171847838	
3.8	0	1.27119132026192	

4	-2	1.25356809596433	
4	-1.5	1.26541848608908	
4	-1	1.27391424137291	
4	-0.5	1.27900240929871	
4	0	1.28069755365398	



==> aux/tables/cluster_data/entropy_U4_48.dat <==
0.15	-2	0.140451772043738	
0.15	-1.5	0.144076774048582	
0.15	-1	0.162368204955863	
0.15	-0.5	0.151880116734599	
0.15	0	0.153828957742405	

0.2	-2	0.212073986906002	
0.2	-1.5	0.213187842865574	
0.2	-1	0.219014069023055	
0.2	-0.5	0.221082978166976	
0.2	0	0.220203356668137	

0.25	-2	0.265312270061506	
0.25	-1.5	0.275105483453429	
0.25	-1	0.278132474438969	
0.25	-0.5	0.28178011331989	
0.25	0	0.285576350843378	

0.3	-2	0.312568352822422	
0.3	-1.5	0.325365820599488	
0.3	-1	0.335736265536048	
0.3	-0.5	0.337020522784584	
0.3	0	0.337425043233948	

0.4	-2	0.400766377712082	
0.4	-1.5	0.417063654449006	
0.4	-1	0.427918855082842	
0.4	-0.5	0.433309623132746	
0.4	0	0.433959832715741	

0.5	-2	0.478953990448793	
0.5	-1.5	0.498361431767473	
0.5	-1	0.510715647356704	
0.5	-0.5	0.515958580148208	
0.5	0	0.518973496689276	

0.6	-2	0.549475134380253	
0.6	-1.5	0.569185030155233	
0.6	-1	0.582563667918322	
0.6	-0.5	0.589060723901863	
0.6	0	0.591619567396124	

0.7	-2	0.611828661846366	
0.7	-1.5	0.632717708300375	
0.7	-1	0.645567495858226	
0.7	-0.5	0.652733439435408	
0.7	0	0.654863607153742	

0.8	-2	0.668285498298198	
0.8	-1.5	0.689019591741663	
0.8	-1	0.701655665273311	
0.8	-0.5	0.70901782929302	
0.8	0	0.710963646726371	

0.9	-2	0.71936785889895	
0.9	-1.5	0.739249169274128	
0.9	-1	0.752483541743333	
0.9	-0.5	0.758829195961318	
0.9	0	0.760826791337784	

1	-2	0.765115304905991	
1	-1.5	0.784700530387028	
1	-1	0.79728901844919	
1	-0.5	0.80390542178325	
1	0	0.806284392320379	

1.2	-2	0.844060137464114	
1.2	-1.5	0.863585097321709	
1.2	-1	0.875757780644966	
1.2	-0.5	0.882054997810576	
1.2	0	0.883942477360379	

1.4	-2	0.9098707170584	
1.4	-1.5	0.928337382603821	
1.4	-1	0.940368961128331	
1.4	-0.5	0.947557876347095	
1.4	0	0.949520821001782	

1.6	-2	0.964961655114288	
1.6	-1.5	0.983296763764455	
1.6	-1	0.995360357776388	
1.6	-0.5	1.00228818399295	
1.6	0	1.00462965139502	

1.8	-2	1.01179624897716	
1.8	-1.5	1.02977092443709	
1.8	-1	1.04183921042042	
1.8	-0.5	1.04905499470866	
1.8	0	1.05113260496382	

2	-2	1.0517368009361	
2	-1.5	1.06925525446824	
2	-1	1.08143362978151	
2	-0.5	1.08842814344087	
2	0	1.09073858546938	

2.2	-2	1.08600269166312	
2.2	-1.5	1.10328238585116	
2.2	-1	1.11515957280994	
2.2	-0.5	1.12226082471898	
2.2	0	1.12453551549087	

2.4	-2	1.11585018756498	
2.4	-1.5	1.13251905688013	
2.4	-1	1.14421873492162	
2.4	-0.5	1.15120382034199	
2.4	0	1.153474588696	

2.6	-2	1.14170036879608	
2.6	-1.5	1.15788977868772	
2.6	-1	1.16925247287816	
2.6	-0.5	1.17596100626765	
2.6	0	1.17816533424438	

2.8	-2	1.16425512213179	
2.8	-1.5	1.17984721914404	
2.8	-1	1.19085419209773	
2.8	-0.5	1.19740635435953	
2.8	0	1.19951359727762	

3	-2	1.18406400472436	
3	-1.5	1.19902757471494	
3	-1	1.20960265007594	
3	-0.5	1.21594576146302	
3	0	1.21804230775881	

3.2	-2	1.20149166014258	
3.2	-1.5	1.21578822302287	
3.2	-1	1.226028341751	
3.2	-0.5	1.23208038252566	
3.2	0	1.23412052007247	

3.4	-2	1.21688879542313	
3.4	-1.5	1.2305757765635	
3.4	-1	1.24031937832944	
3.4	-0.5	1.24618711877726	
3.4	0	1.24810424735413	

3.6	-2	1.23056794475032	
3.6	-1.5	1.24361074964979	
3.6	-1	1.25292394751959	
3.6	-0.5	1.25854453382661	
3.6	0	1.26037883858427	

3.8	-2	1.24270630455139	
3.8	-1.5	1.25514166348414	
3.8	-1	1.2640782282542	
3.8	-0.5	1.26939768625004	
3.8	0	1.27117459762752	

4	-2	1.25355663027669	
4	-1.5	1.26543263523552	
4	-1	1.27390450773596	
4	-0.5	1.27900601977056	
4	0	1.28068657586795	



==> aux/tables/cluster_data/entropy_U4_56.dat <==
0.15	-2	0.141713026801822	
0.15	-1.5	0.146010130713652	
0.15	-1	0.145962175258209	
0.15	-0.5	0.171165672820504	
0.15	0	0.145484559830006	

0.2	-2	0.2116666897893	
0.2	-1.5	0.214252401788736	
0.2	-1	0.214759680599871	
0.2	-0.5	0.224546089024562	
0.2	0	0.231363761572517	

0.25	-2	0.263566112926502	
0.25	-1.5	0.27412605003972	
0.25	-1	0.279813693709922	
0.25	-0.5	0.283587505867915	
0.25	0	0.289016009809334	

0.3	-2	0.311587944856206	
0.3	-1.5	0.322854886945084	
0.3	-1	0.333632493509814	
0.3	-0.5	0.340589141396853	
0.3	0	0.341995097146357	

0.4	-2	0.400936694160304	
0.4	-1.5	0.415666044220855	
0.4	-1	0.427149922686456	
0.4	-0.5	0.434113630086954	
0.4	0	0.436775038789009	

0.5	-2	0.478499505927917	
0.5	-1.5	0.498561526272753	
0.5	-1	0.511714009188151	
0.5	-0.5	0.518262110762621	
0.5	0	0.520315959779695	

0.6	-2	0.549421756766917	
0.6	-1.5	0.569117112285169	
0.6	-1	0.582424344727635	
0.6	-0.5	0.590080712903108	
0.6	0	0.591866279668912	

0.7	-2	0.612453546740249	
0.7	-1.5	0.63287485024568	
0.7	-1	0.645788885013496	
0.7	-0.5	0.653048960582259	
0.7	0	0.655321505872603	

0.8	-2	0.668443023641906	
0.8	-1.5	0.689262193746019	
0.8	-1	0.702189517762467	
0.8	-0.5	0.709776674489861	
0.8	0	0.71191160550525	

0.9	-2	0.719325153176086	
0.9	-1.5	0.739064219055967	
0.9	-1	0.752232959598894	
0.9	-0.5	0.759608064338263	
0.9	0	0.761626343659915	

1	-2	0.765156887561725	
1	-1.5	0.784876966600285	
1	-1	0.797491486356815	
1	-0.5	0.804055288145371	
1	0	0.806348528555283	

1.2	-2	0.844156416533182	
1.2	-1.5	0.863163519452916	
1.2	-1	0.875729612087215	
1.2	-0.5	0.882171134765277	
1.2	0	0.884528964415374	

1.4	-2	0.909566975407349	
1.4	-1.5	0.928429896810533	
1.4	-1	0.940582808968484	
1.4	-0.5	0.947456661017205	
1.4	0	0.949577030215435	

1.6	-2	0.964867557599162	
1.6	-1.5	0.983416651903279	
1.6	-1	0.995316490195554	
1.6	-0.5	1.00246538145368	
1.6	0	1.00470989625786	

1.8	-2	1.01175633162832	
1.8	-1.5	1.02966702491244	
1.8	-1	1.04190429209877	
1.8	-0.5	1.04888119888563	
1.8	0	1.05128705311623	

2	-2	1.05173375975343	
2	-1.5	1.06933152135737	
2	-1	1.08140388703257	
2	-0.5	1.08856463421962	
2	0	1.09078872675662	

2.2	-2	1.08613213159322	
2.2	-1.5	1.10327859221494	
2.2	-1	1.11519750026859	
2.2	-0.5	1.12223242893873	
2.2	0	1.12450607280274	

2.4	-2	1.11579037779928	
2.4	-1.5	1.13251917875464	
2.4	-1	1.14427754510721	
2.4	-0.5	1.15113974990441	
2.4	0	1.15338249783046	

2.6	-2	1.14169899019374	
2.6	-1.5	1.15784227516063	
2.6	-1	1.16922363631802	
2.6	-0.5	1.17599138620433	
2.6	0	1.17822172256952	

2.8	-2	1.16428635103159	
2.8	-1.5	1.17983195257825	
2.8	-1	1.19087241409119	
2.8	-0.5	1.19736633173541	
2.8	0	1.19957035614384	

3	-2	1.18408867930289	
3	-1.5	1.19900402900556	
3	-1	1.20964674439261	
3	-0.5	1.21594851441207	
3	0	1.21806422523115	

3.2	-2	1.20148890585359	
3.2	-1.5	1.2158124358125	
3.2	-1	1.2259830502283	
3.2	-0.5	1.23207700431603	
3.2	0	1.23411471825394	

3.4	-2	1.21689604419553	
3.4	-1.5	1.23057695199981	
3.4	-1	1.24033410517481	
3.4	-0.5	1.24617222189077	
3.4	0	1.24811751197687	

3.6	-2	1.23055947496062	
3.6	-1.5	1.24360678082941	
3.6	-1	1.25293324431634	
3.6	-0.5	1.25852206345093	
3.6	0	1.2603584654841	

3.8	-2	1.24270783719662	
3.8	-1.5	1.25515202247602	
3.8	-1	1.26405111078091	
3.8	-0.5	1.26939873511323	
3.8	0	1.27117887917779	

4	-2	1.25355175126068	
4	-1.5	1.26542068164629	
4	-1	1.27391468048435	
4	-0.5	1.27901306994871	
4	0	1.28069560204758	



==> aux/tables/cluster_data/entropy_U4_64.dat <==
0.15	-2	0.143074870977465	
0.15	-1.5	0.142877554633372	
0.15	-1	0.150560577092644	
0.15	-0.5	0.16024038437822	
0.15	0	0.155262187705421	

0.2	-2	0.207217370115626	
0.2	-1.5	0.215308462604115	
0.2	-1	0.224398268920455	
0.2	-0.5	0.228470899720474	
0.2	0	0.227045007430837	

0.25	-2	0.262910225807266	
0.25	-1.5	0.275498974529579	
0.25	-1	0.280481929324731	
0.25	-0.5	0.28963664130497	
0.25	0	0.288356800885889	

0.3	-2	0.311989521638224	
0.3	-1.5	0.323192226215854	
0.3	-1	0.332477515369273	
0.3	-0.5	0.338441108748253	
0.3	0	0.3406066019703	

0.4	-2	0.401079358425487	
0.4	-1.5	0.415663919074564	
0.4	-1	0.42837694488246	
0.4	-0.5	0.433116318409029	
0.4	0	0.436652338734461	

0.5	-2	0.479534743267529	
0.5	-1.5	0.498534855094077	
0.5	-1	0.511017537179652	
0.5	-0.5	0.51675156850449	
0.5	0	0.519590772469095	

0.6	-2	0.549508923234161	
0.6	-1.5	0.568576294692515	
0.6	-1	0.582365997252651	
0.6	-0.5	0.589363268000757	
0.6	0	0.593330771717883	

0.7	-2	0.612494468036549	
0.7	-1.5	0.632646958163777	
0.7	-1	0.645967929369187	
0.7	-0.5	0.653590925635373	
0.7	0	0.65462789009004	

0.8	-2	0.668123410368823	
0.8	-1.5	0.689153144489707	
0.8	-1	0.702189630147467	
0.8	-0.5	0.708812406269741	
0.8	0	0.710874814087158	

0.9	-2	0.719099766262309	
0.9	-1.5	0.739017594760732	
0.9	-1	0.752247205928197	
0.9	-0.5	0.759251556225189	
0.9	0	0.761434056136575	

1	-2	0.765026325065816	
1	-1.5	0.784639639826974	
1	-1	0.797368764054665	
1	-0.5	0.803674547091356	
1	0	0.806357479521103	

1.2	-2	0.844153478965208	
1.2	-1.5	0.86302373451926	
1.2	-1	0.875430037975032	
1.2	-0.5	0.882228876479338	
1.2	0	0.883931696733225	

1.4	-2	0.909728208197665	
1.4	-1.5	0.928253115705838	
1.4	-1	0.940495962577518	
1.4	-0.5	0.947362564414702	
1.4	0	0.94948691777901	

1.6	-2	0.965049487761994	
1.6	-1.5	0.983056265210195	
1.6	-1	0.995311097895486	
1.6	-0.5	1.00228048353466	
1.6	0	1.00437942742541	

1.8	-2	1.01163261495618	
1.8	-1.5	1.02976363617569	
1.8	-1	1.04192598988254	
1.8	-0.5	1.04872103537565	
1.8	0	1.05124986388827	

2	-2	1.05171698395971	
2	-1.5	1.06933962982449	
2	-1	1.08133918922284	
2	-0.5	1.08835969249571	
2	0	1.09074416229179	

2.2	-2	1.08607246622945	
2.2	-1.5	1.10338058118352	
2.2	-1	1.11512803694757	
2.2	-0.5	1.12220381098898	
2.2	0	1.12446198488617	

2.4	-2	1.11580902265402	
2.4	-1.5	1.13251066330414	
2.4	-1	1.14417588758166	
2.4	-0.5	1.15121163007061	
2.4	0	1.15344108331264	

2.6	-2	1.14168962010675	
2.6	-1.5	1.15782935736197	
2.6	-1	1.16926165328651	
2.6	-0.5	1.17595801023312	
2.6	0	1.17816344572327	

2.8	-2	1.16425252531771	
2.8	-1.5	1.17982570449575	
2.8	-1	1.19084373389699	
2.8	-0.5	1.19742336747396	
2.8	0	1.19956099054939	

3	-2	1.18404622948076	
3	-1.5	1.1990529752119	
3	-1	1.20963669227038	
3	-0.5	1.21593000296871	
3	0	1.21805658445797	

3.2	-2	1.20149485991533	
3.2	-1.5	1.21582524045246	
3.2	-1	1.22596428540672	
3.2	-0.5	1.23209043943617	
3.2	0	1.23408016492085	

3.4	-2	1.21689472330356	
3.4	-1.5	1.23057550985546	
3.4	-1	1.24033474022971	
3.4	-0.5	1.24619202259563	
3.4	0	1.2481066325554	

3.6	-2	1.23055100926765	
3.6	-1.5	1.24360305234873	
3.6	-1	1.2529255914021	
3.6	-0.5	1.25851414232816	
3.6	0	1.26035781741753	

3.8	-2	1.24269856049533	
3.8	-1.5	1.25516829886531	
3.8	-1	1.26405797491416	
3.8	-0.5	1.26940411452559	
3.8	0	1.27116374109725	

4	-2	1.2535576060799	
4	-1.5	1.26541336312227	
4	-1	1.27390436136548	
4	-0.5	1.2790191931138	
4	0	1.28068023314713	



==> aux/tables/cluster_data/entropy_U6_1.dat <==
0.3	-24	-0.0201495956789493	
0.3	-22	-0.0169774650752414	
0.3	-20	-0.0140222548052126	
0.3	-18	-0.0110975635614089	
0.3	-16	-0.00860106615609992	
0.3	-14	-0.00675749390265373	
0.3	-12	-0.00499076033073695	
0.3	-11	-0.00433504165671414	
0.3	-10	-0.00139158006403192	
0.3	-9	0.0152933143181558	
0.3	-8	0.0529069376322369	
0.3	-7	0.0897996286132791	
0.3	-6	0.133920308947275	
0.3	-5	0.203002607728274	
0.3	-4	0.278989876062953	
0.3	-3	0.330847788699819	
0.3	-2	0.377762395823822	
0.3	-1.5	0.397076607884953	
0.3	-1	0.416376353617041	
0.3	-0.5	0.424619802043937	
0.3	0	0.427949593826353	

0.4	-24	-0.00700933782522414	
0.4	-22	-0.00582814156820602	
0.4	-20	-0.00486841119555577	
0.4	-18	-0.00379806846729254	
0.4	-16	-0.00294797382108668	
0.4	-14	-0.0025949980180412	
0.4	-12	-0.00208074002440465	
0.4	-11	-0.00156908558900689	
0.4	-10	0.00323137138998716	
0.4	-9	0.0251868024166661	
0.4	-8	0.069889326722301	
0.4	-7	0.123860884362574	
0.4	-6	0.18703135253831	
0.4	-5	0.267315132180103	
0.4	-4	0.353444730879483	
0.4	-3	0.419633033631229	
0.4	-2	0.473409285297198	
0.4	-1.5	0.49479915336171	
0.4	-1	0.511911006160479	
0.4	-0.5	0.522770724347705	
0.4	0	0.52676045113024	

0.5	-24	-0.00306160807851346	
0.5	-22	-0.00256030859063433	
0.5	-20	-0.00217446944514473	
0.5	-18	-0.00168979744442859	
0.5	-16	-0.00132260839188466	
0.5	-14	-0.00141738162967632	
0.5	-12	-0.000941744397915094	
0.5	-11	0.000402848460133085	
0.5	-10	0.00974735125539851	
0.5	-9	0.0389835775752557	
0.5	-8	0.0918439433607532	
0.5	-7	0.158951431909092	
0.5	-6	0.236377021511098	
0.5	-5	0.331660197371322	
0.5	-4	0.422894849010502	
0.5	-3	0.493152614873384	
0.5	-2	0.548356119539802	
0.5	-1.5	0.569337136521018	
0.5	-1	0.585669679245581	
0.5	-0.5	0.591780329816326	
0.5	0	0.594296694705993	

0.6	-24	-0.00159688266626866	
0.6	-22	-0.00130072787415565	
0.6	-20	-0.00117838162520702	
0.6	-18	-0.000922837968138973	
0.6	-16	-0.000734167013016822	
0.6	-14	-0.000917744498026895	
0.6	-12	0.000131584712612361	
0.6	-11	0.00359127039116969	
0.6	-10	0.0180883011961366	
0.6	-9	0.0544353941618259	
0.6	-8	0.116406285113462	
0.6	-7	0.194409273869291	
0.6	-6	0.288867259135903	
0.6	-5	0.390498740195079	
0.6	-4	0.485087901298489	
0.6	-3	0.559597106824616	
0.6	-2	0.613119226989343	
0.6	-1.5	0.630546579661378	
0.6	-1	0.643908868168851	
0.6	-0.5	0.6518424750978	
0.6	0	0.654351274227031	

0.7	-24	-0.000941448475763371	
0.7	-22	-0.000814693611354769	
0.7	-20	-0.000752607420594003	
0.7	-18	-0.000550600201628833	
0.7	-16	-0.000485666951544102	
0.7	-14	-0.00058331122016408	
0.7	-12	0.00212763831000337	
0.7	-11	0.00839766112708762	
0.7	-10	0.0277663388254865	
0.7	-9	0.071482356662573	
0.7	-8	0.142298346491585	
0.7	-7	0.231009547555798	
0.7	-6	0.338534536690046	
0.7	-5	0.447972139935345	
0.7	-4	0.546337886827717	
0.7	-3	0.619838798323582	
0.7	-2	0.666473276785009	
0.7	-1.5	0.68255786521079	
0.7	-1	0.691478953794026	
0.7	-0.5	0.698670965843595	
0.7	0	0.701415476543228	

0.8	-24	-0.00062596315903074	
0.8	-22	-0.000575708634838981	
0.8	-20	-0.000561755201930737	
0.8	-18	-0.000419643050197271	
0.8	-16	-0.000288736724642356	
0.8	-14	-2.64752112227112e-05	
0.8	-12	0.0050178198487737	
0.8	-11	0.015314787337124	
0.8	-10	0.0420524031251996	
0.8	-9	0.0922614375640489	
0.8	-8	0.173032722832725	
0.8	-7	0.269674877970272	
0.8	-6	0.385008762310406	
0.8	-5	0.499167998668304	
0.8	-4	0.598997191303303	
0.8	-3	0.670366859005701	
0.8	-2	0.714725854007121	
0.8	-1.5	0.727564232583212	
0.8	-1	0.735923085352056	
0.8	-0.5	0.739924960745061	
0.8	0	0.741442240714354	

0.9	-24	-0.000452440984781288	
0.9	-22	-0.000417364851789892	
0.9	-20	-0.000427817859396077	
0.9	-18	-0.000291664312628577	
0.9	-16	-0.000100383606044558	
0.9	-14	0.000870940949548771	
0.9	-12	0.00972380642499615	
0.9	-11	0.0245717300892091	
0.9	-10	0.0570465329844379	
0.9	-9	0.115621106094902	
0.9	-8	0.202637953514604	
0.9	-7	0.310516367358177	
0.9	-6	0.429768646717422	
0.9	-5	0.547454285238344	
0.9	-4	0.647537854473677	
0.9	-3	0.718822667570484	
0.9	-2	0.759457298093456	
0.9	-1.5	0.769644343095063	
0.9	-1	0.774353059444056	
0.9	-0.5	0.775665904693206	
0.9	0	0.777050042738599	

1	-24	-0.000335486790987766	
1	-22	-0.000357389887778785	
1	-20	-0.000361136481060887	
1	-18	-0.000199639445412258	
1	-16	0.000261747780302374	
1	-14	0.00236361854216087	
1	-12	0.0158130315309343	
1	-11	0.0359070016247894	
1	-10	0.0749260401312367	
1	-9	0.141965865980173	
1	-8	0.234733078975332	
1	-7	0.349544422053269	
1	-6	0.473562782293778	
1	-5	0.593715950370842	
1	-4	0.691726003229644	
1	-3	0.759281022831796	
1	-2	0.795513649820984	
1	-1.5	0.804302536457806	
1	-1	0.808531835769764	
1	-0.5	0.810294541616173	
1	0	0.811380479349342	

1.2	-24	-0.000261163130150983	
1.2	-22	-0.000231711336428359	
1.2	-20	-0.000215861332429082	
1.2	-18	0.000273471017749162	
1.2	-16	0.00182505269035361	
1.2	-14	0.00810680828636963	
1.2	-12	0.034234276863376	
1.2	-11	0.0655094744531967	
1.2	-10	0.118117661822677	
1.2	-9	0.198599652170578	
1.2	-8	0.303042004468053	
1.2	-7	0.426634306903523	
1.2	-6	0.554879945737438	
1.2	-5	0.673601833303294	
1.2	-4	0.768607128933434	
1.2	-3	0.830469926696473	
1.2	-2	0.860899069477604	
1.2	-1.5	0.867005895839401	
1.2	-1	0.870374516378584	
1.2	-0.5	0.871047722236443	
1.2	0	0.870684979842985	

1.4	-24	-0.000197426035800804	
1.4	-22	-9.5670927477717e-05	
1.4	-20	0.000165812535529931	
1.4	-18	0.00145880479723752	
1.4	-16	0.00565776797227069	
1.4	-14	0.0191739155960583	
1.4	-12	0.0607025819644612	
1.4	-11	0.103199420895432	
1.4	-10	0.168589347730894	
1.4	-9	0.25864933699128	
1.4	-8	0.37166678285868	
1.4	-7	0.499234936722974	
1.4	-6	0.627944248483452	
1.4	-5	0.743219299739665	
1.4	-4	0.831358677189478	
1.4	-3	0.888035773402542	
1.4	-2	0.915192199624992	
1.4	-1.5	0.921186438276219	
1.4	-1	0.922908668611655	
1.4	-0.5	0.923589515832942	
1.4	0	0.924183978684397	

1.6	-24	-5.57090853291829e-05	
1.6	-22	0.000254391610738485	
1.6	-20	0.00114300786338785	
1.6	-18	0.00406324188815776	
1.6	-16	0.0125939194347208	
1.6	-14	0.0353525321526236	
1.6	-12	0.0939288386570732	
1.6	-11	0.147017732485036	
1.6	-10	0.223221697895149	
1.6	-9	0.32063619683374	
1.6	-8	0.43923899483932	
1.6	-7	0.567218425545337	
1.6	-6	0.692184847718819	
1.6	-5	0.801110467740798	
1.6	-4	0.883709600920237	
1.6	-3	0.93643279132244	
1.6	-2	0.962148358141711	
1.6	-1.5	0.967552355900417	
1.6	-1	0.96972722236746	
1.6	-0.5	0.97158577868923	
1.6	0	0.9711693703646	

1.8	-24	0.000281406661998213	
1.8	-22	0.00111465277185818	
1.8	-20	0.00313037228638709	
1.8	-18	0.00878376751008132	
1.8	-16	0.0230285776180983	
1.8	-14	0.0568093200346912	
1.8	-12	0.132695229508566	
1.8	-11	0.196255975828824	
1.8	-10	0.279415854579764	
1.8	-9	0.383738447046886	
1.8	-8	0.502666328960333	
1.8	-7	0.628364303494546	
1.8	-6	0.748615868451667	
1.8	-5	0.850887916918782	
1.8	-4	0.928508344900248	
1.8	-3	0.978205663887406	
1.8	-2	1.00305902503976	
1.8	-1.5	1.00895415819626	
1.8	-1	1.01226796499408	
1.8	-0.5	1.01376372736592	
1.8	0	1.01423608576511	

2	-24	0.000981283687476093	
2	-22	0.00266496222642829	
2	-20	0.00662042569022238	
2	-18	0.0165642937652611	
2	-16	0.0372985704349289	
2	-14	0.0835257479815033	
2	-12	0.176228815620701	
2	-11	0.247340223054576	
2	-10	0.337524066175523	
2	-9	0.444138251766465	
2	-8	0.562363591853896	
2	-7	0.683771287709269	
2	-6	0.798455601929894	
2	-5	0.894298546745906	
2	-4	0.966554007085575	
2	-3	1.0134697923001	
2	-2	1.03915864013277	
2	-1.5	1.04593246714822	
2	-1	1.04972986509031	
2	-0.5	1.05153410863306	
2	0	1.05202710258885	

2.2	-24	0.00206537619628981	
2.2	-22	0.00512022239655848	
2.2	-20	0.01203115758007	
2.2	-18	0.0266016924833047	
2.2	-16	0.0560737759148972	
2.2	-14	0.114733363790191	
2.2	-12	0.221240565772669	
2.2	-11	0.299623949118352	
2.2	-10	0.393426434858756	
2.2	-9	0.501965792120143	
2.2	-8	0.617560573200327	
2.2	-7	0.733784349704578	
2.2	-6	0.841755014532868	
2.2	-5	0.932008966921076	
2.2	-4	1.00022136232034	
2.2	-3	1.04516230960936	
2.2	-2	1.07078919121055	
2.2	-1.5	1.0778222534876	
2.2	-1	1.08228566979467	
2.2	-0.5	1.08462935923957	
2.2	0	1.08543572287893	

2.4	-24	0.00429051158346889	
2.4	-22	0.00934838191384516	
2.4	-20	0.019401319987089	
2.4	-18	0.0400396574634196	
2.4	-16	0.0784896778029437	
2.4	-14	0.149097196685619	
2.4	-12	0.268815335214689	
2.4	-11	0.351736275301205	
2.4	-10	0.448123260889391	
2.4	-9	0.55581417178754	
2.4	-8	0.66812723331269	
2.4	-7	0.778532560165055	
2.4	-6	0.880663891120176	
2.4	-5	0.965386527900266	
2.4	-4	1.02960770653028	
2.4	-3	1.07300767461572	
2.4	-2	1.09855536572468	
2.4	-1.5	1.10625753954132	
2.4	-1	1.11146002409429	
2.4	-0.5	1.11419682422595	
2.4	0	1.11490120355553	

2.6	-24	0.00774285061825496	
2.6	-22	0.0153547840899044	
2.6	-20	0.0296992208842244	
2.6	-18	0.0563187649089056	
2.6	-16	0.103975552511296	
2.6	-14	0.186232766163982	
2.6	-12	0.317501147090945	
2.6	-11	0.402211202612863	
2.6	-10	0.499589598134677	
2.6	-9	0.606068663645315	
2.6	-8	0.713904457644111	
2.6	-7	0.819464800059512	
2.6	-6	0.914985403731582	
2.6	-5	0.994879062163407	
2.6	-4	1.05559036448602	
2.6	-3	1.09793936621046	
2.6	-2	1.12348785047443	
2.6	-1.5	1.13134082059334	
2.6	-1	1.13696112356557	
2.6	-0.5	1.14019658493595	
2.6	0	1.14113142617484	

2.8	-24	0.0123647626019309	
2.8	-22	0.0227800165129537	
2.8	-20	0.042225363666512	
2.8	-18	0.0762182795186326	
2.8	-16	0.133004434758891	
2.8	-14	0.225847178612407	
2.8	-12	0.364677537368614	
2.8	-11	0.45238303751597	
2.8	-10	0.549201844705263	
2.8	-9	0.652446024368869	
2.8	-8	0.756411308128337	
2.8	-7	0.856632912830966	
2.8	-6	0.946118163152979	
2.8	-5	1.02119776642493	
2.8	-4	1.0791011149574	
2.8	-3	1.11991533654961	
2.8	-2	1.14566716771287	
2.8	-1.5	1.15381404696886	
2.8	-1	1.15925337505833	
2.8	-0.5	1.16249402052162	
2.8	0	1.16351413411215	

3	-24	0.0185622058943236	
3	-22	0.0326057800189818	
3	-20	0.0573414241218725	
3	-18	0.0978493086745592	
3	-16	0.163848867854364	
3	-14	0.266211109734574	
3	-12	0.410978995479456	
3	-11	0.498519948383197	
3	-10	0.595243408081767	
3	-9	0.694829862686879	
3	-8	0.795224628034993	
3	-7	0.889761910587769	
3	-6	0.9741499673812	
3	-5	1.0449768490277	
3	-4	1.10017981452238	
3	-3	1.13972180450743	
3	-2	1.16527327639456	
3	-1.5	1.17388164662784	
3	-1	1.17953050359595	
3	-0.5	1.18278713058599	
3	0	1.18399644205734	

3.2	-24	0.0261538003479759	
3.2	-22	0.0445969779349185	
3.2	-20	0.0745160200299028	
3.2	-18	0.123020291239146	
3.2	-16	0.196951059861174	
3.2	-14	0.306342837449672	
3.2	-12	0.456135821981097	
3.2	-11	0.54320099752682	
3.2	-10	0.638022507750757	
3.2	-9	0.734197844120814	
3.2	-8	0.830827303625878	
3.2	-7	0.919927216172015	
3.2	-6	0.999594925361498	
3.2	-5	1.06653916875967	
3.2	-4	1.11932710119978	
3.2	-3	1.15772649885496	
3.2	-2	1.18295204818333	
3.2	-1.5	1.19140752494818	
3.2	-1	1.19711181863316	
3.2	-0.5	1.20058912158808	
3.2	0	1.20155013050985	

3.4	-24	0.0356060813312543	
3.4	-22	0.0582600205089327	
3.4	-20	0.0942099146585278	
3.4	-18	0.149325312628659	
3.4	-16	0.23105204353447	
3.4	-14	0.346878639765247	
3.4	-12	0.498655747611131	
3.4	-11	0.58502749924223	
3.4	-10	0.677676708634409	
3.4	-9	0.770079617934501	
3.4	-8	0.86208111560781	
3.4	-7	0.94728832133636	
3.4	-6	1.02242070243238	
3.4	-5	1.08640949478657	
3.4	-4	1.13667059177071	
3.4	-3	1.17392781972438	
3.4	-2	1.19904509109754	
3.4	-1.5	1.20736246364017	
3.4	-1	1.21318056040037	
3.4	-0.5	1.21645136224513	
3.4	0	1.21753210313565	

3.6	-24	0.0466824150747003	
3.6	-22	0.0738237752833205	
3.6	-20	0.11535253606804	
3.6	-18	0.176949057692158	
3.6	-16	0.26559470008055	
3.6	-14	0.386157671300144	
3.6	-12	0.539139393339559	
3.6	-11	0.625096461053905	
3.6	-10	0.714810815102898	
3.6	-9	0.804220567345144	
3.6	-8	0.891448994974826	
3.6	-7	0.972479178296199	
3.6	-6	1.04407345337812	
3.6	-5	1.10442857055046	
3.6	-4	1.15258783734137	
3.6	-3	1.18863239095488	
3.6	-2	1.21309679710165	
3.6	-1.5	1.22152969715059	
3.6	-1	1.22715548901765	
3.6	-0.5	1.23056473873353	
3.6	0	1.23167388605402	

3.8	-24	0.059570033827809	
3.8	-22	0.0914481581346105	
3.8	-20	0.137996633060379	
3.8	-18	0.206080096380408	
3.8	-16	0.30069703073452	
3.8	-14	0.425847443626611	
3.8	-12	0.577920782974125	
3.8	-11	0.662766931860031	
3.8	-10	0.749137120644246	
3.8	-9	0.835464825374461	
3.8	-8	0.918646646209793	
3.8	-7	0.995888880110856	
3.8	-6	1.06338421091746	
3.8	-5	1.12092804838691	
3.8	-4	1.16711699669329	
3.8	-3	1.20187550624529	
3.8	-2	1.22568212912058	
3.8	-1.5	1.23395994191279	
3.8	-1	1.23959948756111	
3.8	-0.5	1.24309675772591	
3.8	0	1.24427781340457	

4	-24	0.0735800730991523	
4	-22	0.109823420693808	
4	-20	0.162088374019468	
4	-18	0.236485733909992	
4	-16	0.33495187105152	
4	-14	0.463553245703646	
4	-12	0.615244040180182	
4	-11	0.697923252940302	
4	-10	0.781853830396968	
4	-9	0.864493034684858	
4	-8	0.943210287475542	
4	-7	1.01690405134148	
4	-6	1.08108368087705	
4	-5	1.1360858326292	
4	-4	1.18031660747874	
4	-3	1.21386069606923	
4	-2	1.23715338971954	
4	-1.5	1.24528001997617	
4	-1	1.25091078346938	
4	-0.5	1.25429166836665	
4	0	1.25544548646694	

4.2	-24	0.0891329860720426	
4.2	-22	0.130324363551747	
4.2	-20	0.187612068955357	
4.2	-18	0.266445723274051	
4.2	-16	0.370002138220188	
4.2	-14	0.499910845648254	
4.2	-12	0.65035900392461	
4.2	-11	0.730530109853999	
4.2	-10	0.811330701034745	
4.2	-9	0.891036836054834	
4.2	-8	0.966435382044018	
4.2	-7	1.03634176070894	
4.2	-6	1.09783646735755	
4.2	-5	1.15014247433199	
4.2	-4	1.19249336362151	
4.2	-3	1.22493440341823	
4.2	-2	1.24759512686509	
4.2	-1.5	1.25539929262574	
4.2	-1	1.26095394285976	
4.2	-0.5	1.26430550422137	
4.2	0	1.26530616931923	

4.4	-24	0.105944360598872	
4.4	-22	0.151720304063553	
4.4	-20	0.213842332146419	
4.4	-18	0.297746295925384	
4.4	-16	0.403677790431585	
4.4	-14	0.534367290106883	
4.4	-12	0.683319644226009	
4.4	-11	0.761388510912718	
4.4	-10	0.83951075896451	
4.4	-9	0.915786415230649	
4.4	-8	0.988070632380943	
4.4	-7	1.05428806691383	
4.4	-6	1.11308517077488	
4.4	-5	1.163032984845	
4.4	-4	1.20373948416675	
4.4	-3	1.2349841215798	
4.4	-2	1.25689374137011	
4.4	-1.5	1.26440147183716	
4.4	-1	1.26990625211432	
4.4	-0.5	1.27316202823376	
4.4	0	1.27422312225775	

4.6	-24	0.123868128408533	
4.6	-22	0.17437254795118	
4.6	-20	0.240533836511846	
4.6	-18	0.327510395073485	
4.6	-16	0.437102314469874	
4.6	-14	0.567678684719404	
4.6	-12	0.71423237769285	
4.6	-11	0.789776384515452	
4.6	-10	0.865574516803651	
4.6	-9	0.939092563688187	
4.6	-8	1.00799809139686	
4.6	-7	1.07114764310635	
4.6	-6	1.12720269544736	
4.6	-5	1.17497797383858	
4.6	-4	1.2140172649778	
4.6	-3	1.24416181853853	
4.6	-2	1.26546804054804	
4.6	-1.5	1.27269861389956	
4.6	-1	1.27795646423141	
4.6	-0.5	1.28105959256015	
4.6	0	1.28213642203221	

4.8	-24	0.143521842634062	
4.8	-22	0.19721105766353	
4.8	-20	0.267864683679015	
4.8	-18	0.358223795295643	
4.8	-16	0.469246271179014	
4.8	-14	0.59983268575093	
4.8	-12	0.743436444553649	
4.8	-11	0.816831446396958	
4.8	-10	0.889623423083346	
4.8	-9	0.960209623398951	
4.8	-8	1.02625284688096	
4.8	-7	1.08672012145126	
4.8	-6	1.14037047036303	
4.8	-5	1.18612612460795	
4.8	-4	1.22356440785463	
4.8	-3	1.25258216113981	
4.8	-2	1.27324138282329	
4.8	-1.5	1.28030099388198	
4.8	-1	1.28536694256986	
4.8	-0.5	1.28836890632425	
4.8	0	1.28946858990898	

5	-24	0.163646709669611	
5	-22	0.221224023653199	
5	-20	0.294640768027612	
5	-18	0.388933323731878	
5	-16	0.501618561223721	
5	-14	0.630718483982305	
5	-12	0.770815674635586	
5	-11	0.842367073710092	
5	-10	0.912234562879839	
5	-9	0.980149698565431	
5	-8	1.04355386180579	
5	-7	1.101264835313	
5	-6	1.15259584170148	
5	-5	1.19639636716724	
5	-4	1.23241837185928	
5	-3	1.26030542084378	
5	-2	1.2801731199205	
5	-1.5	1.28717647799246	
5	-1	1.29215710841633	
5	-0.5	1.29512698576553	
5	0	1.29622462791307	

5.2	-24	0.184031619792285	
5.2	-22	0.244705738502138	
5.2	-20	0.322798611538412	
5.2	-18	0.418007755441566	
5.2	-16	0.531972215839868	
5.2	-14	0.659608696380342	
5.2	-12	0.796864817289434	
5.2	-11	0.866136081133496	
5.2	-10	0.933417042843777	
5.2	-9	0.998648383671343	
5.2	-8	1.0594525274472	
5.2	-7	1.1148699520762	
5.2	-6	1.16392184275322	
5.2	-5	1.20596551543813	
5.2	-4	1.24058826604417	
5.2	-3	1.26748414453505	
5.2	-2	1.28667771759554	
5.2	-1.5	1.29341904185613	
5.2	-1	1.29816446541903	
5.2	-0.5	1.30106147041474	
5.2	0	1.301971245068	

5.4	-24	0.205333996360694	
5.4	-22	0.26928110723694	
5.4	-20	0.350082226223546	
5.4	-18	0.446965116010226	
5.4	-16	0.561441259917877	
5.4	-14	0.687492005320283	
5.4	-12	0.821429393008375	
5.4	-11	0.888335395151144	
5.4	-10	0.953520108176373	
5.4	-9	1.01591269711037	
5.4	-8	1.07429315706178	
5.4	-7	1.12761780500384	
5.4	-6	1.17452989450034	
5.4	-5	1.2148438523398	
5.4	-4	1.24814873313266	
5.4	-3	1.27408960744572	
5.4	-2	1.29253735580684	
5.4	-1.5	1.2990183093504	
5.4	-1	1.30359499569468	
5.4	-0.5	1.30638681816771	
5.4	0	1.30733037016588	

5.6	-24	0.22694543199404	
5.6	-22	0.294222800744853	
5.6	-20	0.376580782270376	
5.6	-18	0.474830950086235	
5.6	-16	0.589396231230399	
5.6	-14	0.713581498530409	
5.6	-12	0.844536957815117	
5.6	-11	0.909622395784753	
5.6	-10	0.97222042385308	
5.6	-9	1.03228672012361	
5.6	-8	1.08822960239261	
5.6	-7	1.13936069949791	
5.6	-6	1.1843757071395	
5.6	-5	1.22317942569646	
5.6	-4	1.25517655492358	
5.6	-3	1.28006801153822	
5.6	-2	1.29802676025414	
5.6	-1.5	1.30422048197789	
5.6	-1	1.30869010179225	
5.6	-0.5	1.31134881849179	
5.6	0	1.31226109410437	

5.8	-24	0.248599197127043	
5.8	-22	0.31870562806627	
5.8	-20	0.402674301219542	
5.8	-18	0.502729531485107	
5.8	-16	0.616404721463285	
5.8	-14	0.739223146924696	
5.8	-12	0.86619377652357	
5.8	-11	0.929419865906059	
5.8	-10	0.989776330724265	
5.8	-9	1.04754470706388	
5.8	-8	1.10162136277258	
5.8	-7	1.15039684976013	
5.8	-6	1.19363792094324	
5.8	-5	1.23093828514405	
5.8	-4	1.26169083739599	
5.8	-3	1.28580319631723	
5.8	-2	1.30299934022082	
5.8	-1.5	1.30899304127434	
5.8	-1	1.31330180232013	
5.8	-0.5	1.3158110298283	
5.8	0	1.31668259932686	

6	-24	0.271386802632436	
6	-22	0.342742234582871	
6	-20	0.429360381805022	
6	-18	0.529433240986598	
6	-16	0.642103012791876	
6	-14	0.762891311798777	
6	-12	0.886864298558477	
6	-11	0.947846308718406	
6	-10	1.00593021699106	
6	-9	1.06192825433237	
6	-8	1.11365743102463	
6	-7	1.16083466323192	
6	-6	1.20235832243629	
6	-5	1.23817801593464	
6	-4	1.26776213073122	
6	-3	1.29090090471545	
6	-2	1.30750072010139	
6	-1.5	1.31342888932231	
6	-1	1.31751305245262	
6	-0.5	1.32002329685461	
6	0	1.32084028469609	

6.2	-24	0.293450221462842	
6.2	-22	0.368014104756238	
6.2	-20	0.455299295413934	
6.2	-18	0.555866034985706	
6.2	-16	0.66724014986971	
6.2	-14	0.7859156040012	
6.2	-12	0.906491171797008	
6.2	-11	0.965500611865289	
6.2	-10	1.02165995432711	
6.2	-9	1.07535876933802	
6.2	-8	1.12524922393354	
6.2	-7	1.17052353155014	
6.2	-6	1.2105572473842	
6.2	-5	1.24495739723308	
6.2	-4	1.27344008208651	
6.2	-3	1.29577052119927	
6.2	-2	1.31173467288595	
6.2	-1.5	1.31744170743066	
6.2	-1	1.32141110605869	
6.2	-0.5	1.32376527077589	
6.2	0	1.32457701210498	

6.4	-24	0.315727933453959	
6.4	-22	0.392250203466779	
6.4	-20	0.48055748001871	
6.4	-18	0.581486059578535	
6.4	-16	0.691534761676729	
6.4	-14	0.807910467234432	
6.4	-12	0.924919513402963	
6.4	-11	0.981891830057034	
6.4	-10	1.03624359217007	
6.4	-9	1.08807888561201	
6.4	-8	1.13612759822629	
6.4	-7	1.17955635399758	
6.4	-6	1.2181914761246	
6.4	-5	1.25131691566019	
6.4	-4	1.27873513004988	
6.4	-3	1.30025089742458	
6.4	-2	1.31570694276906	
6.4	-1.5	1.32114820886412	
6.4	-1	1.32499426369196	
6.4	-0.5	1.32727556503124	
6.4	0	1.32803888947314	

6.6	-24	0.338445787081131	
6.6	-22	0.416060143296937	
6.6	-20	0.50513594207499	
6.6	-18	0.606377069437981	
6.6	-16	0.71439945794353	
6.6	-14	0.828440640968181	
6.6	-12	0.942354612281209	
6.6	-11	0.997578606425403	
6.6	-10	1.0501377963711	
6.6	-9	1.10015940827466	
6.6	-8	1.14636237526685	
6.6	-7	1.18820149175088	
6.6	-6	1.22534807177621	
6.6	-5	1.25725178407969	
6.6	-4	1.28365884167034	
6.6	-3	1.30441577981805	
6.6	-2	1.31934169087408	
6.6	-1.5	1.32452985999157	
6.6	-1	1.32824128871853	
6.6	-0.5	1.3304924337293	
6.6	0	1.33120036907793	

6.8	-24	0.3605329792043	
6.8	-22	0.439033371404587	
6.8	-20	0.528729007305608	
6.8	-18	0.629609809481338	
6.8	-16	0.736501696215876	
6.8	-14	0.84849926489699	
6.8	-12	0.958998415575107	
6.8	-11	1.01255852500685	
6.8	-10	1.06309959497749	
6.8	-9	1.11154097014445	
6.8	-8	1.15596171524271	
6.8	-7	1.19647394570674	
6.8	-6	1.23210245416046	
6.8	-5	1.26281840655837	
6.8	-4	1.28829984308719	
6.8	-3	1.30825958759832	
6.8	-2	1.32260730633021	
6.8	-1.5	1.32765218114618	
6.8	-1	1.33124509352557	
6.8	-0.5	1.33346384798015	
6.8	0	1.33416536484494	

7	-24	0.382274066396885	
7	-22	0.462014226585609	
7	-20	0.551804912677817	
7	-18	0.652138604157168	
7	-16	0.757308950161453	
7	-14	0.86735426629807	
7	-12	0.974694993029102	
7	-11	1.02645399088622	
7	-10	1.07561658754703	
7	-9	1.12181763197107	
7	-8	1.16511404905974	
7	-7	1.20406718425996	
7	-6	1.23844550717149	
7	-5	1.2680693830491	
7	-4	1.29260623162543	
7	-3	1.31187456530792	
7	-2	1.32574288803353	
7	-1.5	1.33058586458715	
7	-1	1.33407079831688	
7	-0.5	1.33610867046441	
7	0	1.33681598475023	

7.2	-24	0.404225123349897	
7.2	-22	0.485043101316429	
7.2	-20	0.574492807176632	
7.2	-18	0.673623574122331	
7.2	-16	0.777922707650766	
7.2	-14	0.885177135107983	
7.2	-12	0.989427516720393	
7.2	-11	1.03977656221283	
7.2	-10	1.08722169321442	
7.2	-9	1.13204089978848	
7.2	-8	1.17360528685415	
7.2	-7	1.2112201701612	
7.2	-6	1.2444234801261	
7.2	-5	1.27299765273541	
7.2	-4	1.29666171113232	
7.2	-3	1.31523253381308	
7.2	-2	1.32862364177465	
7.2	-1.5	1.33329646616996	
7.2	-1	1.33671378972725	
7.2	-0.5	1.33869179868951	
7.2	0	1.3394077050157	

7.4	-24	0.426226170594782	
7.4	-22	0.506977185518532	
7.4	-20	0.596893961728213	
7.4	-18	0.69477503413867	
7.4	-16	0.797177446363762	
7.4	-14	0.901900647075154	
7.4	-12	1.0037182190321	
7.4	-11	1.05240979101116	
7.4	-10	1.09821717575144	
7.4	-9	1.14177262656409	
7.4	-8	1.18169668636656	
7.4	-7	1.2179855798633	
7.4	-6	1.25010728789068	
7.4	-5	1.27764046382939	
7.4	-4	1.30046825067358	
7.4	-3	1.31843410392347	
7.4	-2	1.33133066030469	
7.4	-1.5	1.33584374862532	
7.4	-1	1.33911339165313	
7.4	-0.5	1.3410481101716	
7.4	0	1.34171141039987	

7.6	-24	0.447562874844776	
7.6	-22	0.528896617665433	
7.6	-20	0.618401529520214	
7.6	-18	0.715276995733028	
7.6	-16	0.815791722832252	
7.6	-14	0.918022455911538	
7.6	-12	1.01695548365677	
7.6	-11	1.06420270339739	
7.6	-10	1.10875380036536	
7.6	-9	1.15075691919414	
7.6	-8	1.18936436763412	
7.6	-7	1.22442580170698	
7.6	-6	1.25541277579344	
7.6	-5	1.28201752333529	
7.6	-4	1.30403827562972	
7.6	-3	1.32136547762694	
7.6	-2	1.33377667182482	
7.6	-1.5	1.33814388478413	
7.6	-1	1.3412457844857	
7.6	-0.5	1.34317996958031	
7.6	0	1.34383473590793	

7.8	-24	0.468302508249696	
7.8	-22	0.550161527384423	
7.8	-20	0.639312185602222	
7.8	-18	0.735090940862906	
7.8	-16	0.833765720425771	
7.8	-14	0.933670868273433	
7.8	-12	1.0299190178486	
7.8	-11	1.07530930204792	
7.8	-10	1.1188073164374	
7.8	-9	1.15934996355108	
7.8	-8	1.19664012753602	
7.8	-7	1.23055253595257	
7.8	-6	1.26041716119776	
7.8	-5	1.28614357360289	
7.8	-4	1.30745415604623	
7.8	-3	1.32418277886969	
7.8	-2	1.33625083681138	
7.8	-1.5	1.34043985788991	
7.8	-1	1.34351552230025	
7.8	-0.5	1.34527917827734	
7.8	0	1.34589822825633	

8	-24	0.488524651499898	
8	-22	0.570845264936282	
8	-20	0.659449362361484	
8	-18	0.753835182522513	
8	-16	0.850927092786247	
8	-14	0.948213569184865	
8	-12	1.04205110903571	
8	-11	1.08622254333788	
8	-10	1.12827785283459	
8	-9	1.16750580188329	
8	-8	1.20347244200847	
8	-7	1.23626955033352	
8	-6	1.26517903592914	
8	-5	1.29002388222493	
8	-4	1.31061624904407	
8	-3	1.32677886689296	
8	-2	1.33846260043748	
8	-1.5	1.34251781686017	
8	-1	1.34548220946112	
8	-0.5	1.34720598984346	
8	0	1.34783909115538	

8.2	-24	0.508967887545764	
8.2	-22	0.590241015717419	
8.2	-20	0.679263899874799	
8.2	-18	0.77210648119181	
8.2	-16	0.867420078937016	
8.2	-14	0.962315075862437	
8.2	-12	1.05357016356297	
8.2	-11	1.09657583494478	
8.2	-10	1.13723704893178	
8.2	-9	1.17519199997306	
8.2	-8	1.21014473178607	
8.2	-7	1.24168301071159	
8.2	-6	1.26969595690522	
8.2	-5	1.29371705761209	
8.2	-4	1.31359412878703	
8.2	-3	1.32924565888594	
8.2	-2	1.34043331778072	
8.2	-1.5	1.34438519558238	
8.2	-1	1.34721414916461	
8.2	-0.5	1.3489116318716	
8.2	0	1.34949942219489	

8.4	-24	0.528557220854679	
8.4	-22	0.609781985270508	
8.4	-20	0.697751589594353	
8.4	-18	0.789301240926832	
8.4	-16	0.883162286502061	
8.4	-14	0.975826669516465	
8.4	-12	1.06452462147441	
8.4	-11	1.10621731849493	
8.4	-10	1.14581083263003	
8.4	-9	1.1824763526072	
8.4	-8	1.21634652600729	
8.4	-7	1.24688919047827	
8.4	-6	1.27396016335992	
8.4	-5	1.29719847917086	
8.4	-4	1.3164293021677	
8.4	-3	1.33153589018645	
8.4	-2	1.34241485938511	
8.4	-1.5	1.34624287573819	
8.4	-1	1.34897760785792	
8.4	-0.5	1.35060773787008	
8.4	0	1.35114914036623	

8.6	-24	0.54804790823087	
8.6	-22	0.629194998502739	
8.6	-20	0.715961417949486	
8.6	-18	0.806200655925325	
8.6	-16	0.89823804093741	
8.6	-14	0.988739877161121	
8.6	-12	1.07493416070077	
8.6	-11	1.11561728973828	
8.6	-10	1.15387298827676	
8.6	-9	1.18942340268834	
8.6	-8	1.22230854239906	
8.6	-7	1.25184527809388	
8.6	-6	1.27800863261014	
8.6	-5	1.30048968992547	
8.6	-4	1.31911248483243	
8.6	-3	1.33370681387777	
8.6	-2	1.34418811761696	
8.6	-1.5	1.34787600982786	
8.6	-1	1.35049579543557	
8.6	-0.5	1.352097335858	
8.6	0	1.35263626761445	

8.8	-24	0.566753766438664	
8.8	-22	0.647224643057358	
8.8	-20	0.733588722974828	
8.8	-18	0.822451532557137	
8.8	-16	0.912546395282684	
8.8	-14	1.00107784591494	
8.8	-12	1.08505696066124	
8.8	-11	1.12450876789544	
8.8	-10	1.16149294699474	
8.8	-9	1.19612351399629	
8.8	-8	1.22790069686182	
8.8	-7	1.25654976126629	
8.8	-6	1.28184673278064	
8.8	-5	1.30361704612439	
8.8	-4	1.32163052680694	
8.8	-3	1.33578460653633	
8.8	-2	1.34595647131026	
8.8	-1.5	1.34953895655211	
8.8	-1	1.35207609481195	
8.8	-0.5	1.35357567669009	
8.8	0	1.35410391828656	

9	-24	0.585353627750394	
9	-22	0.665394081789778	
9	-20	0.750438555653515	
9	-18	0.838153047281977	
9	-16	0.9264678800803	
9	-14	1.01283434076245	
9	-12	1.09461559450193	
9	-11	1.13299940398977	
9	-10	1.16892319240048	
9	-9	1.20251376057868	
9	-8	1.23323525856352	
9	-7	1.26099862276171	
9	-6	1.28549493135031	
9	-5	1.30658962073142	
9	-4	1.32402500963915	
9	-3	1.33768940580211	
9	-2	1.34760170904457	
9	-1.5	1.35109441520149	
9	-1	1.35353772926109	
9	-0.5	1.35504439005877	
9	0	1.35552914664867	

9.2	-24	0.603457367411186	
9.2	-22	0.68344852278321	
9.2	-20	0.767204769004416	
9.2	-18	0.853137826327288	
9.2	-16	0.939717248644292	
9.2	-14	1.0240063554076	
9.2	-12	1.10380687668846	
9.2	-11	1.14095943442557	
9.2	-10	1.17594892588813	
9.2	-9	1.2084771216315	
9.2	-8	1.23826710958617	
9.2	-7	1.26520745163208	
9.2	-6	1.28896935701469	
9.2	-5	1.30939184349054	
9.2	-4	1.32629609010961	
9.2	-3	1.3395690419082	
9.2	-2	1.3490850654223	
9.2	-1.5	1.35241128133845	
9.2	-1	1.35484986990696	
9.2	-0.5	1.35628465965341	
9.2	0	1.35679645026957	

9.4	-24	0.621272419547871	
9.4	-22	0.700287451310107	
9.4	-20	0.782882319470155	
9.4	-18	0.867767336427662	
9.4	-16	0.952645187819791	
9.4	-14	1.03499696833144	
9.4	-12	1.11259065619419	
9.4	-11	1.1485891049425	
9.4	-10	1.1825817407834	
9.4	-9	1.21423523614564	
9.4	-8	1.24313443707445	
9.4	-7	1.2692516075991	
9.4	-6	1.29226496798766	
9.4	-5	1.31205586020774	
9.4	-4	1.32842714002265	
9.4	-3	1.34128437684203	
9.4	-2	1.35053049744188	
9.4	-1.5	1.3538003670782	
9.4	-1	1.35611486482042	
9.4	-0.5	1.35750320113916	
9.4	0	1.35795649485181	

9.6	-24	0.638364419214715	
9.6	-22	0.71660902254803	
9.6	-20	0.798265077112546	
9.6	-18	0.881364512365279	
9.6	-16	0.964685000999969	
9.6	-14	1.0450232629581	
9.6	-12	1.12073732772864	
9.6	-11	1.15584705733967	
9.6	-10	1.18900067271759	
9.6	-9	1.21964806776095	
9.6	-8	1.24775852376107	
9.6	-7	1.27308694935378	
9.6	-6	1.2954108947901	
9.6	-5	1.31457384800835	
9.6	-4	1.33047605784126	
9.6	-3	1.34299433474185	
9.6	-2	1.35194381277097	
9.6	-1.5	1.35508557239302	
9.6	-1	1.3573081719833	
9.6	-0.5	1.35865840160883	
9.6	0	1.35909001028624	

9.8	-24	0.654888056115438	
9.8	-22	0.73274604783354	
9.8	-20	0.81317154336723	
9.8	-18	0.895202363464869	
9.8	-16	0.976683273554454	
9.8	-14	1.05510981255025	
9.8	-12	1.12867229348505	
9.8	-11	1.16289093586015	
9.8	-10	1.19511379661548	
9.8	-9	1.22485060269607	
9.8	-8	1.25218004132956	
9.8	-7	1.2767270371669	
9.8	-6	1.29839916568226	
9.8	-5	1.3169788817246	
9.8	-4	1.33236643412657	
9.8	-3	1.34445500505491	
9.8	-2	1.35318839292074	
9.8	-1.5	1.35630345054672	
9.8	-1	1.35842779921444	
9.8	-0.5	1.35981287541358	
9.8	0	1.36020716315951	

10	-24	0.670845770534013	
10	-22	0.748378539087229	
10	-20	0.827837617937431	
10	-18	0.908062073600065	
10	-16	0.988170488546136	
10	-14	1.0646186184593	
10	-12	1.13623299517283	
10	-11	1.16965658020639	
10	-10	1.20087674019484	
10	-9	1.22985238907144	
10	-8	1.25637206278522	
10	-7	1.28022840886083	
10	-6	1.30124338369991	
10	-5	1.31927673770847	
10	-4	1.3341594244339	
10	-3	1.34592091350463	
10	-2	1.35435247289353	
10	-1.5	1.3573095453324	
10	-1	1.35943470208955	
10	-0.5	1.36077038265036	
10	0	1.36114052814093	

10.2	-24	0.686549966841173	
10.2	-22	0.763395505037573	
10.2	-20	0.841741517836651	
10.2	-18	0.920655792095188	
10.2	-16	0.999062226696638	
10.2	-14	1.07378410219906	
10.2	-12	1.14359992906432	
10.2	-11	1.17614669336967	
10.2	-10	1.20646397237051	
10.2	-9	1.23459666300667	
10.2	-8	1.26040486792115	
10.2	-7	1.28354586388007	
10.2	-6	1.30395737344265	
10.2	-5	1.32146809649559	
10.2	-4	1.33594819578776	
10.2	-3	1.34729283953097	
10.2	-2	1.35546755881596	
10.2	-1.5	1.35833254902242	
10.2	-1	1.36039433735564	
10.2	-0.5	1.36164753995672	
10.2	0	1.36207521205996	

10.4	-24	0.70227756777582	
10.4	-22	0.77798373039145	
10.4	-20	0.855298487508082	
10.4	-18	0.932776110823923	
10.4	-16	1.00941346073671	
10.4	-14	1.08246599448358	
10.4	-12	1.150719065459	
10.4	-11	1.18231488726775	
10.4	-10	1.21178087738532	
10.4	-9	1.23920084659509	
10.4	-8	1.26422817260051	
10.4	-7	1.28673221649864	
10.4	-6	1.30655007632899	
10.4	-5	1.3235660265392	
10.4	-4	1.33761057814725	
10.4	-3	1.34864783356883	
10.4	-2	1.35657555477587	
10.4	-1.5	1.35937297002892	
10.4	-1	1.3613326192157	
10.4	-0.5	1.36253572313911	
10.4	0	1.36293193792622	

10.6	-24	0.717403167931055	
10.6	-22	0.792215436873434	
10.6	-20	0.868484524298924	
10.6	-18	0.944468525334361	
10.6	-16	1.01947528234721	
10.6	-14	1.09099941827779	
10.6	-12	1.15739191491555	
10.6	-11	1.1881726263673	
10.6	-10	1.21693775719808	
10.6	-9	1.24357899809907	
10.6	-8	1.26789072151106	
10.6	-7	1.28978617557173	
10.6	-6	1.30902405595095	
10.6	-5	1.32552799066664	
10.6	-4	1.33919443558691	
10.6	-3	1.34989929998574	
10.6	-2	1.35764701572559	
10.6	-1.5	1.36035109481007	
10.6	-1	1.36228160024394	
10.6	-0.5	1.36344660776231	
10.6	0	1.3638481560278	

10.8	-24	0.732105352978882	
10.8	-22	0.805982043299166	
10.8	-20	0.881121864220451	
10.8	-18	0.955569099038384	
10.8	-16	1.02915831834703	
10.8	-14	1.09902817547309	
10.8	-12	1.16386088838753	
10.8	-11	1.19373559215534	
10.8	-10	1.2218452646485	
10.8	-9	1.24775609175759	
10.8	-8	1.27144028287474	
10.8	-7	1.29268659653315	
10.8	-6	1.31138879775418	
10.8	-5	1.32743122369256	
10.8	-4	1.34070681609539	
10.8	-3	1.35115055137625	
10.8	-2	1.35860180986496	
10.8	-1.5	1.36123112040493	
10.8	-1	1.36309919410139	
10.8	-0.5	1.36421177017283	
10.8	0	1.36457827067435	

11	-24	0.746539482705373	
11	-22	0.819250158680537	
11	-20	0.893323769888666	
11	-18	0.966502631522548	
11	-16	1.03848241486768	
11	-14	1.10688876305426	
11	-12	1.17004627301371	
11	-11	1.19917915780465	
11	-10	1.22647827544675	
11	-9	1.25175759859627	
11	-8	1.27477395445799	
11	-7	1.29545783031052	
11	-6	1.31364500789765	
11	-5	1.32921439302905	
11	-4	1.34211768139314	
11	-3	1.35222874677237	
11	-2	1.35954165273378	
11	-1.5	1.36210729175089	
11	-1	1.36392123547598	
11	-0.5	1.36504124293509	
11	0	1.36541572529792	

11.2	-24	0.760127562029704	
11.2	-22	0.832250942849686	
11.2	-20	0.905216315082694	
11.2	-18	0.977027204588316	
11.2	-16	1.04750919607509	
11.2	-14	1.11441729112557	
11.2	-12	1.17607050814121	
11.2	-11	1.2044069389537	
11.2	-10	1.23106074183848	
11.2	-9	1.25557557583507	
11.2	-8	1.27800964566796	
11.2	-7	1.29812503766511	
11.2	-6	1.31581227378936	
11.2	-5	1.33093876404397	
11.2	-4	1.34344960934436	
11.2	-3	1.35329328008493	
11.2	-2	1.36036888230973	
11.2	-1.5	1.36287803330115	
11.2	-1	1.36462431752678	
11.2	-0.5	1.36569432362118	
11.2	0	1.36602799405655	

11.4	-24	0.773776059912964	
11.4	-22	0.844632009435338	
11.4	-20	0.91667283365278	
11.4	-18	0.987186017083971	
11.4	-16	1.0561739745384	
11.4	-14	1.12158512432638	
11.4	-12	1.18183249933742	
11.4	-11	1.2094359906633	
11.4	-10	1.23530081719967	
11.4	-9	1.25924823815028	
11.4	-8	1.28109117750269	
11.4	-7	1.30066492703492	
11.4	-6	1.31787834547144	
11.4	-5	1.33262694974359	
11.4	-4	1.34475229824183	
11.4	-3	1.35429472216472	
11.4	-2	1.36116908017972	
11.4	-1.5	1.36358946778214	
11.4	-1	1.36532203482447	
11.4	-0.5	1.36636460656302	
11.4	0	1.36669739200748	

11.6	-24	0.786841189219073	
11.6	-22	0.856884829584897	
11.6	-20	0.927848482318705	
11.6	-18	0.997107214666621	
11.6	-16	1.06445080929805	
11.6	-14	1.12843308829764	
11.6	-12	1.18721962649342	
11.6	-11	1.21424306841592	
11.6	-10	1.23945114796311	
11.6	-9	1.26282554577185	
11.6	-8	1.28404008667282	
11.6	-7	1.30310498859041	
11.6	-6	1.31985839542392	
11.6	-5	1.33420542434652	
11.6	-4	1.34606276607638	
11.6	-3	1.35531074778071	
11.6	-2	1.36196266538971	
11.6	-1.5	1.36431826874112	
11.6	-1	1.36598744287144	
11.6	-0.5	1.36700201389367	
11.6	0	1.36731897284118	

11.8	-24	0.799477291790648	
11.8	-22	0.868694094941101	
11.8	-20	0.938326730664201	
11.8	-18	1.00649719378809	
11.8	-16	1.07255883584589	
11.8	-14	1.13511622545603	
11.8	-12	1.19246642098831	
11.8	-11	1.2188874208902	
11.8	-10	1.24344461279196	
11.8	-9	1.266181969445	
11.8	-8	1.28687892508817	
11.8	-7	1.30545205434082	
11.8	-6	1.32176117684348	
11.8	-5	1.33571383717879	
11.8	-4	1.34727544519952	
11.8	-3	1.35629914792403	
11.8	-2	1.362824737654	
11.8	-1.5	1.36507563759269	
11.8	-1	1.36666677562572	
11.8	-0.5	1.36764655946626	
11.8	0	1.36797163825904	

12	-24	0.812047231374007	
12	-22	0.88014034422294	
12	-20	0.948782923039427	
12	-18	1.01555318515	
12	-16	1.08042574376461	
12	-14	1.14155815866375	
12	-12	1.197588289513	
12	-11	1.22332813052439	
12	-10	1.24730759453973	
12	-9	1.26941068415978	
12	-8	1.28962325864855	
12	-7	1.30769580468372	
12	-6	1.32357550530596	
12	-5	1.33717168665242	
12	-4	1.34837984096428	
12	-3	1.3572090853164	
12	-2	1.36354206545566	
12	-1.5	1.36573052694158	
12	-1	1.36731452194025	
12	-0.5	1.36827766672434	
12	0	1.36859955215487	

12.4	-24	0.835726434746049	
12.4	-22	0.902032728593572	
12.4	-20	0.968481710985607	
12.4	-18	1.03283247445734	
12.4	-16	1.09513916065137	
12.4	-14	1.15359474563003	
12.4	-12	1.20713511246578	
12.4	-11	1.23170688161709	
12.4	-10	1.25451374876931	
12.4	-9	1.27558854952351	
12.4	-8	1.29475030853085	
12.4	-7	1.31193061065361	
12.4	-6	1.32699958285137	
12.4	-5	1.33989586536162	
12.4	-4	1.35053560801296	
12.4	-3	1.35886857830298	
12.4	-2	1.364863167362	
12.4	-1.5	1.36698883627548	
12.4	-1	1.36847462569197	
12.4	-0.5	1.36936587872336	
12.4	0	1.36967735331444	

12.8	-24	0.858172669263286	
12.8	-22	0.922746540860107	
12.8	-20	0.98701358515566	
12.8	-18	1.04905377368396	
12.8	-16	1.10899146731573	
12.8	-14	1.16493976238702	
12.8	-12	1.21608329301091	
12.8	-11	1.23943394372854	
12.8	-10	1.26121929650012	
12.8	-9	1.28128988590693	
12.8	-8	1.29950848630459	
12.8	-7	1.3158290336381	
12.8	-6	1.3301506414274	
12.8	-5	1.34240401273546	
12.8	-4	1.35252069550892	
12.8	-3	1.36043029682244	
12.8	-2	1.36611422477217	
12.8	-1.5	1.36812186784726	
12.8	-1	1.36953344462549	
12.8	-0.5	1.37041612544815	
12.8	0	1.37069839117527	

13.2	-24	0.879525864880572	
13.2	-22	0.942465934407817	
13.2	-20	1.00437433053248	
13.2	-18	1.06419459935618	
13.2	-16	1.12189463956294	
13.2	-14	1.17548130218262	
13.2	-12	1.22430372660859	
13.2	-11	1.24666753022693	
13.2	-10	1.26740796977545	
13.2	-9	1.28655990206488	
13.2	-8	1.30389498657205	
13.2	-7	1.31944101122039	
13.2	-6	1.33306240987137	
13.2	-5	1.34472296511987	
13.2	-4	1.35433037687767	
13.2	-3	1.36185471694918	
13.2	-2	1.3672758548476	
13.2	-1.5	1.36917610478743	
13.2	-1	1.37050705977081	
13.2	-0.5	1.37134119825005	
13.2	0	1.37161200147949	

13.6	-24	0.899739088688207	
13.6	-22	0.96081038936	
13.6	-20	1.02079431427569	
13.6	-18	1.07848622808733	
13.6	-16	1.13389365032987	
13.6	-14	1.1853259141849	
13.6	-12	1.23198259570332	
13.6	-11	1.25335838564853	
13.6	-10	1.27318454833569	
13.6	-9	1.2914133971348	
13.6	-8	1.30797454354574	
13.6	-7	1.32278514041371	
13.6	-6	1.3357630584025	
13.6	-5	1.34684849626664	
13.6	-4	1.3559990083648	
13.6	-3	1.36313988705788	
13.6	-2	1.36832832103135	
13.6	-1.5	1.3701187120257	
13.6	-1	1.37139727501444	
13.6	-0.5	1.37219835129061	
13.6	0	1.37246490042405	

14	-24	0.918824076950423	
14	-22	0.977945337091756	
14	-20	1.03628568900483	
14	-18	1.09189267427498	
14	-16	1.14513130702286	
14	-14	1.19442081217674	
14	-12	1.23914959059609	
14	-11	1.25958374938844	
14	-10	1.27853573491476	
14	-9	1.29596212171275	
14	-8	1.31176770795127	
14	-7	1.32588912609963	
14	-6	1.33825700133735	
14	-5	1.34883066419269	
14	-4	1.35754027580262	
14	-3	1.36435098639005	
14	-2	1.36927925715231	
14	-1.5	1.37098529437718	
14	-1	1.37219588155301	
14	-0.5	1.37294796885108	
14	0	1.37318205190065	

14.4	-24	0.937011933302755	
14.4	-22	0.994402932598673	
14.4	-20	1.05081639657694	
14.4	-18	1.10452117158973	
14.4	-16	1.15561453574993	
14.4	-14	1.20302073328189	
14.4	-12	1.24584470968731	
14.4	-11	1.26536559681437	
14.4	-10	1.28352843155222	
14.4	-9	1.30017986567939	
14.4	-8	1.31529202575879	
14.4	-7	1.32877664120505	
14.4	-6	1.34057954947076	
14.4	-5	1.35067078601705	
14.4	-4	1.35895459477468	
14.4	-3	1.36546796170089	
14.4	-2	1.37015058235527	
14.4	-1.5	1.37178295270345	
14.4	-1	1.37293424014833	
14.4	-0.5	1.37365526901773	
14.4	0	1.37388209802787	

14.8	-24	0.954103336799448	
14.8	-22	1.00988088726686	
14.8	-20	1.06436181944399	
14.8	-18	1.11633763701983	
14.8	-16	1.16547145397263	
14.8	-14	1.21107433323339	
14.8	-12	1.25218910682959	
14.8	-11	1.27086350264337	
14.8	-10	1.28818255856299	
14.8	-9	1.30412477022733	
14.8	-8	1.31856579241349	
14.8	-7	1.3314636588012	
14.8	-6	1.34273872579763	
14.8	-5	1.35236650865855	
14.8	-4	1.36029824055419	
14.8	-3	1.36650638285916	
14.8	-2	1.37095720813731	
14.8	-1.5	1.37251806713294	
14.8	-1	1.37364633940737	
14.8	-0.5	1.37431620066003	
14.8	0	1.3745467969943	

15.2	-24	0.970436168832616	
15.2	-22	1.02454919669842	
15.2	-20	1.07716620512188	
15.2	-18	1.12751531298841	
15.2	-16	1.17482075494355	
15.2	-14	1.21859707263788	
15.2	-12	1.25805465469019	
15.2	-11	1.2759890066401	
15.2	-10	1.29258561973551	
15.2	-9	1.30780125499438	
15.2	-8	1.32163437446862	
15.2	-7	1.33396940747769	
15.2	-6	1.34475977905425	
15.2	-5	1.35396313672891	
15.2	-4	1.36153738073345	
15.2	-3	1.36745177225286	
15.2	-2	1.37171978664719	
15.2	-1.5	1.37320744127779	
15.2	-1	1.37426957627162	
15.2	-0.5	1.37492030302715	
15.2	0	1.37512549782551	

15.6	-24	0.985850100510522	
15.6	-22	1.03847039513319	
15.6	-20	1.0893586310678	
15.6	-18	1.13791587198347	
15.6	-16	1.18358322185597	
15.6	-14	1.22567695145183	
15.6	-12	1.26355699026085	
15.6	-11	1.28073472823678	
15.6	-10	1.29666792739867	
15.6	-9	1.31125859244031	
15.6	-8	1.3244990811744	
15.6	-7	1.33631291602644	
15.6	-6	1.34662845568524	
15.6	-5	1.35544815539438	
15.6	-4	1.36269380946032	
15.6	-3	1.36838429224592	
15.6	-2	1.37245593191832	
15.6	-1.5	1.37388176486694	
15.6	-1	1.3748958451855	
15.6	-0.5	1.3755213756925	
15.6	0	1.37571072541642	

16	-24	1.00066985421274	
16	-22	1.05167148013345	
16	-20	1.10085846067263	
16	-18	1.14792167244058	
16	-16	1.19178322967735	
16	-14	1.23228626672182	
16	-12	1.26873681145101	
16	-11	1.28521142325723	
16	-10	1.30048863800455	
16	-9	1.31449598073656	
16	-8	1.32718099674672	
16	-7	1.33850290656899	
16	-6	1.34839665152204	
16	-5	1.35684063493235	
16	-4	1.36376690481833	
16	-3	1.36919876615915	
16	-2	1.37310457414831	
16	-1.5	1.37446141604836	
16	-1	1.37543992482351	
16	-0.5	1.3760288710741	
16	0	1.37622619588202	

16.8	-24	1.02780996946699	
16.8	-22	1.07582997988288	
16.8	-20	1.12205451941135	
16.8	-18	1.16592117054142	
16.8	-16	1.20682189675028	
16.8	-14	1.24440428141143	
16.8	-12	1.27809927960242	
16.8	-11	1.29336035799363	
16.8	-10	1.30746002205331	
16.8	-9	1.32037031784589	
16.8	-8	1.33206281981835	
16.8	-7	1.34247637861235	
16.8	-6	1.35156984272479	
16.8	-5	1.35933381302196	
16.8	-4	1.36572290297106	
16.8	-3	1.37073297308603	
16.8	-2	1.37428639383394	
16.8	-1.5	1.37555120513301	
16.8	-1	1.3764279252705	
16.8	-0.5	1.3769804007059	
16.8	0	1.3771505248245	

17.6	-24	1.05231843587056	
17.6	-22	1.09762658540105	
17.6	-20	1.14104113004587	
17.6	-18	1.18195466743808	
17.6	-16	1.22030530599611	
17.6	-14	1.25518748288322	
17.6	-12	1.28646113746749	
17.6	-11	1.30058212652554	
17.6	-10	1.31362078526013	
17.6	-9	1.32556404613937	
17.6	-8	1.33636557340522	
17.6	-7	1.34598166270362	
17.6	-6	1.35437197663145	
17.6	-5	1.36152886055531	
17.6	-4	1.36741216144356	
17.6	-3	1.37200087630553	
17.6	-2	1.37529936712972	
17.6	-1.5	1.37645968271756	
17.6	-1	1.37728435845399	
17.6	-0.5	1.37778281238412	
17.6	0	1.37794857510689	

18.4	-24	1.07469816557918	
18.4	-22	1.11728431157158	
18.4	-20	1.15801917072641	
18.4	-18	1.1965317129056	
18.4	-16	1.2322629647231	
18.4	-14	1.26485196407186	
18.4	-12	1.2938796933004	
18.4	-11	1.30701207510919	
18.4	-10	1.31910724512013	
18.4	-9	1.33017347264588	
18.4	-8	1.34017942439697	
18.4	-7	1.34908595232452	
18.4	-6	1.35684882949624	
18.4	-5	1.36346651339554	
18.4	-4	1.36889807308485	
18.4	-3	1.37315106582893	
18.4	-2	1.3761956257613	
18.4	-1.5	1.37727392774081	
18.4	-1	1.37801825680691	
18.4	-0.5	1.37849298449261	
18.4	0	1.3786391327558	

19.2	-24	1.09496252249747	
19.2	-22	1.13512572846721	
19.2	-20	1.17352031962289	
19.2	-18	1.20963694708557	
19.2	-16	1.24298364757532	
19.2	-14	1.27341357639074	
19.2	-12	1.30054218916385	
19.2	-11	1.31274996330513	
19.2	-10	1.32400341048413	
19.2	-9	1.33428494504922	
19.2	-8	1.34357972556033	
19.2	-7	1.35184509280044	
19.2	-6	1.35905160930224	
19.2	-5	1.36519400858299	
19.2	-4	1.37022625255155	
19.2	-3	1.3741650487892	
19.2	-2	1.37699117133233	
19.2	-1.5	1.37800100544205	
19.2	-1	1.37870027442244	
19.2	-0.5	1.3791393583342	
19.2	0	1.37927539858815	

20	-24	1.11330188596265	
20	-22	1.15132722374542	
20	-20	1.18754006305348	
20	-18	1.22135004376189	
20	-16	1.25279417396501	
20	-14	1.28117322617137	
20	-12	1.30649036288338	
20	-11	1.31789516834947	
20	-10	1.32838902021305	
20	-9	1.33797423354362	
20	-8	1.34662188331366	
20	-7	1.35431278295157	
20	-6	1.36102045458438	
20	-5	1.36673075294593	
20	-4	1.37140968243269	
20	-3	1.37508293146424	
20	-2	1.3777062706066	
20	-1.5	1.37862726577568	
20	-1	1.37927892602563	
20	-0.5	1.3796735138819	
20	0	1.37981057459979	

20.8	-24	1.1301055109798	
20.8	-22	1.16606593711024	
20.8	-20	1.20008308328824	
20.8	-18	1.23201739224124	
20.8	-16	1.26145136285154	
20.8	-14	1.28822540539062	
20.8	-12	1.31186418968395	
20.8	-11	1.32250144575602	
20.8	-10	1.33233187920793	
20.8	-9	1.34127250006228	
20.8	-8	1.34935213578863	
20.8	-7	1.35652502778347	
20.8	-6	1.36278019035471	
20.8	-5	1.36809857564716	
20.8	-4	1.37244942376591	
20.8	-3	1.37587009129211	
20.8	-2	1.37830438647476	
20.8	-1.5	1.37917233556363	
20.8	-1	1.37977055752466	
20.8	-0.5	1.38015220247465	
20.8	0	1.38026494627844	

21.6	-24	1.14544729464251	
21.6	-22	1.17955855796961	
21.6	-20	1.21172712630505	
21.6	-18	1.24172952676024	
21.6	-16	1.26942127173601	
21.6	-14	1.29448275251991	
21.6	-12	1.3167370328253	
21.6	-11	1.32669968049883	
21.6	-10	1.33588098026763	
21.6	-9	1.3442545526434	
21.6	-8	1.35181365483824	
21.6	-7	1.35852960574615	
21.6	-6	1.36436858677763	
21.6	-5	1.36934061012861	
21.6	-4	1.37341963344488	
21.6	-3	1.37661338715155	
21.6	-2	1.37889521130277	
21.6	-1.5	1.37967951833492	
21.6	-1	1.38025967205468	
21.6	-0.5	1.38060923766596	
21.6	0	1.38071801867272	

22.4	-24	1.15942923611613	
22.4	-22	1.19178350585593	
22.4	-20	1.22224901380576	
22.4	-18	1.25061577947168	
22.4	-16	1.27667007126234	
22.4	-14	1.30024256974744	
22.4	-12	1.32111487952714	
22.4	-11	1.33048537100054	
22.4	-10	1.33910851831099	
22.4	-9	1.34695721461723	
22.4	-8	1.35403662753427	
22.4	-7	1.36032634959474	
22.4	-6	1.36579610805421	
22.4	-5	1.37045364213093	
22.4	-4	1.37427445509546	
22.4	-3	1.37726345888059	
22.4	-2	1.3794023580982	
22.4	-1.5	1.38015147938532	
22.4	-1	1.38068044559628	
22.4	-0.5	1.38100887246227	
22.4	0	1.38111660784516	

23.2	-24	1.17230815461566	
23.2	-22	1.20297556709774	
23.2	-20	1.2318452271136	
23.2	-18	1.25866239519202	
23.2	-16	1.28324943116197	
23.2	-14	1.30548705581263	
23.2	-12	1.32511853647822	
23.2	-11	1.33392379448771	
23.2	-10	1.34202469519583	
23.2	-9	1.34940343096066	
23.2	-8	1.35605569474116	
23.2	-7	1.36195985087381	
23.2	-6	1.36709010075721	
23.2	-5	1.37145742955655	
23.2	-4	1.37503497187836	
23.2	-3	1.3778363247567	
23.2	-2	1.37984064868284	
23.2	-1.5	1.38054125617816	
23.2	-1	1.3810364469501	
23.2	-0.5	1.38134210827728	
23.2	0	1.38143857052721	

24	-24	1.18424377274051	
24	-22	1.21325465373025	
24	-20	1.24066552998828	
24	-18	1.26603318637326	
24	-16	1.2892916205191	
24	-14	1.31024725796694	
24	-12	1.32876575064733	
24	-11	1.3370657907549	
24	-10	1.34469054413767	
24	-9	1.35163262788037	
24	-8	1.35789214214353	
24	-7	1.36344779027904	
24	-6	1.36827767236379	
24	-5	1.37238429817535	
24	-4	1.37575080327758	
24	-3	1.3783838348867	
24	-2	1.38026882528078	
24	-1.5	1.38092061450499	
24	-1	1.38137885254769	
24	-0.5	1.38167968286382	
24	0	1.38177216164068	

24.8	-24	1.19522303553128	
24.8	-22	1.22273809400769	
24.8	-20	1.24870666073382	
24.8	-18	1.27278248007014	
24.8	-16	1.29481498470018	
24.8	-14	1.31462051908568	
24.8	-12	1.33210203357904	
24.8	-11	1.33992834269601	
24.8	-10	1.34712100815919	
24.8	-9	1.35366740068183	
24.8	-8	1.35956655475521	
24.8	-7	1.36479905914594	
24.8	-6	1.36934801437869	
24.8	-5	1.37321912723861	
24.8	-4	1.37638856545246	
24.8	-3	1.37886338610918	
24.8	-2	1.38064377690661	
24.8	-1.5	1.38126101382245	
24.8	-1	1.38170363567812	
24.8	-0.5	1.38197438129775	
24.8	0	1.38206317118387	

25.6	-24	1.20530393029867	
25.6	-22	1.23159815608736	
25.6	-20	1.25618316217134	
25.6	-18	1.27900784467466	
25.6	-16	1.29986382190273	
25.6	-14	1.31862252230671	
25.6	-12	1.33515475068275	
25.6	-11	1.34255459538602	
25.6	-10	1.34934802094125	
25.6	-9	1.35552962089032	
25.6	-8	1.36109835035271	
25.6	-7	1.36603725861907	
25.6	-6	1.37033095427716	
25.6	-5	1.37398490599688	
25.6	-4	1.37697361469836	
25.6	-3	1.37931517014285	
25.6	-2	1.38098848840099	
25.6	-1.5	1.38157480999311	
25.6	-1	1.38198810395937	
25.6	-0.5	1.38224591195395	
25.6	0	1.38232557405814	

26.4	-24	1.21466603862321	
26.4	-22	1.23968825636732	
26.4	-20	1.26310493950138	
26.4	-18	1.28472283447648	
26.4	-16	1.30452742104126	
26.4	-14	1.3223166603138	
26.4	-12	1.33795751063281	
26.4	-11	1.34496247800464	
26.4	-10	1.35139295182147	
26.4	-9	1.35723760208103	
26.4	-8	1.36250430768353	
26.4	-7	1.36717473319499	
26.4	-6	1.37123133318713	
26.4	-5	1.37468034562126	
26.4	-4	1.37750527212739	
26.4	-3	1.37971950978896	
26.4	-2	1.38129420483302	
26.4	-1.5	1.38184956241827	
26.4	-1	1.3822375082047	
26.4	-0.5	1.38248339215463	
26.4	0	1.38255313037142	

27.2	-24	1.22330279978045	
27.2	-22	1.24713634717109	
27.2	-20	1.2694625761924	
27.2	-18	1.2900610670995	
27.2	-16	1.30882438229578	
27.2	-14	1.32569944918082	
27.2	-12	1.34054232976185	
27.2	-11	1.34718488214114	
27.2	-10	1.35327212149211	
27.2	-9	1.35880876377967	
27.2	-8	1.36379731437081	
27.2	-7	1.36821824371306	
27.2	-6	1.37205833505764	
27.2	-5	1.37532322930661	
27.2	-4	1.37798657661241	
27.2	-3	1.38007177480085	
27.2	-2	1.38156832967074	
27.2	-1.5	1.38208588591917	
27.2	-1	1.3824563303827	
27.2	-0.5	1.38268609370881	
27.2	0	1.38275851866758	

28	-24	1.23135292900342	
28	-22	1.25407009388473	
28	-20	1.27532871192165	
28	-18	1.29494785888692	
28	-16	1.31283683748581	
28	-14	1.32883626332921	
28	-12	1.34292641001625	
28	-11	1.34922690944233	
28	-10	1.35500427200373	
28	-9	1.36025596678136	
28	-8	1.3649847165487	
28	-7	1.36917454272642	
28	-6	1.37281476497517	
28	-5	1.37590660359771	
28	-4	1.37843863732758	
28	-3	1.38042006009788	
28	-2	1.38183262354154	
28	-1.5	1.38233148280841	
28	-1	1.38267808500238	
28	-0.5	1.38289842735774	
28	0	1.38297056241927	

28.8	-24	1.23879630887476	
28.8	-22	1.26052460554845	
28.8	-20	1.28076674791509	
28.8	-18	1.29946977795249	
28.8	-16	1.31650024906105	
28.8	-14	1.33174716033139	
28.8	-12	1.34513571129956	
28.8	-11	1.35111971090623	
28.8	-10	1.35660592743563	
28.8	-9	1.36159197082302	
28.8	-8	1.36608443733737	
28.8	-7	1.37006389746699	
28.8	-6	1.37351382541569	
28.8	-5	1.376453822983	
28.8	-4	1.37884824194885	
28.8	-3	1.38073106661744	
28.8	-2	1.38207820316489	
28.8	-1.5	1.3825448419735	
28.8	-1	1.38287401341892	
28.8	-0.5	1.3830851297931	
28.8	0	1.38314888399942	

29.6	-24	1.24574804540981	
29.6	-22	1.26648169082452	
29.6	-20	1.28584912093516	
29.6	-18	1.30365928689296	
29.6	-16	1.31989683167399	
29.6	-14	1.33442725974892	
29.6	-12	1.34717741459212	
29.6	-11	1.35287050557491	
29.6	-10	1.35808923960171	
29.6	-9	1.36282903468991	
29.6	-8	1.36709648710847	
29.6	-7	1.37087600320197	
29.6	-6	1.37416420868151	
29.6	-5	1.37695248440389	
29.6	-4	1.37923915687619	
29.6	-3	1.38101546800393	
29.6	-2	1.38230232677721	
29.6	-1.5	1.38274937530312	
29.6	-1	1.38305676454768	
29.6	-0.5	1.38325938722288	
29.6	0	1.38332245643739	

30.4	-24	1.25228869997175	
30.4	-22	1.27209402370562	
30.4	-20	1.290564800675	
30.4	-18	1.30759132018264	
30.4	-16	1.32306715314286	
30.4	-14	1.33692360792435	
30.4	-12	1.34906926025254	
30.4	-11	1.35449353529045	
30.4	-10	1.35946278785013	
30.4	-9	1.36397656952716	
30.4	-8	1.36804027651939	
30.4	-7	1.37163844851264	
30.4	-6	1.37476044412084	
30.4	-5	1.37741717869131	
30.4	-4	1.37958297730931	
30.4	-3	1.38128188382351	
30.4	-2	1.38249533821924	
30.4	-1.5	1.38291851864961	
30.4	-1	1.38321824075811	
30.4	-0.5	1.38340429576975	
30.4	0	1.38346606489156	

31.2	-24	1.25831423381652	
31.2	-22	1.27731749946653	
31.2	-20	1.29497706199055	
31.2	-18	1.31124217504403	
31.2	-16	1.32602063111967	
31.2	-14	1.33923088072059	
31.2	-12	1.3508259176529	
31.2	-11	1.35600037343712	
31.2	-10	1.36074013255996	
31.2	-9	1.3650416944974	
31.2	-8	1.36891409201529	
31.2	-7	1.37234550136748	
31.2	-6	1.37531976137714	
31.2	-5	1.37784772245287	
31.2	-4	1.37991358036456	
31.2	-3	1.38153072901166	
31.2	-2	1.38269197265457	
31.2	-1.5	1.38309804172017	
31.2	-1	1.38337513267296	
31.2	-0.5	1.38356021358997	
31.2	0	1.38361256658404	

32	-24	1.26395409226218	
32	-22	1.28216047990379	
32	-20	1.29909475051749	
32	-18	1.31464121758257	
32	-16	1.32877337330194	
32	-14	1.34140447802812	
32	-12	1.35246777767736	
32	-11	1.35740665124614	
32	-10	1.36192855061803	
32	-9	1.3660340261182	
32	-8	1.36972964202627	
32	-7	1.37300224541119	
32	-6	1.37584010571243	
32	-5	1.37825268085918	
32	-4	1.38022353367612	
32	-3	1.38175922225472	
32	-2	1.38286983025894	
32	-1.5	1.38325532859381	
32	-1	1.38351919097983	
32	-0.5	1.38369623348042	
32	0	1.38374738386589	

32.4	0	1.38381372011739	

32.8	-24	1.26928312867446	
32.8	-22	1.28671342750024	
32.8	-20	1.30293463718829	
32.8	-18	1.31783909631672	
32.8	-16	1.33135072666962	
32.8	-14	1.34342563028143	
32.8	-12	1.3539992754034	
32.8	-11	1.35871573025308	
32.8	-10	1.36303675520928	
32.8	-9	1.36695654224955	
32.8	-8	1.37048770534349	
32.8	-7	1.37361449883573	
32.8	-6	1.37632537736037	
32.8	-5	1.37862689746466	
32.8	-4	1.38050299236246	
32.8	-3	1.38198219656999	
32.8	-2	1.38303255457914	
32.8	-1.5	1.38340866971037	
32.8	-1	1.38366240811423	
32.8	-0.5	1.38383028347121	

33.6	-24	1.27426108060241	
33.6	-22	1.29097767019138	
33.6	-20	1.30651938916325	
33.6	-18	1.32079502267469	
33.6	-16	1.33375692762005	
33.6	-14	1.34530981800593	
33.6	-12	1.35542615182453	
33.6	-11	1.35993976552332	
33.6	-10	1.36407108249343	
33.6	-9	1.36782007812466	
33.6	-8	1.37119135395085	
33.6	-7	1.37418259870141	
33.6	-6	1.37677100140526	
33.6	-5	1.3789702876311	
33.6	-4	1.38077192107753	
33.6	-3	1.38217991700251	
33.6	-2	1.38318997183782	
33.6	-1.5	1.38353786270229	
33.6	-1	1.38378277536788	
33.6	-0.5	1.38394007791399	
33.6	0	1.38398864835716	

34.4	-24	1.27895406202763	
34.4	-22	1.29503026912575	
34.4	-20	1.30992007566148	
34.4	-18	1.32359938753409	
34.4	-16	1.33599867827567	
34.4	-14	1.3470778409082	
34.4	-12	1.35676409604337	
34.4	-11	1.3610858185261	
34.4	-10	1.36503871548917	
34.4	-9	1.36862470358837	
34.4	-8	1.37185550233287	
34.4	-7	1.37471309384536	
34.4	-6	1.37719284446365	
34.4	-5	1.37929089070997	
34.4	-4	1.38101593237194	
34.4	-3	1.38235274852623	
34.4	-2	1.38332503689604	
34.4	-1.5	1.38365883886632	
34.4	-1	1.38388619188929	
34.4	-0.5	1.38404493566895	
34.4	0	1.38409088833482	

35.2	-24	1.28331867971924	
35.2	-22	1.29876577864758	
35.2	-20	1.31309475587987	
35.2	-18	1.32620881296524	
35.2	-16	1.3381081966223	
35.2	-14	1.34872733898203	
35.2	-12	1.3580162202787	
35.2	-11	1.3621563255585	
35.2	-10	1.36594473250896	
35.2	-9	1.3693799093582	
35.2	-8	1.37247167898018	
35.2	-7	1.37521047214536	
35.2	-6	1.37758148232993	
35.2	-5	1.37959975493452	
35.2	-4	1.3812408273673	
35.2	-3	1.38253241162945	
35.2	-2	1.38345297356787	
35.2	-1.5	1.38377200476463	
35.2	-1	1.38399746114394	
35.2	-0.5	1.38414057204293	
35.2	0	1.38418135205861	

36	-24	1.28744565132014	
36	-22	1.30229615210408	
36	-20	1.31606549903779	
36	-18	1.3286763888725	
36	-16	1.34010586510351	
36	-14	1.3502915060615	
36	-12	1.35919407895138	
36	-11	1.36316266015057	
36	-10	1.36679336382615	
36	-9	1.37008634367037	
36	-8	1.37305052364299	
36	-7	1.37567869416427	
36	-6	1.37794559883262	
36	-5	1.37988381187594	
36	-4	1.38145224078933	
36	-3	1.38269432857282	
36	-2	1.38358129357742	
36	-1.5	1.38388692532649	
36	-1	1.3841022970042	
36	-0.5	1.38424082905106	
36	0	1.38428315406764	

36.8	-24	1.2913041584483	
36.8	-22	1.30561617601345	
36.8	-20	1.31886341401234	
36.8	-18	1.33099582304003	
36.8	-16	1.34196341253698	
36.8	-14	1.35174931211727	
36.8	-12	1.36029549702085	
36.8	-11	1.36410632460928	
36.8	-10	1.36759125317769	
36.8	-9	1.37075065620743	
36.8	-8	1.37359653470511	
36.8	-7	1.37611376668472	
36.8	-6	1.37829599760415	
36.8	-5	1.38014338280438	
36.8	-4	1.38165900738233	
36.8	-3	1.38283752116588	
36.8	-2	1.3836926167426	
36.8	-1.5	1.38398396219556	
36.8	-1	1.38418713557318	
36.8	-0.5	1.38432099709529	
36.8	0	1.38436392652455	

37.6	-24	1.29496849337308	
37.6	-22	1.30874188802473	
37.6	-20	1.32149856947689	
37.6	-18	1.33317284256053	
37.6	-16	1.34372600747364	
37.6	-14	1.35312216083896	
37.6	-12	1.36133435436247	
37.6	-11	1.36499399332097	
37.6	-10	1.36834015309247	
37.6	-9	1.37137369104789	
37.6	-8	1.37410596300771	
37.6	-7	1.37652345995129	
37.6	-6	1.37861574115758	
37.6	-5	1.38039446778717	
37.6	-4	1.38184842331074	
37.6	-3	1.38298365584476	
37.6	-2	1.38380229839166	
37.6	-1.5	1.38408157348074	
37.6	-1	1.38428380595542	
37.6	-0.5	1.38440729072711	
37.6	0	1.3844474781086	

38.4	-24	1.29842341059455	
38.4	-22	1.31167994404674	
38.4	-20	1.32397002931209	
38.4	-18	1.33519744377869	
38.4	-16	1.34537438426045	
38.4	-14	1.35441710350843	
38.4	-12	1.36231181160912	
38.4	-11	1.36582939268233	
38.4	-10	1.36904465287494	
38.4	-9	1.37196055489878	
38.4	-8	1.37458229645223	
38.4	-7	1.37690831632418	
38.4	-6	1.37892222620557	
38.4	-5	1.38063047653829	
38.4	-4	1.38202085075611	
38.4	-3	1.38311545019975	
38.4	-2	1.38389840720707	
38.4	-1.5	1.38416536604607	
38.4	-1	1.38435938768533	
38.4	-0.5	1.38447855650217	
38.4	0	1.38451821754234	

39.2	-24	1.30169625863357	
39.2	-22	1.31448844573392	
39.2	-20	1.32631830850387	
39.2	-18	1.33713756417353	
39.2	-16	1.34692222270829	
39.2	-14	1.35562895066151	
39.2	-12	1.36323158654752	
39.2	-11	1.36661684333879	
39.2	-10	1.36970962495869	
39.2	-9	1.37251624475319	
39.2	-8	1.37503710643644	
39.2	-7	1.37727544278155	
39.2	-6	1.37920357641986	
39.2	-5	1.38084615431398	
39.2	-4	1.38218817629391	
39.2	-3	1.38323524827089	
39.2	-2	1.38398944136235	
39.2	-1.5	1.38424946696071	
39.2	-1	1.38443444188237	
39.2	-0.5	1.38454977035147	
39.2	0	1.38459120979952	

40	-24	1.30478	
40	-22	1.31712	
40	-20	1.32853	
40	-18	1.33896	
40	-16	1.34839	
40	-14	1.35678	
40	-12	1.3641	
40	-11	1.36736	
40	-10	1.37034	
40	-9	1.37304	
40	-8	1.37547	
40	-7	1.37762	
40	-6	1.37948	
40	-5	1.38106	
40	-4	1.38235	
40	-3	1.38336	
40	-2	1.38408	
40	-1.5	1.38433	
40	-1	1.38451	
40	-0.5	1.38462	
40	0	1.38466	



==> aux/tables/cluster_data/entropy_U6_18.dat <==
0.3	-4	0.274725636736177	
0.3	-3	0.332993042603821	
0.3	-2	0.37782082132499	
0.3	-1.5	0.396773512749329	
0.3	-1	0.413346695220417	
0.3	-0.5	0.424197063746888	
0.3	0	0.428577920260757	

0.4	-4	0.353144736586954	
0.4	-3	0.418774895045641	
0.4	-2	0.468974120948178	
0.4	-1.5	0.490810850613507	
0.4	-1	0.508490087525176	
0.4	-0.5	0.519617879624267	
0.4	0	0.522762851101859	

0.5	-4	0.422853700923791	
0.5	-3	0.493593169060618	
0.5	-2	0.545911388587511	
0.5	-1.5	0.566402065062693	
0.5	-1	0.581014773556434	
0.5	-0.5	0.590950401399787	
0.5	0	0.592932179392447	

0.6	-4	0.486545435028145	
0.6	-3	0.560157993081867	
0.6	-2	0.611385548046526	
0.6	-1.5	0.629163061290008	
0.6	-1	0.640905791646421	
0.6	-0.5	0.647781810364341	
0.6	0	0.649139776116097	

0.7	-4	0.54513478200335	
0.7	-3	0.618765688539567	
0.7	-2	0.666555490972457	
0.7	-1.5	0.681390156945505	
0.7	-1	0.690891415679924	
0.7	-0.5	0.695188364476485	
0.7	0	0.695397769471355	

0.8	-4	0.598766194371078	
0.8	-3	0.671069715609859	
0.8	-2	0.715235368281313	
0.8	-1.5	0.726763735082665	
0.8	-1	0.733296523656564	
0.8	-0.5	0.736061794462248	
0.8	0	0.741545608445864	

0.9	-4	0.647408150907598	
0.9	-3	0.717900119000981	
0.9	-2	0.757450967745761	
0.9	-1.5	0.767238463308233	
0.9	-1	0.771593402632647	
0.9	-0.5	0.776607105965392	
0.9	0	0.777199345725729	

1	-4	0.691710088985825	
1	-3	0.759717624378099	
1	-2	0.795393271889537	
1	-1.5	0.803126213257354	
1	-1	0.807956301471329	
1	-0.5	0.809557350433591	
1	0	0.809718635627728	

1.2	-4	0.768563866533504	
1.2	-3	0.83034497844864	
1.2	-2	0.859782304967732	
1.2	-1.5	0.866168689783162	
1.2	-1	0.869041436313666	
1.2	-0.5	0.869755361933019	
1.2	0	0.869877310989299	

1.4	-4	0.831649150794643	
1.4	-3	0.887666496438687	
1.4	-2	0.914634230648036	
1.4	-1.5	0.920185061601708	
1.4	-1	0.922539800017576	
1.4	-0.5	0.923261366989499	
1.4	0	0.923291526750898	

1.6	-4	0.884066840232261	
1.6	-3	0.936278499723419	
1.6	-2	0.961826739500969	
1.6	-1.5	0.967370861368177	
1.6	-1	0.969879793486347	
1.6	-0.5	0.970858371099797	
1.6	0	0.971092126982616	

1.8	-4	0.928576427016042	
1.8	-3	0.977838773978545	
1.8	-2	1.00274035093005	
1.8	-1.5	1.00881329875452	
1.8	-1	1.01193173670526	
1.8	-0.5	1.01341499198624	
1.8	0	1.01376179590258	

2	-4	0.966857569878874	
2	-3	1.01371978797373	
2	-2	1.03874356115664	
2	-1.5	1.04524531359746	
2	-1	1.04911074387695	
2	-0.5	1.05107284822466	
2	0	1.05164405485729	

2.2	-4	1.00013510660185	
2.2	-3	1.04515115547202	
2.2	-2	1.07047704717713	
2.2	-1.5	1.07760402585175	
2.2	-1	1.08198316887293	
2.2	-0.5	1.08434413665447	
2.2	0	1.08510261764143	

2.4	-4	1.02960585182487	
2.4	-3	1.0729895595674	
2.4	-2	1.09854993670998	
2.4	-1.5	1.10611414166044	
2.4	-1	1.11101969716864	
2.4	-0.5	1.11370216529133	
2.4	0	1.11457797409043	

2.6	-4	1.05570497189694	
2.6	-3	1.09774395659846	
2.6	-2	1.12341678645105	
2.6	-1.5	1.13138200115266	
2.6	-1	1.13663893963829	
2.6	-0.5	1.13963637102144	
2.6	0	1.14056289626483	

2.8	-4	1.07911011852865	
2.8	-3	1.11985962043609	
2.8	-2	1.14559432509605	
2.8	-1.5	1.15377148553294	
2.8	-1	1.15923925790952	
2.8	-0.5	1.16248565151328	
2.8	0	1.16351164967497	

3	-4	1.10023952784662	
3	-3	1.13974094564672	
3	-2	1.1653276566117	
3	-1.5	1.17367212246591	
3	-1	1.17932030873449	
3	-0.5	1.18270069111783	
3	0	1.18375282756951	

3.2	-4	1.11929968753277	
3.2	-3	1.15762585651473	
3.2	-2	1.18298506615298	
3.2	-1.5	1.1913311437339	
3.2	-1	1.19712841210129	
3.2	-0.5	1.20056315941574	
3.2	0	1.20161417110755	

3.4	-4	1.13669501214893	
3.4	-3	1.17383111798272	
3.4	-2	1.19873018440331	
3.4	-1.5	1.20708129247584	
3.4	-1	1.21286194218596	
3.4	-0.5	1.2163601679866	
3.4	0	1.21743385163993	

3.6	-4	1.15257790551664	
3.6	-3	1.18847138600331	
3.6	-2	1.21289260624033	
3.6	-1.5	1.22118698352547	
3.6	-1	1.22691953900523	
3.6	-0.5	1.23039197942581	
3.6	0	1.23148766776727	

3.8	-4	1.16703304684947	
3.8	-3	1.20175515983898	
3.8	-2	1.22560637492967	
3.8	-1.5	1.23374679496168	
3.8	-1	1.23946448103932	
3.8	-0.5	1.24290475048767	
3.8	0	1.24401692829052	

4	-4	1.18032826832702	
4	-3	1.21385293843376	
4	-2	1.23708778647021	
4	-1.5	1.24506122050298	
4	-1	1.25067488304506	
4	-0.5	1.25406103727963	
4	0	1.25514269473305	



==> aux/tables/cluster_data/entropy_U6_26.dat <==
0.3	-5	0.199326887630558	
0.3	-4	0.275214029176027	
0.3	-3	0.332012500468003	
0.3	-2	0.377909490096727	
0.3	-1.5	0.393096926837499	
0.3	-1	0.410427077374001	
0.3	-0.5	0.42044341202091	
0.3	0	0.424315214422789	

0.4	-5	0.268783152012801	
0.4	-4	0.352672273298904	
0.4	-3	0.419002613784077	
0.4	-2	0.468441396703255	
0.4	-1.5	0.488587046870821	
0.4	-1	0.504362195743203	
0.4	-0.5	0.513942499309328	
0.4	0	0.517237205216158	

0.5	-5	0.331615307082437	
0.5	-4	0.422064373884999	
0.5	-3	0.493218401241963	
0.5	-2	0.545427755159426	
0.5	-1.5	0.564379087687051	
0.5	-1	0.578015981704247	
0.5	-0.5	0.584723850477391	
0.5	0	0.58849323383231	

0.6	-5	0.390920592686116	
0.6	-4	0.486394232571171	
0.6	-3	0.559856153735682	
0.6	-2	0.610413293031645	
0.6	-1.5	0.627205718538026	
0.6	-1	0.638222413933086	
0.6	-0.5	0.644063998443317	
0.6	0	0.645118343599091	

0.7	-5	0.446796992623008	
0.7	-4	0.545008243615263	
0.7	-3	0.618695075019546	
0.7	-2	0.66622450210177	
0.7	-1.5	0.680505701624377	
0.7	-1	0.688084716621931	
0.7	-0.5	0.692520316723463	
0.7	0	0.693306300672909	

0.8	-5	0.499170597490218	
0.8	-4	0.598706421633154	
0.8	-3	0.671239458474246	
0.8	-2	0.714637316709894	
0.8	-1.5	0.72600479901376	
0.8	-1	0.731954662669509	
0.8	-0.5	0.734253687839938	
0.8	0	0.734860661638181	

0.9	-5	0.548089378711204	
0.9	-4	0.647614567715664	
0.9	-3	0.718058083589105	
0.9	-2	0.757142662262776	
0.9	-1.5	0.766438303089477	
0.9	-1	0.77066024840226	
0.9	-0.5	0.771661260327412	
0.9	0	0.771781743149525	

1	-5	0.593231061992629	
1	-4	0.691811145327707	
1	-3	0.759854516883965	
1	-2	0.795028071727208	
1	-1.5	0.802604204635063	
1	-1	0.805567065306791	
1	-0.5	0.807553169035774	
1	0	0.807684157670572	

1.2	-5	0.67409145259664	
1.2	-4	0.768489894384732	
1.2	-3	0.83026308535734	
1.2	-2	0.860194705373793	
1.2	-1.5	0.865797096057684	
1.2	-1	0.868109858685669	
1.2	-0.5	0.868548835779106	
1.2	0	0.868606758802903	

1.4	-5	0.742799430776621	
1.4	-4	0.831624506817072	
1.4	-3	0.887879801682885	
1.4	-2	0.914455463685821	
1.4	-1.5	0.919904416614003	
1.4	-1	0.921995910854126	
1.4	-0.5	0.922559683678056	
1.4	0	0.922598268160219	

1.6	-5	0.801097869269038	
1.6	-4	0.884071573144015	
1.6	-3	0.936394327131368	
1.6	-2	0.961782171491669	
1.6	-1.5	0.967201714987058	
1.6	-1	0.969542210130267	
1.6	-0.5	0.970583320255309	
1.6	0	0.970746049722726	

1.8	-5	0.851281080840141	
1.8	-4	0.928671852828058	
1.8	-3	0.977842707559846	
1.8	-2	1.00274054045053	
1.8	-1.5	1.0085681823282	
1.8	-1	1.01164892240264	
1.8	-0.5	1.01315230832509	
1.8	0	1.01350994499478	

2	-5	0.894434104321606	
2	-4	0.966871341325021	
2	-3	1.01370791748333	
2	-2	1.0387558671316	
2	-1.5	1.04524884788612	
2	-1	1.0490112567892	
2	-0.5	1.05090077455722	
2	0	1.05148544795555	

2.2	-5	0.932055409511536	
2.2	-4	1.00020034553112	
2.2	-3	1.04518169799915	
2.2	-2	1.07041453468217	
2.2	-1.5	1.07747603212826	
2.2	-1	1.08187605696722	
2.2	-0.5	1.08420446843009	
2.2	0	1.08494544038344	

2.4	-5	0.965297667834227	
2.4	-4	1.02956537195815	
2.4	-3	1.07295658380534	
2.4	-2	1.0985061316544	
2.4	-1.5	1.10606271792568	
2.4	-1	1.11091954616722	
2.4	-0.5	1.11373390943376	
2.4	0	1.11449636618955	

2.6	-5	0.994839428351329	
2.6	-4	1.05568450270201	
2.6	-3	1.09773619428341	
2.6	-2	1.12344061746867	
2.6	-1.5	1.13135138851604	
2.6	-1	1.13658001062016	
2.6	-0.5	1.13960368079753	
2.6	0	1.14051191949893	

2.8	-5	1.02127337048949	
2.8	-4	1.0790996539078	
2.8	-3	1.11989298803831	
2.8	-2	1.14558073159465	
2.8	-1.5	1.15372827454241	
2.8	-1	1.15924406173506	
2.8	-0.5	1.1624240221303	
2.8	0	1.16348837557467	

3	-5	1.04513765927742	
3	-4	1.10020043118827	
3	-3	1.13974430135491	
3	-2	1.16532786168227	
3	-1.5	1.17363581076068	
3	-1	1.17930268988016	
3	-0.5	1.18269704574887	
3	0	1.18374300707665	

3.2	-5	1.06674709212598	
3.2	-4	1.11934384555516	
3.2	-3	1.15765438224286	
3.2	-2	1.18294880696392	
3.2	-1.5	1.19131354819678	
3.2	-1	1.19714706389075	
3.2	-0.5	1.20049204322671	
3.2	0	1.2015885386789	

3.4	-5	1.08642463188047	
3.4	-4	1.13671340471056	
3.4	-3	1.17381569086547	
3.4	-2	1.1987415155364	
3.4	-1.5	1.20706518224157	
3.4	-1	1.21283932983157	
3.4	-0.5	1.21635546606215	
3.4	0	1.21744853457975	

3.6	-5	1.10445096676233	
3.6	-4	1.15254085442281	
3.6	-3	1.18845538730183	
3.6	-2	1.21287764450591	
3.6	-1.5	1.22113457770204	
3.6	-1	1.22690325122843	
3.6	-0.5	1.23034812399189	
3.6	0	1.23146748407839	

3.8	-5	1.12091524684121	
3.8	-4	1.16705844339007	
3.8	-3	1.20174618987547	
3.8	-2	1.22561109366184	
3.8	-1.5	1.2337579451505	
3.8	-1	1.23944835546402	
3.8	-0.5	1.24287819656259	
3.8	0	1.24400890972512	

4	-5	1.13612140065595	
4	-4	1.18032314536021	
4	-3	1.21384781546695	
4	-2	1.2370997888496	
4	-1.5	1.24508383474221	
4	-1	1.25064926821098	
4	-0.5	1.25407372272126	
4	0	1.25510902952255	



==> aux/tables/cluster_data/entropy_U6_36.dat <==
0.3	-5	0.200949694101106	
0.3	-4	0.276065265108304	
0.3	-3	0.333542839110147	
0.3	-2	0.375611850504106	
0.3	-1.5	0.392380047101204	
0.3	-1	0.402313298873352	
0.3	-0.5	0.414027625126746	
0.3	0	0.416352611689161	

0.4	-5	0.268346161222658	
0.4	-4	0.351872218890307	
0.4	-3	0.418979474363247	
0.4	-2	0.468819189334704	
0.4	-1.5	0.485692412260514	
0.4	-1	0.500759242525462	
0.4	-0.5	0.510000751863046	
0.4	0	0.508627293825949	

0.5	-5	0.331544270854785	
0.5	-4	0.421777548510011	
0.5	-3	0.492258060113318	
0.5	-2	0.545220911978012	
0.5	-1.5	0.563439184455074	
0.5	-1	0.575390390999233	
0.5	-0.5	0.580152832859759	
0.5	0	0.583429059010981	

0.6	-5	0.391024584924961	
0.6	-4	0.486377242789238	
0.6	-3	0.559789187060452	
0.6	-2	0.610629435056838	
0.6	-1.5	0.625656860928534	
0.6	-1	0.634561235910372	
0.6	-0.5	0.640039942032991	
0.6	0	0.640096099448427	

0.7	-5	0.446651260937598	
0.7	-4	0.545034416011738	
0.7	-3	0.618843919130642	
0.7	-2	0.66526601665292	
0.7	-1.5	0.678441980520005	
0.7	-1	0.685758481409384	
0.7	-0.5	0.688408393085854	
0.7	0	0.688948443833717	

0.8	-5	0.499283916539397	
0.8	-4	0.598772653440769	
0.8	-3	0.671228065017123	
0.8	-2	0.713558652876539	
0.8	-1.5	0.72489582646318	
0.8	-1	0.729768634850797	
0.8	-0.5	0.731533159762458	
0.8	0	0.731226543700479	

0.9	-5	0.547821080890185	
0.9	-4	0.647188466656046	
0.9	-3	0.717716897770738	
0.9	-2	0.756634067951757	
0.9	-1.5	0.764946535672376	
0.9	-1	0.768970086665059	
0.9	-0.5	0.769018468640118	
0.9	0	0.769478572484131	

1	-5	0.593379991651867	
1	-4	0.691867595245725	
1	-3	0.759776732245621	
1	-2	0.794558460742157	
1	-1.5	0.801691919730059	
1	-1	0.80380631189074	
1	-0.5	0.804793426977271	
1	0	0.804544424572065	

1.2	-5	0.673804634191065	
1.2	-4	0.768597394334592	
1.2	-3	0.8302965167454	
1.2	-2	0.859700480780017	
1.2	-1.5	0.865130032994327	
1.2	-1	0.866852311538961	
1.2	-0.5	0.866780920900989	
1.2	0	0.866971175822093	

1.4	-5	0.7427299646205	
1.4	-4	0.831752817125285	
1.4	-3	0.888061988381108	
1.4	-2	0.91437744551343	
1.4	-1.5	0.919423104816437	
1.4	-1	0.92130949127449	
1.4	-0.5	0.921534003382095	
1.4	0	0.92139507712822	

1.6	-5	0.801119872059564	
1.6	-4	0.88425262834352	
1.6	-3	0.936400920164763	
1.6	-2	0.961547921652176	
1.6	-1.5	0.966666990584823	
1.6	-1	0.96914021215699	
1.6	-0.5	0.969877447317441	
1.6	0	0.969932769966436	

1.8	-5	0.851306617122217	
1.8	-4	0.928639720839663	
1.8	-3	0.977860489976955	
1.8	-2	1.00251571322497	
1.8	-1.5	1.00832909316934	
1.8	-1	1.01137589675523	
1.8	-0.5	1.01264548856295	
1.8	0	1.01306473698803	

2	-5	0.894392736700691	
2	-4	0.966959847084474	
2	-3	1.01372991432027	
2	-2	1.0387628329454	
2	-1.5	1.04511459238779	
2	-1	1.04871979303704	
2	-0.5	1.05066947241471	
2	0	1.0511313767317	

2.2	-5	0.93208695415587	
2.2	-4	1.00025453963956	
2.2	-3	1.04519988243058	
2.2	-2	1.07036288475077	
2.2	-1.5	1.07738514274254	
2.2	-1	1.08174280805406	
2.2	-0.5	1.08412375631706	
2.2	0	1.08472337370356	

2.4	-5	0.965380114123073	
2.4	-4	1.02952776908739	
2.4	-3	1.0729882549973	
2.4	-2	1.0984640529696	
2.4	-1.5	1.10608798869719	
2.4	-1	1.11087113332109	
2.4	-0.5	1.11347308380933	
2.4	0	1.11435891804541	

2.6	-5	0.994828624906503	
2.6	-4	1.05570252950093	
2.6	-3	1.09769702769391	
2.6	-2	1.12335851743647	
2.6	-1.5	1.13134023986315	
2.6	-1	1.13650838539162	
2.6	-0.5	1.13959979220593	
2.6	0	1.1404625707395	

2.8	-5	1.02124700437289	
2.8	-4	1.07906988107335	
2.8	-3	1.11989680406425	
2.8	-2	1.1455605117065	
2.8	-1.5	1.15367525489202	
2.8	-1	1.15919652159148	
2.8	-0.5	1.16240842448089	
2.8	0	1.1634242307894	

3	-5	1.04515958816308	
3	-4	1.10025206992942	
3	-3	1.13971258605735	
3	-2	1.16525382736196	
3	-1.5	1.17358762060954	
3	-1	1.1792941307021	
3	-0.5	1.1826823360372	
3	0	1.18370587299533	

3.2	-5	1.06670577326955	
3.2	-4	1.11933546348029	
3.2	-3	1.15762040809687	
3.2	-2	1.18294608769894	
3.2	-1.5	1.19130440384503	
3.2	-1	1.19699890790971	
3.2	-0.5	1.20047747098181	
3.2	0	1.20160206732942	

3.4	-5	1.08641483782321	
3.4	-4	1.13671684443546	
3.4	-3	1.1737941447651	
3.4	-2	1.19869241844108	
3.4	-1.5	1.20705434040046	
3.4	-1	1.21285173814091	
3.4	-0.5	1.21627408549163	
3.4	0	1.21739446678498	

3.6	-5	1.10441802354978	
3.6	-4	1.15253772093082	
3.6	-3	1.18843612753755	
3.6	-2	1.21287656047272	
3.6	-1.5	1.22113731098266	
3.6	-1	1.22692126106184	
3.6	-0.5	1.23038620449305	
3.6	0	1.23148857958946	

3.8	-5	1.12092015067976	
3.8	-4	1.16704152275792	
3.8	-3	1.20174801632537	
3.8	-2	1.22561279409026	
3.8	-1.5	1.23374240371204	
3.8	-1	1.23941913758419	
3.8	-0.5	1.24286815724162	
3.8	0	1.24396593558514	

4	-5	1.13613579375319	
4	-4	1.18032802437622	
4	-3	1.21385220658136	
4	-2	1.23705814644791	
4	-1.5	1.24503333692646	
4	-1	1.2506238973277	
4	-0.5	1.25405445060801	
4	0	1.255126837931	



==> aux/tables/cluster_data/entropy_U6_48.dat <==
0.3	-5	0.200982852611633	
0.3	-4	0.275797447396137	
0.3	-3	0.330752046573241	
0.3	-2	0.371010964938788	
0.3	-1.5	0.390766101062596	
0.3	-1	0.396007929795744	
0.3	-0.5	0.405244347032959	
0.3	0	0.411099786580685	

0.4	-5	0.268189449719109	
0.4	-4	0.352490459469017	
0.4	-3	0.418547666329924	
0.4	-2	0.467411559257063	
0.4	-1.5	0.484599163166292	
0.4	-1	0.496553932073532	
0.4	-0.5	0.503927410721801	
0.4	0	0.504297907901389	

0.5	-5	0.331940954377287	
0.5	-4	0.421855782704787	
0.5	-3	0.493678340854868	
0.5	-2	0.544496098701317	
0.5	-1.5	0.559520940013108	
0.5	-1	0.571667065281525	
0.5	-0.5	0.575250987076573	
0.5	0	0.576473271214487	

0.6	-5	0.390651872290521	
0.6	-4	0.485813705701642	
0.6	-3	0.559750897229128	
0.6	-2	0.608949257276362	
0.6	-1.5	0.624520839094307	
0.6	-1	0.632639243473928	
0.6	-0.5	0.635752516669657	
0.6	0	0.637625414210389	

0.7	-5	0.446864320377062	
0.7	-4	0.544813093072014	
0.7	-3	0.618543573330619	
0.7	-2	0.665333905938264	
0.7	-1.5	0.677947224669694	
0.7	-1	0.683167474799956	
0.7	-0.5	0.685588479909318	
0.7	0	0.6855281900922	

0.8	-5	0.498925461937974	
0.8	-4	0.598124030246211	
0.8	-3	0.670981131717919	
0.8	-2	0.713386185745084	
0.8	-1.5	0.723260712987969	
0.8	-1	0.72815507704277	
0.8	-0.5	0.72832333458863	
0.8	0	0.72823225421397	

0.9	-5	0.54775472805706	
0.9	-4	0.647451483719774	
0.9	-3	0.717564190847312	
0.9	-2	0.756357951751228	
0.9	-1.5	0.764322000038922	
0.9	-1	0.767201055107694	
0.9	-0.5	0.767630745895547	
0.9	0	0.767691558232964	

1	-5	0.592836355839427	
1	-4	0.692008394169778	
1	-3	0.759560809031429	
1	-2	0.793828240843008	
1	-1.5	0.800947273092234	
1	-1	0.802933897871934	
1	-0.5	0.803597460173569	
1	0	0.802540367562927	

1.2	-5	0.674016720328596	
1.2	-4	0.768428246958545	
1.2	-3	0.830592004964991	
1.2	-2	0.859478025650888	
1.2	-1.5	0.864945112692232	
1.2	-1	0.866076527447903	
1.2	-0.5	0.866038022175074	
1.2	0	0.865237865229009	

1.4	-5	0.742686160848694	
1.4	-4	0.831652266725666	
1.4	-3	0.888044551008384	
1.4	-2	0.914245939164213	
1.4	-1.5	0.919133362065007	
1.4	-1	0.920657798202579	
1.4	-0.5	0.920541380526368	
1.4	0	0.920638310015273	

1.6	-5	0.801216943824488	
1.6	-4	0.884124036358556	
1.6	-3	0.936693943115144	
1.6	-2	0.961447795141075	
1.6	-1.5	0.966658331216808	
1.6	-1	0.968587999825131	
1.6	-0.5	0.96946501790602	
1.6	0	0.969556567004545	

1.8	-5	0.851255871246921	
1.8	-4	0.928841510122003	
1.8	-3	0.978128778525098	
1.8	-2	1.00246917796117	
1.8	-1.5	1.00826625362084	
1.8	-1	1.01126065925018	
1.8	-0.5	1.0123661538814	
1.8	0	1.01286991978399	

2	-5	0.894547970559114	
2	-4	0.96693669175615	
2	-3	1.01364840609115	
2	-2	1.03867309988074	
2	-1.5	1.04475727029181	
2	-1	1.0485229011519	
2	-0.5	1.05050392703002	
2	0	1.05101557987135	

2.2	-5	0.931988663013493	
2.2	-4	1.00037911504792	
2.2	-3	1.0450945466592	
2.2	-2	1.07032366606255	
2.2	-1.5	1.07738809300766	
2.2	-1	1.08164932767582	
2.2	-0.5	1.08393867234151	
2.2	0	1.08453275836572	

2.4	-5	0.965282693090563	
2.4	-4	1.0295970922888	
2.4	-3	1.07297732654402	
2.4	-2	1.09847182041217	
2.4	-1.5	1.10581119745104	
2.4	-1	1.11078200350761	
2.4	-0.5	1.11345767197144	
2.4	0	1.11421124280444	

2.6	-5	0.994868076873878	
2.6	-4	1.05574103626789	
2.6	-3	1.09773332442833	
2.6	-2	1.12334747484646	
2.6	-1.5	1.13122553506029	
2.6	-1	1.13645287350649	
2.6	-0.5	1.13944390544328	
2.6	0	1.14043911894995	

2.8	-5	1.02126125963477	
2.8	-4	1.07912691483087	
2.8	-3	1.11985306420332	
2.8	-2	1.14550833919869	
2.8	-1.5	1.15371691788112	
2.8	-1	1.15917917530449	
2.8	-0.5	1.16237070285582	
2.8	0	1.16333145359688	

3	-5	1.04506931924054	
3	-4	1.10020216475312	
3	-3	1.13971852105566	
3	-2	1.16526374842818	
3	-1.5	1.17352510437923	
3	-1	1.17916363612286	
3	-0.5	1.18260288200952	
3	0	1.18362413465889	

3.2	-5	1.06668714209475	
3.2	-4	1.11932395871827	
3.2	-3	1.1576450592639	
3.2	-2	1.18294697337348	
3.2	-1.5	1.19120800489492	
3.2	-1	1.19699916835547	
3.2	-0.5	1.2004623541054	
3.2	0	1.20155517978862	

3.4	-5	1.08641560652491	
3.4	-4	1.13670382405792	
3.4	-3	1.17377726807131	
3.4	-2	1.19872361642293	
3.4	-1.5	1.20704672619768	
3.4	-1	1.21281078900503	
3.4	-0.5	1.21627100260102	
3.4	0	1.21739941328921	

3.6	-5	1.10442450809227	
3.6	-4	1.15255099342077	
3.6	-3	1.18845211692813	
3.6	-2	1.2128271650997	
3.6	-1.5	1.22143212191598	
3.6	-1	1.22724405374382	
3.6	-0.5	1.23037540521732	
3.6	0	1.23147180589874	

3.8	-5	1.12092339118932	
3.8	-4	1.16703397936972	
3.8	-3	1.20173778311619	
3.8	-2	1.22555766759191	
3.8	-1.5	1.23370940511583	
3.8	-1	1.23942428537354	
3.8	-0.5	1.24285059956374	
3.8	0	1.24394726954172	

4	-5	1.13612262040995	
4	-4	1.18030509300095	
4	-3	1.2138317147141	
4	-2	1.23705687790375	
4	-1.5	1.2450391673506	
4	-1	1.25063853437575	
4	-0.5	1.25401175921787	
4	0	1.25514074312664	



==> aux/tables/cluster_data/entropy_U6_56.dat <==
0.3	-5	0.200082712276864	
0.3	-4	0.276267388847697	
0.3	-3	0.329623677180486	
0.3	-2	0.371100320734371	
0.3	-1.5	0.385985725838273	
0.3	-1	0.405497047110481	
0.3	-0.5	0.411599565052295	
0.3	0	0.415741943025534	

0.4	-5	0.268641410790772	
0.4	-4	0.3521664004658	
0.4	-3	0.416959004509173	
0.4	-2	0.464181071238224	
0.4	-1.5	0.486625325126949	
0.4	-1	0.49572105432494	
0.4	-0.5	0.508936291904359	
0.4	0	0.510620134654358	

0.5	-5	0.330839838732549	
0.5	-4	0.422165450206725	
0.5	-3	0.493785566607237	
0.5	-2	0.543122160758834	
0.5	-1.5	0.561065113856583	
0.5	-1	0.572206518761309	
0.5	-0.5	0.579601599460377	
0.5	0	0.57799122883593	

0.6	-5	0.390298273977874	
0.6	-4	0.485401380588009	
0.6	-3	0.559894587251434	
0.6	-2	0.610135111237517	
0.6	-1.5	0.623033008861174	
0.6	-1	0.635341028999194	
0.6	-0.5	0.635428410410661	
0.6	0	0.639582767185328	

0.7	-5	0.446254832074511	
0.7	-4	0.544594997583792	
0.7	-3	0.618810583811642	
0.7	-2	0.665921655967344	
0.7	-1.5	0.678225959713321	
0.7	-1	0.684927400939279	
0.7	-0.5	0.68656386297593	
0.7	0	0.687078586055349	

0.8	-5	0.499117161505375	
0.8	-4	0.598672404504254	
0.8	-3	0.670941020176886	
0.8	-2	0.714235657256089	
0.8	-1.5	0.724651763970506	
0.8	-1	0.72892153039612	
0.8	-0.5	0.72994634470583	
0.8	0	0.728814548339745	

0.9	-5	0.547757974874846	
0.9	-4	0.647088217706741	
0.9	-3	0.717677197173819	
0.9	-2	0.756488947126859	
0.9	-1.5	0.764054666691903	
0.9	-1	0.767536422804971	
0.9	-0.5	0.767697842910881	
0.9	0	0.76775796295362	

1	-5	0.593368512271456	
1	-4	0.691687272323864	
1	-3	0.759505238590209	
1	-2	0.794297443368434	
1	-1.5	0.800560882383866	
1	-1	0.802941594500695	
1	-0.5	0.803337939707833	
1	0	0.803260007274537	

1.2	-5	0.674014675298422	
1.2	-4	0.768562928456535	
1.2	-3	0.830185465823792	
1.2	-2	0.859382943651105	
1.2	-1.5	0.864719164675821	
1.2	-1	0.866300274924221	
1.2	-0.5	0.865935298030756	
1.2	0	0.865612006187277	

1.4	-5	0.742836724887788	
1.4	-4	0.831611987347192	
1.4	-3	0.888115878554355	
1.4	-2	0.914482280871836	
1.4	-1.5	0.919251940536011	
1.4	-1	0.920758996017313	
1.4	-0.5	0.920848696890063	
1.4	0	0.920796640252639	

1.6	-5	0.801185905286858	
1.6	-4	0.884138504814554	
1.6	-3	0.936502881622108	
1.6	-2	0.961377014836749	
1.6	-1.5	0.966644713696363	
1.6	-1	0.968840088042208	
1.6	-0.5	0.969648150180246	
1.6	0	0.969785001205711	

1.8	-5	0.85121835464325	
1.8	-4	0.928845378109165	
1.8	-3	0.977951850974427	
1.8	-2	1.00259803980974	
1.8	-1.5	1.00835922970205	
1.8	-1	1.01123654638363	
1.8	-0.5	1.01251277344428	
1.8	0	1.01276267249416	

2	-5	0.894463568540571	
2	-4	0.96694108654506	
2	-3	1.0137296117057	
2	-2	1.03849009471589	
2	-1.5	1.04487764010316	
2	-1	1.04855779015037	
2	-0.5	1.05036396609593	
2	0	1.05101000543777	

2.2	-5	0.932099170254606	
2.2	-4	1.00028629348054	
2.2	-3	1.04518290053907	
2.2	-2	1.07027743095857	
2.2	-1.5	1.07734262315785	
2.2	-1	1.08166801394831	
2.2	-0.5	1.08391403668583	
2.2	0	1.08458865898042	

2.4	-5	0.965347954430275	
2.4	-4	1.02959606769914	
2.4	-3	1.07296126679916	
2.4	-2	1.09838033940116	
2.4	-1.5	1.10601283985154	
2.4	-1	1.11073586631914	
2.4	-0.5	1.11350830113797	
2.4	0	1.11421241327765	

2.6	-5	0.994867703208258	
2.6	-4	1.05568638307478	
2.6	-3	1.09777089328639	
2.6	-2	1.12338126064539	
2.6	-1.5	1.13125108354405	
2.6	-1	1.13644355595424	
2.6	-0.5	1.13949453461084	
2.6	0	1.14041418790156	

2.8	-5	1.02121271579563	
2.8	-4	1.07907448487542	
2.8	-3	1.11978947569767	
2.8	-2	1.14551137019518	
2.8	-1.5	1.15373135017106	
2.8	-1	1.15911612948106	
2.8	-0.5	1.16232473229921	
2.8	0	1.16335684889252	

3	-5	1.04506286104594	
3	-4	1.10020182440698	
3	-3	1.1397580768763	
3	-2	1.1652860974258	
3	-1.5	1.17350607513142	
3	-1	1.179216843269	
3	-0.5	1.18255915682467	
3	0	1.18366788205591	

3.2	-5	1.06672908778456	
3.2	-4	1.11935588762846	
3.2	-3	1.15762330349812	
3.2	-2	1.1829125284803	
3.2	-1.5	1.1912325391426	
3.2	-1	1.19698919229822	
3.2	-0.5	1.20038535641242	
3.2	0	1.20151986750822	

3.4	-5	1.08644451792305	
3.4	-4	1.13668998138438	
3.4	-3	1.17378491524342	
3.4	-2	1.19865400925283	
3.4	-1.5	1.20701712266448	
3.4	-1	1.21281775752728	
3.4	-0.5	1.21631595131965	
3.4	0	1.21737107283906	

3.6	-5	1.10444856102601	
3.6	-4	1.15256687311922	
3.6	-3	1.18845404825953	
3.6	-2	1.21285758514276	
3.6	-1.5	1.22112732922767	
3.6	-1	1.22692710556858	
3.6	-0.5	1.23031489667382	
3.6	0	1.23147318782039	

3.8	-5	1.12090986740798	
3.8	-4	1.1670428303302	
3.8	-3	1.20173376705383	
3.8	-2	1.2255916831051	
3.8	-1.5	1.23375258902861	
3.8	-1	1.23943587663505	
3.8	-0.5	1.24285253865449	
3.8	0	1.24391648146971	

4	-5	1.13611627768913	
4	-4	1.18031753449179	
4	-3	1.21384000904132	
4	-2	1.23706022002972	
4	-1.5	1.24501077147739	
4	-1	1.25062755658971	
4	-0.5	1.25401395477508	
4	0	1.25512098311178	



==> aux/tables/cluster_data/entropy_U6_64.dat <==
0.3	-4	0.27425578382181	
0.3	-3	0.33022387818164	
0.3	-2	0.376373863910711	
0.3	-1.5	0.391885718259893	
0.3	-1	0.401357866837607	
0.3	-0.5	0.41032052652564	
0.3	0	0.419198888767006	

0.4	-4	0.351150170973884	
0.4	-3	0.418825004557365	
0.4	-2	0.466226835323761	
0.4	-1.5	0.485698645591411	
0.4	-1	0.495361999138845	
0.4	-0.5	0.50345709811651	
0.4	0	0.50292079471363	

0.5	-4	0.422532708423543	
0.5	-3	0.49121101723301	
0.5	-2	0.545114371284932	
0.5	-1.5	0.564480801358743	
0.5	-1	0.570280996704404	
0.5	-0.5	0.57754541857973	
0.5	0	0.579085958423499	

0.6	-4	0.486417703116444	
0.6	-3	0.55989076856807	
0.6	-2	0.609046090826246	
0.6	-1.5	0.625083110236318	
0.6	-1	0.634071862892316	
0.6	-0.5	0.636046883125909	
0.6	0	0.637579856486303	

0.7	-4	0.544837484458559	
0.7	-3	0.618390558618322	
0.7	-2	0.664302357289615	
0.7	-1.5	0.677509058650984	
0.7	-1	0.68361507226202	
0.7	-0.5	0.685084346338177	
0.7	0	0.685908087908263	

0.8	-4	0.598185810406264	
0.8	-3	0.671442361065768	
0.8	-2	0.714726153210613	
0.8	-1.5	0.723954892481582	
0.8	-1	0.727200595643881	
0.8	-0.5	0.72874857888059	
0.8	0	0.728596128297596	

0.9	-4	0.647527397843121	
0.9	-3	0.71796652873925	
0.9	-2	0.755580181229934	
0.9	-1.5	0.764817126319072	
0.9	-1	0.766572832477579	
0.9	-0.5	0.766470631194707	
0.9	0	0.767924693217262	

1	-4	0.692103273183392	
1	-3	0.759489024786317	
1	-2	0.794303206369639	
1	-1.5	0.800577389846125	
1	-1	0.803369816036805	
1	-0.5	0.80287564497843	
1	0	0.802559620776373	

1.2	-4	0.768333511762296	
1.2	-3	0.830655138505733	
1.2	-2	0.859003096894488	
1.2	-1.5	0.864295365945856	
1.2	-1	0.865658270026679	
1.2	-0.5	0.865249659391408	
1.2	0	0.865187836272838	

1.4	-4	0.831606088940912	
1.4	-3	0.888055273359385	
1.4	-2	0.914345221179983	
1.4	-1.5	0.918802706860035	
1.4	-1	0.920468454278691	
1.4	-0.5	0.920768099089279	
1.4	0	0.920326995808968	

1.6	-4	0.88423475787	
1.6	-3	0.936575140082329	
1.6	-2	0.961267329044369	
1.6	-1.5	0.96654065842323	
1.6	-1	0.968694427743835	
1.6	-0.5	0.969410653058086	
1.6	0	0.969442879105721	

1.8	-4	0.928651885028842	
1.8	-3	0.977891014665625	
1.8	-2	1.00251779975293	
1.8	-1.5	1.00821866169228	
1.8	-1	1.01094777974294	
1.8	-0.5	1.01215808222803	
1.8	0	1.0125848576276	

2	-4	0.967177464211046	
2	-3	1.013785725525	
2	-2	1.03844304320474	
2	-1.5	1.0447439205155	
2	-1	1.04859195336208	
2	-0.5	1.05032324908721	
2	0	1.05094071185367	

2.2	-4	1.00028105991947	
2.2	-3	1.04514275110587	
2.2	-2	1.07022894979285	
2.2	-1.5	1.07736616531657	
2.2	-1	1.0816197338791	
2.2	-0.5	1.08392240440397	
2.2	0	1.08453556811896	

2.4	-4	1.02961258697704	
2.4	-3	1.07290328003631	
2.4	-2	1.09845019367844	
2.4	-1.5	1.10599548667351	
2.4	-1	1.11076589646902	
2.4	-0.5	1.11347185800779	
2.4	0	1.11430885143024	

2.6	-4	1.05568969530901	
2.6	-3	1.09772971548719	
2.6	-2	1.12335266241372	
2.6	-1.5	1.13123973356744	
2.6	-1	1.13644276966858	
2.6	-0.5	1.13940366244951	
2.6	0	1.14034957427789	

2.8	-4	1.07912522620366	
2.8	-3	1.11984760256307	
2.8	-2	1.1455205670221	
2.8	-1.5	1.15365293249108	
2.8	-1	1.15916610714745	
2.8	-0.5	1.16240334503907	
2.8	0	1.16334293055854	

3	-4	1.10015252608745	
3	-3	1.1397396216668	
3	-2	1.16525010392881	
3	-1.5	1.17355667410046	
3	-1	1.17922301046933	
3	-0.5	1.1825016839071	
3	0	1.18362081265191	

3.2	-4	1.11934853934145	
3.2	-3	1.15758355057919	
3.2	-2	1.18290912693165	
3.2	-1.5	1.19129378696693	
3.2	-1	1.19696354201186	
3.2	-0.5	1.20044382435046	
3.2	0	1.2014831242656	

3.4	-4	1.13672234221992	
3.4	-3	1.17378426520054	
3.4	-2	1.19867910127304	
3.4	-1.5	1.20698964636586	
3.4	-1	1.21278315298499	
3.4	-0.5	1.21629312165004	
3.4	0	1.21741101973366	

3.6	-4	1.15254922034816	
3.6	-3	1.1884531124246	
3.6	-2	1.21285209741497	
3.6	-1.5	1.22113123289471	
3.6	-1	1.22690988861363	
3.6	-0.5	1.23036494397405	
3.6	0	1.23144740254632	

3.8	-4	1.16702896226413	
3.8	-3	1.20173607525187	
3.8	-2	1.22557670658081	
3.8	-1.5	1.23372580955048	
3.8	-1	1.23942549918281	
3.8	-0.5	1.24284932974715	
3.8	0	1.24396314626516	

4	-4	1.1803229014094	
4	-3	1.21384000904132	
4	-2	1.23703670317253	
4	-1.5	1.24504085061112	
4	-1	1.25062487313091	
4	-0.5	1.25401151526707	
4	0	1.25510122309692	



==> aux/tables/cluster_data/entropy_U8_1.dat <==
0.3	-24	-0.00837421064328537	
0.3	-22	-0.0068989409533246	
0.3	-20	-0.00550812211423069	
0.3	-18	-0.00464433980485716	
0.3	-16	-0.00363982797095007	
0.3	-14	-0.00259378442251371	
0.3	-12	-0.00185210302074965	
0.3	-11	0.000165899112824202	
0.3	-10	0.0164341039079916	
0.3	-9	0.0562121678593245	
0.3	-8	0.0845005014846118	
0.3	-7	0.132978507002459	
0.3	-6	0.201558105885647	
0.3	-5	0.285101372575032	
0.3	-4	0.359261091287444	
0.3	-3	0.408754997617991	
0.3	-2	0.475033525674602	
0.3	-1.5	0.502592158684269	
0.3	-1	0.533667495374647	
0.3	-0.5	0.553028377808785	
0.3	0	0.555300897256087	

0.35	-24	-0.00462052290452511	
0.35	-22	-0.00375467132217492	
0.35	-20	-0.002979900448721	
0.35	-18	-0.00267254850395891	
0.35	-16	-0.00212884900405076	
0.35	-14	-0.00150733192426817	
0.35	-12	-0.000961985202501014	
0.35	-11	0.00181868295948725	
0.35	-10	0.0207368796875907	
0.35	-9	0.0637519780753516	
0.35	-8	0.107008915567875	
0.35	-7	0.160560251163625	
0.35	-6	0.238517009326124	
0.35	-5	0.320481573639031	
0.35	-4	0.388709292444035	
0.35	-3	0.458741850617421	
0.35	-2	0.520500245842769	
0.35	-1.5	0.547793496865568	
0.35	-1	0.573091015736919	
0.35	-0.5	0.592516373881736	
0.35	0	0.594464896598888	

0.4	-24	-0.00271788187243745	
0.4	-22	-0.00220799643454203	
0.4	-20	-0.00171533486450139	
0.4	-18	-0.00169995827729724	
0.4	-16	-0.00140147652051439	
0.4	-14	-0.00100786349496995	
0.4	-12	-0.000287979025692916	
0.4	-11	0.00398315101812246	
0.4	-10	0.0263717960080208	
0.4	-9	0.072406409407164	
0.4	-8	0.125288801580959	
0.4	-7	0.183363069333863	
0.4	-6	0.26806469055695	
0.4	-5	0.356043392785449	
0.4	-4	0.432015766998157	
0.4	-3	0.502603609840156	
0.4	-2	0.558593205602364	
0.4	-1.5	0.590148639916494	
0.4	-1	0.613683401906732	
0.4	-0.5	0.622685155013807	
0.4	0	0.626275955446395	

0.5	-24	-0.0011015099899055	
0.5	-22	-0.000887673159864152	
0.5	-20	-0.000685302505172906	
0.5	-18	-0.000898340456574674	
0.5	-16	-0.000809028355169533	
0.5	-14	-0.000565758122105585	
0.5	-12	0.00138783546334282	
0.5	-11	0.0107174724692775	
0.5	-10	0.0390822212874646	
0.5	-9	0.0905256414879594	
0.5	-8	0.157278554079517	
0.5	-7	0.236516905496279	
0.5	-6	0.332088448030077	
0.5	-5	0.423766421207599	
0.5	-4	0.503161177767779	
0.5	-3	0.572797616084078	
0.5	-2	0.626773480869195	
0.5	-1.5	0.640503695380907	
0.5	-1	0.654317769082957	
0.5	-0.5	0.66610151833128	
0.5	0	0.673603396308712	

0.6	-24	-0.000530541419162668	
0.6	-22	-0.000398807215596565	
0.6	-20	-0.000332762026600475	
0.6	-18	-0.000588158969072146	
0.6	-16	-0.000567603053846116	
0.6	-14	-0.000165199623261379	
0.6	-12	0.00472379926275254	
0.6	-11	0.0183618455847638	
0.6	-10	0.0546675700535264	
0.6	-9	0.115208314953762	
0.6	-8	0.195138663183848	
0.6	-7	0.282399819478648	
0.6	-6	0.389716385016711	
0.6	-5	0.486276729450391	
0.6	-4	0.565514409891993	
0.6	-3	0.631715553249701	
0.6	-2	0.677982436924951	
0.6	-1.5	0.685287403548123	
0.6	-1	0.696355463272321	
0.6	-0.5	0.699750341445005	
0.6	0	0.701612744690162	

0.7	-24	-0.000262262682915234	
0.7	-22	-0.000211885353283136	
0.7	-20	-0.000200369391182734	
0.7	-18	-0.000484573479720143	
0.7	-16	-0.000369975333658019	
0.7	-14	0.000467518180241258	
0.7	-12	0.00905829202471389	
0.7	-11	0.0286650871033843	
0.7	-10	0.070542494963942	
0.7	-9	0.141865271276673	
0.7	-8	0.229959423409758	
0.7	-7	0.334286865773637	
0.7	-6	0.444254761843294	
0.7	-5	0.54420940328962	
0.7	-4	0.625275167191547	
0.7	-3	0.681422426647974	
0.7	-2	0.720305276465122	
0.7	-1.5	0.726620472069107	
0.7	-1	0.727616203931339	
0.7	-0.5	0.729036277472968	
0.7	0	0.728526162944654	

0.8	-24	-0.000141767291098268	
0.8	-22	-0.000121124029830101	
0.8	-20	-3.61302181692535e-05	
0.8	-18	-0.000375177862716855	
0.8	-16	-0.000196176098798374	
0.8	-14	0.00159393505481176	
0.8	-12	0.0153867587599014	
0.8	-11	0.0416875178833032	
0.8	-10	0.092737007750161	
0.8	-9	0.169339346880529	
0.8	-8	0.266862140615037	
0.8	-7	0.38098542454348	
0.8	-6	0.49425418185127	
0.8	-5	0.598329544875776	
0.8	-4	0.675397301355798	
0.8	-3	0.72628866385373	
0.8	-2	0.75088353725565	
0.8	-1.5	0.755108897779999	
0.8	-1	0.754976216165264	
0.8	-0.5	0.755715203513451	
0.8	0	0.75369877656842	

0.9	-24	-5.6205084949531e-05	
0.9	-22	-6.1763833567511e-05	
0.9	-20	-1.55636067472459e-06	
0.9	-18	-0.000294572235079851	
0.9	-16	0.000187052055593345	
0.9	-14	0.00382514538559304	
0.9	-12	0.0246822871736037	
0.9	-11	0.0580752324203615	
0.9	-10	0.116183364594867	
0.9	-9	0.200161746683758	
0.9	-8	0.307271130883875	
0.9	-7	0.42648969775604	
0.9	-6	0.543807814408471	
0.9	-5	0.646818386337522	
0.9	-4	0.720399718010623	
0.9	-3	0.765743438563079	
0.9	-2	0.781506867067961	
0.9	-1.5	0.782606224765738	
0.9	-1	0.781359271428078	
0.9	-0.5	0.77748700865286	
0.9	0	0.777828784730906	

1	-24	-5.00560441045625e-05	
1	-22	-4.30532525675604e-05	
1	-20	4.07700584621126e-05	
1	-18	-0.000184313926163289	
1	-16	0.00079456945705293	
1	-14	0.006822659651198	
1	-12	0.0367889659691063	
1	-11	0.0751133729640916	
1	-10	0.14130973592378	
1	-9	0.233871626756323	
1	-8	0.346142409165084	
1	-7	0.469925607957178	
1	-6	0.588379498197394	
1	-5	0.688241877903688	
1	-4	0.759235525047069	
1	-3	0.798158537196543	
1	-2	0.808997367418938	
1	-1.5	0.808519451468949	
1	-1	0.805349640753712	
1	-0.5	0.79987270806614	
1	0	0.798608549205174	

1.2	-24	6.45359609866187e-06	
1.2	-22	4.5962273471941e-05	
1.2	-20	0.000201016466901354	
1.2	-18	0.000597052554965501	
1.2	-16	0.00389272919986324	
1.2	-14	0.0175789298093309	
1.2	-12	0.0652058394281528	
1.2	-11	0.117572864895106	
1.2	-10	0.197179595343101	
1.2	-9	0.302105253514739	
1.2	-8	0.422535826217621	
1.2	-7	0.549607349702114	
1.2	-6	0.668028366273195	
1.2	-5	0.763411013251209	
1.2	-4	0.825366847777986	
1.2	-3	0.854431556429332	
1.2	-2	0.858460457606199	
1.2	-1.5	0.853913004460868	
1.2	-1	0.848704710454047	
1.2	-0.5	0.844643367700385	
1.2	0	0.843292832085461	

1.4	-24	9.46234291489913e-05	
1.4	-22	0.000237947312288774	
1.4	-20	0.000854597207801979	
1.4	-18	0.00267658365030071	
1.4	-16	0.0101627580116646	
1.4	-14	0.0340842654870378	
1.4	-12	0.102736764000556	
1.4	-11	0.167322663551908	
1.4	-10	0.257595233396062	
1.4	-9	0.368788197162821	
1.4	-8	0.495231412610494	
1.4	-7	0.621167143169495	
1.4	-6	0.735077685671651	
1.4	-5	0.823802519769039	
1.4	-4	0.879374905602425	
1.4	-3	0.902011439041447	
1.4	-2	0.901255390730679	
1.4	-1.5	0.896744099242892	
1.4	-1	0.89103243704142	
1.4	-0.5	0.887615991545284	
1.4	0	0.886213899061882	

1.6	-24	0.000284143368638273	
1.6	-22	0.000796265230048611	
1.6	-20	0.00234655821815333	
1.6	-18	0.00693911733520653	
1.6	-16	0.0207826117389687	
1.6	-14	0.0579833037309133	
1.6	-12	0.147491931236509	
1.6	-11	0.221839909568402	
1.6	-10	0.319500639047482	
1.6	-9	0.434642394967431	
1.6	-8	0.561487006059487	
1.6	-7	0.684992460001244	
1.6	-6	0.792367963281636	
1.6	-5	0.873086230785848	
1.6	-4	0.92243334448991	
1.6	-3	0.942042668084155	
1.6	-2	0.940048718927696	
1.6	-1.5	0.936986206492466	
1.6	-1	0.93194216345981	
1.6	-0.5	0.92894523485626	
1.6	0	0.92798348903949	

1.8	-24	0.000830356798037373	
1.8	-22	0.00200570809051827	
1.8	-20	0.00572600663901603	
1.8	-18	0.0141842908285887	
1.8	-16	0.0359303766422676	
1.8	-14	0.0873734601633245	
1.8	-12	0.195362949694829	
1.8	-11	0.278849948894526	
1.8	-10	0.381852140453572	
1.8	-9	0.4981386318833	
1.8	-8	0.621848449145843	
1.8	-7	0.740025396667829	
1.8	-6	0.839940515260249	
1.8	-5	0.913850908324955	
1.8	-4	0.959127416237039	
1.8	-3	0.977039453674622	
1.8	-2	0.97684401104063	
1.8	-1.5	0.97288161509032	
1.8	-1	0.969536922405994	
1.8	-0.5	0.967158331237706	
1.8	0	0.966440843424122	

2	-24	0.00188982473187849	
2	-22	0.00448406270868709	
2	-20	0.0108706832686035	
2	-18	0.0246398019147956	
2	-16	0.0561788081250056	
2	-14	0.12158843684911	
2	-12	0.24593261627334	
2	-11	0.335376699673567	
2	-10	0.440334595091852	
2	-9	0.557358084845307	
2	-8	0.676768667789404	
2	-7	0.788076109113155	
2	-6	0.880727669217746	
2	-5	0.949388991406082	
2	-4	0.990710250199819	
2	-3	1.00761923446838	
2	-2	1.0090168170156	
2	-1.5	1.0072938442573	
2	-1	1.00507154242096	
2	-0.5	1.00317601422456	
2	0	1.00271190308944	

2.2	-24	0.00349330565515225	
2.2	-22	0.00820436506470785	
2.2	-20	0.0183032114615505	
2.2	-18	0.0385740136972513	
2.2	-16	0.0799134589741001	
2.2	-14	0.16025615102369	
2.2	-12	0.297930411814505	
2.2	-11	0.391128954790338	
2.2	-10	0.497900413639364	
2.2	-9	0.612090905623496	
2.2	-8	0.725683756700634	
2.2	-7	0.829617049264721	
2.2	-6	0.915841840772746	
2.2	-5	0.979039976907467	
2.2	-4	1.01773066414255	
2.2	-3	1.03579193380008	
2.2	-2	1.03928727596994	
2.2	-1.5	1.03847717471259	
2.2	-1	1.03686008279805	
2.2	-0.5	1.03703115474582	
2.2	0	1.03595119828715	

2.4	-24	0.00663534673634133	
2.4	-22	0.0138750502629829	
2.4	-20	0.0279883242142003	
2.4	-18	0.0556076188768417	
2.4	-16	0.108649674948434	
2.4	-14	0.200805535251192	
2.4	-12	0.350308992694613	
2.4	-11	0.445257770629634	
2.4	-10	0.550889643078498	
2.4	-9	0.660949532710732	
2.4	-8	0.769358246904893	
2.4	-7	0.866653441318877	
2.4	-6	0.946527270268458	
2.4	-5	1.00550621995114	
2.4	-4	1.04203814748431	
2.4	-3	1.06110177803545	
2.4	-2	1.06681067748484	
2.4	-1.5	1.06695377931785	
2.4	-1	1.06631564556419	
2.4	-0.5	1.06583325541705	
2.4	0	1.06534239180102	

2.6	-24	0.011277355538375	
2.6	-22	0.0216822337933037	
2.6	-20	0.0411917989946977	
2.6	-18	0.077041419935269	
2.6	-16	0.139595142151041	
2.6	-14	0.244460822959512	
2.6	-12	0.39987559551108	
2.6	-11	0.496687688395952	
2.6	-10	0.600296162573403	
2.6	-9	0.705784654450835	
2.6	-8	0.808307028792793	
2.6	-7	0.899664654922178	
2.6	-6	0.973970711480229	
2.6	-5	1.02902916589327	
2.6	-4	1.06485351029173	
2.6	-3	1.08406841444564	
2.6	-2	1.09160548070126	
2.6	-1.5	1.09306592065191	
2.6	-1	1.09329176300344	
2.6	-0.5	1.09337370096016	
2.6	0	1.09308242672924	

2.8	-24	0.0173775939001438	
2.8	-22	0.0315287512058888	
2.8	-20	0.0568721397401439	
2.8	-18	0.100290703558303	
2.8	-16	0.173637376490092	
2.8	-14	0.288255666158658	
2.8	-12	0.449511481612145	
2.8	-11	0.543824729085759	
2.8	-10	0.645726127064161	
2.8	-9	0.747141349306829	
2.8	-8	0.843500905410184	
2.8	-7	0.928883205621868	
2.8	-6	0.998438198771128	
2.8	-5	1.0504648933825	
2.8	-4	1.08474260044022	
2.8	-3	1.10469294678181	
2.8	-2	1.11396828329223	
2.8	-1.5	1.11575005207449	
2.8	-1	1.11671711879387	
2.8	-0.5	1.11722351391841	
2.8	0	1.11736831684278	

3	-24	0.0253416056742656	
3	-22	0.0439914150752629	
3	-20	0.0752919097314944	
3	-18	0.127124457064888	
3	-16	0.20918898598594	
3	-14	0.331936705688415	
3	-12	0.494744447975042	
3	-11	0.589692844341128	
3	-10	0.686996420528979	
3	-9	0.783550267912451	
3	-8	0.875007190955301	
3	-7	0.954983899539331	
3	-6	1.02062078642955	
3	-5	1.06969458414733	
3	-4	1.10334721268334	
3	-3	1.1240065257715	
3	-2	1.13433096321968	
3	-1.5	1.137294094304	
3	-1	1.13923170862464	
3	-0.5	1.14000852548577	
3	0	1.14010047709154	

3.2	-24	0.0345295151315038	
3.2	-22	0.0582100243415509	
3.2	-20	0.0958190943877167	
3.2	-18	0.155581682896639	
3.2	-16	0.246091722339507	
3.2	-14	0.375357961921801	
3.2	-12	0.539709982841191	
3.2	-11	0.63120744087852	
3.2	-10	0.725223360988579	
3.2	-9	0.817478814385596	
3.2	-8	0.903423502736728	
3.2	-7	0.978978031633331	
3.2	-6	1.04047928930263	
3.2	-5	1.08752076735432	
3.2	-4	1.12048050796151	
3.2	-3	1.1412248798376	
3.2	-2	1.15294708895406	
3.2	-1.5	1.15621983523198	
3.2	-1	1.15861219886301	
3.2	-0.5	1.15984990900857	
3.2	0	1.16034167456574	

3.4	-24	0.045778364207014	
3.4	-22	0.0746891652594685	
3.4	-20	0.118511361386692	
3.4	-18	0.185726425144265	
3.4	-16	0.28297016247601	
3.4	-14	0.416292189653761	
3.4	-12	0.581563765604332	
3.4	-11	0.670767067307509	
3.4	-10	0.760094158659514	
3.4	-9	0.8481480837361	
3.4	-8	0.929935863189806	
3.4	-7	1.00029304319443	
3.4	-6	1.05884248729143	
3.4	-5	1.1037913233886	
3.4	-4	1.13621295799524	
3.4	-3	1.1572968254014	
3.4	-2	1.16981127432186	
3.4	-1.5	1.17398257293932	
3.4	-1	1.17640224037823	
3.4	-0.5	1.1777702312304	
3.4	0	1.17819197370057	

3.6	-24	0.0588564026147048	
3.6	-22	0.0926866108407384	
3.6	-20	0.142831281674981	
3.6	-18	0.216542696160854	
3.6	-16	0.320458535042797	
3.6	-14	0.45652713875969	
3.6	-12	0.619925634384063	
3.6	-11	0.706171788942714	
3.6	-10	0.793162701959196	
3.6	-9	0.876501172648512	
3.6	-8	0.953596017896234	
3.6	-7	1.02025733467054	
3.6	-6	1.07588438280911	
3.6	-5	1.11898665817503	
3.6	-4	1.15072833483979	
3.6	-3	1.1717789342288	
3.6	-2	1.1850660266914	
3.6	-1.5	1.18944374490242	
3.6	-1	1.19254479652204	
3.6	-0.5	1.1941095825172	
3.6	0	1.19444610049157	

3.8	-24	0.0740254038493043	
3.8	-22	0.112824378636305	
3.8	-20	0.168800847836975	
3.8	-18	0.248975025219388	
3.8	-16	0.357942256506968	
3.8	-14	0.495551127679427	
3.8	-12	0.656129910390308	
3.8	-11	0.740062312672605	
3.8	-10	0.822968231307218	
3.8	-9	0.902767029406716	
3.8	-8	0.975129479090089	
3.8	-7	1.03851983692844	
3.8	-6	1.09158615284607	
3.8	-5	1.13298779701376	
3.8	-4	1.16387737312783	
3.8	-3	1.18544409670263	
3.8	-2	1.19900511255669	
3.8	-1.5	1.20343957989025	
3.8	-1	1.20622120144151	
3.8	-0.5	1.20812320366079	
3.8	0	1.20883229777304	

4	-24	0.0902982005216217	
4	-22	0.133783463848544	
4	-20	0.195852416953263	
4	-18	0.281443473897925	
4	-16	0.39367849856996	
4	-14	0.531771886656366	
4	-12	0.690436301620004	
4	-11	0.770960675250572	
4	-10	0.850935182390127	
4	-9	0.926227659698302	
4	-8	0.995261482372444	
4	-7	1.05559332349362	
4	-6	1.10597925664093	
4	-5	1.14601393382428	
4	-4	1.17640616920175	
4	-3	1.19779890475744	
4	-2	1.21171230416224	
4	-1.5	1.21618729245914	
4	-1	1.21947733232587	
4	-0.5	1.22136204789593	
4	0	1.2217992354304	

4.2	-24	0.107965108276064	
4.2	-22	0.156601353946608	
4.2	-20	0.223666712478624	
4.2	-18	0.313704407399968	
4.2	-16	0.429495844842283	
4.2	-14	0.567608066339367	
4.2	-12	0.722085602812196	
4.2	-11	0.799774780304302	
4.2	-10	0.876405307437681	
4.2	-9	0.948469046992947	
4.2	-8	1.01396948603	
4.2	-7	1.07118422102251	
4.2	-6	1.11957122078662	
4.2	-5	1.15831500723924	
4.2	-4	1.18777232474429	
4.2	-3	1.20907689551386	
4.2	-2	1.22306830928056	
4.2	-1.5	1.22768600819467	
4.2	-1	1.23105181854857	
4.2	-0.5	1.23328684680706	
4.2	0	1.23391382737064	

4.4	-24	0.126956503694258	
4.4	-22	0.179674350304107	
4.4	-20	0.252527170774862	
4.4	-18	0.346213244486298	
4.4	-16	0.463695312563261	
4.4	-14	0.601451377183358	
4.4	-12	0.751938799411428	
4.4	-11	0.826730245387744	
4.4	-10	0.900402378844985	
4.4	-9	0.969099837168694	
4.4	-8	1.03113704716573	
4.4	-7	1.08601526770429	
4.4	-6	1.13223275973926	
4.4	-5	1.16961211367189	
4.4	-4	1.19849258234266	
4.4	-3	1.21954292044562	
4.4	-2	1.2337384165942	
4.4	-1.5	1.23850214133036	
4.4	-1	1.24172211092351	
4.4	-0.5	1.24344216209822	
4.4	0	1.2442654565407	

4.6	-24	0.147246420962079	
4.6	-22	0.204524573770599	
4.6	-20	0.280436920182546	
4.6	-18	0.378063642658622	
4.6	-16	0.497450291127393	
4.6	-14	0.632493731841494	
4.6	-12	0.779538098765754	
4.6	-11	0.852016897524564	
4.6	-10	0.922126666937307	
4.6	-9	0.988026242506414	
4.6	-8	1.04757041983115	
4.6	-7	1.09970249928716	
4.6	-6	1.14403496963011	
4.6	-5	1.18016576206559	
4.6	-4	1.20854954398396	
4.6	-3	1.22934062097641	
4.6	-2	1.24332550392758	
4.6	-1.5	1.24829552886713	
4.6	-1	1.25144593102062	
4.6	-0.5	1.25351181642826	
4.6	0	1.2540955154086	

4.8	-24	0.167898830595139	
4.8	-22	0.229482892714424	
4.8	-20	0.309491857329969	
4.8	-18	0.409335254870077	
4.8	-16	0.528309926549572	
4.8	-14	0.663491175512471	
4.8	-12	0.804694831688137	
4.8	-11	0.875664892224587	
4.8	-10	0.942534342994285	
4.8	-9	1.00545968255473	
4.8	-8	1.06239197633564	
4.8	-7	1.1126950136728	
4.8	-6	1.15515903161621	
4.8	-5	1.19010896465988	
4.8	-4	1.2176585521681	
4.8	-3	1.23817854940693	
4.8	-2	1.25221424789557	
4.8	-1.5	1.25706731867482	
4.8	-1	1.26019618529836	
4.8	-0.5	1.26248295470851	
4.8	0	1.26299983469632	

5	-24	0.189824812977292	
5	-22	0.25511436913069	
5	-20	0.338051332148185	
5	-18	0.440294409892098	
5	-16	0.559374484169546	
5	-14	0.691580626523413	
5	-12	0.829340212962286	
5	-11	0.897211884294105	
5	-10	0.961948467573713	
5	-9	1.02209219649273	
5	-8	1.07659884734624	
5	-7	1.12449779570547	
5	-6	1.16556080259834	
5	-5	1.19939523353813	
5	-4	1.22624350697321	
5	-3	1.24615198212666	
5	-2	1.26032353566493	
5	-1.5	1.2649861307342	
5	-1	1.26846427001392	
5	-0.5	1.27043303578012	
5	0	1.27105564438775	

5.2	-24	0.211932900790349	
5.2	-22	0.280912733796724	
5.2	-20	0.366271497451928	
5.2	-18	0.4705309905836	
5.2	-16	0.588351688006904	
5.2	-14	0.719471103049145	
5.2	-12	0.852459490055409	
5.2	-11	0.917922460631229	
5.2	-10	0.97970125316013	
5.2	-9	1.03773326046645	
5.2	-8	1.08978563596642	
5.2	-7	1.13588027454494	
5.2	-6	1.17534550786734	
5.2	-5	1.20809864703736	
5.2	-4	1.23414240136097	
5.2	-3	1.25389422858651	
5.2	-2	1.26736616261803	
5.2	-1.5	1.27217489380632	
5.2	-1	1.2756259705321	
5.2	-0.5	1.27771945788313	
5.2	0	1.27828088189165	

5.4	-24	0.234812521125071	
5.4	-22	0.306089909838639	
5.4	-20	0.394045510007409	
5.4	-18	0.499303687814653	
5.4	-16	0.616763436910962	
5.4	-14	0.745304282032644	
5.4	-12	0.874292722882368	
5.4	-11	0.937009103470879	
5.4	-10	0.996491925473842	
5.4	-9	1.05228661068569	
5.4	-8	1.10207267947754	
5.4	-7	1.14652591562594	
5.4	-6	1.18451429429405	
5.4	-5	1.21626951105048	
5.4	-4	1.24163649799295	
5.4	-3	1.26086094154997	
5.4	-2	1.27440141161743	
5.4	-1.5	1.27893192090596	
5.4	-1	1.28236790127552	
5.4	-0.5	1.28427230935513	
5.4	0	1.28495110552979	

5.6	-24	0.257754685217725	
5.6	-22	0.332374478607261	
5.6	-20	0.421569124491352	
5.6	-18	0.526717472160438	
5.6	-16	0.644148854626734	
5.6	-14	0.769374571024321	
5.6	-12	0.895182952511697	
5.6	-11	0.954842705463573	
5.6	-10	1.01237076663748	
5.6	-9	1.06573514769503	
5.6	-8	1.11366763037185	
5.6	-7	1.15645450099298	
5.6	-6	1.19320042988339	
5.6	-5	1.22390675996341	
5.6	-4	1.24853071206343	
5.6	-3	1.26731467043046	
5.6	-2	1.28049080911255	
5.6	-1.5	1.28523152318958	
5.6	-1	1.28840456530841	
5.6	-0.5	1.29029315325873	
5.6	0	1.29091103341806	

5.8	-24	0.281140171867701	
5.8	-22	0.357597276612447	
5.8	-20	0.44835727614472	
5.8	-18	0.553426036826969	
5.8	-16	0.670384388434816	
5.8	-14	0.792309275142369	
5.8	-12	0.913922278996626	
5.8	-11	0.971932178506713	
5.8	-10	1.02709227747678	
5.8	-9	1.07848347363517	
5.8	-8	1.12473066055798	
5.8	-7	1.16586683543389	
5.8	-6	1.20137375287479	
5.8	-5	1.23108377706592	
5.8	-4	1.25504990708175	
5.8	-3	1.27340897950221	
5.8	-2	1.28638334280649	
5.8	-1.5	1.29084718622069	
5.8	-1	1.29407040875557	
5.8	-0.5	1.29591372872763	
5.8	0	1.29659161485586	

6	-24	0.304804335902822	
6	-22	0.38292166747001	
6	-20	0.474770313693582	
6	-18	0.579334890625414	
6	-16	0.694992236432911	
6	-14	0.814395525888578	
6	-12	0.932514568173185	
6	-11	0.988262285010947	
6	-10	1.04130028249433	
6	-9	1.09055812182816	
6	-8	1.13522007216691	
6	-7	1.17479568398006	
6	-6	1.20904797270093	
6	-5	1.23783554231406	
6	-4	1.26114560932539	
6	-3	1.27903582307354	
6	-2	1.29175538206589	
6	-1.5	1.2960141209597	
6	-1	1.2991278413394	
6	-0.5	1.30095387136604	
6	0	1.30163074028621	

6.2	-24	0.327861876585358	
6.2	-22	0.407887838179336	
6.2	-20	0.501529038467649	
6.2	-18	0.604690014385835	
6.2	-16	0.718440960044762	
6.2	-14	0.834864048242746	
6.2	-12	0.949051000701938	
6.2	-11	1.00351158586121	
6.2	-10	1.05439732499318	
6.2	-9	1.10188241535141	
6.2	-8	1.14514069892506	
6.2	-7	1.18316307776847	
6.2	-6	1.2163007537586	
6.2	-5	1.24419080022101	
6.2	-4	1.26680677211009	
6.2	-3	1.28431288568493	
6.2	-2	1.29660368474191	
6.2	-1.5	1.30072355861769	
6.2	-1	1.30390925252683	
6.2	-0.5	1.30577217096743	
6.2	0	1.30641280699327	

6.4	-24	0.350751227264861	
6.4	-22	0.432279092811157	
6.4	-20	0.526343503318949	
6.4	-18	0.629890225988563	
6.4	-16	0.740550118551619	
6.4	-14	0.854479727606751	
6.4	-12	0.965325066183583	
6.4	-11	1.01771512828335	
6.4	-10	1.06721065542395	
6.4	-9	1.11265538395083	
6.4	-8	1.15436636929253	
6.4	-7	1.19115641473918	
6.4	-6	1.22316812433728	
6.4	-5	1.25018914532312	
6.4	-4	1.27212944128021	
6.4	-3	1.28910820881503	
6.4	-2	1.30116787715558	
6.4	-1.5	1.30519964828791	
6.4	-1	1.30824104425455	
6.4	-0.5	1.3101142809028	
6.4	0	1.31079539639336	

6.6	-24	0.373622139149651	
6.6	-22	0.456075923948621	
6.6	-20	0.550483192342162	
6.6	-18	0.653017342913691	
6.6	-16	0.76174969889525	
6.6	-14	0.873446147241418	
6.6	-12	0.980588055266557	
6.6	-11	1.03130247749801	
6.6	-10	1.07905540562905	
6.6	-9	1.12304931198874	
6.6	-8	1.16303239237069	
6.6	-7	1.19864742444582	
6.6	-6	1.2296629138325	
6.6	-5	1.25585285376651	
6.6	-4	1.27721082673377	
6.6	-3	1.29358425405988	
6.6	-2	1.30539528722901	
6.6	-1.5	1.30961168821175	
6.6	-1	1.31251768878417	
6.6	-0.5	1.31426999271263	
6.6	0	1.31484309957496	

6.8	-24	0.396632444601167	
6.8	-22	0.479577250988694	
6.8	-20	0.573562219445079	
6.8	-18	0.675502714070036	
6.8	-16	0.782730003153989	
6.8	-14	0.89076826953013	
6.8	-12	0.995161973546853	
6.8	-11	1.04419280809847	
6.8	-10	1.09020154702371	
6.8	-9	1.13269482851237	
6.8	-8	1.17140175679092	
6.8	-7	1.20579297018432	
6.8	-6	1.23577626345595	
6.8	-5	1.2612367162961	
6.8	-4	1.28181582535337	
6.8	-3	1.29798398357	
6.8	-2	1.30941588396097	
6.8	-1.5	1.31324956988256	
6.8	-1	1.31621796305717	
6.8	-0.5	1.31785040724893	
6.8	0	1.31847023389998	

7	-24	0.419008387847977	
7	-22	0.502304001455437	
7	-20	0.5962540689777	
7	-18	0.696676254491792	
7	-16	0.802648035454723	
7	-14	0.907406709994601	
7	-12	1.00857056475722	
7	-11	1.0563297740573	
7	-10	1.10084559686935	
7	-9	1.14184792179019	
7	-8	1.17929006004221	
7	-7	1.21256538657085	
7	-6	1.24159185916931	
7	-5	1.2662339937695	
7	-4	1.2863937110436	
7	-3	1.30199701800678	
7	-2	1.31312918713453	
7	-1.5	1.31701606510908	
7	-1	1.31975328260442	
7	-0.5	1.32141804781598	
7	0	1.3219493174579	

7.2	-24	0.440970966713759	
7.2	-22	0.525177457485852	
7.2	-20	0.617974547438365	
7.2	-18	0.71761313190544	
7.2	-16	0.820953978430613	
7.2	-14	0.923550876284629	
7.2	-12	1.02189939000622	
7.2	-11	1.06785109952698	
7.2	-10	1.11095686853979	
7.2	-9	1.15058108542427	
7.2	-8	1.1866524062516	
7.2	-7	1.21896896511618	
7.2	-6	1.24706123504244	
7.2	-5	1.27092399409373	
7.2	-4	1.29054891535371	
7.2	-3	1.30569416375679	
7.2	-2	1.31650124084742	
7.2	-1.5	1.32019641594166	
7.2	-1	1.32298110129272	
7.2	-0.5	1.3245817776869	
7.2	0	1.32509205994887	

7.4	-24	0.462457735247579	
7.4	-22	0.547646369672125	
7.4	-20	0.63893415981568	
7.4	-18	0.737257812786486	
7.4	-16	0.838524995429415	
7.4	-14	0.93899628092912	
7.4	-12	1.03411034581385	
7.4	-11	1.0785704551983	
7.4	-10	1.12039172742703	
7.4	-9	1.15894386627972	
7.4	-8	1.19380408667372	
7.4	-7	1.22503115269876	
7.4	-6	1.25228139730338	
7.4	-5	1.27547655288741	
7.4	-4	1.29442148633298	
7.4	-3	1.3092064381332	
7.4	-2	1.31967513778841	
7.4	-1.5	1.32338264236015	
7.4	-1	1.32596704115155	
7.4	-0.5	1.32751305652734	
7.4	0	1.32797662347039	

7.6	-24	0.483455352762927	
7.6	-22	0.569010248928186	
7.6	-20	0.659765420893426	
7.6	-18	0.756235684106932	
7.6	-16	0.855985070195139	
7.6	-14	0.953356545407035	
7.6	-12	1.04577807744105	
7.6	-11	1.08893196542886	
7.6	-10	1.12927186454416	
7.6	-9	1.16677858143357	
7.6	-8	1.20055568695572	
7.6	-7	1.2307915475444	
7.6	-6	1.25721000948048	
7.6	-5	1.27967189488865	
7.6	-4	1.298157707722	
7.6	-3	1.31247756521283	
7.6	-2	1.32276172050126	
7.6	-1.5	1.32635521826499	
7.6	-1	1.3289394836582	
7.6	-0.5	1.33039829380857	
7.6	0	1.330870127846	

7.8	-24	0.504221351302886	
7.8	-22	0.589362665822493	
7.8	-20	0.679323923074395	
7.8	-18	0.7750435467286	
7.8	-16	0.872411967855339	
7.8	-14	0.967381022338312	
7.8	-12	1.05719887555895	
7.8	-11	1.09897331457439	
7.8	-10	1.13809052676724	
7.8	-9	1.17419286859381	
7.8	-8	1.20697152835223	
7.8	-7	1.23629829884033	
7.8	-6	1.26189681853472	
7.8	-5	1.28372396690649	
7.8	-4	1.30161400592344	
7.8	-3	1.3155756613823	
7.8	-2	1.32547667816342	
7.8	-1.5	1.32908576116962	
7.8	-1	1.33142819473848	
7.8	-0.5	1.33294402102664	
7.8	0	1.33344429816523	

8	-24	0.52468755823223	
8	-22	0.608962497416317	
8	-20	0.699085889938627	
8	-18	0.792896905386833	
8	-16	0.887984951613041	
8	-14	0.980318219799851	
8	-12	1.06762258184303	
8	-11	1.10844677263847	
8	-10	1.14627531853641	
8	-9	1.18141801415997	
8	-8	1.21312497109254	
8	-7	1.24154349051246	
8	-6	1.26634961341802	
8	-5	1.28749150995442	
8	-4	1.30488962390583	
8	-3	1.3184223956318	
8	-2	1.32827834663294	
8	-1.5	1.33159956612415	
8	-1	1.33406301876619	
8	-0.5	1.33546390216017	
8	0	1.33595835615268	

8.2	-24	0.544527677241629	
8.2	-22	0.629054530485849	
8.2	-20	0.717547667400853	
8.2	-18	0.809937178578563	
8.2	-16	0.902872967362641	
8.2	-14	0.993099461885332	
8.2	-12	1.07787916235771	
8.2	-11	1.11733698744719	
8.2	-10	1.15421246269751	
8.2	-9	1.18809292134865	
8.2	-8	1.21896576181089	
8.2	-7	1.24646961745338	
8.2	-6	1.27056706234487	
8.2	-5	1.29112255867543	
8.2	-4	1.30796286645882	
8.2	-3	1.32115092925207	
8.2	-2	1.33055204226351	
8.2	-1.5	1.33379251687292	
8.2	-1	1.33626214262604	
8.2	-0.5	1.33763895067939	
8.2	0	1.33810315617652	

8.4	-24	0.564511439279591	
8.4	-22	0.647943444414943	
8.4	-20	0.735684496784293	
8.4	-18	0.826536295049531	
8.4	-16	0.917161466057628	
8.4	-14	1.00523730233649	
8.4	-12	1.08772745590407	
8.4	-11	1.12593613140156	
8.4	-10	1.16171634401627	
8.4	-9	1.19456663233144	
8.4	-8	1.22448149871532	
8.4	-7	1.25119476186363	
8.4	-6	1.27460079977536	
8.4	-5	1.29454151933257	
8.4	-4	1.31097409649554	
8.4	-3	1.32373033111093	
8.4	-2	1.33280371735892	
8.4	-1.5	1.33606840997065	
8.4	-1	1.33837790745852	
8.4	-0.5	1.33982206812749	
8.4	0	1.34028109260978	

8.6	-24	0.583764798074641	
8.6	-22	0.666124471426912	
8.6	-20	0.753056921820018	
8.6	-18	0.842272974073846	
8.6	-16	0.930723927169019	
8.6	-14	1.01683941891716	
8.6	-12	1.09702432732741	
8.6	-11	1.13431388277387	
8.6	-10	1.16890345222225	
8.6	-9	1.20071759860937	
8.6	-8	1.22979129675819	
8.6	-7	1.25571619410143	
8.6	-6	1.2784196113337	
8.6	-5	1.29781037607034	
8.6	-4	1.31371822309989	
8.6	-3	1.326192562305	
8.6	-2	1.33502876108116	
8.6	-1.5	1.33819168426022	
8.6	-1	1.3404325903147	
8.6	-0.5	1.3417633339521	
8.6	0	1.34217717984258	

8.8	-24	0.602302625906917	
8.8	-22	0.684392540279562	
8.8	-20	0.769649146800836	
8.8	-18	0.857255335093761	
8.8	-16	0.94407784868952	
8.8	-14	1.02790123033195	
8.8	-12	1.10589910911159	
8.8	-11	1.14207951226726	
8.8	-10	1.17557280355057	
8.8	-9	1.20660677763836	
8.8	-8	1.2348435653534	
8.8	-7	1.26000773952018	
8.8	-6	1.28205379444329	
8.8	-5	1.30086407381341	
8.8	-4	1.31635006314435	
8.8	-3	1.32849151407974	
8.8	-2	1.33712632462291	
8.8	-1.5	1.34016441468984	
8.8	-1	1.34228485563927	
8.8	-0.5	1.34357893096277	
8.8	0	1.34399886904119	

9	-24	0.620603530831488	
9	-22	0.701313072549569	
9	-20	0.785588873783287	
9	-18	0.872016675438534	
9	-16	0.956737752323219	
9	-14	1.03835507711378	
9	-12	1.114097476726	
9	-11	1.14944431671306	
9	-10	1.18207820104007	
9	-9	1.21222899188662	
9	-8	1.23962385651901	
9	-7	1.26410179954159	
9	-6	1.28552809802264	
9	-5	1.30381093943653	
9	-4	1.3188085935752	
9	-3	1.33060823233146	
9	-2	1.33912595924557	
9	-1.5	1.34203887547972	
9	-1	1.34416223787139	
9	-0.5	1.34544507673703	
9	0	1.34587984686877	

9.2	-24	0.638077025360449	
9.2	-22	0.718221181709038	
9.2	-20	0.801404191733066	
9.2	-18	0.885944181172948	
9.2	-16	0.968983612372541	
9.2	-14	1.04855837145208	
9.2	-12	1.12226708042484	
9.2	-11	1.15652851408725	
9.2	-10	1.18835353068597	
9.2	-9	1.21769554171635	
9.2	-8	1.24422738258792	
9.2	-7	1.26800916570299	
9.2	-6	1.28883680270123	
9.2	-5	1.30662885510071	
9.2	-4	1.32120209651806	
9.2	-3	1.33260985133029	
9.2	-2	1.34086053448436	
9.2	-1.5	1.34373630634127	
9.2	-1	1.34575438974493	
9.2	-0.5	1.34705591065342	
9.2	0	1.34747199868611	

9.4	-24	0.654627641693902	
9.4	-22	0.734196808164638	
9.4	-20	0.816252075829671	
9.4	-18	0.899411711023407	
9.4	-16	0.980618207093255	
9.4	-14	1.05830796881414	
9.4	-12	1.13011568410314	
9.4	-11	1.16333716370971	
9.4	-10	1.19437931142276	
9.4	-9	1.22282059956143	
9.4	-8	1.24863322990716	
9.4	-7	1.27174122359768	
9.4	-6	1.29195606276486	
9.4	-5	1.30923024571801	
9.4	-4	1.32346971079916	
9.4	-3	1.33457637870286	
9.4	-2	1.34254016903982	
9.4	-1.5	1.34529744168441	
9.4	-1	1.3473114388848	
9.4	-0.5	1.3485144613496	
9.4	0	1.34896667978026	

9.6	-24	0.671687429651308	
9.6	-22	0.74997600148743	
9.6	-20	0.830754969410309	
9.6	-18	0.912369958107949	
9.6	-16	0.991927012227374	
9.6	-14	1.06770099373585	
9.6	-12	1.13766105763451	
9.6	-11	1.16978064391506	
9.6	-10	1.19999880329669	
9.6	-9	1.22771341195683	
9.6	-8	1.25282685857296	
9.6	-7	1.27530577638235	
9.6	-6	1.29495827897131	
9.6	-5	1.31178970870543	
9.6	-4	1.32558010454148	
9.6	-3	1.33644465820604	
9.6	-2	1.34415791293683	
9.6	-1.5	1.34694792361073	
9.6	-1	1.34885128512504	
9.6	-0.5	1.35001304288518	
9.6	0	1.35046357701903	

9.8	-24	0.687123192980057	
9.8	-22	0.765030390498306	
9.8	-20	0.844958730368985	
9.8	-18	0.924728383618801	
9.8	-16	1.00265074467218	
9.8	-14	1.07654985165336	
9.8	-12	1.14485215786001	
9.8	-11	1.17614581797289	
9.8	-10	1.20541598500588	
9.8	-9	1.23235873126349	
9.8	-8	1.2568813115748	
9.8	-7	1.27872548523395	
9.8	-6	1.29785858796069	
9.8	-5	1.3142085573175	
9.8	-4	1.32764615712349	
9.8	-3	1.33819688520717	
9.8	-2	1.34569858601696	
9.8	-1.5	1.34836044780292	
9.8	-1	1.35027401584363	
9.8	-0.5	1.3514168038384	
9.8	0	1.35178980943129	

10	-24	0.703122322952853	
10	-22	0.779918412000685	
10	-20	0.858275304515487	
10	-18	0.936761887886276	
10	-16	1.01303085143481	
10	-14	1.08530594751986	
10	-12	1.15172156330643	
10	-11	1.18208048455919	
10	-10	1.21064711250922	
10	-9	1.23686781400177	
10	-8	1.2607360286141	
10	-7	1.28198418198957	
10	-6	1.30060575215079	
10	-5	1.31652863625479	
10	-4	1.32958763730205	
10	-3	1.33982340515137	
10	-2	1.34717904035481	
10	-1.5	1.34974635345351	
10	-1	1.3515746660515	
10	-0.5	1.35269917057666	
10	0	1.35310056095248	

10.2	-24	0.718058414966768	
10.2	-22	0.794027665135539	
10.2	-20	0.871342781054717	
10.2	-18	0.948286450664748	
10.2	-16	1.02273947370749	
10.2	-14	1.0934533425513	
10.2	-12	1.15827817368838	
10.2	-11	1.18793905232792	
10.2	-10	1.21573567491603	
10.2	-9	1.24119437130572	
10.2	-8	1.26440363368402	
10.2	-7	1.28510032348259	
10.2	-6	1.30322009505309	
10.2	-5	1.31868454831706	
10.2	-4	1.3314276974364	
10.2	-3	1.34143870543961	
10.2	-2	1.34847769660485	
10.2	-1.5	1.35101599883803	
10.2	-1	1.35283866766974	
10.2	-0.5	1.35388891232527	
10.2	0	1.35425782637387	

10.4	-24	0.733199706228124	
10.4	-22	0.807845147837405	
10.4	-20	0.884026620390616	
10.4	-18	0.95964144826727	
10.4	-16	1.03244871864744	
10.4	-14	1.10135945512291	
10.4	-12	1.16447304803342	
10.4	-11	1.19346757563741	
10.4	-10	1.22044894930759	
10.4	-9	1.24535426907987	
10.4	-8	1.26792607452795	
10.4	-7	1.28809129130538	
10.4	-6	1.30575104840755	
10.4	-5	1.3207997604361	
10.4	-4	1.33320212212816	
10.4	-3	1.34293817001197	
10.4	-2	1.34993638316788	
10.4	-1.5	1.35237031317523	
10.4	-1	1.35411734854722	
10.4	-0.5	1.35512215486553	
10.4	0	1.35547339843875	

10.6	-24	0.747764184665937	
10.6	-22	0.821315345591783	
10.6	-20	0.896311951864351	
10.6	-18	0.970457624102985	
10.6	-16	1.04161706067856	
10.6	-14	1.1090312300113	
10.6	-12	1.17068660740831	
10.6	-11	1.19885581482141	
10.6	-10	1.22506752712393	
10.6	-9	1.24936044742251	
10.6	-8	1.27130789112862	
10.6	-7	1.29095518747431	
10.6	-6	1.30812102486804	
10.6	-5	1.32282572647865	
10.6	-4	1.33487150594212	
10.6	-3	1.34440830968375	
10.6	-2	1.35117832543927	
10.6	-1.5	1.3536032075396	
10.6	-1	1.35527852644332	
10.6	-0.5	1.35630552389287	
10.6	0	1.35664257654483	

10.8	-24	0.761831510118343	
10.8	-22	0.834529083591958	
10.8	-20	0.908021193746596	
10.8	-18	0.980697853887467	
10.8	-16	1.05050857195555	
10.8	-14	1.11640938882575	
10.8	-12	1.17640468051212	
10.8	-11	1.20392579428822	
10.8	-10	1.22951460994709	
10.8	-9	1.25314706241344	
10.8	-8	1.27457864062481	
10.8	-7	1.29370405260716	
10.8	-6	1.31043212023324	
10.8	-5	1.32474727777691	
10.8	-4	1.33649136619558	
10.8	-3	1.34568423467034	
10.8	-2	1.35230882560726	
10.8	-1.5	1.35465445305106	
10.8	-1	1.35634622101764	
10.8	-0.5	1.35732798349133	
10.8	0	1.35767101761078	

11	-24	0.775515306877232	
11	-22	0.847173427352065	
11	-20	0.919475071096162	
11	-18	0.990746198241403	
11	-16	1.0589584237699	
11	-14	1.12330723380349	
11	-12	1.18205137112226	
11	-11	1.20886820825757	
11	-10	1.23383796067314	
11	-9	1.25678477922029	
11	-8	1.27769982917091	
11	-7	1.29633440168465	
11	-6	1.3126395216527	
11	-5	1.32655613589072	
11	-4	1.33804627221303	
11	-3	1.347011611349	
11	-2	1.35341160880743	
11	-1.5	1.35564383856299	
11	-1	1.35726257694549	
11	-0.5	1.3582396603754	
11	0	1.35857416213153	

11.2	-24	0.788548297317991	
11.2	-22	0.8593016690062	
11.2	-20	0.930530396170421	
11.2	-18	1.00037420291424	
11.2	-16	1.06719716924718	
11.2	-14	1.13009458867111	
11.2	-12	1.18734427114773	
11.2	-11	1.21361601245253	
11.2	-10	1.2379134223517	
11.2	-9	1.26031460451033	
11.2	-8	1.28067144115423	
11.2	-7	1.2988625782385	
11.2	-6	1.31476102052631	
11.2	-5	1.32832212963754	
11.2	-4	1.33949063562139	
11.2	-3	1.34823650934232	
11.2	-2	1.35451362057246	
11.2	-1.5	1.35672557949787	
11.2	-1	1.35827900078652	
11.2	-0.5	1.35922428154202	
11.2	0	1.35953310691513	

11.4	-24	0.801523156385443	
11.4	-22	0.870887907771706	
11.4	-20	0.940978213373356	
11.4	-18	1.00967094831026	
11.4	-16	1.07508810096415	
11.4	-14	1.1366042099995	
11.4	-12	1.1926205151469	
11.4	-11	1.21814328114743	
11.4	-10	1.24189080058215	
11.4	-9	1.26373239290684	
11.4	-8	1.28356178214709	
11.4	-7	1.30128671236242	
11.4	-6	1.31678939209594	
11.4	-5	1.33002235103518	
11.4	-4	1.34088253037167	
11.4	-3	1.34939299970057	
11.4	-2	1.35548532732712	
11.4	-1.5	1.357680914133	
11.4	-1	1.35917070543135	
11.4	-0.5	1.36012200403132	
11.4	0	1.36040498801006	

11.6	-24	0.813980541685105	
11.6	-22	0.882348822751937	
11.6	-20	0.951302094490824	
11.6	-18	1.01867030562116	
11.6	-16	1.0829704214321	
11.6	-14	1.14287991606847	
11.6	-12	1.1975626919541	
11.6	-11	1.22250259108804	
11.6	-10	1.24573489753344	
11.6	-9	1.26697682256581	
11.6	-8	1.28633959134288	
11.6	-7	1.30361685809306	
11.6	-6	1.31872057123918	
11.6	-5	1.33163717436669	
11.6	-4	1.3422554345481	
11.6	-3	1.35055789861845	
11.6	-2	1.35651839681732	
11.6	-1.5	1.35856241457682	
11.6	-1	1.36006742363936	
11.6	-0.5	1.36092489377745	
11.6	0	1.36123700891368	

11.8	-24	0.825772589524523	
11.8	-22	0.893371340752717	
11.8	-20	0.961189282294215	
11.8	-18	1.02722090704386	
11.8	-16	1.09039545699228	
11.8	-14	1.14897380810909	
11.8	-12	1.20238421113268	
11.8	-11	1.22672464267652	
11.8	-10	1.24935987475138	
11.8	-9	1.27014852378406	
11.8	-8	1.28900085277566	
11.8	-7	1.30585964778975	
11.8	-6	1.32059446305477	
11.8	-5	1.33318593004888	
11.8	-4	1.34355119260367	
11.8	-3	1.3516355316898	
11.8	-2	1.35746577028973	
11.8	-1.5	1.3595010698788	
11.8	-1	1.36096607795783	
11.8	-0.5	1.3618578224243	
11.8	0	1.36214882592503	

12	-24	0.837639541139016	
12	-22	0.904420359847376	
12	-20	0.970822137648146	
12	-18	1.03571176241674	
12	-16	1.09738577285255	
12	-14	1.15482157607029	
12	-12	1.20706264064492	
12	-11	1.2307730405509	
12	-10	1.25286079755128	
12	-9	1.27317649427033	
12	-8	1.29155721551666	
12	-7	1.30801112704343	
12	-6	1.32238677418136	
12	-5	1.3346575613478	
12	-4	1.3447797929596	
12	-3	1.35269101871307	
12	-2	1.35840461589613	
12	-1.5	1.36036361115986	
12	-1	1.36178828214612	
12	-0.5	1.36265095028867	
12	0	1.36293640743058	

12.4	-24	0.86043218315552	
12.4	-22	0.925373460757114	
12.4	-20	0.989319585214023	
12.4	-18	1.05177421814494	
12.4	-16	1.11107532752917	
12.4	-14	1.16606163264886	
12.4	-12	1.21583847646979	
12.4	-11	1.23846746800866	
12.4	-10	1.25952664103734	
12.4	-9	1.27885700355187	
12.4	-8	1.29640978172972	
12.4	-7	1.31206690051056	
12.4	-6	1.32580937610433	
12.4	-5	1.33750339021139	
12.4	-4	1.34710655884137	
12.4	-3	1.35466463810194	
12.4	-2	1.36002180980116	
12.4	-1.5	1.36190760172346	
12.4	-1	1.36323398515256	
12.4	-0.5	1.36409099698194	
12.4	0	1.3643558784396	

12.8	-24	0.881629630292476	
12.8	-22	0.9446993285572	
12.8	-20	1.00666231191737	
12.8	-18	1.06680713186647	
12.8	-16	1.12349398999303	
12.8	-14	1.17634849703843	
12.8	-12	1.22392347338759	
12.8	-11	1.24557104915229	
12.8	-10	1.26568684133981	
12.8	-9	1.28416205263628	
12.8	-8	1.30089111079956	
12.8	-7	1.31582054936805	
12.8	-6	1.32887788799672	
12.8	-5	1.34004566736113	
12.8	-4	1.34924864356917	
12.8	-3	1.35641399134422	
12.8	-2	1.36159622761351	
12.8	-1.5	1.36338486846532	
12.8	-1	1.36464251590605	
12.8	-0.5	1.36543229980837	
12.8	0	1.36568646601813	

13.2	-24	0.901892253744603	
13.2	-22	0.963217632910021	
13.2	-20	1.02305939051013	
13.2	-18	1.08076863373955	
13.2	-16	1.13524534829484	
13.2	-14	1.1858541089437	
13.2	-12	1.23146911526148	
13.2	-11	1.25218372509557	
13.2	-10	1.27147529838531	
13.2	-9	1.28907274809386	
13.2	-8	1.30505851680749	
13.2	-7	1.3193062092357	
13.2	-6	1.3317556536964	
13.2	-5	1.34240139181156	
13.2	-4	1.35116848740556	
13.2	-3	1.35801442528449	
13.2	-2	1.36296341229275	
13.2	-1.5	1.36471828119993	
13.2	-1	1.36591153889493	
13.2	-0.5	1.36668093652046	
13.2	0	1.36689825361487	

13.6	-24	0.921052264744462	
13.6	-22	0.980449778423716	
13.6	-20	1.03835927318591	
13.6	-18	1.09387551779288	
13.6	-16	1.14630909558246	
13.6	-14	1.19486439032531	
13.6	-12	1.23857235949967	
13.6	-11	1.25843030869122	
13.6	-10	1.2768204717432	
13.6	-9	1.29366562675545	
13.6	-8	1.30893850667791	
13.6	-7	1.32255540595591	
13.6	-6	1.33446510879596	
13.6	-5	1.34461872075985	
13.6	-4	1.35293787258119	
13.6	-3	1.35946065206415	
13.6	-2	1.36418021897236	
13.6	-1.5	1.36581052634982	
13.6	-1	1.3669917681814	
13.6	-0.5	1.36770086277564	
13.6	0	1.36793892762987	

14	-24	0.939167301350646	
14	-22	0.996710424377753	
14	-20	1.052663463364	
14	-18	1.1061981779654	
14	-16	1.15675307351521	
14	-14	1.20335878249137	
14	-12	1.24523340590342	
14	-11	1.26420723521077	
14	-10	1.28183966403157	
14	-9	1.2979540432168	
14	-8	1.31255180337703	
14	-7	1.32556750110519	
14	-6	1.33695165985986	
14	-5	1.34664842819407	
14	-4	1.35465335505835	
14	-3	1.36091365233126	
14	-2	1.36537131677524	
14	-1.5	1.36693386574733	
14	-1	1.36808111965186	
14	-0.5	1.36872499224766	
14	0	1.36897552169889	

14.4	-24	0.956173637346442	
14.4	-22	1.01216395350772	
14.4	-20	1.06620621829542	
14.4	-18	1.11801467792785	
14.4	-16	1.16655591921855	
14.4	-14	1.21134015564103	
14.4	-12	1.2514518455667	
14.4	-11	1.26966139897063	
14.4	-10	1.28649574683284	
14.4	-9	1.30195599823317	
14.4	-8	1.31592413926688	
14.4	-7	1.32837191208344	
14.4	-6	1.33927378538618	
14.4	-5	1.34854404659918	
14.4	-4	1.35623937547443	
14.4	-3	1.36217063684941	
14.4	-2	1.36645364179287	
14.4	-1.5	1.36795604590863	
14.4	-1	1.36901554749708	
14.4	-0.5	1.36964005257769	
14.4	0	1.36985980530783	

14.8	-24	0.972450463877632	
14.8	-22	1.0266432703827	
14.8	-20	1.07904472023589	
14.8	-18	1.12878069409748	
14.8	-16	1.17571745147407	
14.8	-14	1.21861041891584	
14.8	-12	1.25725960638534	
14.8	-11	1.27473747017291	
14.8	-10	1.29091163973631	
14.8	-9	1.30568280691744	
14.8	-8	1.31907693941721	
14.8	-7	1.3309920761463	
14.8	-6	1.34139200020831	
14.8	-5	1.35028525149611	
14.8	-4	1.35760987220642	
14.8	-3	1.36331865385932	
14.8	-2	1.36744658055178	
14.8	-1.5	1.36888589849914	
14.8	-1	1.36990409610217	
14.8	-0.5	1.37053914975376	
14.8	0	1.37073136648077	

15.2	-24	0.987900392938489	
15.2	-22	1.04036941732826	
15.2	-20	1.09099761546206	
15.2	-18	1.13919248468164	
15.2	-16	1.1843686310711	
15.2	-14	1.22555704416988	
15.2	-12	1.26268099457517	
15.2	-11	1.27946108366771	
15.2	-10	1.29498948161375	
15.2	-9	1.30918674809872	
15.2	-8	1.32202724776661	
15.2	-7	1.33346382277447	
15.2	-6	1.34343665482772	
15.2	-5	1.35192028180498	
15.2	-4	1.35890941592664	
15.2	-3	1.36436191567955	
15.2	-2	1.36832716601379	
15.2	-1.5	1.36971328078079	
15.2	-1	1.37069147598461	
15.2	-0.5	1.37128826067219	
15.2	0	1.37146367637272	

15.6	-24	1.0025938685375	
15.6	-22	1.05356964017146	
15.6	-20	1.10236970957987	
15.6	-18	1.14890731681277	
15.6	-16	1.19234500183904	
15.6	-14	1.23218001416766	
15.6	-12	1.26784102516985	
15.6	-11	1.28392601023727	
15.6	-10	1.29884164644567	
15.6	-9	1.31246706258054	
15.6	-8	1.32478948115128	
15.6	-7	1.33575784799201	
15.6	-6	1.34534169710708	
15.6	-5	1.3535241382854	
15.6	-4	1.36022819140645	
15.6	-3	1.36543678130086	
15.6	-2	1.36916253760629	
15.6	-1.5	1.3704781289034	
15.6	-1	1.37141917913589	
15.6	-0.5	1.37199505353003	
15.6	0	1.37216371557614	

16	-24	1.0164244301806	
16	-22	1.06580735727355	
16	-20	1.11313187953697	
16	-18	1.15806464157596	
16	-16	1.2000200702249	
16	-14	1.23837578835193	
16	-12	1.27262406565992	
16	-11	1.28815370459836	
16	-10	1.30245753596489	
16	-9	1.31554925269152	
16	-8	1.3273817716585	
16	-7	1.33790239304243	
16	-6	1.34710989291523	
16	-5	1.3549287703415	
16	-4	1.36140749493662	
16	-3	1.36643658153398	
16	-2	1.37004030596266	
16	-1.5	1.37130735034059	
16	-1	1.37220947442008	
16	-0.5	1.37275224575629	
16	0	1.37294046578329	

16.8	-24	1.04203211964705	
16.8	-22	1.08854364818931	
16.8	-20	1.13299038035092	
16.8	-18	1.17490586117552	
16.8	-16	1.21398547563183	
16.8	-14	1.24965510005174	
16.8	-12	1.28147216339311	
16.8	-11	1.29581644522548	
16.8	-10	1.30905518721544	
16.8	-9	1.32117158844481	
16.8	-8	1.33210807590887	
16.8	-7	1.34183646683948	
16.8	-6	1.3503261412368	
16.8	-5	1.35756709895525	
16.8	-4	1.36351132706827	
16.8	-3	1.36816973012941	
16.8	-2	1.37146571031109	
16.8	-1.5	1.37266054508991	
16.8	-1	1.37345959978937	
16.8	-0.5	1.3739845625464	
16.8	0	1.37412923718023	

17.6	-24	1.06525226079213	
17.6	-22	1.10908532980331	
17.6	-20	1.15070992534237	
17.6	-18	1.19002051796536	
17.6	-16	1.22655099841557	
17.6	-14	1.25975436418829	
17.6	-12	1.28934032749872	
17.6	-11	1.30263907191606	
17.6	-10	1.31493927250685	
17.6	-9	1.32616132633615	
17.6	-8	1.33629325001089	
17.6	-7	1.34530034796104	
17.6	-6	1.35317014299139	
17.6	-5	1.35986600224909	
17.6	-4	1.36537794291751	
17.6	-3	1.36966488343635	
17.6	-2	1.37275315150499	
17.6	-1.5	1.37381319441394	
17.6	-1	1.37458305766787	
17.6	-0.5	1.37505527821976	
17.6	0	1.37521826996365	

18.4	-24	1.08631895216092	
18.4	-22	1.12759397793778	
18.4	-20	1.16682933577185	
18.4	-18	1.20375082401525	
18.4	-16	1.23773395178866	
18.4	-14	1.26878251833917	
18.4	-12	1.29634148119897	
18.4	-11	1.30874196656322	
18.4	-10	1.32017235721707	
18.4	-9	1.33060683685455	
18.4	-8	1.34002164236607	
18.4	-7	1.34839530257996	
18.4	-6	1.35568366842207	
18.4	-5	1.3619054494802	
18.4	-4	1.36701999122348	
18.4	-3	1.37100677103028	
18.4	-2	1.37385044307527	
18.4	-1.5	1.37482247138771	
18.4	-1	1.37555666198949	
18.4	-0.5	1.37596120461936	
18.4	0	1.37609774744556	

19.2	-24	1.10559541533299	
19.2	-22	1.144446373248	
19.2	-20	1.18143090209744	
19.2	-18	1.21595734808609	
19.2	-16	1.24791123344132	
19.2	-14	1.27685224785922	
19.2	-12	1.30262413243305	
19.2	-11	1.31419417326691	
19.2	-10	1.32486944989512	
19.2	-9	1.33458477837061	
19.2	-8	1.34335129446537	
19.2	-7	1.35114465423382	
19.2	-6	1.35793124210558	
19.2	-5	1.36369391119539	
19.2	-4	1.36845808076975	
19.2	-3	1.37215768942221	
19.2	-2	1.37480718305564	
19.2	-1.5	1.37574393999506	
19.2	-1	1.37639987401368	
19.2	-0.5	1.37680686372198	
19.2	0	1.37693234094762	

20	-24	1.1231420360862	
20	-22	1.15973431311994	
20	-20	1.19458283115603	
20	-18	1.2270731781358	
20	-16	1.25709128450582	
20	-14	1.28422184343058	
20	-12	1.30827695895828	
20	-11	1.31911210178582	
20	-10	1.32907860647596	
20	-9	1.33815864259255	
20	-8	1.34634620067073	
20	-7	1.3536118340158	
20	-6	1.35993580653463	
20	-5	1.36532209672285	
20	-4	1.36974438197184	
20	-3	1.37320814141642	
20	-2	1.37568138594322	
20	-1.5	1.37655185809241	
20	-1	1.37716273475488	
20	-0.5	1.37752931060679	
20	0	1.37764672540304	

20.8	-24	1.13897192847674	
20.8	-22	1.17368068964025	
20.8	-20	1.20655005208602	
20.8	-18	1.23723350082084	
20.8	-16	1.26538607396384	
20.8	-14	1.29084857592205	
20.8	-12	1.31342271725431	
20.8	-11	1.32355139694291	
20.8	-10	1.33288144745785	
20.8	-9	1.34138082085516	
20.8	-8	1.34903831092565	
20.8	-7	1.35583486446299	
20.8	-6	1.36175702068775	
20.8	-5	1.36679699188219	
20.8	-4	1.37094708527544	
20.8	-3	1.3741673820291	
20.8	-2	1.37647384034913	
20.8	-1.5	1.37728651090665	
20.8	-1	1.37787194306264	
20.8	-0.5	1.37821278025114	
20.8	0	1.37831328104246	

21.6	-24	1.15368376945606	
21.6	-22	1.18647954891886	
21.6	-20	1.21746606530059	
21.6	-18	1.24638534241205	
21.6	-16	1.27291394922738	
21.6	-14	1.29686627192456	
21.6	-12	1.31807893086337	
21.6	-11	1.32756970461861	
21.6	-10	1.33632317722558	
21.6	-9	1.34429267636384	
21.6	-8	1.35146709017493	
21.6	-7	1.35784604691394	
21.6	-6	1.3633991026546	
21.6	-5	1.36811460129565	
21.6	-4	1.37200570159647	
21.6	-3	1.37500823655896	
21.6	-2	1.37717297984001	
21.6	-1.5	1.3779188971366	
21.6	-1	1.37846720218649	
21.6	-0.5	1.37878322504896	
21.6	0	1.37889504787534	

22.4	-24	1.16702156721822	
22.4	-22	1.19812319637508	
22.4	-20	1.22740807070464	
22.4	-18	1.25472953537079	
22.4	-16	1.27975524927428	
22.4	-14	1.30233996667575	
22.4	-12	1.32227848514536	
22.4	-11	1.33121874364954	
22.4	-10	1.33944824938061	
22.4	-9	1.3469295128478	
22.4	-8	1.35367151531512	
22.4	-7	1.35965851970864	
22.4	-6	1.3648792660335	
22.4	-5	1.36930609642562	
22.4	-4	1.3729461689834	
22.4	-3	1.37576041038198	
22.4	-2	1.37779268442626	
22.4	-1.5	1.37849905186058	
22.4	-1	1.3789901687405	
22.4	-0.5	1.37932032947093	
22.4	0	1.37941055895537	

23.2	-24	1.17910733416993	
23.2	-22	1.20879973103041	
23.2	-20	1.23657953866272	
23.2	-18	1.26235523069138	
23.2	-16	1.28602677054418	
23.2	-14	1.30732661923665	
23.2	-12	1.32613063528382	
23.2	-11	1.33454680489351	
23.2	-10	1.34229152400334	
23.2	-9	1.34933256682026	
23.2	-8	1.3556727736275	
23.2	-7	1.36129877601512	
23.2	-6	1.36618589155892	
23.2	-5	1.37036269623249	
23.2	-4	1.37377256966305	
23.2	-3	1.37642591728461	
23.2	-2	1.37833379251941	
23.2	-1.5	1.37900300697613	
23.2	-1	1.37946591916372	
23.2	-0.5	1.37976664700484	
23.2	0	1.37985428845758	

24	-24	1.19041790938793	
24	-22	1.21859185576769	
24	-20	1.24500339677845	
24	-18	1.26942556935044	
24	-16	1.29176494771349	
24	-14	1.3119002780725	
24	-12	1.32963995485681	
24	-11	1.33757963812741	
24	-10	1.34488601013951	
24	-9	1.35152243789846	
24	-8	1.35749498233474	
24	-7	1.36280222533491	
24	-6	1.3674153315348	
24	-5	1.37133219600489	
24	-4	1.37454755922119	
24	-3	1.37704868880957	
24	-2	1.37884604491515	
24	-1.5	1.37948449367626	
24	-1	1.37992257293879	
24	-0.5	1.38020109522427	
24	0	1.38027788813995	

24.8	-24	1.20092737598834	
24.8	-22	1.22760217168533	
24.8	-20	1.25267096945497	
24.8	-18	1.27587680354005	
24.8	-16	1.29707444025194	
24.8	-14	1.31607245557683	
24.8	-12	1.33286155535211	
24.8	-11	1.34035873993631	
24.8	-10	1.34726081340181	
24.8	-9	1.35352851956821	
24.8	-8	1.35917398548297	
24.8	-7	1.36417497149588	
24.8	-6	1.36852231613572	
24.8	-5	1.37222162008104	
24.8	-4	1.37525040915147	
24.8	-3	1.37761726435696	
24.8	-2	1.37930379079954	
24.8	-1.5	1.37989944880953	
24.8	-1	1.38031744427177	
24.8	-0.5	1.38057522695989	
24.8	0	1.38065398722904	

25.6	-24	1.21057024983525	
25.6	-22	1.23599462305641	
25.6	-20	1.25974061131387	
25.6	-18	1.2818209540332	
25.6	-16	1.30192246691689	
25.6	-14	1.31994119361175	
25.6	-12	1.33581529586106	
25.6	-11	1.34291038315591	
25.6	-10	1.34943798069662	
25.6	-9	1.35536565827264	
25.6	-8	1.36069744701363	
25.6	-7	1.36542404486347	
25.6	-6	1.36953382982689	
25.6	-5	1.37302597347124	
25.6	-4	1.37588617690566	
25.6	-3	1.37811436962013	
25.6	-2	1.37972827085975	
25.6	-1.5	1.38029722024836	
25.6	-1	1.38068612593636	
25.6	-0.5	1.38093934471831	
25.6	0	1.38100671511084	

26.4	-24	1.21946187488213	
26.4	-22	1.24380170099549	
26.4	-20	1.26632159251377	
26.4	-18	1.28727692338349	
26.4	-16	1.30636327922913	
26.4	-14	1.32348147330421	
26.4	-12	1.33854212671818	
26.4	-11	1.34525803022637	
26.4	-10	1.35143952351066	
26.4	-9	1.35705202234446	
26.4	-8	1.3620978654162	
26.4	-7	1.3665733664973	
26.4	-6	1.37046467264729	
26.4	-5	1.37376964763803	
26.4	-4	1.37647791596505	
26.4	-3	1.37858656073994	
26.4	-2	1.38011091640436	
26.4	-1.5	1.38063259280747	
26.4	-1	1.38101153614444	
26.4	-0.5	1.38125033068455	
26.4	0	1.38131043124514	

27.2	-24	1.22774905783538	
27.2	-22	1.25085371760497	
27.2	-20	1.27248563272541	
27.2	-18	1.29233804586367	
27.2	-16	1.31047567452242	
27.2	-14	1.32673708852863	
27.2	-12	1.34104231267468	
27.2	-11	1.34742042988365	
27.2	-10	1.35328503394077	
27.2	-9	1.35860161525183	
27.2	-8	1.3633812444967	
27.2	-7	1.36762725089293	
27.2	-6	1.37131488516881	
27.2	-5	1.37444895190992	
27.2	-4	1.37702288186444	
27.2	-3	1.37902786218395	
27.2	-2	1.3804713909075	
27.2	-1.5	1.3809758645177	
27.2	-1	1.38132305174226	
27.2	-0.5	1.38155098724314	
27.2	0	1.38160015413166	

28	-24	1.23542988583438	
28	-22	1.25750737223548	
28	-20	1.27808153213247	
28	-18	1.29707707366743	
28	-16	1.31431290003714	
28	-14	1.32976643136617	
28	-12	1.34335769244672	
28	-11	1.34941796129463	
28	-10	1.35498921145733	
28	-9	1.36003802037317	
28	-8	1.36457712550537	
28	-7	1.36860108734179	
28	-6	1.37210581023016	
28	-5	1.37507761920179	
28	-4	1.37751769917079	
28	-3	1.3794039030221	
28	-2	1.38076604919756	
28	-1.5	1.38124921694793	
28	-1	1.38158437432384	
28	-0.5	1.38178959082179	
28	0	1.38184466389887	

28.8	-24	1.24260500852355	
28.8	-22	1.26365608902328	
28.8	-20	1.28331187832531	
28.8	-18	1.30139721881529	
28.8	-16	1.31787736139183	
28.8	-14	1.3325788711372	
28.8	-12	1.3455007921513	
28.8	-11	1.35126667531726	
28.8	-10	1.3565669216241	
28.8	-9	1.3613730384135	
28.8	-8	1.36568846675951	
28.8	-7	1.36951009124729	
28.8	-6	1.37283825313755	
28.8	-5	1.37566033386946	
28.8	-4	1.37798237783326	
28.8	-3	1.37977639245707	
28.8	-2	1.38106902695917	
28.8	-1.5	1.38152229834854	
28.8	-1	1.38183861643206	
28.8	-0.5	1.38204277650293	
28.8	0	1.3820976382789	

29.6	-24	1.24930638692603	
29.6	-22	1.26946083599343	
29.6	-20	1.28816957974843	
29.6	-18	1.30545240427298	
29.6	-16	1.32114016850058	
29.6	-14	1.33518369185817	
29.6	-12	1.3474940677406	
29.6	-11	1.35298089233838	
29.6	-10	1.35802413624969	
29.6	-9	1.36259619728284	
29.6	-8	1.36670825672187	
29.6	-7	1.37035158236238	
29.6	-6	1.37351336395779	
29.6	-5	1.37619851829029	
29.6	-4	1.37841281576041	
29.6	-3	1.38012079757596	
29.6	-2	1.38135644218063	
29.6	-1.5	1.38179002054113	
29.6	-1	1.38209020746205	
29.6	-0.5	1.3822807365264	
29.6	0	1.38232463869548	

30.4	-24	1.2555519573298	
30.4	-22	1.27481408684819	
30.4	-20	1.29272825017434	
30.4	-18	1.30921942777398	
30.4	-16	1.32419928336723	
30.4	-14	1.33759103474585	
30.4	-12	1.34934057736622	
30.4	-11	1.35457292020131	
30.4	-10	1.35937861668552	
30.4	-9	1.36373246476935	
30.4	-8	1.36764644578421	
30.4	-7	1.37111336094987	
30.4	-6	1.37413140067141	
30.4	-5	1.37669228094901	
30.4	-4	1.37879670521638	
30.4	-3	1.38041941528559	
30.4	-2	1.38158272224251	
30.4	-1.5	1.38198996569465	
30.4	-1	1.38228055203164	
30.4	-0.5	1.38246798089688	
30.4	0	1.3825178500704	

31.2	-24	1.26137670065889	
31.2	-22	1.2798285248759	
31.2	-20	1.29694978647346	
31.2	-18	1.31274508078122	
31.2	-16	1.32706165231437	
31.2	-14	1.33984674618898	
31.2	-12	1.35106093401085	
31.2	-11	1.35605579594778	
31.2	-10	1.36064518155397	
31.2	-9	1.36480083666035	
31.2	-8	1.36853675569847	
31.2	-7	1.37183729785518	
31.2	-6	1.37470974495563	
31.2	-5	1.37715457972642	
31.2	-4	1.37915036149963	
31.2	-3	1.38069501520839	
31.2	-2	1.38180987785786	
31.2	-1.5	1.38220380886001	
31.2	-1	1.38247673185294	
31.2	-0.5	1.38264786108691	
31.2	0	1.38269526257515	

32	-24	1.26681585217659	
32	-22	1.28449598960291	
32	-20	1.30092253054199	
32	-18	1.31601462272328	
32	-16	1.32972318708336	
32	-14	1.34194825102735	
32	-12	1.3526654502564	
32	-11	1.35743631287459	
32	-10	1.36181853550329	
32	-9	1.36579063648691	
32	-8	1.36935705278469	
32	-7	1.37250644761074	
32	-6	1.37525686285836	
32	-5	1.37758352674125	
32	-4	1.37950329177522	
32	-3	1.38097148568236	
32	-2	1.38204470051475	
32	-1.5	1.38242037103608	
32	-1	1.38266585584279	
32	-0.5	1.38284666912556	
32	0	1.38289160211481	

32.8	-24	1.27189092506482	
32.8	-22	1.28889176871412	
32.8	-20	1.3046306203859	
32.8	-18	1.31909996486744	
32.8	-16	1.33221516573387	
32.8	-14	1.34390933849042	
32.8	-12	1.35416367467593	
32.8	-11	1.35872576124301	
32.8	-10	1.36291624572233	
32.8	-9	1.36670975737189	
32.8	-8	1.37012067192727	
32.8	-7	1.37313919589084	
32.8	-6	1.37576195031493	
32.8	-5	1.37799095489732	
32.8	-4	1.37981182599955	
32.8	-3	1.38122798020574	
32.8	-2	1.38224680953838	
32.8	-1.5	1.38260664591116	
32.8	-1	1.38285413698139	
32.8	-0.5	1.38301244911001	
32.8	0	1.38305877104716	

33.6	-24	1.27672043606987	
33.6	-22	1.29297823171337	
33.6	-20	1.30810837922488	
33.6	-18	1.32197781515031	
33.6	-16	1.33453744695261	
33.6	-14	1.34574653597994	
33.6	-12	1.35556422451182	
33.6	-11	1.35993262699728	
33.6	-10	1.36394352446183	
33.6	-9	1.36757437762571	
33.6	-8	1.3708333571051	
33.6	-7	1.37371651305851	
33.6	-6	1.37622570775563	
33.6	-5	1.37835784016463	
33.6	-4	1.38009075518679	
33.6	-3	1.38145624427271	
33.6	-2	1.38242440848449	
33.6	-1.5	1.38277849155691	
33.6	-1	1.38301444591436	
33.6	-0.5	1.38316977596071	
33.6	0	1.38320841679297	

34.4	-24	1.28118275979103	
34.4	-22	1.29687676471089	
34.4	-20	1.31135676457314	
34.4	-18	1.3246679394382	
34.4	-16	1.33673401904498	
34.4	-14	1.34746920383989	
34.4	-12	1.3568761675218	
34.4	-11	1.36106044385507	
34.4	-10	1.36490439242972	
34.4	-9	1.36837882660061	
34.4	-8	1.3715017409664	
34.4	-7	1.3742624206677	
34.4	-6	1.37666572811259	
34.4	-5	1.37870932701036	
34.4	-4	1.38038194511716	
34.4	-3	1.38167778391466	
34.4	-2	1.38261277010781	
34.4	-1.5	1.38294194025743	
34.4	-1	1.38316504107164	
34.4	-0.5	1.38331590031418	
34.4	0	1.38335218808723	

35.2	-24	1.2854120266896	
35.2	-22	1.30048887798857	
35.2	-20	1.31442046288663	
35.2	-18	1.32721310915906	
35.2	-16	1.33877226987807	
35.2	-14	1.34908203362419	
35.2	-12	1.35810599191599	
35.2	-11	1.36211870896025	
35.2	-10	1.36580500690375	
35.2	-9	1.36913759573653	
35.2	-8	1.3721330332124	
35.2	-7	1.37477905267953	
35.2	-6	1.3770791946487	
35.2	-5	1.37904020368875	
35.2	-4	1.38064643954744	
35.2	-3	1.38188514937729	
35.2	-2	1.38277139777635	
35.2	-1.5	1.38309361358849	
35.2	-1	1.38330993248651	
35.2	-0.5	1.38344834864397	
35.2	0	1.38348046955823	

36	-24	1.28944230882346	
36	-22	1.30390890971798	
36	-20	1.31728946018436	
36	-18	1.32958197304132	
36	-16	1.34070549743858	
36	-14	1.35059850206006	
36	-12	1.35926154627151	
36	-11	1.3631120654701	
36	-10	1.36664740199525	
36	-9	1.3698424007583	
36	-8	1.37271114749895	
36	-7	1.37525261199309	
36	-6	1.377457974681	
36	-5	1.37932796864269	
36	-4	1.38087420196315	
36	-3	1.382065718782	
36	-2	1.38292455028245	
36	-1.5	1.3832276922509	
36	-1	1.38342701604425	
36	-0.5	1.38356975821857	
36	0	1.38360137348566	

36.8	-24	1.29321377947655	
36.8	-22	1.30713618263631	
36.8	-20	1.32000264646838	
36.8	-18	1.33182766797124	
36.8	-16	1.34251513084918	
36.8	-14	1.35202581237603	
36.8	-12	1.36034708457371	
36.8	-11	1.3640453998353	
36.8	-10	1.36744171976692	
36.8	-9	1.37051099917443	
36.8	-8	1.37326919200457	
36.8	-7	1.37571109204103	
36.8	-6	1.37782875888033	
36.8	-5	1.37962940937986	
36.8	-4	1.38110673881594	
36.8	-3	1.38224495677354	
36.8	-2	1.38307224852969	
36.8	-1.5	1.38336077451844	
36.8	-1	1.38355235074021	
36.8	-0.5	1.3836870980802	
36.8	0	1.38371588355584	

37.6	-24	1.29673542072645	
37.6	-22	1.31018673045579	
37.6	-20	1.32258930543493	
37.6	-18	1.33394452387734	
37.6	-16	1.34422799268059	
37.6	-14	1.35336855240423	
37.6	-12	1.36136991978588	
37.6	-11	1.3649259714925	
37.6	-10	1.36819035084717	
37.6	-9	1.3711390342005	
37.6	-8	1.37379104013341	
37.6	-7	1.37612782858256	
37.6	-6	1.37815844904633	
37.6	-5	1.37989323678183	
37.6	-4	1.38130739172915	
37.6	-3	1.38240781251944	
37.6	-2	1.38319913513537	
37.6	-1.5	1.38347653165668	
37.6	-1	1.3836650970033	
37.6	-0.5	1.38379089237893	
37.6	0	1.38382255430283	

38.4	-24	1.30008428139562	
38.4	-22	1.31303441471486	
38.4	-20	1.32498655199829	
38.4	-18	1.3359464926752	
38.4	-16	1.34583773645617	
38.4	-14	1.35463407292867	
38.4	-12	1.36233332387584	
38.4	-11	1.36575215998114	
38.4	-10	1.36889416638746	
38.4	-9	1.37172942449093	
38.4	-8	1.37427853187813	
38.4	-7	1.37653342255665	
38.4	-6	1.37848867180625	
38.4	-5	1.38015535175334	
38.4	-4	1.38151297828686	
38.4	-3	1.38256660786465	
38.4	-2	1.3833260871881	
38.4	-1.5	1.38359482548913	
38.4	-1	1.38378194340793	
38.4	-0.5	1.38389681732167	
38.4	0	1.38392676865	

39.2	-24	1.30323686743904	
39.2	-22	1.31573193308535	
39.2	-20	1.32726467406125	
39.2	-18	1.33782387888433	
39.2	-16	1.34735974924168	
39.2	-14	1.35583349695576	
39.2	-12	1.36324077878454	
39.2	-11	1.36653265162243	
39.2	-10	1.36955573628299	
39.2	-9	1.37228856806996	
39.2	-8	1.37473968228709	
39.2	-7	1.37690776575841	
39.2	-6	1.37879342490513	
39.2	-5	1.38038716411495	
39.2	-4	1.38170494386641	
39.2	-3	1.38271403577412	
39.2	-2	1.38344939052125	
39.2	-1.5	1.38370436544286	
39.2	-1	1.38387792617503	
39.2	-0.5	1.38399280008322	
39.2	0	1.38402141115228	

40	-24	1.30624	
40	-22	1.31829	
40	-20	1.32942	
40	-18	1.3396	
40	-16	1.34879	
40	-14	1.35696	
40	-12	1.3641	
40	-11	1.36727	
40	-10	1.37018	
40	-9	1.37281	
40	-8	1.37517	
40	-7	1.37726	
40	-6	1.37907	
40	-5	1.38061	
40	-4	1.38187	
40	-3	1.38285	
40	-2	1.38355	
40	-1.5	1.3838	
40	-1	1.38397	
40	-0.5	1.38408	
40	0	1.38411	



==> aux/tables/cluster_data/entropy_U8_18.dat <==
0.3	-4	0.346121805796998	
0.3	-3	0.410420256344885	
0.3	-2	0.468992284565442	
0.3	-1.5	0.495738943258363	
0.3	-1	0.520603123409494	
0.3	-0.5	0.531667530875767	
0.3	0	0.542176521608837	

0.35	-4	0.390053992202887	
0.35	-3	0.457422753700011	
0.35	-2	0.517788653510016	
0.35	-1.5	0.542065576735606	
0.35	-1	0.56566546585454	
0.35	-0.5	0.574247778591355	
0.35	0	0.582986841226395	

0.4	-4	0.430273222854382	
0.4	-3	0.497748602909129	
0.4	-2	0.555598525234476	
0.4	-1.5	0.581683325670169	
0.4	-1	0.598716000411059	
0.4	-0.5	0.605783915830623	
0.4	0	0.608497888172547	

0.5	-4	0.50377502554314	
0.5	-3	0.569517996085174	
0.5	-2	0.619742132844678	
0.5	-1.5	0.638674651376995	
0.5	-1	0.651306367798222	
0.5	-0.5	0.658253182388655	
0.5	0	0.655548611737538	

0.6	-4	0.56877191797549	
0.6	-3	0.630244559825321	
0.6	-2	0.670923736752687	
0.6	-1.5	0.683204930330529	
0.6	-1	0.689427795579747	
0.6	-0.5	0.692056973164065	
0.6	0	0.69307695047936	

0.7	-4	0.625822708839801	
0.7	-3	0.682571992434619	
0.7	-2	0.713724441050577	
0.7	-1.5	0.719770120416397	
0.7	-1	0.721656599569399	
0.7	-0.5	0.720561363025203	
0.7	0	0.720768826140794	

0.8	-4	0.675830006113579	
0.8	-3	0.726332590314465	
0.8	-2	0.748466207327373	
0.8	-1.5	0.750708844621415	
0.8	-1	0.749622842835882	
0.8	-0.5	0.747352453733895	
0.8	0	0.745320517538854	

0.9	-4	0.720457872893419	
0.9	-3	0.764848634552713	
0.9	-2	0.780029445014584	
0.9	-1.5	0.778707926558889	
0.9	-1	0.774524187483993	
0.9	-0.5	0.771092411577333	
0.9	0	0.769125208091816	

1	-4	0.760157635853621	
1	-3	0.79875563747653	
1	-2	0.807746470222578	
1	-1.5	0.806310081411838	
1	-1	0.803071397047193	
1	-0.5	0.794573859451745	
1	0	0.792592928458792	

1.2	-4	0.826208737373796	
1.2	-3	0.855420647622395	
1.2	-2	0.85682486157528	
1.2	-1.5	0.852619798255334	
1.2	-1	0.847959788490146	
1.2	-0.5	0.844197000467426	
1.2	0	0.842782038428229	

1.4	-4	0.879064519775659	
1.4	-3	0.90114224515172	
1.4	-2	0.900416752715488	
1.4	-1.5	0.895835498307524	
1.4	-1	0.890698326055116	
1.4	-0.5	0.886910034451048	
1.4	0	0.885529685721561	

1.6	-4	0.921815836555521	
1.6	-3	0.941360417869827	
1.6	-2	0.939955185520671	
1.6	-1.5	0.935849934470727	
1.6	-1	0.9314231114744	
1.6	-0.5	0.928024025077459	
1.6	0	0.926826574643627	

1.8	-4	0.958512852812026	
1.8	-3	0.976281233343779	
1.8	-2	0.97598312144153	
1.8	-1.5	0.97271764148507	
1.8	-1	0.969220692635267	
1.8	-0.5	0.966769735984925	
1.8	0	0.965724790598608	

2	-4	0.990050381727072	
2	-3	1.00737095879593	
2	-2	1.00897299786751	
2	-1.5	1.00695233821314	
2	-1	1.00447157683459	
2	-0.5	1.00249630790924	
2	0	1.00200338346916	

2.2	-4	1.01770985021487	
2.2	-3	1.0353225385516	
2.2	-2	1.03899422075951	
2.2	-1.5	1.03811679723042	
2.2	-1	1.0365996119351	
2.2	-0.5	1.03558410634001	
2.2	0	1.03511672434783	

2.4	-4	1.04236102841293	
2.4	-3	1.06060062362032	
2.4	-2	1.06628530193662	
2.4	-1.5	1.06671260737405	
2.4	-1	1.06628001202786	
2.4	-0.5	1.06556177388317	
2.4	0	1.06536559050576	

2.6	-4	1.06469413401115	
2.6	-3	1.08353564315116	
2.6	-2	1.09119816810584	
2.6	-1.5	1.092349054981	
2.6	-1	1.09271488077933	
2.6	-0.5	1.09285563189283	
2.6	0	1.09286013449385	

2.8	-4	1.08489558920423	
2.8	-3	1.10455450392619	
2.8	-2	1.113769214052	
2.8	-1.5	1.11577011593338	
2.8	-1	1.11685789803163	
2.8	-0.5	1.11736587273716	
2.8	0	1.1174283759238	

3	-4	1.10340016180074	
3	-3	1.12366138030078	
3	-2	1.13420143877879	
3	-1.5	1.13698789092117	
3	-1	1.13860605306716	
3	-0.5	1.13947630660451	
3	0	1.13980342912162	

3.2	-4	1.12038605111639	
3.2	-3	1.14114227703091	
3.2	-2	1.15272559713007	
3.2	-1.5	1.1560784051202	
3.2	-1	1.15822449033721	
3.2	-0.5	1.15942321058619	
3.2	0	1.15971773902353	

3.4	-4	1.13608479386297	
3.4	-3	1.15714414053883	
3.4	-2	1.16960266522547	
3.4	-1.5	1.17341070199816	
3.4	-1	1.17582101807672	
3.4	-0.5	1.17728745503336	
3.4	0	1.17769019674885	

3.6	-4	1.15051271834209	
3.6	-3	1.17181755855575	
3.6	-2	1.18490423204351	
3.6	-1.5	1.18905049398006	
3.6	-1	1.19180535974145	
3.6	-0.5	1.19335153142259	
3.6	0	1.19390888532161	

3.8	-4	1.16387894463587	
3.8	-3	1.18523579605332	
3.8	-2	1.19885388642608	
3.8	-1.5	1.20320534064747	
3.8	-1	1.20607909925948	
3.8	-0.5	1.20783883544107	
3.8	0	1.2084080830804	

4	-4	1.1762775583396	
4	-3	1.19761191646867	
4	-2	1.21140063261921	
4	-1.5	1.21602199139655	
4	-1	1.21910579525634	
4	-0.5	1.22097709353236	
4	0	1.22151966781274	



==> aux/tables/cluster_data/entropy_U8_26.dat <==
0.3	-4	0.346456385659685	
0.3	-3	0.405616435196758	
0.3	-2	0.462293783404954	
0.3	-1.5	0.486357943696422	
0.3	-1	0.508897241337619	
0.3	-0.5	0.519668000240641	
0.3	0	0.519118706064553	

0.35	-4	0.389864460259588	
0.35	-3	0.452822410256113	
0.35	-2	0.513738457068921	
0.35	-1.5	0.53261366421693	
0.35	-1	0.551835383802256	
0.35	-0.5	0.565417578221847	
0.35	0	0.558455338357412	

0.4	-4	0.428962027840545	
0.4	-3	0.497837878863975	
0.4	-2	0.552493729653863	
0.4	-1.5	0.57244773180872	
0.4	-1	0.590152390527999	
0.4	-0.5	0.594440653284911	
0.4	0	0.593190724328322	

0.5	-4	0.505297749098919	
0.5	-3	0.570035707027299	
0.5	-2	0.618025285094959	
0.5	-1.5	0.634176380155177	
0.5	-1	0.641901498161004	
0.5	-0.5	0.647902895207956	
0.5	0	0.650249408042725	

0.6	-4	0.568270874749065	
0.6	-3	0.629617292616087	
0.6	-2	0.669983577067944	
0.6	-1.5	0.680544456189747	
0.6	-1	0.683713106096255	
0.6	-0.5	0.684944708593845	
0.6	0	0.686184254389791	

0.7	-4	0.625522061297008	
0.7	-3	0.681994053279734	
0.7	-2	0.711933369831295	
0.7	-1.5	0.717670753413542	
0.7	-1	0.716735783793457	
0.7	-0.5	0.715949418631931	
0.7	0	0.714455734137031	

0.8	-4	0.67607683697243	
0.8	-3	0.726680023141933	
0.8	-2	0.747747392302417	
0.8	-1.5	0.748608141838155	
0.8	-1	0.746690307530963	
0.8	-0.5	0.742886057580201	
0.8	0	0.741589920173682	

0.9	-4	0.721246505518358	
0.9	-3	0.764768515169778	
0.9	-2	0.778938435647905	
0.9	-1.5	0.777267986041732	
0.9	-1	0.772348996384056	
0.9	-0.5	0.767699017888401	
0.9	0	0.766448767972846	

1	-4	0.759892663733687	
1	-3	0.798314131643773	
1	-2	0.807466736459206	
1	-1.5	0.803263393437378	
1	-1	0.800189236919656	
1	-0.5	0.792345752381206	
1	0	0.790495970729305	

1.2	-4	0.826262827608807	
1.2	-3	0.855389364769159	
1.2	-2	0.85642297230427	
1.2	-1.5	0.852080028136183	
1.2	-1	0.846167909058907	
1.2	-0.5	0.842163064686261	
1.2	0	0.84028214948655	

1.4	-4	0.879147127887517	
1.4	-3	0.901356832460349	
1.4	-2	0.900095021627791	
1.4	-1.5	0.89522404801227	
1.4	-1	0.88946138826484	
1.4	-0.5	0.885628352983648	
1.4	0	0.884071854076778	

1.6	-4	0.921954527836864	
1.6	-3	0.941430123723294	
1.6	-2	0.939839760267611	
1.6	-1.5	0.935412742450434	
1.6	-1	0.930807761807057	
1.6	-0.5	0.927287151212644	
1.6	0	0.926298788440915	

1.8	-4	0.958616798125786	
1.8	-3	0.976330327180747	
1.8	-2	0.975896553001593	
1.8	-1.5	0.972348763549839	
1.8	-1	0.968686613168694	
1.8	-0.5	0.966180090780383	
1.8	0	0.965347766562013	

2	-4	0.990032635693641	
2	-3	1.00733471064728	
2	-2	1.00885587487835	
2	-1.5	1.00680998528257	
2	-1	1.00423724789845	
2	-0.5	1.00238868686015	
2	0	1.00171275499829	

2.2	-4	1.01770306484862	
2.2	-3	1.03550598030366	
2.2	-2	1.03883849715043	
2.2	-1.5	1.03801828696157	
2.2	-1	1.03649347514383	
2.2	-0.5	1.03541405713436	
2.2	0	1.03498916676799	

2.4	-4	1.04243429349457	
2.4	-3	1.06052999221742	
2.4	-2	1.06618047996427	
2.4	-1.5	1.06648314500927	
2.4	-1	1.0661086167158	
2.4	-0.5	1.0656565002285	
2.4	0	1.06530516653246	

2.6	-4	1.06469416003198	
2.6	-3	1.08361749307359	
2.6	-2	1.0910685328955	
2.6	-1.5	1.09235811983055	
2.6	-1	1.0927928184473	
2.6	-0.5	1.09268227125313	
2.6	0	1.09269385405869	

2.8	-4	1.08493303974454	
2.8	-3	1.10454779483867	
2.8	-2	1.11366069960694	
2.8	-1.5	1.11578362726029	
2.8	-1	1.11686624832754	
2.8	-0.5	1.11733508098573	
2.8	0	1.117484048823	

3	-4	1.10339518173209	
3	-3	1.12357670927993	
3	-2	1.1340863700099	
3	-1.5	1.13694658741987	
3	-1	1.13866569955549	
3	-0.5	1.13946879994301	
3	0	1.13958554532732	

3.2	-4	1.12039623759813	
3.2	-3	1.14112020836604	
3.2	-2	1.15270378651024	
3.2	-1.5	1.15608095553744	
3.2	-1	1.15816954869727	
3.2	-0.5	1.15933051308784	
3.2	0	1.15969637499707	

3.4	-4	1.13605769620676	
3.4	-3	1.15710600635078	
3.4	-2	1.16958806893449	
3.4	-1.5	1.17336111524663	
3.4	-1	1.1758661676751	
3.4	-0.5	1.17729115067132	
3.4	0	1.17768095764509	

3.6	-4	1.15050648350451	
3.6	-3	1.17183915490355	
3.6	-2	1.18488381131061	
3.6	-1.5	1.18900027848548	
3.6	-1	1.19175619796728	
3.6	-0.5	1.19333379265762	
3.6	0	1.19388449923967	

3.8	-4	1.16389352567649	
3.8	-3	1.18522360039113	
3.8	-2	1.19874184338842	
3.8	-1.5	1.20311435847142	
3.8	-1	1.20611968906385	
3.8	-0.5	1.20783218045525	
3.8	0	1.20837288355503	

4	-4	1.176278290192	
4	-3	1.19756968858506	
4	-2	1.21147747712144	
4	-1.5	1.21598076371122	
4	-1	1.21913946046684	
4	-0.5	1.22094684363306	
4	0	1.2215708974809	



==> aux/tables/cluster_data/entropy_U8_36.dat <==
0.3	-4	0.343704921680394	
0.3	-3	0.405500054250081	
0.3	-2	0.458667662178554	
0.3	-1.5	0.482051476957594	
0.3	-1	0.496778775808437	
0.3	-0.5	0.480401354457204	
0.3	0	0.48864164542471	

0.35	-4	0.389641065213995	
0.35	-3	0.455012121755139	
0.35	-2	0.506471297464003	
0.35	-1.5	0.527844742695107	
0.35	-1	0.534833422029491	
0.35	-0.5	0.538942334461973	
0.35	0	0.532898752687593	

0.4	-4	0.429753470860644	
0.4	-3	0.496491681199435	
0.4	-2	0.55017256869331	
0.4	-1.5	0.567465158400997	
0.4	-1	0.574330841641869	
0.4	-0.5	0.580760375075847	
0.4	0	0.577782513208536	

0.5	-4	0.504482561469551	
0.5	-3	0.568118261785352	
0.5	-2	0.614581710269085	
0.5	-1.5	0.626951210153028	
0.5	-1	0.634291604934583	
0.5	-0.5	0.630998181411435	
0.5	0	0.632002796937124	

0.6	-4	0.568768400904908	
0.6	-3	0.63117124586223	
0.6	-2	0.667661276922958	
0.6	-1.5	0.676374988763958	
0.6	-1	0.675359336987269	
0.6	-0.5	0.674249853081739	
0.6	0	0.672719924311025	

0.7	-4	0.625665041279392	
0.7	-3	0.682000335071693	
0.7	-2	0.71074253413286	
0.7	-1.5	0.713060413947295	
0.7	-1	0.711209133647757	
0.7	-0.5	0.707634644902083	
0.7	0	0.705674494687725	

0.8	-4	0.67631328891906	
0.8	-3	0.725806333522465	
0.8	-2	0.746613974776235	
0.8	-1.5	0.746404035924273	
0.8	-1	0.742071669260526	
0.8	-0.5	0.736956151783944	
0.8	0	0.735190877897308	

0.9	-4	0.72088226427012	
0.9	-3	0.763925449055891	
0.9	-2	0.77788511037752	
0.9	-1.5	0.775714041876046	
0.9	-1	0.769194400022982	
0.9	-0.5	0.76396576407091	
0.9	0	0.761589148535038	

1	-4	0.760171121398284	
1	-3	0.798859716605401	
1	-2	0.805727514360395	
1	-1.5	0.801229005307611	
1	-1	0.796083235122576	
1	-0.5	0.791896584375826	
1	0	0.78919437426361	

1.2	-4	0.826479296122921	
1.2	-3	0.855356079529058	
1.2	-2	0.855647318018015	
1.2	-1.5	0.850103070306265	
1.2	-1	0.844002716684702	
1.2	-0.5	0.838910704867231	
1.2	0	0.836836452668535	

1.4	-4	0.878870314628477	
1.4	-3	0.901575583399051	
1.4	-2	0.899812648975698	
1.4	-1.5	0.894308416389473	
1.4	-1	0.8882203280249	
1.4	-0.5	0.883791094635782	
1.4	0	0.881997325758396	

1.6	-4	0.922032240209893	
1.6	-3	0.941599468098135	
1.6	-2	0.939446556564809	
1.6	-1.5	0.934505790212206	
1.6	-1	0.929618778579592	
1.6	-0.5	0.926071480881055	
1.6	0	0.924652895343328	

1.8	-4	0.958878840882843	
1.8	-3	0.976311218790131	
1.8	-2	0.975519249960599	
1.8	-1.5	0.972231546138415	
1.8	-1	0.968365101510682	
1.8	-0.5	0.965542145868865	
1.8	0	0.964714806978974	

2	-4	0.990187737581286	
2	-3	1.00742201633821	
2	-2	1.00860711159675	
2	-1.5	1.006365623566	
2	-1	1.00360808361032	
2	-0.5	1.00175917073832	
2	0	1.00083772966441	

2.2	-4	1.0178843770356	
2.2	-3	1.03524397428689	
2.2	-2	1.03882991544192	
2.2	-1.5	1.03771021873963	
2.2	-1	1.03626461346528	
2.2	-0.5	1.03506141697424	
2.2	0	1.03473504414765	

2.4	-4	1.04249596507245	
2.4	-3	1.06057557133644	
2.4	-2	1.06623628665836	
2.4	-1.5	1.06627078926684	
2.4	-1	1.0659162997966	
2.4	-0.5	1.06523733987245	
2.4	0	1.0650890635135	

2.6	-4	1.06465417739299	
2.6	-3	1.08351059086616	
2.6	-2	1.09086420084288	
2.6	-1.5	1.09226662854566	
2.6	-1	1.09244041613852	
2.6	-0.5	1.09260542146006	
2.6	0	1.09257948529385	

2.8	-4	1.08494382105675	
2.8	-3	1.10450314331483	
2.8	-2	1.11362459261752	
2.8	-1.5	1.11560876451859	
2.8	-1	1.11663727281715	
2.8	-0.5	1.11722995159334	
2.8	0	1.11734337172954	

3	-4	1.10335663314872	
3	-3	1.12367625283502	
3	-2	1.13403301480451	
3	-1.5	1.13683561206429	
3	-1	1.1385945107144	
3	-0.5	1.13937639973151	
3	0	1.13964805220699	

3.2	-4	1.12036769248366	
3.2	-3	1.14109390182288	
3.2	-2	1.15280500104173	
3.2	-1.5	1.15594906970211	
3.2	-1	1.15812359441354	
3.2	-0.5	1.15927038213129	
3.2	0	1.15951137668147	

3.4	-4	1.13604794472253	
3.4	-3	1.15714032442199	
3.4	-2	1.16957536981598	
3.4	-1.5	1.1732470530465	
3.4	-1	1.17587698834249	
3.4	-0.5	1.17721586356038	
3.4	0	1.17757386195716	

3.6	-4	1.15052473964004	
3.6	-3	1.17172114581808	
3.6	-2	1.18481125590719	
3.6	-1.5	1.18899924703587	
3.6	-1	1.19165756028367	
3.6	-0.5	1.19331594974588	
3.6	0	1.19385142368887	

3.8	-4	1.16387880081027	
3.8	-3	1.1852502751753	
3.8	-2	1.19873163829813	
3.8	-1.5	1.20315936525641	
3.8	-1	1.20617135824051	
3.8	-0.5	1.20786218702973	
3.8	0	1.20837954740784	

4	-4	1.1762753627824	
4	-3	1.19758064197601	
4	-2	1.21142844301049	
4	-1.5	1.21597832420322	
4	-1	1.21911213797716	
4	-0.5	1.22094684363306	
4	0	1.22147600061941	



==> aux/tables/cluster_data/entropy_U8_48.dat <==
0.3	-4	0.346172838263333	
0.3	-3	0.398951685673709	
0.3	-2	0.445900371517673	
0.3	-1.5	0.472000836750224	
0.3	-1	0.464081219045442	
0.3	-0.5	0.460694882013696	
0.3	0	0.441603984560754	

0.35	-4	0.390259175336177	
0.35	-3	0.453137597204448	
0.35	-2	0.505271462365712	
0.35	-1.5	0.521552289770547	
0.35	-1	0.527102082833292	
0.35	-0.5	0.498462523281036	
0.35	0	0.514203202550988	

0.4	-4	0.429062974063988	
0.4	-3	0.497736448072718	
0.4	-2	0.549108934950443	
0.4	-1.5	0.55773560765884	
0.4	-1	0.562545489265338	
0.4	-0.5	0.562454768306072	
0.4	0	0.556710101200276	

0.5	-4	0.502877176881463	
0.5	-3	0.568559713656689	
0.5	-2	0.613774688963949	
0.5	-1.5	0.625502496579783	
0.5	-1	0.624987594245114	
0.5	-0.5	0.624798079206876	
0.5	0	0.619280386162282	

0.6	-4	0.568712747556114	
0.6	-3	0.629537880529681	
0.6	-2	0.664715624914423	
0.6	-1.5	0.671383769318347	
0.6	-1	0.671984413249856	
0.6	-0.5	0.667643170317571	
0.6	0	0.66485637220033	

0.7	-4	0.625131521167004	
0.7	-3	0.682087289811528	
0.7	-2	0.708647792455515	
0.7	-1.5	0.711252402449475	
0.7	-1	0.708070059047968	
0.7	-0.5	0.70120060873539	
0.7	0	0.700917074241399	

0.8	-4	0.67666107547196	
0.8	-3	0.726730529658	
0.8	-2	0.745125464924087	
0.8	-1.5	0.743881631454006	
0.8	-1	0.73798719224529	
0.8	-0.5	0.732673304058187	
0.8	0	0.730830044494136	

0.9	-4	0.72112404617098	
0.9	-3	0.764565788268061	
0.9	-2	0.777474314663712	
0.9	-1.5	0.773523785125667	
0.9	-1	0.767462048755135	
0.9	-0.5	0.761433170984001	
0.9	0	0.758072818575654	

1	-4	0.759991461398097	
1	-3	0.79851388176083	
1	-2	0.804702466993868	
1	-1.5	0.801209174259985	
1	-1	0.794416207173676	
1	-0.5	0.789057392049996	
1	0	0.785513681641369	

1.2	-4	0.826479222643338	
1.2	-3	0.855097758822805	
1.2	-2	0.855436335178617	
1.2	-1.5	0.848875359921589	
1.2	-1	0.84208955408488	
1.2	-0.5	0.837066074470549	
1.2	0	0.834332643068431	

1.4	-4	0.878820142223273	
1.4	-3	0.901600899692423	
1.4	-2	0.899113008741538	
1.4	-1.5	0.893385923837351	
1.4	-1	0.887056336753585	
1.4	-0.5	0.88238964667966	
1.4	0	0.880578735605876	

1.6	-4	0.922272498426313	
1.6	-3	0.94145386430372	
1.6	-2	0.939305077148653	
1.6	-1.5	0.933927140675388	
1.6	-1	0.929013615713837	
1.6	-0.5	0.925370404494234	
1.6	0	0.92419105689644	

1.8	-4	0.958803440719385	
1.8	-3	0.976475384236349	
1.8	-2	0.97538895990786	
1.8	-1.5	0.971755367742803	
1.8	-1	0.967931312826914	
1.8	-0.5	0.965099014147059	
1.8	0	0.963962633419282	

2	-4	0.990368890182208	
2	-3	1.00755984167373	
2	-2	1.00836566622586	
2	-1.5	1.0061675968056	
2	-1	1.00355991425077	
2	-0.5	1.00152781354699	
2	0	1.00069722631857	

2.2	-4	1.01788825276032	
2.2	-3	1.0353460583202	
2.2	-2	1.0386404140917	
2.2	-1.5	1.03760940832564	
2.2	-1	1.03594242741111	
2.2	-0.5	1.03475667095135	
2.2	0	1.0342364843761	

2.4	-4	1.04243675756405	
2.4	-3	1.0604971068078	
2.4	-2	1.06606201228831	
2.4	-1.5	1.06615692714576	
2.4	-1	1.06573681235491	
2.4	-0.5	1.06510426724377	
2.4	0	1.0650616484666	

2.6	-4	1.06469582367458	
2.6	-3	1.08345814020976	
2.6	-2	1.09096807482109	
2.6	-1.5	1.09222160313638	
2.6	-1	1.092527070641	
2.6	-0.5	1.09255317193473	
2.6	0	1.0924981614931	

2.8	-4	1.08491172991978	
2.8	-3	1.10454703300415	
2.8	-2	1.11351170081656	
2.8	-1.5	1.11563525328918	
2.8	-1	1.11661261716602	
2.8	-0.5	1.11703283953288	
2.8	0	1.11728798571271	

3	-4	1.10343389569612	
3	-3	1.12357422262364	
3	-2	1.13408812061824	
3	-1.5	1.13685847871014	
3	-1	1.13851334990928	
3	-0.5	1.13931430669665	
3	0	1.13954920068671	

3.2	-4	1.12038719306334	
3.2	-3	1.14106480012923	
3.2	-2	1.15263712629506	
3.2	-1.5	1.15597780935292	
3.2	-1	1.15805902000485	
3.2	-0.5	1.15931703648915	
3.2	0	1.15963679649112	

3.4	-4	1.13608229833302	
3.4	-3	1.15708939786666	
3.4	-2	1.16947815305586	
3.4	-1.5	1.1733070749988	
3.4	-1	1.17573263194	
3.4	-0.5	1.17717188411962	
3.4	0	1.17759591680008	

3.6	-4	1.15051422390066	
3.6	-3	1.17171023014774	
3.6	-2	1.18483931608663	
3.6	-1.5	1.18893346333297	
3.6	-1	1.19172869107747	
3.6	-0.5	1.19329654842	
3.6	0	1.19378116770323	

3.8	-4	1.16385476826673	
3.8	-3	1.18521927353405	
3.8	-2	1.19876976849683	
3.8	-1.5	1.20311664122069	
3.8	-1	1.20609164150162	
3.8	-0.5	1.20778412277405	
3.8	0	1.20836471031824	

4	-4	1.17626389709476	
4	-3	1.19757354300771	
4	-2	1.21143356597731	
4	-1.5	1.21600125557849	
4	-1	1.21908627919228	
4	-0.5	1.22086877937683	
4	0	1.22145526480135	



==> aux/tables/cluster_data/entropy_U8_56.dat <==
0.3	-4	0.3456177393345	
0.3	-3	0.399311191705086	
0.3	-2	0.4510105712393	
0.3	-1.5	0.480271215136549	
0.3	-1	0.488253176015393	
0.3	-0.5	0.459047714020361	
0.3	0	0.467212973023683	

0.35	-4	0.388994983769018	
0.35	-3	0.447374242419611	
0.35	-2	0.506722128499099	
0.35	-1.5	0.524498309127647	
0.35	-1	0.530398974961482	
0.35	-0.5	0.518303945430716	
0.35	0	0.521588516302804	

0.4	-4	0.428439732750448	
0.4	-3	0.496059150946682	
0.4	-2	0.550049511587213	
0.4	-1.5	0.558569161903892	
0.4	-1	0.570999361796849	
0.4	-0.5	0.572169177765021	
0.4	0	0.55556810612096	

0.5	-4	0.503972138417213	
0.5	-3	0.567739285549537	
0.5	-2	0.611783163890228	
0.5	-1.5	0.625441246945904	
0.5	-1	0.633129071943453	
0.5	-0.5	0.624212202763868	
0.5	0	0.623417960920126	

0.6	-4	0.568640852695355	
0.6	-3	0.630664644517041	
0.6	-2	0.664596539801833	
0.6	-1.5	0.67243103364622	
0.6	-1	0.670488385354862	
0.6	-0.5	0.667503981140027	
0.6	0	0.666886313603819	

0.7	-4	0.626292830896255	
0.7	-3	0.680685984646922	
0.7	-2	0.708107876281308	
0.7	-1.5	0.709441715378813	
0.7	-1	0.708248106070127	
0.7	-0.5	0.700602050873769	
0.7	0	0.701884918790199	

0.8	-4	0.677154728746101	
0.8	-3	0.72558293384718	
0.8	-2	0.745418784140855	
0.8	-1.5	0.744872431277233	
0.8	-1	0.739537941261218	
0.8	-0.5	0.734836173858636	
0.8	0	0.73184061927567	

0.9	-4	0.72078144028804	
0.9	-3	0.765550064419185	
0.9	-2	0.77707153646835	
0.9	-1.5	0.774074076663191	
0.9	-1	0.766757253712264	
0.9	-0.5	0.76080929552457	
0.9	0	0.759026857654294	

1	-4	0.7603442346609	
1	-3	0.798923943363174	
1	-2	0.80552819197265	
1	-1.5	0.799673328332465	
1	-1	0.793636606143931	
1	-0.5	0.788177490591628	
1	0	0.786091583888625	

1.2	-4	0.826297794370351	
1.2	-3	0.854997320705265	
1.2	-2	0.855282994612895	
1.2	-1.5	0.849103472894669	
1.2	-1	0.842371063243236	
1.2	-0.5	0.837070431472539	
1.2	0	0.835232342810923	

1.4	-4	0.879367846113266	
1.4	-3	0.901972933061532	
1.4	-2	0.899397455769972	
1.4	-1.5	0.893210933128338	
1.4	-1	0.886732034221536	
1.4	-0.5	0.883166298062176	
1.4	0	0.880746220326128	

1.6	-4	0.922106477467508	
1.6	-3	0.94138457670315	
1.6	-2	0.939245681059537	
1.6	-1.5	0.934280933985034	
1.6	-1	0.929095916016309	
1.6	-0.5	0.925367233061495	
1.6	0	0.924209654222003	

1.8	-4	0.958772870176958	
1.8	-3	0.976449676334734	
1.8	-2	0.975294228917486	
1.8	-1.5	0.971923063968114	
1.8	-1	0.967854017192117	
1.8	-0.5	0.965030473158063	
1.8	0	0.964113736609209	

2	-4	0.990186073743299	
2	-3	1.00743404131531	
2	-2	1.00844214600914	
2	-1.5	1.00632686420368	
2	-1	1.00363223049354	
2	-0.5	1.00154672175292	
2	0	1.00080170750697	

2.2	-4	1.01784744844066	
2.2	-3	1.03525456961197	
2.2	-2	1.03856535073508	
2.2	-1.5	1.03749799489682	
2.2	-1	1.03613006894249	
2.2	-0.5	1.03484515557028	
2.2	0	1.03439620256884	

2.4	-4	1.04249036056444	
2.4	-3	1.06058790688879	
2.4	-2	1.06599565006489	
2.4	-1.5	1.06619560830339	
2.4	-1	1.0657639179399	
2.4	-0.5	1.06527715288145	
2.4	0	1.06501440580303	

2.6	-4	1.06464777245783	
2.6	-3	1.08346409504039	
2.6	-2	1.09097935400692	
2.6	-1.5	1.09225948386834	
2.6	-1	1.09255577708036	
2.6	-0.5	1.09246523046201	
2.6	0	1.09251747432646	

2.8	-4	1.08489443350503	
2.8	-3	1.1044937014677	
2.8	-2	1.11357485557423	
2.8	-1.5	1.11566387052712	
2.8	-1	1.11663702534416	
2.8	-0.5	1.11707022202827	
2.8	0	1.11720910550048	

3	-4	1.10338934710088	
3	-3	1.12366819084492	
3	-2	1.13420129520123	
3	-1.5	1.13684966732148	
3	-1	1.13857539369338	
3	-0.5	1.13926734541993	
3	0	1.1395983022306	

3.2	-4	1.12040556951724	
3.2	-3	1.14110100638311	
3.2	-2	1.15255862149711	
3.2	-1.5	1.15598839178721	
3.2	-1	1.15808953672622	
3.2	-0.5	1.15928040137379	
3.2	0	1.15963426722567	

3.4	-4	1.13604793137231	
3.4	-3	1.15712984784402	
3.4	-2	1.16952850587558	
3.4	-1.5	1.17332250740242	
3.4	-1	1.17572016580973	
3.4	-0.5	1.17719284238784	
3.4	0	1.17761733425747	

3.6	-4	1.15049186020527	
3.6	-3	1.17175611017425	
3.6	-2	1.18483340502801	
3.6	-1.5	1.18901519948988	
3.6	-1	1.19163191629537	
3.6	-0.5	1.19321747947465	
3.6	0	1.19377857862954	

3.8	-4	1.1638761990163	
3.8	-3	1.18522665770298	
3.8	-2	1.19873246330904	
3.8	-1.5	1.20309278410499	
3.8	-1	1.20601730461343	
3.8	-0.5	1.20784103287686	
3.8	0	1.20840672669792	

4	-4	1.17625609066914	
4	-3	1.19755258763392	
4	-2	1.21140136447161	
4	-1.5	1.21597637259681	
4	-1	1.21904553940855	
4	-0.5	1.22088927124409	
4	0	1.2214711216034	



==> aux/tables/cluster_data/entropy_U8_64.dat <==
0.3	-4	0.341226129611439	
0.3	-3	0.401858526167861	
0.3	-2	0.465473367139086	
0.3	-1.5	0.477646979860392	
0.3	-1	0.491725964655378	
0.3	-0.5	0.473513614109386	
0.3	0	0.4448843598515	

0.35	-4	0.391971770380699	
0.35	-3	0.447633982561059	
0.35	-2	0.508788137912425	
0.35	-1.5	0.520489800757963	
0.35	-1	0.523330946682735	
0.35	-0.5	0.518033052356566	
0.35	0	0.503286309971353	

0.4	-4	0.428211767936848	
0.4	-3	0.493712359555267	
0.4	-2	0.539721143881491	
0.4	-1.5	0.560160956411681	
0.4	-1	0.563220945262126	
0.4	-0.5	0.559071265274415	
0.4	0	0.548653447803675	

0.5	-4	0.504168145245906	
0.5	-3	0.567896159320755	
0.5	-2	0.617603665968032	
0.5	-1.5	0.623768455914224	
0.5	-1	0.623404839633633	
0.5	-0.5	0.62205499360323	
0.5	0	0.622637503646988	

0.6	-4	0.56746944907834	
0.6	-3	0.630267261097583	
0.6	-2	0.662504295582592	
0.6	-1.5	0.674988097723008	
0.6	-1	0.670013313042036	
0.6	-0.5	0.66549262774245	
0.6	0	0.661030027905412	

0.7	-4	0.625167672178775	
0.7	-3	0.681487892470988	
0.7	-2	0.707034566850917	
0.7	-1.5	0.707597780914573	
0.7	-1	0.706707852990133	
0.7	-0.5	0.701271375227177	
0.7	0	0.699430734727588	

0.8	-4	0.675922744824892	
0.8	-3	0.724636916707946	
0.8	-2	0.745403042604403	
0.8	-1.5	0.741532945696374	
0.8	-1	0.73699887361011	
0.8	-0.5	0.729938577381755	
0.8	0	0.729766999021131	

0.9	-4	0.721751998098155	
0.9	-3	0.763246009341729	
0.9	-2	0.775587041081913	
0.9	-1.5	0.773506024422323	
0.9	-1	0.766871836472465	
0.9	-0.5	0.762486344837714	
0.9	0	0.759036818165669	

1	-4	0.760092610963368	
1	-3	0.798501626303112	
1	-2	0.804704306701496	
1	-1.5	0.799425571897928	
1	-1	0.792698637693419	
1	-0.5	0.787497626032153	
1	0	0.784514815531256	

1.2	-4	0.825808241193364	
1.2	-3	0.854809286457806	
1.2	-2	0.855580385579453	
1.2	-1.5	0.849030744836192	
1.2	-1	0.841161435563755	
1.2	-0.5	0.835990371098716	
1.2	0	0.834670192278863	

1.4	-4	0.879312226711622	
1.4	-3	0.901601459592416	
1.4	-2	0.899555340526694	
1.4	-1.5	0.893596802967948	
1.4	-1	0.887272015275703	
1.4	-0.5	0.882066197853149	
1.4	0	0.879901974083734	

1.6	-4	0.92247949360471	
1.6	-3	0.941542554875134	
1.6	-2	0.939086428947596	
1.6	-1.5	0.934205453134559	
1.6	-1	0.92891549564869	
1.6	-0.5	0.924641020400387	
1.6	0	0.9235610312403	

1.8	-4	0.95898570148561	
1.8	-3	0.976307896820819	
1.8	-2	0.975460057832593	
1.8	-1.5	0.971410019305994	
1.8	-1	0.967691853165642	
1.8	-0.5	0.965276558979288	
1.8	0	0.963815517948901	

2	-4	0.990200300560033	
2	-3	1.00760676282451	
2	-2	1.00864590470573	
2	-1.5	1.00616150908751	
2	-1	1.0033383658549	
2	-0.5	1.00116538593012	
2	0	1.00069366449189	

2.2	-4	1.01785929250367	
2.2	-3	1.03549877374279	
2.2	-2	1.03838882192936	
2.2	-1.5	1.03744319954737	
2.2	-1	1.03603444940793	
2.2	-0.5	1.03490748849156	
2.2	0	1.03451740429282	

2.4	-4	1.04243825128054	
2.4	-3	1.06071638592269	
2.4	-2	1.06590482743886	
2.4	-1.5	1.06613689743892	
2.4	-1	1.06565394152796	
2.4	-0.5	1.06537037483563	
2.4	0	1.0648418354379	

2.6	-4	1.0647489449267	
2.6	-3	1.083588571942	
2.6	-2	1.09111745347616	
2.6	-1.5	1.09201667481041	
2.6	-1	1.09234694794148	
2.6	-0.5	1.09264140466128	
2.6	0	1.09229655817066	

2.8	-4	1.08481885849277	
2.8	-3	1.10448552512379	
2.8	-2	1.1136366238479	
2.8	-1.5	1.11579715935693	
2.8	-1	1.11671462346393	
2.8	-0.5	1.116976246781	
2.8	0	1.11719865594449	

3	-4	1.10346935098897	
3	-3	1.12372624764681	
3	-2	1.13408644175127	
3	-1.5	1.13667983601771	
3	-1	1.13862322139498	
3	-0.5	1.13934543836615	
3	0	1.1396264886766	

3.2	-4	1.1204746018591	
3.2	-3	1.14084282447354	
3.2	-2	1.152710634795	
3.2	-1.5	1.15590349316336	
3.2	-1	1.15801964618156	
3.2	-0.5	1.15921715497809	
3.2	0	1.15969343215803	

3.4	-4	1.13590902128632	
3.4	-3	1.15697957774547	
3.4	-2	1.16937912390294	
3.4	-1.5	1.1732553717895	
3.4	-1	1.17573093631424	
3.4	-0.5	1.17688740065539	
3.4	0	1.17744551940837	

3.6	-4	1.15042611287999	
3.6	-3	1.17169072030984	
3.6	-2	1.18474846058499	
3.6	-1.5	1.18890733851059	
3.6	-1	1.19173385446058	
3.6	-0.5	1.19318182542441	
3.6	0	1.19369107243047	

3.8	-4	1.16382126513371	
3.8	-3	1.18509127782658	
3.8	-2	1.19878761513258	
3.8	-1.5	1.20301260553946	
3.8	-1	1.20608923547446	
3.8	-0.5	1.20777537152131	
3.8	0	1.2084946686148	

4	-4	1.17625706647234	
4	-3	1.19749242936646	
4	-2	1.21126816733441	
4	-1.5	1.21589952809458	
4	-1	1.21897820898755	
4	-0.5	1.22087439024524	
4	0	1.22152161941915	



==> aux/tables/cluster_data/spincorrelation_U10_18.dat <==
0.3	0	-0.035108	

0.35	0	-0.02604	

0.4	-4	-0.00720175	
0.4	-3	-0.010573575	
0.4	-2	-0.015367175	
0.4	-1.5	-0.017973875	
0.4	-1	-0.0214041	
0.4	-0.5	-0.02265645	
0.4	0	-0.023613425	

0.5	-4	-0.00646525	
0.5	-3	-0.008871375	
0.5	-2	-0.013345725	
0.5	-1.5	-0.015269575	
0.5	-1	-0.016926875	
0.5	-0.5	-0.019155325	
0.5	0	-0.01885355	

0.6	-4	-0.0060593	
0.6	-3	-0.008320525	
0.6	-2	-0.011633175	
0.6	-1.5	-0.0126717	
0.6	-1	-0.0137553	
0.6	-0.5	-0.0158607	
0.6	0	-0.015135725	

0.7	-4	-0.00568135	
0.7	-3	-0.007635825	
0.7	-2	-0.009992625	
0.7	-1.5	-0.01133955	
0.7	-1	-0.012074	
0.7	-0.5	-0.012483075	
0.7	0	-0.01266325	

0.8	-4	-0.005387625	
0.8	-3	-0.00699835	
0.8	-2	-0.0088379	
0.8	-1.5	-0.0103322	
0.8	-1	-0.010805325	
0.8	-0.5	-0.011155775	
0.8	0	-0.011146175	

0.9	-4	-0.0049353	
0.9	-3	-0.006491825	
0.9	-2	-0.0082574	
0.9	-1.5	-0.008975125	
0.9	-1	-0.009296875	
0.9	-0.5	-0.00982185	
0.9	0	-0.009945875	

1	-4	-0.00457705	
1	-3	-0.006002575	
1	-2	-0.007320075	
1	-1.5	-0.0080436	
1	-1	-0.008344025	
1	-0.5	-0.008704975	
1	0	-0.0087157	

1.2	-4	-0.004036975	
1.2	-3	-0.0050682	
1.2	-2	-0.005998325	
1.2	-1.5	-0.006330375	
1.2	-1	-0.0068095	
1.2	-0.5	-0.00684865	
1.2	0	-0.006987975	

1.4	-4	-0.003527975	
1.4	-3	-0.004417575	
1.4	-2	-0.0050674	
1.4	-1.5	-0.00543775	
1.4	-1	-0.005478675	
1.4	-0.5	-0.00566745	
1.4	0	-0.005773325	

1.6	-4	-0.0031204	
1.6	-3	-0.003764725	
1.6	-2	-0.0043526	
1.6	-1.5	-0.004585025	
1.6	-1	-0.004679825	
1.6	-0.5	-0.00476325	
1.6	0	-0.004805625	

1.8	-4	-0.002716775	
1.8	-3	-0.003329975	
1.8	-2	-0.003740325	
1.8	-1.5	-0.0039172	
1.8	-1	-0.0040694	
1.8	-0.5	-0.004165075	
1.8	0	-0.004163	

2	-4	-0.00244973	
2	-3	-0.0028232	
2	-2	-0.00324225	
2	-1.5	-0.003464625	
2	-1	-0.0035122	
2	-0.5	-0.003616425	
2	0	-0.00360925	

2.2	-4	-0.0021884125	
2.2	-3	-0.0025718	
2.2	-2	-0.002875175	
2.2	-1.5	-0.00291065	
2.2	-1	-0.003015575	
2.2	-0.5	-0.00314845	
2.2	0	-0.00311315	

2.4	-4	-0.001977115	
2.4	-3	-0.00230853	
2.4	-2	-0.0025098	
2.4	-1.5	-0.002637175	
2.4	-1	-0.00278125	
2.4	-0.5	-0.002768275	
2.4	0	-0.00274635	

2.6	-4	-0.0017921625	
2.6	-3	-0.00200678	
2.6	-2	-0.00224751	
2.6	-1.5	-0.002334855	
2.6	-1	-0.00239602	
2.6	-0.5	-0.0024421625	
2.6	0	-0.0024322125	

2.8	-4	-0.0016025375	
2.8	-3	-0.001820875	
2.8	-2	-0.0020048175	
2.8	-1.5	-0.0020686625	
2.8	-1	-0.0020961925	
2.8	-0.5	-0.0021757875	
2.8	0	-0.002210865	

3	-4	-0.0014827875	
3	-3	-0.00169898	
3	-2	-0.0018061625	
3	-1.5	-0.00188876	
3	-1	-0.001936625	
3	-0.5	-0.00195347	
3	0	-0.0019184425	

3.2	-4	-0.001355145	
3.2	-3	-0.0014815875	
3.2	-2	-0.001647405	
3.2	-1.5	-0.0017338375	
3.2	-1	-0.001708135	
3.2	-0.5	-0.0017316825	
3.2	0	-0.00170124	

3.4	-4	-0.0011895575	
3.4	-3	-0.0013288075	
3.4	-2	-0.0014727875	
3.4	-1.5	-0.001550875	
3.4	-1	-0.00153575	
3.4	-0.5	-0.001571345	
3.4	0	-0.00157501	

3.6	-4	-0.0011405475	
3.6	-3	-0.001178145	
3.6	-2	-0.0013561625	
3.6	-1.5	-0.00136528	
3.6	-1	-0.00138173	
3.6	-0.5	-0.001417405	
3.6	0	-0.0014024425	

3.8	-4	-0.001027875	
3.8	-3	-0.001173095	
3.8	-2	-0.0012297125	
3.8	-1.5	-0.0012822025	
3.8	-1	-0.00131675	
3.8	-0.5	-0.0012875	
3.8	0	-0.001333375	

4	-4	-0.0009515375	
4	-3	-0.00101576	
4	-2	-0.0011139325	
4	-1.5	-0.0011263275	
4	-1	-0.001166105	
4	-0.5	-0.001093865	
4	0	-0.001170645	



==> aux/tables/cluster_data/spincorrelation_U10_26.dat <==
0.3	0	-0.0368545	

0.35	0	-0.0290605	

0.4	-4	-0.00852485	
0.4	-3	-0.01250865	
0.4	-2	-0.018656125	
0.4	-1.5	-0.021187675	
0.4	-1	-0.0258005	
0.4	-0.5	-0.023078475	
0.4	0	-0.028957	

0.5	-4	-0.007721375	
0.5	-3	-0.011287275	
0.5	-2	-0.014667825	
0.5	-1.5	-0.01860855	
0.5	-1	-0.0184895	
0.5	-0.5	-0.018901	
0.5	0	-0.0238185	

0.6	-4	-0.00724825	
0.6	-3	-0.010658375	
0.6	-2	-0.01297	
0.6	-1.5	-0.014666675	
0.6	-1	-0.015789075	
0.6	-0.5	-0.016511925	
0.6	0	-0.0182688	

0.7	-4	-0.0065354	
0.7	-3	-0.008943	
0.7	-2	-0.011533025	
0.7	-1.5	-0.01293715	
0.7	-1	-0.012778975	
0.7	-0.5	-0.015262175	
0.7	0	-0.0150136	

0.8	-4	-0.006230475	
0.8	-3	-0.0081645	
0.8	-2	-0.010435925	
0.8	-1.5	-0.011814875	
0.8	-1	-0.01211185	
0.8	-0.5	-0.01249075	
0.8	0	-0.0126049	

0.9	-4	-0.005610425	
0.9	-3	-0.007335925	
0.9	-2	-0.008914525	
0.9	-1.5	-0.009834325	
0.9	-1	-0.0104789	
0.9	-0.5	-0.011125225	
0.9	0	-0.011172075	

1	-4	-0.00520255	
1	-3	-0.00676595	
1	-2	-0.0083187	
1	-1.5	-0.009026375	
1	-1	-0.00962815	
1	-0.5	-0.0096229	
1	0	-0.009773975	

1.2	-4	-0.0046081	
1.2	-3	-0.00574235	
1.2	-2	-0.0068125	
1.2	-1.5	-0.00731205	
1.2	-1	-0.007421025	
1.2	-0.5	-0.00799165	
1.2	0	-0.007763225	

1.4	-4	-0.003982725	
1.4	-3	-0.004891225	
1.4	-2	-0.005716675	
1.4	-1.5	-0.005799025	
1.4	-1	-0.006269725	
1.4	-0.5	-0.00657135	
1.4	0	-0.006501075	

1.6	-4	-0.003466275	
1.6	-3	-0.004226425	
1.6	-2	-0.004794275	
1.6	-1.5	-0.005144325	
1.6	-1	-0.0052812	
1.6	-0.5	-0.0053605	
1.6	0	-0.0053771	

1.8	-4	-0.003053825	
1.8	-3	-0.0037706	
1.8	-2	-0.004196225	
1.8	-1.5	-0.00435635	
1.8	-1	-0.004464425	
1.8	-0.5	-0.004579	
1.8	0	-0.004726875	

2	-4	-0.00269165	
2	-3	-0.0031508	
2	-2	-0.003543125	
2	-1.5	-0.003842925	
2	-1	-0.00388175	
2	-0.5	-0.003878775	
2	0	-0.00395535	

2.2	-4	-0.00251615	
2.2	-3	-0.00287275	
2.2	-2	-0.003223125	
2.2	-1.5	-0.003352325	
2.2	-1	-0.003383275	
2.2	-0.5	-0.00343745	
2.2	0	-0.003431325	

2.4	-4	-0.0021958775	
2.4	-3	-0.002566775	
2.4	-2	-0.002836175	
2.4	-1.5	-0.002840225	
2.4	-1	-0.002996575	
2.4	-0.5	-0.003053075	
2.4	0	-0.003024575	

2.6	-4	-0.0019663725	
2.6	-3	-0.0022857425	
2.6	-2	-0.0025263	
2.6	-1.5	-0.002547775	
2.6	-1	-0.002629475	
2.6	-0.5	-0.002608425	
2.6	0	-0.002703475	

2.8	-4	-0.001789135	
2.8	-3	-0.00200325	
2.8	-2	-0.002261025	
2.8	-1.5	-0.002267795	
2.8	-1	-0.0022915825	
2.8	-0.5	-0.002342225	
2.8	0	-0.00234016	

3	-4	-0.0015696275	
3	-3	-0.0018271725	
3	-2	-0.00202739	
3	-1.5	-0.002078205	
3	-1	-0.0021728975	
3	-0.5	-0.00207909	
3	0	-0.002163635	

3.2	-4	-0.0014851925	
3.2	-3	-0.0016345825	
3.2	-2	-0.001796525	
3.2	-1.5	-0.00180148	
3.2	-1	-0.001937185	
3.2	-0.5	-0.0019181725	
3.2	0	-0.00186011	

3.4	-4	-0.001359185	
3.4	-3	-0.00151834	
3.4	-2	-0.001590545	
3.4	-1.5	-0.0015972875	
3.4	-1	-0.0017006225	
3.4	-0.5	-0.0016419225	
3.4	0	-0.0017556225	

3.6	-4	-0.0012636725	
3.6	-3	-0.001344595	
3.6	-2	-0.001513135	
3.6	-1.5	-0.0014734175	
3.6	-1	-0.0015256475	
3.6	-0.5	-0.0015280075	
3.6	0	-0.0015428325	

3.8	-4	-0.0011685775	
3.8	-3	-0.0012087125	
3.8	-2	-0.001340655	
3.8	-1.5	-0.001422385	
3.8	-1	-0.001443545	
3.8	-0.5	-0.00142473	
3.8	0	-0.0014376975	

4	-4	-0.0010722875	
4	-3	-0.001142845	
4	-2	-0.001205685	
4	-1.5	-0.001275635	
4	-1	-0.0012794225	
4	-0.5	-0.0013588325	
4	0	-0.0013027875	



==> aux/tables/cluster_data/spincorrelation_U10_36.dat <==
0.3	0	-0.0373195	

0.35	0	-0.03613	

0.4	-4	-0.01099445	
0.4	-3	-0.015838025	
0.4	-2	-0.021722625	
0.4	-1.5	-0.0286175	
0.4	-1	-0.02896825	
0.4	-0.5	-0.03270375	
0.4	0	-0.0351045	

0.5	-4	-0.0096654	
0.5	-3	-0.014419575	
0.5	-2	-0.01868125	
0.5	-1.5	-0.022193825	
0.5	-1	-0.021260425	
0.5	-0.5	-0.02532875	
0.5	0	-0.02487615	

0.6	-4	-0.00894055	
0.6	-3	-0.0125813	
0.6	-2	-0.016810275	
0.6	-1.5	-0.01807865	
0.6	-1	-0.020227775	
0.6	-0.5	-0.018016225	
0.6	0	-0.01992205	

0.7	-4	-0.0081625	
0.7	-3	-0.01123205	
0.7	-2	-0.0143074	
0.7	-1.5	-0.0161702	
0.7	-1	-0.0163934	
0.7	-0.5	-0.01782815	
0.7	0	-0.018715275	

0.8	-4	-0.00755945	
0.8	-3	-0.009778525	
0.8	-2	-0.012985525	
0.8	-1.5	-0.014672575	
0.8	-1	-0.014010825	
0.8	-0.5	-0.0147664	
0.8	0	-0.01509875	

0.9	-4	-0.006847925	
0.9	-3	-0.009108575	
0.9	-2	-0.011194125	
0.9	-1.5	-0.012516675	
0.9	-1	-0.013326025	
0.9	-0.5	-0.01325075	
0.9	0	-0.013109075	

1	-4	-0.006314775	
1	-3	-0.008049275	
1	-2	-0.0103495	
1	-1.5	-0.01080095	
1	-1	-0.01158655	
1	-0.5	-0.011782925	
1	0	-0.01198795	

1.2	-4	-0.00552165	
1.2	-3	-0.006715425	
1.2	-2	-0.00843735	
1.2	-1.5	-0.0085987	
1.2	-1	-0.009065925	
1.2	-0.5	-0.009499425	
1.2	0	-0.009146575	

1.4	-4	-0.004751525	
1.4	-3	-0.00595225	
1.4	-2	-0.006788	
1.4	-1.5	-0.0073151	
1.4	-1	-0.007592825	
1.4	-0.5	-0.007559575	
1.4	0	-0.007764775	

1.6	-4	-0.00422165	
1.6	-3	-0.00501475	
1.6	-2	-0.0057779	
1.6	-1.5	-0.006068875	
1.6	-1	-0.006439525	
1.6	-0.5	-0.0065622	
1.6	0	-0.00654565	

1.8	-4	-0.003730975	
1.8	-3	-0.0044029	
1.8	-2	-0.005034325	
1.8	-1.5	-0.005200725	
1.8	-1	-0.00549635	
1.8	-0.5	-0.0055602	
1.8	0	-0.0055698	

2	-4	-0.003260125	
2	-3	-0.003854125	
2	-2	-0.0045053	
2	-1.5	-0.004614425	
2	-1	-0.0048065	
2	-0.5	-0.00478665	
2	0	-0.004904975	

2.2	-4	-0.0029117	
2.2	-3	-0.0033424	
2.2	-2	-0.003766975	
2.2	-1.5	-0.00395675	
2.2	-1	-0.00408215	
2.2	-0.5	-0.00397115	
2.2	0	-0.004198575	

2.4	-4	-0.002579	
2.4	-3	-0.003078475	
2.4	-2	-0.003442225	
2.4	-1.5	-0.003382	
2.4	-1	-0.003450025	
2.4	-0.5	-0.003535575	
2.4	0	-0.003523925	

2.6	-4	-0.0023235325	
2.6	-3	-0.002670475	
2.6	-2	-0.0029171	
2.6	-1.5	-0.003030575	
2.6	-1	-0.003183325	
2.6	-0.5	-0.0031547	
2.6	0	-0.0032274	

2.8	-4	-0.0021374875	
2.8	-3	-0.002348075	
2.8	-2	-0.002700975	
2.8	-1.5	-0.002708675	
2.8	-1	-0.002832775	
2.8	-0.5	-0.002795025	
2.8	0	-0.002853125	

3	-4	-0.0019180125	
3	-3	-0.0021813525	
3	-2	-0.0023969175	
3	-1.5	-0.002434865	
3	-1	-0.0025833	
3	-0.5	-0.0024239425	
3	0	-0.002601875	

3.2	-4	-0.0017316475	
3.2	-3	-0.00201468	
3.2	-2	-0.002121345	
3.2	-1.5	-0.00230504	
3.2	-1	-0.002248685	
3.2	-0.5	-0.00222732	
3.2	0	-0.00226493	

3.4	-4	-0.00157968	
3.4	-3	-0.0018472425	
3.4	-2	-0.0018637675	
3.4	-1.5	-0.0020361925	
3.4	-1	-0.002051675	
3.4	-0.5	-0.0020207575	
3.4	0	-0.0020831725	

3.6	-4	-0.0014232775	
3.6	-3	-0.0016401525	
3.6	-2	-0.0018052775	
3.6	-1.5	-0.00176123	
3.6	-1	-0.00179341	
3.6	-0.5	-0.001804085	
3.6	0	-0.0017941475	

3.8	-4	-0.001308095	
3.8	-3	-0.0014765825	
3.8	-2	-0.0015781675	
3.8	-1.5	-0.001608095	
3.8	-1	-0.0016699175	
3.8	-0.5	-0.00173445	
3.8	0	-0.0016259375	

4	-4	-0.0012283975	
4	-3	-0.001341335	
4	-2	-0.00145171	
4	-1.5	-0.0014750375	
4	-1	-0.0014474825	
4	-0.5	-0.00148455	
4	0	-0.00156361	



==> aux/tables/cluster_data/spincorrelation_U10_48.dat <==
0.3	0	-0.03848	

0.35	0	-0.0366005	

0.4	-4	-0.01148435	
0.4	-3	-0.0182515	
0.4	-2	-0.023723475	
0.4	-1.5	-0.02737175	
0.4	-1	-0.0333815	
0.4	-0.5	-0.03080125	
0.4	0	-0.03198225	

0.5	-4	-0.01019945	
0.5	-3	-0.01595675	
0.5	-2	-0.01913015	
0.5	-1.5	-0.025057	
0.5	-1	-0.026378	
0.5	-0.5	-0.0253405	
0.5	0	-0.025703	

0.6	-4	-0.009747225	
0.6	-3	-0.012870325	
0.6	-2	-0.017523575	
0.6	-1.5	-0.021338325	
0.6	-1	-0.0197866	
0.6	-0.5	-0.022399975	
0.6	0	-0.02510725	

0.7	-4	-0.008753975	
0.7	-3	-0.0121842	
0.7	-2	-0.01601745	
0.7	-1.5	-0.01684255	
0.7	-1	-0.018620175	
0.7	-0.5	-0.019295225	
0.7	0	-0.020129675	

0.8	-4	-0.0080248	
0.8	-3	-0.0113719	
0.8	-2	-0.01468695	
0.8	-1.5	-0.015191425	
0.8	-1	-0.016715575	
0.8	-0.5	-0.01732255	
0.8	0	-0.017109475	

0.9	-4	-0.007189025	
0.9	-3	-0.010588875	
0.9	-2	-0.0123579	
0.9	-1.5	-0.0127159	
0.9	-1	-0.0144734	
0.9	-0.5	-0.014767275	
0.9	0	-0.0142492	

1	-4	-0.006889875	
1	-3	-0.008762175	
1	-2	-0.011490875	
1	-1.5	-0.011545275	
1	-1	-0.01203835	
1	-0.5	-0.013457075	
1	0	-0.013017075	

1.2	-4	-0.005912575	
1.2	-3	-0.0074734	
1.2	-2	-0.008884025	
1.2	-1.5	-0.00950515	
1.2	-1	-0.009683475	
1.2	-0.5	-0.009700275	
1.2	0	-0.01017715	

1.4	-4	-0.0050995	
1.4	-3	-0.006352975	
1.4	-2	-0.007491025	
1.4	-1.5	-0.008066175	
1.4	-1	-0.008271175	
1.4	-0.5	-0.00833275	
1.4	0	-0.0082293	

1.6	-4	-0.004526175	
1.6	-3	-0.005611675	
1.6	-2	-0.00613895	
1.6	-1.5	-0.00683785	
1.6	-1	-0.00691565	
1.6	-0.5	-0.00719955	
1.6	0	-0.007064225	

1.8	-4	-0.00401945	
1.8	-3	-0.004840775	
1.8	-2	-0.005499625	
1.8	-1.5	-0.005653425	
1.8	-1	-0.00580435	
1.8	-0.5	-0.0059063	
1.8	0	-0.0060331	

2	-4	-0.0035177	
2	-3	-0.00416175	
2	-2	-0.0045932	
2	-1.5	-0.004856575	
2	-1	-0.00512145	
2	-0.5	-0.0050349	
2	0	-0.005176	

2.2	-4	-0.003204025	
2.2	-3	-0.00365065	
2.2	-2	-0.004137275	
2.2	-1.5	-0.0043962	
2.2	-1	-0.0042886	
2.2	-0.5	-0.0044794	
2.2	0	-0.00446485	

2.4	-4	-0.002782475	
2.4	-3	-0.00323955	
2.4	-2	-0.003646625	
2.4	-1.5	-0.003747275	
2.4	-1	-0.00384465	
2.4	-0.5	-0.004041975	
2.4	0	-0.00400555	

2.6	-4	-0.0024840675	
2.6	-3	-0.0028917	
2.6	-2	-0.00310255	
2.6	-1.5	-0.00329075	
2.6	-1	-0.003371575	
2.6	-0.5	-0.003542775	
2.6	0	-0.0034377	

2.8	-4	-0.00229036	
2.8	-3	-0.002559975	
2.8	-2	-0.00279225	
2.8	-1.5	-0.002962725	
2.8	-1	-0.003152875	
2.8	-0.5	-0.0031247	
2.8	0	-0.003093775	

3	-4	-0.00206227	
3	-3	-0.002361665	
3	-2	-0.0024490175	
3	-1.5	-0.002674625	
3	-1	-0.0027205	
3	-0.5	-0.00274345	
3	0	-0.00279005	

3.2	-4	-0.00195375	
3.2	-3	-0.0020192275	
3.2	-2	-0.0022282525	
3.2	-1.5	-0.0023915475	
3.2	-1	-0.002327875	
3.2	-0.5	-0.00242619	
3.2	0	-0.002558925	

3.4	-4	-0.001760095	
3.4	-3	-0.001946655	
3.4	-2	-0.002028175	
3.4	-1.5	-0.0021771325	
3.4	-1	-0.0021967275	
3.4	-0.5	-0.0022586925	
3.4	0	-0.00216945	

3.6	-4	-0.0015619575	
3.6	-3	-0.0017135675	
3.6	-2	-0.0019307275	
3.6	-1.5	-0.001954405	
3.6	-1	-0.001977685	
3.6	-0.5	-0.0020069275	
3.6	0	-0.00201775	

3.8	-4	-0.0014415175	
3.8	-3	-0.0015987825	
3.8	-2	-0.0016291725	
3.8	-1.5	-0.001772185	
3.8	-1	-0.0018052275	
3.8	-0.5	-0.001823485	
3.8	0	-0.0018487825	

4	-4	-0.0013634025	
4	-3	-0.001465135	
4	-2	-0.00153817	
4	-1.5	-0.001632705	
4	-1	-0.0015625175	
4	-0.5	-0.00161434	
4	0	-0.0016056975	



==> aux/tables/cluster_data/spincorrelation_U10_64.dat <==
0.3	0	-0.033537	

0.35	0	-0.03527975	

0.4	-4	-0.012399275	
0.4	-3	-0.018012825	
0.4	-2	-0.026915	
0.4	-1.5	-0.0290495	
0.4	-1	-0.0316085	
0.4	-0.5	-0.03098975	
0.4	0	-0.03175275	

0.5	-4	-0.011658675	
0.5	-3	-0.015438425	
0.5	-2	-0.0211332	
0.5	-1.5	-0.02621975	
0.5	-1	-0.0253315	
0.5	-0.5	-0.03083025	
0.5	0	-0.02752975	

0.6	-4	-0.0101065	
0.6	-3	-0.0138623	
0.6	-2	-0.01843575	
0.6	-1.5	-0.01773855	
0.6	-1	-0.022925925	
0.6	-0.5	-0.02209705	
0.6	0	-0.02111255	

0.7	-4	-0.0088655	
0.7	-3	-0.012922875	
0.7	-2	-0.016597025	
0.7	-1.5	-0.018538975	
0.7	-1	-0.020568275	
0.7	-0.5	-0.01811795	
0.7	0	-0.019425875	

0.8	-4	-0.008279675	
0.8	-3	-0.011298475	
0.8	-2	-0.01470755	
0.8	-1.5	-0.013669575	
0.8	-1	-0.016138025	
0.8	-0.5	-0.01785675	
0.8	0	-0.016466	

0.9	-4	-0.008199175	
0.9	-3	-0.01038675	
0.9	-2	-0.0122955	
0.9	-1.5	-0.0142062	
0.9	-1	-0.0147268	
0.9	-0.5	-0.01551565	
0.9	0	-0.0150127	

1	-4	-0.007026	
1	-3	-0.009499025	
1	-2	-0.01064725	
1	-1.5	-0.01270295	
1	-1	-0.013004775	
1	-0.5	-0.013525125	
1	0	-0.0130313	

1.2	-4	-0.005990325	
1.2	-3	-0.007650875	
1.2	-2	-0.00926425	
1.2	-1.5	-0.010262525	
1.2	-1	-0.010597075	
1.2	-0.5	-0.0100825	
1.2	0	-0.010445675	

1.4	-4	-0.00540485	
1.4	-3	-0.006891125	
1.4	-2	-0.008112975	
1.4	-1.5	-0.007827075	
1.4	-1	-0.00836705	
1.4	-0.5	-0.008597725	
1.4	0	-0.008630325	

1.6	-4	-0.0047129	
1.6	-3	-0.0056934	
1.6	-2	-0.006600875	
1.6	-1.5	-0.00685125	
1.6	-1	-0.00680825	
1.6	-0.5	-0.00737825	
1.6	0	-0.007111625	

1.8	-4	-0.004363275	
1.8	-3	-0.0050056	
1.8	-2	-0.005746925	
1.8	-1.5	-0.006079825	
1.8	-1	-0.00627625	
1.8	-0.5	-0.005990925	
1.8	0	-0.0062999	

2	-4	-0.00362085	
2	-3	-0.004355125	
2	-2	-0.0048992	
2	-1.5	-0.00514205	
2	-1	-0.00512975	
2	-0.5	-0.005333675	
2	0	-0.005168175	

2.2	-4	-0.0032633	
2.2	-3	-0.0037478	
2.2	-2	-0.00445545	
2.2	-1.5	-0.0043282	
2.2	-1	-0.00455155	
2.2	-0.5	-0.004805075	
2.2	0	-0.004647575	

2.4	-4	-0.002870375	
2.4	-3	-0.00349025	
2.4	-2	-0.003895375	
2.4	-1.5	-0.004043225	
2.4	-1	-0.004067475	
2.4	-0.5	-0.004187475	
2.4	0	-0.004015575	

2.6	-4	-0.00265875	
2.6	-3	-0.00304875	
2.6	-2	-0.00347915	
2.6	-1.5	-0.0034131	
2.6	-1	-0.003564525	
2.6	-0.5	-0.003526875	
2.6	0	-0.003568425	

2.8	-4	-0.00229478	
2.8	-3	-0.002737875	
2.8	-2	-0.0028856	
2.8	-1.5	-0.003154825	
2.8	-1	-0.003241525	
2.8	-0.5	-0.003271225	
2.8	0	-0.003236375	

3	-4	-0.002166385	
3	-3	-0.0024733	
3	-2	-0.002638125	
3	-1.5	-0.0026763	
3	-1	-0.002650475	
3	-0.5	-0.002864925	
3	0	-0.002957575	

3.2	-4	-0.0020682	
3.2	-3	-0.0022885175	
3.2	-2	-0.00233184	
3.2	-1.5	-0.0024600375	
3.2	-1	-0.0025637	
3.2	-0.5	-0.002651175	
3.2	0	-0.002658325	

3.4	-4	-0.0018224	
3.4	-3	-0.00200439	
3.4	-2	-0.0021632675	
3.4	-1.5	-0.002104425	
3.4	-1	-0.0023241325	
3.4	-0.5	-0.002317385	
3.4	0	-0.0023266675	

3.6	-4	-0.0016641275	
3.6	-3	-0.0018609725	
3.6	-2	-0.0019575625	
3.6	-1.5	-0.0020585	
3.6	-1	-0.0019427825	
3.6	-0.5	-0.0020041175	
3.6	0	-0.00219642	

3.8	-4	-0.001498665	
3.8	-3	-0.0016491825	
3.8	-2	-0.00181121	
3.8	-1.5	-0.0018895675	
3.8	-1	-0.0018922825	
3.8	-0.5	-0.0018679225	
3.8	0	-0.0018534275	

4	-4	-0.0014421075	
4	-3	-0.0014886425	
4	-2	-0.001504085	
4	-1.5	-0.0016049825	
4	-1	-0.0016028	
4	-0.5	-0.0017007425	
4	0	-0.0016321775	



==> aux/tables/cluster_data/spincorrelation_U12_18.dat <==
0.5	-5	-0.00580475	
0.5	-4	-0.008081375	
0.5	-3	-0.012457	
0.5	-2	-0.01620905	
0.5	-1.5	-0.019093925	
0.5	-1	-0.02050725	
0.5	-0.5	-0.0228268	
0.5	0	-0.02147915	

0.6	-5	-0.0054707	
0.6	-4	-0.00761445	
0.6	-3	-0.011399025	
0.6	-2	-0.01395055	
0.6	-1.5	-0.013209725	
0.6	-1	-0.01509555	
0.6	-0.5	-0.017622375	
0.6	0	-0.01452955	

0.7	-5	-0.0050878	
0.7	-4	-0.00659405	
0.7	-3	-0.00918525	
0.7	-2	-0.011580625	
0.7	-1.5	-0.0132682	
0.7	-1	-0.01417215	
0.7	-0.5	-0.0127679	
0.7	0	-0.0127087	

0.8	-5	-0.004717625	
0.8	-4	-0.00626865	
0.8	-3	-0.0081029	
0.8	-2	-0.009954325	
0.8	-1.5	-0.009863825	
0.8	-1	-0.0107484	
0.8	-0.5	-0.01211275	
0.8	0	-0.0117831	

0.9	-5	-0.0044249	
0.9	-4	-0.005653075	
0.9	-3	-0.0073108	
0.9	-2	-0.00899975	
0.9	-1.5	-0.009288975	
0.9	-1	-0.00946525	
0.9	-0.5	-0.010244475	
0.9	0	-0.009782325	

1	-5	-0.003996	
1	-4	-0.00534865	
1	-3	-0.0065446	
1	-2	-0.0078762	
1	-1.5	-0.00821425	
1	-1	-0.008310425	
1	-0.5	-0.008714875	
1	0	-0.008706625	

1.2	-5	-0.003563025	
1.2	-4	-0.00452105	
1.2	-3	-0.00537745	
1.2	-2	-0.006187625	
1.2	-1.5	-0.006365275	
1.2	-1	-0.00666035	
1.2	-0.5	-0.006973975	
1.2	0	-0.006996825	

1.4	-5	-0.00313765	
1.4	-4	-0.00384075	
1.4	-3	-0.0047535	
1.4	-2	-0.0051215	
1.4	-1.5	-0.005476075	
1.4	-1	-0.005530125	
1.4	-0.5	-0.00575975	
1.4	0	-0.005748225	

1.6	-5	-0.00275935	
1.6	-4	-0.003454	
1.6	-3	-0.00399585	
1.6	-2	-0.004367025	
1.6	-1.5	-0.004532	
1.6	-1	-0.0047013	
1.6	-0.5	-0.00483935	
1.6	0	-0.00487155	

1.8	-5	-0.002549725	
1.8	-4	-0.002997	
1.8	-3	-0.00343105	
1.8	-2	-0.00379125	
1.8	-1.5	-0.003870975	
1.8	-1	-0.004125675	
1.8	-0.5	-0.004094425	
1.8	0	-0.004219	

2	-5	-0.0022512975	
2	-4	-0.00271335	
2	-3	-0.003057025	
2	-2	-0.003391375	
2	-1.5	-0.003408875	
2	-1	-0.003499975	
2	-0.5	-0.00352975	
2	0	-0.00355075	

2.2	-5	-0.0019277125	
2.2	-4	-0.0023139625	
2.2	-3	-0.002770625	
2.2	-2	-0.00286815	
2.2	-1.5	-0.00295785	
2.2	-1	-0.0030781	
2.2	-0.5	-0.00295005	
2.2	0	-0.00312505	

2.4	-5	-0.00171272	
2.4	-4	-0.00214624	
2.4	-3	-0.00239223	
2.4	-2	-0.00257525	
2.4	-1.5	-0.0027249	
2.4	-1	-0.00263445	
2.4	-0.5	-0.0027503	
2.4	0	-0.002709875	

2.6	-5	-0.00164647	
2.6	-4	-0.00187873	
2.6	-3	-0.002203385	
2.6	-2	-0.0022265675	
2.6	-1.5	-0.0022863075	
2.6	-1	-0.00242876	
2.6	-0.5	-0.0023968275	
2.6	0	-0.0023403375	

2.8	-5	-0.001496355	
2.8	-4	-0.0017028075	
2.8	-3	-0.001941395	
2.8	-2	-0.00203553	
2.8	-1.5	-0.0021121725	
2.8	-1	-0.002155395	
2.8	-0.5	-0.0021545875	
2.8	0	-0.0021090375	

3	-5	-0.0013799125	
3	-4	-0.00154699	
3	-3	-0.00177897	
3	-2	-0.0019429425	
3	-1.5	-0.001956365	
3	-1	-0.0018411725	
3	-0.5	-0.0019165475	
3	0	-0.00192803	

3.2	-5	-0.001209635	
3.2	-4	-0.001480405	
3.2	-3	-0.0014801925	
3.2	-2	-0.0016615875	
3.2	-1.5	-0.001574875	
3.2	-1	-0.00169352	
3.2	-0.5	-0.0016837125	
3.2	0	-0.00175522	

3.4	-5	-0.00113825	
3.4	-4	-0.0012775	
3.4	-3	-0.0013710775	
3.4	-2	-0.001446105	
3.4	-1.5	-0.0016134525	
3.4	-1	-0.001488155	
3.4	-0.5	-0.0015615475	
3.4	0	-0.00155451	

3.6	-5	-0.0010193375	
3.6	-4	-0.00112549	
3.6	-3	-0.0013146925	
3.6	-2	-0.0013739225	
3.6	-1.5	-0.0013745675	
3.6	-1	-0.0013257975	
3.6	-0.5	-0.0014131925	
3.6	0	-0.0014775675	

3.8	-5	-0.0009734225	
3.8	-4	-0.00113201	
3.8	-3	-0.0011695775	
3.8	-2	-0.00121928	
3.8	-1.5	-0.001266395	
3.8	-1	-0.0012504625	
3.8	-0.5	-0.00133948	
3.8	0	-0.001291125	

4	-5	-0.0008867875	
4	-4	-0.001021135	
4	-3	-0.001091635	
4	-2	-0.0010904525	
4	-1.5	-0.0011588075	
4	-1	-0.00121727	
4	-0.5	-0.0011885475	
4	0	-0.001200385	



==> aux/tables/cluster_data/spincorrelation_U12_26.dat <==
0.5	-5	-0.007023525	
0.5	-4	-0.0104549	
0.5	-3	-0.013844775	
0.5	-2	-0.017782125	
0.5	-1.5	-0.0224645	
0.5	-1	-0.018245675	
0.5	-0.5	-0.0185439	
0.5	0	-0.022972725	

0.6	-5	-0.00647895	
0.6	-4	-0.00914655	
0.6	-3	-0.012151425	
0.6	-2	-0.016278825	
0.6	-1.5	-0.0165373	
0.6	-1	-0.0155806	
0.6	-0.5	-0.01627395	
0.6	0	-0.019755875	

0.7	-5	-0.00571925	
0.7	-4	-0.008272375	
0.7	-3	-0.0104843	
0.7	-2	-0.013805	
0.7	-1.5	-0.014232425	
0.7	-1	-0.0159293	
0.7	-0.5	-0.012674425	
0.7	0	-0.01303715	

0.8	-5	-0.00503765	
0.8	-4	-0.007287525	
0.8	-3	-0.009608525	
0.8	-2	-0.009777725	
0.8	-1.5	-0.011068225	
0.8	-1	-0.01266725	
0.8	-0.5	-0.01339265	
0.8	0	-0.011674125	

0.9	-5	-0.005126125	
0.9	-4	-0.006588375	
0.9	-3	-0.0081453	
0.9	-2	-0.01036405	
0.9	-1.5	-0.009763875	
0.9	-1	-0.0114119	
0.9	-0.5	-0.0107477	
0.9	0	-0.01037695	

1	-5	-0.004487325	
1	-4	-0.00630345	
1	-3	-0.007728525	
1	-2	-0.00884975	
1	-1.5	-0.00981565	
1	-1	-0.008958575	
1	-0.5	-0.008730975	
1	0	-0.0096107	

1.2	-5	-0.004161125	
1.2	-4	-0.005220075	
1.2	-3	-0.006259325	
1.2	-2	-0.006852625	
1.2	-1.5	-0.00784945	
1.2	-1	-0.007678325	
1.2	-0.5	-0.0081061	
1.2	0	-0.007738775	

1.4	-5	-0.0035766	
1.4	-4	-0.0043575	
1.4	-3	-0.005279275	
1.4	-2	-0.005866	
1.4	-1.5	-0.006305375	
1.4	-1	-0.006321225	
1.4	-0.5	-0.006242325	
1.4	0	-0.0063623	

1.6	-5	-0.003045175	
1.6	-4	-0.003766025	
1.6	-3	-0.004467175	
1.6	-2	-0.0047995	
1.6	-1.5	-0.005209625	
1.6	-1	-0.00520405	
1.6	-0.5	-0.00533775	
1.6	0	-0.005248425	

1.8	-5	-0.002641575	
1.8	-4	-0.0033725	
1.8	-3	-0.003777825	
1.8	-2	-0.004152275	
1.8	-1.5	-0.004386	
1.8	-1	-0.004489125	
1.8	-0.5	-0.004565375	
1.8	0	-0.0044582	

2	-5	-0.0024306925	
2	-4	-0.002977825	
2	-3	-0.003433025	
2	-2	-0.0035249	
2	-1.5	-0.00393875	
2	-1	-0.0037326	
2	-0.5	-0.003922025	
2	0	-0.003849875	

2.2	-5	-0.00214211	
2.2	-4	-0.0026077	
2.2	-3	-0.002841875	
2.2	-2	-0.0032097	
2.2	-1.5	-0.00331425	
2.2	-1	-0.003367625	
2.2	-0.5	-0.003399275	
2.2	0	-0.0033482	

2.4	-5	-0.0020107125	
2.4	-4	-0.0024312125	
2.4	-3	-0.0025269	
2.4	-2	-0.002858875	
2.4	-1.5	-0.002966675	
2.4	-1	-0.00298785	
2.4	-0.5	-0.002964675	
2.4	0	-0.002864775	

2.6	-5	-0.001787705	
2.6	-4	-0.002106155	
2.6	-3	-0.0023103275	
2.6	-2	-0.002500575	
2.6	-1.5	-0.002539475	
2.6	-1	-0.00262015	
2.6	-0.5	-0.00258765	
2.6	0	-0.0026871	

2.8	-5	-0.0016409425	
2.8	-4	-0.001876155	
2.8	-3	-0.00214011	
2.8	-2	-0.00226609	
2.8	-1.5	-0.002304635	
2.8	-1	-0.0023268775	
2.8	-0.5	-0.0024727875	
2.8	0	-0.00232723	

3	-5	-0.0015303025	
3	-4	-0.0016895775	
3	-3	-0.001890525	
3	-2	-0.00206216	
3	-1.5	-0.00198161	
3	-1	-0.0020540375	
3	-0.5	-0.0020715575	
3	0	-0.00206559	

3.2	-5	-0.0014164925	
3.2	-4	-0.0014730325	
3.2	-3	-0.0017400375	
3.2	-2	-0.0019007825	
3.2	-1.5	-0.0018382375	
3.2	-1	-0.00183089	
3.2	-0.5	-0.0019367625	
3.2	0	-0.0018914225	

3.4	-5	-0.0012772625	
3.4	-4	-0.00142861	
3.4	-3	-0.0014705775	
3.4	-2	-0.001613595	
3.4	-1.5	-0.001759935	
3.4	-1	-0.0016670375	
3.4	-0.5	-0.0017123975	
3.4	0	-0.001621025	

3.6	-5	-0.001204155	
3.6	-4	-0.0012947125	
3.6	-3	-0.001482935	
3.6	-2	-0.0015404925	
3.6	-1.5	-0.001481525	
3.6	-1	-0.001525135	
3.6	-0.5	-0.00156098	
3.6	0	-0.0015959675	

3.8	-5	-0.0011031925	
3.8	-4	-0.0010948725	
3.8	-3	-0.0013184925	
3.8	-2	-0.0013447175	
3.8	-1.5	-0.00133661	
3.8	-1	-0.001280475	
3.8	-0.5	-0.001343905	
3.8	0	-0.0014482575	

4	-5	-0.00096839	
4	-4	-0.0010699625	
4	-3	-0.0012055825	
4	-2	-0.0012406725	
4	-1.5	-0.001318885	
4	-1	-0.0012735325	
4	-0.5	-0.0013121675	
4	0	-0.00132723	



==> aux/tables/cluster_data/spincorrelation_U12_36.dat <==
0.5	-5	-0.00812135	
0.5	-4	-0.01240615	
0.5	-3	-0.017216525	
0.5	-2	-0.021361125	
0.5	-1.5	-0.022765025	
0.5	-1	-0.025892	
0.5	-0.5	-0.02875625	
0.5	0	-0.022400575	

0.6	-5	-0.008157675	
0.6	-4	-0.0112977	
0.6	-3	-0.0152439	
0.6	-2	-0.01921815	
0.6	-1.5	-0.015527975	
0.6	-1	-0.0213237	
0.6	-0.5	-0.023319125	
0.6	0	-0.020665025	

0.7	-5	-0.007178075	
0.7	-4	-0.009859575	
0.7	-3	-0.013524475	
0.7	-2	-0.0148862	
0.7	-1.5	-0.017303675	
0.7	-1	-0.01614625	
0.7	-0.5	-0.01686225	
0.7	0	-0.01594285	

0.8	-5	-0.006531875	
0.8	-4	-0.008752425	
0.8	-3	-0.011666525	
0.8	-2	-0.013221875	
0.8	-1.5	-0.015141825	
0.8	-1	-0.01325935	
0.8	-0.5	-0.016457275	
0.8	0	-0.014301025	

0.9	-5	-0.006122425	
0.9	-4	-0.008409925	
0.9	-3	-0.0105862	
0.9	-2	-0.0117989	
0.9	-1.5	-0.0127596	
0.9	-1	-0.01284735	
0.9	-0.5	-0.012835675	
0.9	0	-0.011466625	

1	-5	-0.00555805	
1	-4	-0.007567375	
1	-3	-0.0089801	
1	-2	-0.011009	
1	-1.5	-0.01100885	
1	-1	-0.011727425	
1	-0.5	-0.011552575	
1	0	-0.011378925	

1.2	-5	-0.004934625	
1.2	-4	-0.006277425	
1.2	-3	-0.007148525	
1.2	-2	-0.008473625	
1.2	-1.5	-0.008216175	
1.2	-1	-0.008416225	
1.2	-0.5	-0.00819535	
1.2	0	-0.009297525	

1.4	-5	-0.00440625	
1.4	-4	-0.005126175	
1.4	-3	-0.0061139	
1.4	-2	-0.007243275	
1.4	-1.5	-0.00720595	
1.4	-1	-0.007946525	
1.4	-0.5	-0.007723325	
1.4	0	-0.007301775	

1.6	-5	-0.00365595	
1.6	-4	-0.004625625	
1.6	-3	-0.00523575	
1.6	-2	-0.0063435	
1.6	-1.5	-0.00626185	
1.6	-1	-0.00672905	
1.6	-0.5	-0.006755675	
1.6	0	-0.00613955	

1.8	-5	-0.0032556	
1.8	-4	-0.004051475	
1.8	-3	-0.00452435	
1.8	-2	-0.004827075	
1.8	-1.5	-0.005407025	
1.8	-1	-0.005572	
1.8	-0.5	-0.00551455	
1.8	0	-0.00551675	

2	-5	-0.002996125	
2	-4	-0.0035309	
2	-3	-0.003956725	
2	-2	-0.004186125	
2	-1.5	-0.004379175	
2	-1	-0.00483695	
2	-0.5	-0.004622675	
2	0	-0.0046553	

2.2	-5	-0.002640125	
2.2	-4	-0.00313895	
2.2	-3	-0.003582075	
2.2	-2	-0.0037952	
2.2	-1.5	-0.00390775	
2.2	-1	-0.004101925	
2.2	-0.5	-0.0040228	
2.2	0	-0.00413895	

2.4	-5	-0.002298705	
2.4	-4	-0.00279935	
2.4	-3	-0.003177475	
2.4	-2	-0.0034793	
2.4	-1.5	-0.003373925	
2.4	-1	-0.00354775	
2.4	-0.5	-0.00363515	
2.4	0	-0.0037483	

2.6	-5	-0.0021401675	
2.6	-4	-0.0024876225	
2.6	-3	-0.002676075	
2.6	-2	-0.0030118	
2.6	-1.5	-0.003005025	
2.6	-1	-0.00311635	
2.6	-0.5	-0.0031287	
2.6	0	-0.003090025	

2.8	-5	-0.0019736525	
2.8	-4	-0.002195025	
2.8	-3	-0.0024364875	
2.8	-2	-0.0026917	
2.8	-1.5	-0.002683175	
2.8	-1	-0.002856425	
2.8	-0.5	-0.0027398	
2.8	0	-0.00280985	

3	-5	-0.0017562125	
3	-4	-0.002037885	
3	-3	-0.0022345375	
3	-2	-0.002389565	
3	-1.5	-0.002545825	
3	-1	-0.002496595	
3	-0.5	-0.002435415	
3	0	-0.00255625	

3.2	-5	-0.00157284	
3.2	-4	-0.0018072125	
3.2	-3	-0.0019907575	
3.2	-2	-0.00231337	
3.2	-1.5	-0.0019967575	
3.2	-1	-0.0020806225	
3.2	-0.5	-0.0023619375	
3.2	0	-0.002366775	

3.4	-5	-0.001476885	
3.4	-4	-0.00160625	
3.4	-3	-0.001794885	
3.4	-2	-0.0018896725	
3.4	-1.5	-0.0019795075	
3.4	-1	-0.0019952225	
3.4	-0.5	-0.002011345	
3.4	0	-0.00200952	

3.6	-5	-0.001348755	
3.6	-4	-0.00145195	
3.6	-3	-0.0017098475	
3.6	-2	-0.0018085975	
3.6	-1.5	-0.001707245	
3.6	-1	-0.0018726725	
3.6	-0.5	-0.00179282	
3.6	0	-0.0017834875	

3.8	-5	-0.0012268525	
3.8	-4	-0.00139693	
3.8	-3	-0.0015952875	
3.8	-2	-0.001564	
3.8	-1.5	-0.00167139	
3.8	-1	-0.0016147675	
3.8	-0.5	-0.001625845	
3.8	0	-0.00159077	

4	-5	-0.0011882175	
4	-4	-0.001328925	
4	-3	-0.0013638475	
4	-2	-0.001496	
4	-1.5	-0.0015413475	
4	-1	-0.0014719425	
4	-0.5	-0.0015335075	
4	0	-0.001594595	



==> aux/tables/cluster_data/spincorrelation_U12_48.dat <==
0.5	-5	-0.009452525	
0.5	-4	-0.013498125	
0.5	-3	-0.01874645	
0.5	-2	-0.02105335	
0.5	-1.5	-0.024203975	
0.5	-1	-0.02644325	
0.5	-0.5	-0.0265155	
0.5	0	-0.02594575	

0.6	-5	-0.007962375	
0.6	-4	-0.0125515	
0.6	-3	-0.017330625	
0.6	-2	-0.020334725	
0.6	-1.5	-0.0212382	
0.6	-1	-0.01931345	
0.6	-0.5	-0.023217325	
0.6	0	-0.0217171	

0.7	-5	-0.008025875	
0.7	-4	-0.010333625	
0.7	-3	-0.013440125	
0.7	-2	-0.01697735	
0.7	-1.5	-0.0166692	
0.7	-1	-0.018286775	
0.7	-0.5	-0.0153455	
0.7	0	-0.015933825	

0.8	-5	-0.007061825	
0.8	-4	-0.00894325	
0.8	-3	-0.012279125	
0.8	-2	-0.015802375	
0.8	-1.5	-0.012995225	
0.8	-1	-0.0140722	
0.8	-0.5	-0.0173796	
0.8	0	-0.017921775	

0.9	-5	-0.006658425	
0.9	-4	-0.0090092	
0.9	-3	-0.0111575	
0.9	-2	-0.015523975	
0.9	-1.5	-0.01455775	
0.9	-1	-0.01462385	
0.9	-0.5	-0.012890275	
0.9	0	-0.014687575	

1	-5	-0.00617505	
1	-4	-0.0078074	
1	-3	-0.00953765	
1	-2	-0.0120245	
1	-1.5	-0.01254715	
1	-1	-0.013497675	
1	-0.5	-0.012365875	
1	0	-0.0141708	

1.2	-5	-0.005421925	
1.2	-4	-0.00676565	
1.2	-3	-0.00777765	
1.2	-2	-0.009014675	
1.2	-1.5	-0.0097825	
1.2	-1	-0.00969315	
1.2	-0.5	-0.0100385	
1.2	0	-0.00976615	

1.4	-5	-0.004355	
1.4	-4	-0.0056704	
1.4	-3	-0.00708755	
1.4	-2	-0.00763185	
1.4	-1.5	-0.007993775	
1.4	-1	-0.007911525	
1.4	-0.5	-0.008142275	
1.4	0	-0.0078521	

1.6	-5	-0.004056375	
1.6	-4	-0.004835875	
1.6	-3	-0.005666775	
1.6	-2	-0.006404475	
1.6	-1.5	-0.00679405	
1.6	-1	-0.00671215	
1.6	-0.5	-0.0066557	
1.6	0	-0.00694605	

1.8	-5	-0.0036547	
1.8	-4	-0.00409765	
1.8	-3	-0.00507095	
1.8	-2	-0.00558665	
1.8	-1.5	-0.005581625	
1.8	-1	-0.00576585	
1.8	-0.5	-0.006038075	
1.8	0	-0.0059698	

2	-5	-0.0032256	
2	-4	-0.003632125	
2	-3	-0.00392505	
2	-2	-0.004664575	
2	-1.5	-0.00526285	
2	-1	-0.00506885	
2	-0.5	-0.005145475	
2	0	-0.005310225	

2.2	-5	-0.00277775	
2.2	-4	-0.0034376	
2.2	-3	-0.0037002	
2.2	-2	-0.004122525	
2.2	-1.5	-0.0042257	
2.2	-1	-0.0044413	
2.2	-0.5	-0.004299175	
2.2	0	-0.004295275	

2.4	-5	-0.00267485	
2.4	-4	-0.002905	
2.4	-3	-0.00341715	
2.4	-2	-0.003639925	
2.4	-1.5	-0.003612975	
2.4	-1	-0.003791525	
2.4	-0.5	-0.003845975	
2.4	0	-0.00374705	

2.6	-5	-0.00220942	
2.6	-4	-0.0027381	
2.6	-3	-0.0029824	
2.6	-2	-0.003106775	
2.6	-1.5	-0.003388025	
2.6	-1	-0.0033568	
2.6	-0.5	-0.00349815	
2.6	0	-0.0034786	

2.8	-5	-0.0020893925	
2.8	-4	-0.00247021	
2.8	-3	-0.002827625	
2.8	-2	-0.002854725	
2.8	-1.5	-0.003021975	
2.8	-1	-0.002869725	
2.8	-0.5	-0.00311575	
2.8	0	-0.003059825	

3	-5	-0.0020035925	
3	-4	-0.002107955	
3	-3	-0.0024420725	
3	-2	-0.0025407	
3	-1.5	-0.002684975	
3	-1	-0.002689175	
3	-0.5	-0.0025959	
3	0	-0.0026903	

3.2	-5	-0.0017224325	
3.2	-4	-0.0020190525	
3.2	-3	-0.002067755	
3.2	-2	-0.002426525	
3.2	-1.5	-0.0025003	
3.2	-1	-0.002311435	
3.2	-0.5	-0.002595975	
3.2	0	-0.0023392325	

3.4	-5	-0.00160831	
3.4	-4	-0.0018191825	
3.4	-3	-0.002028475	
3.4	-2	-0.00198039	
3.4	-1.5	-0.0020698825	
3.4	-1	-0.0021654675	
3.4	-0.5	-0.002211935	
3.4	0	-0.0019383275	

3.6	-5	-0.001413285	
3.6	-4	-0.0016466075	
3.6	-3	-0.001836995	
3.6	-2	-0.00206115	
3.6	-1.5	-0.001856965	
3.6	-1	-0.0018985275	
3.6	-0.5	-0.002003635	
3.6	0	-0.002023065	

3.8	-5	-0.00135804	
3.8	-4	-0.00151245	
3.8	-3	-0.0016677725	
3.8	-2	-0.001658585	
3.8	-1.5	-0.0018427175	
3.8	-1	-0.0017964225	
3.8	-0.5	-0.0018842575	
3.8	0	-0.0018089175	

4	-5	-0.0013130425	
4	-4	-0.00131968	
4	-3	-0.00149558	
4	-2	-0.001613855	
4	-1.5	-0.001649445	
4	-1	-0.001588935	
4	-0.5	-0.00180062	
4	0	-0.001641755	



==> aux/tables/cluster_data/spincorrelation_U12_64.dat <==
0.5	-5	-0.010357025	
0.5	-4	-0.014109075	
0.5	-3	-0.01921875	
0.5	-2	-0.0214726	
0.5	-1.5	-0.025439	
0.5	-1	-0.023801825	
0.5	-0.5	-0.02259815	
0.5	0	-0.02772475	

0.6	-5	-0.0092974	
0.6	-4	-0.0134026	
0.6	-3	-0.0179181	
0.6	-2	-0.0197656	
0.6	-1.5	-0.017257475	
0.6	-1	-0.028507	
0.6	-0.5	-0.021106375	
0.6	0	-0.021942525	

0.7	-5	-0.00848485	
0.7	-4	-0.0109538	
0.7	-3	-0.013669375	
0.7	-2	-0.020667925	
0.7	-1.5	-0.020541425	
0.7	-1	-0.0177666	
0.7	-0.5	-0.01896335	
0.7	0	-0.0191865	

0.8	-5	-0.008283225	
0.8	-4	-0.011157625	
0.8	-3	-0.012475075	
0.8	-2	-0.016610025	
0.8	-1.5	-0.017745275	
0.8	-1	-0.01993055	
0.8	-0.5	-0.018490325	
0.8	0	-0.015616775	

0.9	-5	-0.007015575	
0.9	-4	-0.008671425	
0.9	-3	-0.0107256	
0.9	-2	-0.01246325	
0.9	-1.5	-0.0131529	
0.9	-1	-0.01242335	
0.9	-0.5	-0.015314375	
0.9	0	-0.0131049	

1	-5	-0.006160225	
1	-4	-0.00912655	
1	-3	-0.009816425	
1	-2	-0.01129355	
1	-1.5	-0.012364175	
1	-1	-0.01404325	
1	-0.5	-0.0117278	
1	0	-0.012960675	

1.2	-5	-0.00570785	
1.2	-4	-0.006824775	
1.2	-3	-0.007649775	
1.2	-2	-0.010503275	
1.2	-1.5	-0.009860725	
1.2	-1	-0.010476675	
1.2	-0.5	-0.009269325	
1.2	0	-0.010574275	

1.4	-5	-0.00477515	
1.4	-4	-0.00611255	
1.4	-3	-0.0069107	
1.4	-2	-0.00789385	
1.4	-1.5	-0.0074275	
1.4	-1	-0.008348225	
1.4	-0.5	-0.007134075	
1.4	0	-0.00802295	

1.6	-5	-0.004134325	
1.6	-4	-0.005261425	
1.6	-3	-0.0062848	
1.6	-2	-0.006381425	
1.6	-1.5	-0.006965975	
1.6	-1	-0.006805625	
1.6	-0.5	-0.007393675	
1.6	0	-0.0075379	

1.8	-5	-0.003714675	
1.8	-4	-0.0043972	
1.8	-3	-0.005006725	
1.8	-2	-0.0057614	
1.8	-1.5	-0.00588525	
1.8	-1	-0.0061559	
1.8	-0.5	-0.006172275	
1.8	0	-0.006173425	

2	-5	-0.00311065	
2	-4	-0.003542175	
2	-3	-0.004366675	
2	-2	-0.004899125	
2	-1.5	-0.004834125	
2	-1	-0.005074725	
2	-0.5	-0.00471945	
2	0	-0.005363175	

2.2	-5	-0.002792675	
2.2	-4	-0.00342645	
2.2	-3	-0.00392115	
2.2	-2	-0.00436345	
2.2	-1.5	-0.004472	
2.2	-1	-0.004384775	
2.2	-0.5	-0.004694025	
2.2	0	-0.0047329	

2.4	-5	-0.002593325	
2.4	-4	-0.003016475	
2.4	-3	-0.003194475	
2.4	-2	-0.0037904	
2.4	-1.5	-0.004012525	
2.4	-1	-0.0039507	
2.4	-0.5	-0.004074875	
2.4	0	-0.00393775	

2.6	-5	-0.002365365	
2.6	-4	-0.0028818	
2.6	-3	-0.003050325	
2.6	-2	-0.003226925	
2.6	-1.5	-0.0033361	
2.6	-1	-0.003465075	
2.6	-0.5	-0.003528925	
2.6	0	-0.003645075	

2.8	-5	-0.0022308525	
2.8	-4	-0.0024349575	
2.8	-3	-0.002821275	
2.8	-2	-0.00301775	
2.8	-1.5	-0.003146775	
2.8	-1	-0.0033484	
2.8	-0.5	-0.0032078	
2.8	0	-0.003038225	

3	-5	-0.0019864175	
3	-4	-0.002219485	
3	-3	-0.002516375	
3	-2	-0.002702	
3	-1.5	-0.00291065	
3	-1	-0.002633475	
3	-0.5	-0.002659825	
3	0	-0.00268125	

3.2	-5	-0.0016953275	
3.2	-4	-0.002097115	
3.2	-3	-0.0022070625	
3.2	-2	-0.00243368	
3.2	-1.5	-0.00227045	
3.2	-1	-0.0024990375	
3.2	-0.5	-0.002503525	
3.2	0	-0.0025266	

3.4	-5	-0.00174095	
3.4	-4	-0.001771745	
3.4	-3	-0.002137455	
3.4	-2	-0.002203205	
3.4	-1.5	-0.0021921625	
3.4	-1	-0.0022140675	
3.4	-0.5	-0.0024138475	
3.4	0	-0.00223387	

3.6	-5	-0.0016104725	
3.6	-4	-0.0016523125	
3.6	-3	-0.0018311425	
3.6	-2	-0.0019079175	
3.6	-1.5	-0.0020853175	
3.6	-1	-0.002100995	
3.6	-0.5	-0.0020243325	
3.6	0	-0.00224663	

3.8	-5	-0.00146666	
3.8	-4	-0.0014775675	
3.8	-3	-0.001612005	
3.8	-2	-0.001848595	
3.8	-1.5	-0.0018194825	
3.8	-1	-0.00189573	
3.8	-0.5	-0.0019396875	
3.8	0	-0.0021445925	

4	-5	-0.0013334925	
4	-4	-0.00153867	
4	-3	-0.00144455	
4	-2	-0.0017121075	
4	-1.5	-0.001634905	
4	-1	-0.00163848	
4	-0.5	-0.00159639	
4	0	-0.0018565975	



==> aux/tables/cluster_data/spincorrelation_U4_18.dat <==
0.15	0	-0.009208825	

0.2	0	-0.008986075	

0.25	0	-0.00891425	

0.3	-2	-0.00634645	
0.3	-1.5	-0.007175875	
0.3	-1	-0.007986625	
0.3	-0.5	-0.00854395	
0.3	0	-0.008803825	

0.4	-2	-0.00618175	
0.4	-1.5	-0.006995675	
0.4	-1	-0.0077538	
0.4	-0.5	-0.0083033	
0.4	0	-0.008506575	

0.5	-2	-0.006004175	
0.5	-1.5	-0.0068028	
0.5	-1	-0.007476075	
0.5	-0.5	-0.0079777	
0.5	0	-0.0081402	

0.6	-2	-0.00579995	
0.6	-1.5	-0.0064988	
0.6	-1	-0.007155325	
0.6	-0.5	-0.0075855	
0.6	0	-0.00780055	

0.7	-2	-0.005513675	
0.7	-1.5	-0.0062286	
0.7	-1	-0.00681305	
0.7	-0.5	-0.00722315	
0.7	0	-0.007342275	

0.8	-2	-0.00525055	
0.8	-1.5	-0.005911325	
0.8	-1	-0.006430825	
0.8	-0.5	-0.006841125	
0.8	0	-0.0069202	

0.9	-2	-0.004983675	
0.9	-1.5	-0.00558955	
0.9	-1	-0.006086025	
0.9	-0.5	-0.006411125	
0.9	0	-0.0065115	

1	-2	-0.004751575	
1	-1.5	-0.005265725	
1	-1	-0.0057157	
1	-0.5	-0.005981375	
1	0	-0.00610745	

1.2	-2	-0.00426645	
1.2	-1.5	-0.004678625	
1.2	-1	-0.0050152	
1.2	-0.5	-0.005269125	
1.2	0	-0.005339125	

1.4	-2	-0.0037719	
1.4	-1.5	-0.00412765	
1.4	-1	-0.00443785	
1.4	-0.5	-0.004619875	
1.4	0	-0.0046695	

1.6	-2	-0.0033537	
1.6	-1.5	-0.003658275	
1.6	-1	-0.003874425	
1.6	-0.5	-0.00401605	
1.6	0	-0.0041037	

1.8	-2	-0.00299805	
1.8	-1.5	-0.003236025	
1.8	-1	-0.0034115	
1.8	-0.5	-0.003531825	
1.8	0	-0.0035573	

2	-2	-0.002642875	
2	-1.5	-0.00287945	
2	-1	-0.002991675	
2	-0.5	-0.003086675	
2	0	-0.0031215	

2.2	-2	-0.00236152	
2.2	-1.5	-0.002532675	
2.2	-1	-0.002656925	
2.2	-0.5	-0.0027418	
2.2	0	-0.002768925	

2.4	-2	-0.0021367025	
2.4	-1.5	-0.002265905	
2.4	-1	-0.00238472	
2.4	-0.5	-0.00245201	
2.4	0	-0.00246475	

2.6	-2	-0.0018977975	
2.6	-1.5	-0.0020361925	
2.6	-1	-0.00211703	
2.6	-0.5	-0.00214501	
2.6	0	-0.00216253	

2.8	-2	-0.0017266925	
2.8	-1.5	-0.001799145	
2.8	-1	-0.0018778175	
2.8	-0.5	-0.00192801	
2.8	0	-0.001948655	

3	-2	-0.00156922	
3	-1.5	-0.0016469425	
3	-1	-0.00170372	
3	-0.5	-0.001739885	
3	0	-0.0017394125	

3.2	-2	-0.001415635	
3.2	-1.5	-0.001480395	
3.2	-1	-0.00153123	
3.2	-0.5	-0.00154574	
3.2	0	-0.001560845	

3.4	-2	-0.00130122	
3.4	-1.5	-0.0013389425	
3.4	-1	-0.00139451	
3.4	-0.5	-0.00142077	
3.4	0	-0.0014061825	

3.6	-2	-0.00115978	
3.6	-1.5	-0.0012398275	
3.6	-1	-0.0012624125	
3.6	-0.5	-0.0012765575	
3.6	0	-0.001274145	

3.8	-2	-0.00107422	
3.8	-1.5	-0.0011129625	
3.8	-1	-0.001153115	
3.8	-0.5	-0.0011635775	
3.8	0	-0.001173625	

4	-2	-0.001000125	
4	-1.5	-0.0010410475	
4	-1	-0.001049595	
4	-0.5	-0.00106048	
4	0	-0.0010785675	



==> aux/tables/cluster_data/spincorrelation_U4_26.dat <==
0.15	0	-0.013380175	

0.2	0	-0.0131267	

0.25	0	-0.012926025	

0.3	-2	-0.008055775	
0.3	-1.5	-0.0096768	
0.3	-1	-0.011190725	
0.3	-0.5	-0.012252	
0.3	0	-0.012656875	

0.4	-2	-0.00773355	
0.4	-1.5	-0.009203275	
0.4	-1	-0.010589975	
0.4	-0.5	-0.011559375	
0.4	0	-0.0118941	

0.5	-2	-0.00741505	
0.5	-1.5	-0.0087666	
0.5	-1	-0.00994795	
0.5	-0.5	-0.01080655	
0.5	0	-0.011099025	

0.6	-2	-0.007064525	
0.6	-1.5	-0.00826545	
0.6	-1	-0.009303425	
0.6	-0.5	-0.01003365	
0.6	0	-0.010283675	

0.7	-2	-0.0066644	
0.7	-1.5	-0.00772245	
0.7	-1	-0.00870265	
0.7	-0.5	-0.00932935	
0.7	0	-0.00955605	

0.8	-2	-0.006306625	
0.8	-1.5	-0.007235775	
0.8	-1	-0.00807515	
0.8	-0.5	-0.008617775	
0.8	0	-0.008848125	

0.9	-2	-0.00595015	
0.9	-1.5	-0.006802375	
0.9	-1	-0.00752325	
0.9	-0.5	-0.0079843	
0.9	0	-0.0081171	

1	-2	-0.00558125	
1	-1.5	-0.006357125	
1	-1	-0.00696045	
1	-0.5	-0.007403975	
1	0	-0.0075452	

1.2	-2	-0.00493735	
1.2	-1.5	-0.00552235	
1.2	-1	-0.00602235	
1.2	-0.5	-0.006311275	
1.2	0	-0.0064181	

1.4	-2	-0.004336775	
1.4	-1.5	-0.0048076	
1.4	-1	-0.005178175	
1.4	-0.5	-0.005445325	
1.4	0	-0.00549125	

1.6	-2	-0.003827925	
1.6	-1.5	-0.0042025	
1.6	-1	-0.004508425	
1.6	-0.5	-0.00469195	
1.6	0	-0.004738225	

1.8	-2	-0.00339745	
1.8	-1.5	-0.0036862	
1.8	-1	-0.00388655	
1.8	-0.5	-0.004040275	
1.8	0	-0.004126125	

2	-2	-0.0030023	
2	-1.5	-0.003239625	
2	-1	-0.003416825	
2	-0.5	-0.00351105	
2	0	-0.00357835	

2.2	-2	-0.002655225	
2.2	-1.5	-0.002878625	
2.2	-1	-0.0030283	
2.2	-0.5	-0.00309035	
2.2	0	-0.00312255	

2.4	-2	-0.0023594625	
2.4	-1.5	-0.002524125	
2.4	-1	-0.002644075	
2.4	-0.5	-0.002717675	
2.4	0	-0.002728525	

2.6	-2	-0.00211914	
2.6	-1.5	-0.0022604225	
2.6	-1	-0.0023400575	
2.6	-0.5	-0.0024200775	
2.6	0	-0.002415685	

2.8	-2	-0.0019260575	
2.8	-1.5	-0.0020223325	
2.8	-1	-0.002100315	
2.8	-0.5	-0.002128525	
2.8	0	-0.0021682825	

3	-2	-0.0017166725	
3	-1.5	-0.0018006025	
3	-1	-0.0018686275	
3	-0.5	-0.0019083775	
3	0	-0.0019197375	

3.2	-2	-0.001547635	
3.2	-1.5	-0.0016353325	
3.2	-1	-0.001715595	
3.2	-0.5	-0.001714365	
3.2	0	-0.0017286725	

3.4	-2	-0.001413615	
3.4	-1.5	-0.0014928025	
3.4	-1	-0.00152893	
3.4	-0.5	-0.0015540825	
3.4	0	-0.0015681975	

3.6	-2	-0.0012922125	
3.6	-1.5	-0.001321955	
3.6	-1	-0.0013752825	
3.6	-0.5	-0.0014039225	
3.6	0	-0.00137875	

3.8	-2	-0.001180315	
3.8	-1.5	-0.001216095	
3.8	-1	-0.0012717175	
3.8	-0.5	-0.0012717375	
3.8	0	-0.001278315	

4	-2	-0.00108175	
4	-1.5	-0.00112773	
4	-1	-0.0011478275	
4	-0.5	-0.001161725	
4	0	-0.0011681725	



==> aux/tables/cluster_data/spincorrelation_U4_36.dat <==
0.15	0	-0.01770275	

0.2	0	-0.0171619	

0.25	0	-0.016848	

0.3	-2	-0.010131975	
0.3	-1.5	-0.006970125	
0.3	-1	-0.01435735	
0.3	-0.5	-0.0158747	
0.3	0	-0.01640005	

0.4	-2	-0.00972875	
0.4	-1.5	-0.0066517	
0.4	-1	-0.0135281	
0.4	-0.5	-0.01486435	
0.4	0	-0.015352525	

0.5	-2	-0.0092872	
0.5	-1.5	-0.006264975	
0.5	-1	-0.012665325	
0.5	-0.5	-0.013816825	
0.5	0	-0.0142605	

0.6	-2	-0.008781275	
0.6	-1.5	-0.005868825	
0.6	-1	-0.011794325	
0.6	-0.5	-0.01281525	
0.6	0	-0.01315415	

0.7	-2	-0.00829655	
0.7	-1.5	-0.005496875	
0.7	-1	-0.01096265	
0.7	-0.5	-0.01179215	
0.7	0	-0.012107	

0.8	-2	-0.007801775	
0.8	-1.5	-0.005119	
0.8	-1	-0.010148025	
0.8	-0.5	-0.01086765	
0.8	0	-0.011116475	

0.9	-2	-0.0073098	
0.9	-1.5	-0.004770275	
0.9	-1	-0.009367125	
0.9	-0.5	-0.009983175	
0.9	0	-0.010229775	

1	-2	-0.006866	
1	-1.5	-0.004434525	
1	-1	-0.008691875	
1	-0.5	-0.009211575	
1	0	-0.00940855	

1.2	-2	-0.00601225	
1.2	-1.5	-0.003824375	
1.2	-1	-0.00739175	
1.2	-0.5	-0.007816525	
1.2	0	-0.007937525	

1.4	-2	-0.00527465	
1.4	-1.5	-0.003313725	
1.4	-1	-0.00634735	
1.4	-0.5	-0.00667155	
1.4	0	-0.006765775	

1.6	-2	-0.0046407	
1.6	-1.5	-0.0028861	
1.6	-1	-0.005460875	
1.6	-0.5	-0.005704825	
1.6	0	-0.00577035	

1.8	-2	-0.004068825	
1.8	-1.5	-0.00250525	
1.8	-1	-0.0047355	
1.8	-0.5	-0.004927425	
1.8	0	-0.004990375	

2	-2	-0.003606575	
2	-1.5	-0.002207485	
2	-1	-0.00411285	
2	-0.5	-0.0042763	
2	0	-0.00430835	

2.2	-2	-0.0032009	
2.2	-1.5	-0.001927185	
2.2	-1	-0.003627625	
2.2	-0.5	-0.00371375	
2.2	0	-0.0037688	

2.4	-2	-0.002830025	
2.4	-1.5	-0.0017212575	
2.4	-1	-0.0031866	
2.4	-0.5	-0.003276575	
2.4	0	-0.0032824	

2.6	-2	-0.002552575	
2.6	-1.5	-0.00152259	
2.6	-1	-0.0028146	
2.6	-0.5	-0.0028843	
2.6	0	-0.00292175	

2.8	-2	-0.002273155	
2.8	-1.5	-0.0013666025	
2.8	-1	-0.0024914375	
2.8	-0.5	-0.002574175	
2.8	0	-0.002584075	

3	-2	-0.0020590075	
3	-1.5	-0.0012324825	
3	-1	-0.00225034	
3	-0.5	-0.00228737	
3	0	-0.0022924925	

3.2	-2	-0.0018546075	
3.2	-1.5	-0.00109735	
3.2	-1	-0.0020235075	
3.2	-0.5	-0.002044725	
3.2	0	-0.002058925	

3.4	-2	-0.0016797175	
3.4	-1.5	-0.0009939175	
3.4	-1	-0.0018141075	
3.4	-0.5	-0.0018447575	
3.4	0	-0.0018639025	

3.6	-2	-0.0015409825	
3.6	-1.5	-0.000900705	
3.6	-1	-0.0016271425	
3.6	-0.5	-0.0016562225	
3.6	0	-0.00168784	

3.8	-2	-0.001396795	
3.8	-1.5	-0.000813015	
3.8	-1	-0.0014959175	
3.8	-0.5	-0.0015144475	
3.8	0	-0.00150582	

4	-2	-0.00128186	
4	-1.5	-0.0007559025	
4	-1	-0.00137512	
4	-0.5	-0.001389	
4	0	-0.0013939225	



==> aux/tables/cluster_data/spincorrelation_U4_48.dat <==
0.15	0	-0.02053145	

0.2	0	-0.020235325	

0.25	0	-0.019402525	

0.3	-2	-0.0113425	
0.3	-1.5	-0.013838275	
0.3	-1	-0.0160922	
0.3	-0.5	-0.018125175	
0.3	0	-0.018726475	

0.4	-2	-0.010794125	
0.4	-1.5	-0.013046475	
0.4	-1	-0.015341	
0.4	-0.5	-0.0169174	
0.4	0	-0.017577275	

0.5	-2	-0.010325525	
0.5	-1.5	-0.01243755	
0.5	-1	-0.014259425	
0.5	-0.5	-0.015862525	
0.5	0	-0.016140375	

0.6	-2	-0.009679375	
0.6	-1.5	-0.0115232	
0.6	-1	-0.013131325	
0.6	-0.5	-0.014373975	
0.6	0	-0.014785775	

0.7	-2	-0.009139425	
0.7	-1.5	-0.01080755	
0.7	-1	-0.012151225	
0.7	-0.5	-0.013168725	
0.7	0	-0.013575175	

0.8	-2	-0.0085512	
0.8	-1.5	-0.0100678	
0.8	-1	-0.011286625	
0.8	-0.5	-0.0121488	
0.8	0	-0.012428825	

0.9	-2	-0.008084675	
0.9	-1.5	-0.00931845	
0.9	-1	-0.010374125	
0.9	-0.5	-0.011180275	
0.9	0	-0.0113613	

1	-2	-0.007480425	
1	-1.5	-0.00863715	
1	-1	-0.00965175	
1	-0.5	-0.0102275	
1	0	-0.01038975	

1.2	-2	-0.006580875	
1.2	-1.5	-0.00742295	
1.2	-1	-0.008172425	
1.2	-0.5	-0.008565075	
1.2	0	-0.0088673	

1.4	-2	-0.005763675	
1.4	-1.5	-0.006413325	
1.4	-1	-0.006988475	
1.4	-0.5	-0.007302875	
1.4	0	-0.007511775	

1.6	-2	-0.005070025	
1.6	-1.5	-0.005567575	
1.6	-1	-0.00598905	
1.6	-0.5	-0.006252825	
1.6	0	-0.00635125	

1.8	-2	-0.004391225	
1.8	-1.5	-0.004804825	
1.8	-1	-0.005195125	
1.8	-0.5	-0.005388725	
1.8	0	-0.00552015	

2	-2	-0.003889425	
2	-1.5	-0.0042164	
2	-1	-0.0045127	
2	-0.5	-0.0046522	
2	0	-0.004723225	

2.2	-2	-0.003449475	
2.2	-1.5	-0.003713975	
2.2	-1	-0.003925125	
2.2	-0.5	-0.004018525	
2.2	0	-0.00410815	

2.4	-2	-0.0030595	
2.4	-1.5	-0.003289575	
2.4	-1	-0.003448425	
2.4	-0.5	-0.00357	
2.4	0	-0.00357895	

2.6	-2	-0.002749825	
2.6	-1.5	-0.002912925	
2.6	-1	-0.0030272	
2.6	-0.5	-0.0031211	
2.6	0	-0.0031437	

2.8	-2	-0.0024714075	
2.8	-1.5	-0.002604125	
2.8	-1	-0.0026922	
2.8	-0.5	-0.00277485	
2.8	0	-0.0027998	

3	-2	-0.002206465	
3	-1.5	-0.002323605	
3	-1	-0.00242207	
3	-0.5	-0.0024712225	
3	0	-0.002485955	

3.2	-2	-0.0020099525	
3.2	-1.5	-0.00208903	
3.2	-1	-0.002169005	
3.2	-0.5	-0.0022129275	
3.2	0	-0.0022215675	

3.4	-2	-0.0018152525	
3.4	-1.5	-0.001890245	
3.4	-1	-0.0019492675	
3.4	-0.5	-0.00199864	
3.4	0	-0.0020086425	

3.6	-2	-0.001661515	
3.6	-1.5	-0.001709795	
3.6	-1	-0.0017665	
3.6	-0.5	-0.00180284	
3.6	0	-0.0018070425	

3.8	-2	-0.0015150575	
3.8	-1.5	-0.001560845	
3.8	-1	-0.001608775	
3.8	-0.5	-0.0016352925	
3.8	0	-0.0016243975	

4	-2	-0.001376905	
4	-1.5	-0.0014199225	
4	-1	-0.0014646775	
4	-0.5	-0.0015063175	
4	0	-0.0014954275	



==> aux/tables/cluster_data/spincorrelation_U4_56.dat <==
0.15	0	-0.01821835	

0.2	0	-0.018399375	

0.25	0	-0.01804495	

0.3	-2	-0.011397525	
0.3	-1.5	-0.01362085	
0.3	-1	-0.015634125	
0.3	-0.5	-0.016919275	
0.3	0	-0.017319925	

0.4	-2	-0.0109982	
0.4	-1.5	-0.01285865	
0.4	-1	-0.0148115	
0.4	-0.5	-0.01617685	
0.4	0	-0.016477	

0.5	-2	-0.010271725	
0.5	-1.5	-0.012282475	
0.5	-1	-0.0139625	
0.5	-0.5	-0.014960825	
0.5	0	-0.015289625	

0.6	-2	-0.00976775	
0.6	-1.5	-0.011424425	
0.6	-1	-0.012990875	
0.6	-0.5	-0.01395725	
0.6	0	-0.014307925	

0.7	-2	-0.0091737	
0.7	-1.5	-0.010627275	
0.7	-1	-0.012021425	
0.7	-0.5	-0.0129558	
0.7	0	-0.013248675	

0.8	-2	-0.0085994	
0.8	-1.5	-0.0100083	
0.8	-1	-0.011148375	
0.8	-0.5	-0.0119272	
0.8	0	-0.012191475	

0.9	-2	-0.0080541	
0.9	-1.5	-0.009333825	
0.9	-1	-0.010226075	
0.9	-0.5	-0.010961475	
0.9	0	-0.011270775	

1	-2	-0.007511925	
1	-1.5	-0.0086136	
1	-1	-0.00956415	
1	-0.5	-0.010084975	
1	0	-0.010308675	

1.2	-2	-0.006633525	
1.2	-1.5	-0.007404325	
1.2	-1	-0.0080552	
1.2	-0.5	-0.0086267	
1.2	0	-0.00874625	

1.4	-2	-0.005736325	
1.4	-1.5	-0.00650165	
1.4	-1	-0.00695795	
1.4	-0.5	-0.00723635	
1.4	0	-0.007461	

1.6	-2	-0.0051213	
1.6	-1.5	-0.005578925	
1.6	-1	-0.005977175	
1.6	-0.5	-0.006286225	
1.6	0	-0.006342375	

1.8	-2	-0.004435	
1.8	-1.5	-0.00485295	
1.8	-1	-0.00518435	
1.8	-0.5	-0.005357575	
1.8	0	-0.00545685	

2	-2	-0.003935075	
2	-1.5	-0.00428155	
2	-1	-0.004528725	
2	-0.5	-0.00468415	
2	0	-0.004675825	

2.2	-2	-0.00348025	
2.2	-1.5	-0.003756875	
2.2	-1	-0.003936525	
2.2	-0.5	-0.00407985	
2.2	0	-0.004170775	

2.4	-2	-0.003069975	
2.4	-1.5	-0.0033202	
2.4	-1	-0.0034322	
2.4	-0.5	-0.00357885	
2.4	0	-0.00363215	

2.6	-2	-0.002773625	
2.6	-1.5	-0.002927575	
2.6	-1	-0.00305315	
2.6	-0.5	-0.003142275	
2.6	0	-0.003174675	

2.8	-2	-0.0024984225	
2.8	-1.5	-0.002607	
2.8	-1	-0.00272035	
2.8	-0.5	-0.002797	
2.8	0	-0.00282875	

3	-2	-0.0022299425	
3	-1.5	-0.0023572975	
3	-1	-0.00243957	
3	-0.5	-0.002510775	
3	0	-0.002513825	

3.2	-2	-0.0020164825	
3.2	-1.5	-0.00210511	
3.2	-1	-0.00219088	
3.2	-0.5	-0.00222917	
3.2	0	-0.002236635	

3.4	-2	-0.0018237525	
3.4	-1.5	-0.0019140025	
3.4	-1	-0.0019623925	
3.4	-0.5	-0.0020025875	
3.4	0	-0.00201032	

3.6	-2	-0.0016632125	
3.6	-1.5	-0.0017290175	
3.6	-1	-0.0017834125	
3.6	-0.5	-0.001812725	
3.6	0	-0.00183588	

3.8	-2	-0.001511395	
3.8	-1.5	-0.001572555	
3.8	-1	-0.0016241925	
3.8	-0.5	-0.00164994	
3.8	0	-0.001668025	

4	-2	-0.0013839375	
4	-1.5	-0.001438825	
4	-1	-0.0014684225	
4	-0.5	-0.0014991325	
4	0	-0.00150846	



==> aux/tables/cluster_data/spincorrelation_U4_64.dat <==
0.15	0	-0.018356725	

0.2	0	-0.018693175	

0.25	0	-0.018414275	

0.3	-2	-0.01173735	
0.3	-1.5	-0.013934025	
0.3	-1	-0.01599355	
0.3	-0.5	-0.01736105	
0.3	0	-0.018104125	

0.4	-2	-0.011170525	
0.4	-1.5	-0.013362675	
0.4	-1	-0.015050925	
0.4	-0.5	-0.0167191	
0.4	0	-0.01704885	

0.5	-2	-0.01059645	
0.5	-1.5	-0.012672425	
0.5	-1	-0.014275	
0.5	-0.5	-0.0156163	
0.5	0	-0.01608325	

0.6	-2	-0.010003425	
0.6	-1.5	-0.0117893	
0.6	-1	-0.01329525	
0.6	-0.5	-0.0144163	
0.6	0	-0.014912675	

0.7	-2	-0.009464225	
0.7	-1.5	-0.011028125	
0.7	-1	-0.012447725	
0.7	-0.5	-0.013311825	
0.7	0	-0.013654325	

0.8	-2	-0.008897875	
0.8	-1.5	-0.0102745	
0.8	-1	-0.0115333	
0.8	-0.5	-0.012266125	
0.8	0	-0.0126051	

0.9	-2	-0.00831875	
0.9	-1.5	-0.00955415	
0.9	-1	-0.01066655	
0.9	-0.5	-0.01133985	
0.9	0	-0.01158275	

1	-2	-0.007761575	
1	-1.5	-0.0088737	
1	-1	-0.009840875	
1	-0.5	-0.01038165	
1	0	-0.0106023	

1.2	-2	-0.006838625	
1.2	-1.5	-0.007706225	
1.2	-1	-0.00846225	
1.2	-0.5	-0.00885995	
1.2	0	-0.009108625	

1.4	-2	-0.00596635	
1.4	-1.5	-0.0066718	
1.4	-1	-0.007258925	
1.4	-0.5	-0.007577875	
1.4	0	-0.007653625	

1.6	-2	-0.005229275	
1.6	-1.5	-0.005767825	
1.6	-1	-0.00610905	
1.6	-0.5	-0.006429325	
1.6	0	-0.006552975	

1.8	-2	-0.004638125	
1.8	-1.5	-0.004967575	
1.8	-1	-0.005374775	
1.8	-0.5	-0.005607075	
1.8	0	-0.0056796	

2	-2	-0.0040745	
2	-1.5	-0.004416725	
2	-1	-0.004668025	
2	-0.5	-0.00482535	
2	0	-0.0048778	

2.2	-2	-0.003598325	
2.2	-1.5	-0.003867525	
2.2	-1	-0.004046125	
2.2	-0.5	-0.004256575	
2.2	0	-0.004222275	

2.4	-2	-0.003208925	
2.4	-1.5	-0.0033964	
2.4	-1	-0.00359355	
2.4	-0.5	-0.00364355	
2.4	0	-0.00366275	

2.6	-2	-0.002863125	
2.6	-1.5	-0.0030475	
2.6	-1	-0.003172675	
2.6	-0.5	-0.003244275	
2.6	0	-0.003265025	

2.8	-2	-0.002562125	
2.8	-1.5	-0.002715775	
2.8	-1	-0.002853325	
2.8	-0.5	-0.002885125	
2.8	0	-0.00291555	

3	-2	-0.0023002025	
3	-1.5	-0.0024104575	
3	-1	-0.002515975	
3	-0.5	-0.0025908	
3	0	-0.002573475	

3.2	-2	-0.0020698775	
3.2	-1.5	-0.002180895	
3.2	-1	-0.002221645	
3.2	-0.5	-0.00230611	
3.2	0	-0.00231407	

3.4	-2	-0.001883945	
3.4	-1.5	-0.0019734775	
3.4	-1	-0.002027205	
3.4	-0.5	-0.00206043	
3.4	0	-0.0020538775	

3.6	-2	-0.0017006975	
3.6	-1.5	-0.00178267	
3.6	-1	-0.0018303725	
3.6	-0.5	-0.0018707525	
3.6	0	-0.0018905325	

3.8	-2	-0.00156495	
3.8	-1.5	-0.0016217575	
3.8	-1	-0.0016614675	
3.8	-0.5	-0.0016806725	
3.8	0	-0.001706155	

4	-2	-0.00143987	
4	-1.5	-0.00148403	
4	-1	-0.001531505	
4	-0.5	-0.001543185	
4	0	-0.0015424625	



==> aux/tables/cluster_data/spincorrelation_U6_18.dat <==
0.3	-4	-0.00438485	
0.3	-3	-0.006070075	
0.3	-2	-0.008252	
0.3	-1.5	-0.009603175	
0.3	-1	-0.0107137	
0.3	-0.5	-0.0117912	
0.3	0	-0.0122595	

0.4	-4	-0.004269475	
0.4	-3	-0.005891525	
0.4	-2	-0.008046375	
0.4	-1.5	-0.009191375	
0.4	-1	-0.010304575	
0.4	-0.5	-0.01114205	
0.4	0	-0.0113591	

0.5	-4	-0.0040986	
0.5	-3	-0.0056706	
0.5	-2	-0.007646125	
0.5	-1.5	-0.0087599	
0.5	-1	-0.009745675	
0.5	-0.5	-0.010552075	
0.5	0	-0.010781625	

0.6	-4	-0.003904075	
0.6	-3	-0.005411975	
0.6	-2	-0.007281475	
0.6	-1.5	-0.008199475	
0.6	-1	-0.009119225	
0.6	-0.5	-0.009774275	
0.6	0	-0.009945475	

0.7	-4	-0.00373055	
0.7	-3	-0.005121725	
0.7	-2	-0.00680315	
0.7	-1.5	-0.00773615	
0.7	-1	-0.00844825	
0.7	-0.5	-0.0090293	
0.7	0	-0.009231025	

0.8	-4	-0.003562725	
0.8	-3	-0.004854725	
0.8	-2	-0.006395125	
0.8	-1.5	-0.007201475	
0.8	-1	-0.00787965	
0.8	-0.5	-0.008282125	
0.8	0	-0.0083705	

0.9	-4	-0.00338155	
0.9	-3	-0.0046103	
0.9	-2	-0.00598635	
0.9	-1.5	-0.00669815	
0.9	-1	-0.007266475	
0.9	-0.5	-0.007609925	
0.9	0	-0.00776455	

1	-4	-0.00320805	
1	-3	-0.004356675	
1	-2	-0.00559565	
1	-1.5	-0.00624665	
1	-1	-0.0066187	
1	-0.5	-0.0070125	
1	0	-0.0071606	

1.2	-4	-0.00289035	
1.2	-3	-0.003889825	
1.2	-2	-0.00491965	
1.2	-1.5	-0.005403125	
1.2	-1	-0.005793775	
1.2	-0.5	-0.005958625	
1.2	0	-0.005982825	

1.4	-4	-0.00260825	
1.4	-3	-0.003517525	
1.4	-2	-0.004315075	
1.4	-1.5	-0.0046273	
1.4	-1	-0.004978975	
1.4	-0.5	-0.00512225	
1.4	0	-0.005227625	

1.6	-4	-0.00236192	
1.6	-3	-0.003105	
1.6	-2	-0.00380625	
1.6	-1.5	-0.004081225	
1.6	-1	-0.00429215	
1.6	-0.5	-0.0043412	
1.6	0	-0.00442755	

1.8	-4	-0.002152045	
1.8	-3	-0.002776075	
1.8	-2	-0.0033149	
1.8	-1.5	-0.00355755	
1.8	-1	-0.00372735	
1.8	-0.5	-0.003825575	
1.8	0	-0.003857675	

2	-4	-0.00193805	
2	-3	-0.002466605	
2	-2	-0.00292345	
2	-1.5	-0.003067775	
2	-1	-0.003233375	
2	-0.5	-0.003347875	
2	0	-0.0033619	

2.2	-4	-0.0017935075	
2.2	-3	-0.0021728275	
2.2	-2	-0.00260855	
2.2	-1.5	-0.002772125	
2.2	-1	-0.00286415	
2.2	-0.5	-0.00293225	
2.2	0	-0.0029076	

2.4	-4	-0.001647145	
2.4	-3	-0.001980635	
2.4	-2	-0.002260635	
2.4	-1.5	-0.002419395	
2.4	-1	-0.0025155	
2.4	-0.5	-0.002629175	
2.4	0	-0.002618275	

2.6	-4	-0.0014754425	
2.6	-3	-0.001796655	
2.6	-2	-0.0020720475	
2.6	-1.5	-0.0021829525	
2.6	-1	-0.00225275	
2.6	-0.5	-0.0022832975	
2.6	0	-0.0023259625	

2.8	-4	-0.0013807725	
2.8	-3	-0.0016385375	
2.8	-2	-0.0018544225	
2.8	-1.5	-0.001918405	
2.8	-1	-0.00201947	
2.8	-0.5	-0.0020427125	
2.8	0	-0.00208224	

3	-4	-0.0012575375	
3	-3	-0.001502375	
3	-2	-0.0016345375	
3	-1.5	-0.00173128	
3	-1	-0.001811105	
3	-0.5	-0.0018145375	
3	0	-0.0017923275	

3.2	-4	-0.0011487875	
3.2	-3	-0.0013529325	
3.2	-2	-0.0015004525	
3.2	-1.5	-0.001560395	
3.2	-1	-0.0016062025	
3.2	-0.5	-0.001633875	
3.2	0	-0.0016545675	

3.4	-4	-0.00105051	
3.4	-3	-0.001231375	
3.4	-2	-0.001356895	
3.4	-1.5	-0.0014342975	
3.4	-1	-0.0014840475	
3.4	-0.5	-0.0014922875	
3.4	0	-0.00151303	

3.6	-4	-0.0010019625	
3.6	-3	-0.0011652025	
3.6	-2	-0.00124975	
3.6	-1.5	-0.00128822	
3.6	-1	-0.00132647	
3.6	-0.5	-0.0013409525	
3.6	0	-0.0013480675	

3.8	-4	-0.00091828	
3.8	-3	-0.0010798075	
3.8	-2	-0.0011425	
3.8	-1.5	-0.0012019125	
3.8	-1	-0.0012111925	
3.8	-0.5	-0.00116847	
3.8	0	-0.0012147975	

4	-4	-0.00085302	
4	-3	-0.00095697	
4	-2	-0.0010482125	
4	-1.5	-0.001051105	
4	-1	-0.00110676	
4	-0.5	-0.00113825	
4	0	-0.0011262875	



==> aux/tables/cluster_data/spincorrelation_U6_26.dat <==
0.3	-5	-0.002697125	
0.3	-4	-0.004505525	
0.3	-3	-0.007331675	
0.3	-2	-0.010987325	
0.3	-1.5	-0.013021925	
0.3	-1	-0.014884675	
0.3	-0.5	-0.016273425	
0.3	0	-0.016686575	

0.4	-5	-0.002630075	
0.4	-4	-0.004414975	
0.4	-3	-0.00698745	
0.4	-2	-0.010231675	
0.4	-1.5	-0.012179675	
0.4	-1	-0.01374065	
0.4	-0.5	-0.01483915	
0.4	0	-0.01513265	

0.5	-5	-0.00257475	
0.5	-4	-0.004294525	
0.5	-3	-0.006651325	
0.5	-2	-0.009662975	
0.5	-1.5	-0.011209175	
0.5	-1	-0.0125069	
0.5	-0.5	-0.0136608	
0.5	0	-0.0139658	

0.6	-5	-0.002481115	
0.6	-4	-0.0041024	
0.6	-3	-0.00626135	
0.6	-2	-0.009005175	
0.6	-1.5	-0.010398725	
0.6	-1	-0.01150555	
0.6	-0.5	-0.01237085	
0.6	0	-0.0126461	

0.7	-5	-0.002402745	
0.7	-4	-0.003946175	
0.7	-3	-0.0059559	
0.7	-2	-0.00831735	
0.7	-1.5	-0.009534275	
0.7	-1	-0.010444575	
0.7	-0.5	-0.01125425	
0.7	0	-0.0113389	

0.8	-5	-0.0023233225	
0.8	-4	-0.0037657	
0.8	-3	-0.005606625	
0.8	-2	-0.007747475	
0.8	-1.5	-0.008765325	
0.8	-1	-0.009536425	
0.8	-0.5	-0.010214	
0.8	0	-0.010415575	

0.9	-5	-0.002235455	
0.9	-4	-0.00359345	
0.9	-3	-0.005295625	
0.9	-2	-0.00716825	
0.9	-1.5	-0.0080465	
0.9	-1	-0.008775525	
0.9	-0.5	-0.009275925	
0.9	0	-0.009452775	

1	-5	-0.0021528875	
1	-4	-0.003433775	
1	-3	-0.00497095	
1	-2	-0.00669105	
1	-1.5	-0.007390175	
1	-1	-0.008053975	
1	-0.5	-0.008424825	
1	0	-0.0085318	

1.2	-5	-0.00200301	
1.2	-4	-0.00309945	
1.2	-3	-0.004440425	
1.2	-2	-0.005727575	
1.2	-1.5	-0.006338125	
1.2	-1	-0.006747325	
1.2	-0.5	-0.0070127	
1.2	0	-0.007189025	

1.4	-5	-0.00188147	
1.4	-4	-0.00282445	
1.4	-3	-0.003890425	
1.4	-2	-0.00496245	
1.4	-1.5	-0.00535635	
1.4	-1	-0.00572085	
1.4	-0.5	-0.00591505	
1.4	0	-0.0060055	

1.6	-5	-0.0017617525	
1.6	-4	-0.002580875	
1.6	-3	-0.0034456	
1.6	-2	-0.00432565	
1.6	-1.5	-0.0046199	
1.6	-1	-0.004917875	
1.6	-0.5	-0.005068425	
1.6	0	-0.00506875	

1.8	-5	-0.001653285	
1.8	-4	-0.0023553025	
1.8	-3	-0.003065375	
1.8	-2	-0.00375445	
1.8	-1.5	-0.003989925	
1.8	-1	-0.0042502	
1.8	-0.5	-0.00437415	
1.8	0	-0.00436615	

2	-5	-0.001532445	
2	-4	-0.00213527	
2	-3	-0.002748675	
2	-2	-0.003266475	
2	-1.5	-0.0035046	
2	-1	-0.003663475	
2	-0.5	-0.003825825	
2	0	-0.003800175	

2.2	-5	-0.0014433675	
2.2	-4	-0.00194825	
2.2	-3	-0.002471065	
2.2	-2	-0.00293315	
2.2	-1.5	-0.0030687	
2.2	-1	-0.003208775	
2.2	-0.5	-0.003277475	
2.2	0	-0.0033301	

2.4	-5	-0.0013623725	
2.4	-4	-0.0017894425	
2.4	-3	-0.0022043975	
2.4	-2	-0.00256095	
2.4	-1.5	-0.0027249	
2.4	-1	-0.002807825	
2.4	-0.5	-0.002878825	
2.4	0	-0.002867025	

2.6	-5	-0.0012645225	
2.6	-4	-0.00162837	
2.6	-3	-0.001985275	
2.6	-2	-0.002287315	
2.6	-1.5	-0.00241957	
2.6	-1	-0.0024849875	
2.6	-0.5	-0.002554325	
2.6	0	-0.00254935	

2.8	-5	-0.001170485	
2.8	-4	-0.001495505	
2.8	-3	-0.001808115	
2.8	-2	-0.0020346475	
2.8	-1.5	-0.0021362575	
2.8	-1	-0.002203	
2.8	-0.5	-0.00224184	
2.8	0	-0.0022816475	

3	-5	-0.001100025	
3	-4	-0.001395545	
3	-3	-0.001600435	
3	-2	-0.001879455	
3	-1.5	-0.001899385	
3	-1	-0.0019400825	
3	-0.5	-0.001990475	
3	0	-0.00204648	

3.2	-5	-0.001041515	
3.2	-4	-0.0012738025	
3.2	-3	-0.0014866675	
3.2	-2	-0.001651115	
3.2	-1.5	-0.0017239675	
3.2	-1	-0.001761775	
3.2	-0.5	-0.0017938325	
3.2	0	-0.0017885825	

3.4	-5	-0.000977135	
3.4	-4	-0.00115791	
3.4	-3	-0.001349155	
3.4	-2	-0.001494405	
3.4	-1.5	-0.00154202	
3.4	-1	-0.001620525	
3.4	-0.5	-0.0016376675	
3.4	0	-0.00166716	

3.6	-5	-0.0009117125	
3.6	-4	-0.001088435	
3.6	-3	-0.0012267175	
3.6	-2	-0.0013651975	
3.6	-1.5	-0.00141916	
3.6	-1	-0.00142875	
3.6	-0.5	-0.0014835575	
3.6	0	-0.0014674875	

3.8	-5	-0.0008344775	
3.8	-4	-0.000974045	
3.8	-3	-0.00112539	
3.8	-2	-0.00122973	
3.8	-1.5	-0.0012997625	
3.8	-1	-0.001336025	
3.8	-0.5	-0.0013623275	
3.8	0	-0.0013532425	

4	-5	-0.0007926025	
4	-4	-0.00093573	
4	-3	-0.0010417625	
4	-2	-0.001114975	
4	-1.5	-0.0011610125	
4	-1	-0.0011919225	
4	-0.5	-0.001220955	
4	0	-0.0012349875	



==> aux/tables/cluster_data/spincorrelation_U6_36.dat <==
0.3	-5	-0.0029294	
0.3	-4	-0.0053329	
0.3	-3	-0.009130075	
0.3	-2	-0.01397815	
0.3	-1.5	-0.0166205	
0.3	-1	-0.018874375	
0.3	-0.5	-0.021131825	
0.3	0	-0.02196685	

0.4	-5	-0.0028705	
0.4	-4	-0.00520705	
0.4	-3	-0.008637525	
0.4	-2	-0.01293285	
0.4	-1.5	-0.0151863	
0.4	-1	-0.017450325	
0.4	-0.5	-0.019352975	
0.4	0	-0.019611675	

0.5	-5	-0.00279795	
0.5	-4	-0.0049813	
0.5	-3	-0.008146025	
0.5	-2	-0.012064425	
0.5	-1.5	-0.014053925	
0.5	-1	-0.0160806	
0.5	-0.5	-0.01739325	
0.5	0	-0.017851325	

0.6	-5	-0.002736125	
0.6	-4	-0.004833	
0.6	-3	-0.007752275	
0.6	-2	-0.011243	
0.6	-1.5	-0.01294215	
0.6	-1	-0.0144553	
0.6	-0.5	-0.01578085	
0.6	0	-0.0160133	

0.7	-5	-0.0026691	
0.7	-4	-0.004616	
0.7	-3	-0.00727505	
0.7	-2	-0.01026825	
0.7	-1.5	-0.011848625	
0.7	-1	-0.013075375	
0.7	-0.5	-0.01413425	
0.7	0	-0.014331075	

0.8	-5	-0.0025861	
0.8	-4	-0.004409825	
0.8	-3	-0.0068141	
0.8	-2	-0.009512375	
0.8	-1.5	-0.010821075	
0.8	-1	-0.01189195	
0.8	-0.5	-0.012688	
0.8	0	-0.012858825	

0.9	-5	-0.00252395	
0.9	-4	-0.00425415	
0.9	-3	-0.00641825	
0.9	-2	-0.008835075	
0.9	-1.5	-0.010000725	
0.9	-1	-0.0108434	
0.9	-0.5	-0.011512875	
0.9	0	-0.011670375	

1	-5	-0.002442985	
1	-4	-0.004068075	
1	-3	-0.006041675	
1	-2	-0.008130975	
1	-1.5	-0.009167925	
1	-1	-0.00996315	
1	-0.5	-0.010438775	
1	0	-0.010536775	

1.2	-5	-0.002317875	
1.2	-4	-0.003670175	
1.2	-3	-0.00533635	
1.2	-2	-0.0069994	
1.2	-1.5	-0.0078002	
1.2	-1	-0.00819625	
1.2	-0.5	-0.008704525	
1.2	0	-0.008714225	

1.4	-5	-0.00219375	
1.4	-4	-0.00336885	
1.4	-3	-0.004696675	
1.4	-2	-0.006060925	
1.4	-1.5	-0.0065176	
1.4	-1	-0.00694245	
1.4	-0.5	-0.007288175	
1.4	0	-0.007444125	

1.6	-5	-0.0020509725	
1.6	-4	-0.0030667	
1.6	-3	-0.004162125	
1.6	-2	-0.005190725	
1.6	-1.5	-0.005603125	
1.6	-1	-0.005968475	
1.6	-0.5	-0.0061258	
1.6	0	-0.006274025	

1.8	-5	-0.0019345175	
1.8	-4	-0.002772475	
1.8	-3	-0.00366775	
1.8	-2	-0.004483225	
1.8	-1.5	-0.004860975	
1.8	-1	-0.005166025	
1.8	-0.5	-0.00523555	
1.8	0	-0.0052745	

2	-5	-0.00181817	
2	-4	-0.00252925	
2	-3	-0.00327315	
2	-2	-0.00396945	
2	-1.5	-0.00420955	
2	-1	-0.004441575	
2	-0.5	-0.00450065	
2	0	-0.004548025	

2.2	-5	-0.0016997325	
2.2	-4	-0.00232947	
2.2	-3	-0.0029615	
2.2	-2	-0.0035161	
2.2	-1.5	-0.003733075	
2.2	-1	-0.003875375	
2.2	-0.5	-0.0039916	
2.2	0	-0.003994025	

2.4	-5	-0.00157991	
2.4	-4	-0.0021273575	
2.4	-3	-0.002648275	
2.4	-2	-0.003085125	
2.4	-1.5	-0.0032596	
2.4	-1	-0.003367025	
2.4	-0.5	-0.003448075	
2.4	0	-0.0035125	

2.6	-5	-0.0015023225	
2.6	-4	-0.0019139075	
2.6	-3	-0.0023634725	
2.6	-2	-0.002737425	
2.6	-1.5	-0.002878475	
2.6	-1	-0.0029931	
2.6	-0.5	-0.00306915	
2.6	0	-0.0030858	

2.8	-5	-0.0014048275	
2.8	-4	-0.0017745525	
2.8	-3	-0.002148295	
2.8	-2	-0.0024466075	
2.8	-1.5	-0.00255875	
2.8	-1	-0.002659025	
2.8	-0.5	-0.0027133	
2.8	0	-0.00270765	

3	-5	-0.0013203725	
3	-4	-0.001626905	
3	-3	-0.00195977	
3	-2	-0.00218525	
3	-1.5	-0.0022841475	
3	-1	-0.0023353	
3	-0.5	-0.0023859025	
3	0	-0.00240237	

3.2	-5	-0.001219255	
3.2	-4	-0.0015124875	
3.2	-3	-0.00179016	
3.2	-2	-0.001973345	
3.2	-1.5	-0.002047165	
3.2	-1	-0.002118585	
3.2	-0.5	-0.0021564725	
3.2	0	-0.00217077	

3.4	-5	-0.0011413425	
3.4	-4	-0.0013822425	
3.4	-3	-0.001574595	
3.4	-2	-0.0017761075	
3.4	-1.5	-0.0018742825	
3.4	-1	-0.0019275075	
3.4	-0.5	-0.001948075	
3.4	0	-0.001952065	

3.6	-5	-0.0010793625	
3.6	-4	-0.001297	
3.6	-3	-0.001466525	
3.6	-2	-0.001622995	
3.6	-1.5	-0.0016917	
3.6	-1	-0.001704	
3.6	-0.5	-0.0017454725	
3.6	0	-0.001758615	

3.8	-5	-0.0010134275	
3.8	-4	-0.00118029	
3.8	-3	-0.001348905	
3.8	-2	-0.001460995	
3.8	-1.5	-0.0015175775	
3.8	-1	-0.0015931975	
3.8	-0.5	-0.00158848	
3.8	0	-0.0015668775	

4	-5	-0.00094461	
4	-4	-0.0011127425	
4	-3	-0.001225835	
4	-2	-0.0013669025	
4	-1.5	-0.00138093	
4	-1	-0.001402455	
4	-0.5	-0.00143136	
4	0	-0.001454135	



==> aux/tables/cluster_data/spincorrelation_U6_48.dat <==
0.3	-5	-0.002893775	
0.3	-4	-0.00560155	
0.3	-3	-0.00997685	
0.3	-2	-0.01551265	
0.3	-1.5	-0.018789075	
0.3	-1	-0.021353575	
0.3	-0.5	-0.02404865	
0.3	0	-0.02511225	

0.4	-5	-0.0028927	
0.4	-4	-0.005510675	
0.4	-3	-0.009475475	
0.4	-2	-0.0145307	
0.4	-1.5	-0.016949375	
0.4	-1	-0.0197565	
0.4	-0.5	-0.021861575	
0.4	0	-0.022410875	

0.5	-5	-0.002856775	
0.5	-4	-0.005273775	
0.5	-3	-0.009003825	
0.5	-2	-0.013327525	
0.5	-1.5	-0.01561755	
0.5	-1	-0.01793245	
0.5	-0.5	-0.0196818	
0.5	0	-0.019776125	

0.6	-5	-0.002809675	
0.6	-4	-0.005143825	
0.6	-3	-0.0084051	
0.6	-2	-0.012417	
0.6	-1.5	-0.01416065	
0.6	-1	-0.016062325	
0.6	-0.5	-0.017514825	
0.6	0	-0.017547525	

0.7	-5	-0.00276375	
0.7	-4	-0.004940475	
0.7	-3	-0.00795625	
0.7	-2	-0.01156015	
0.7	-1.5	-0.0131615	
0.7	-1	-0.0146183	
0.7	-0.5	-0.01546315	
0.7	0	-0.015894175	

0.8	-5	-0.002688225	
0.8	-4	-0.004709975	
0.8	-3	-0.00744555	
0.8	-2	-0.010562775	
0.8	-1.5	-0.012020675	
0.8	-1	-0.013151	
0.8	-0.5	-0.0140411	
0.8	0	-0.014393125	

0.9	-5	-0.002628275	
0.9	-4	-0.004537925	
0.9	-3	-0.00701	
0.9	-2	-0.00976005	
0.9	-1.5	-0.01104525	
0.9	-1	-0.012033725	
0.9	-0.5	-0.01269865	
0.9	0	-0.012761725	

1	-5	-0.002564825	
1	-4	-0.0043529	
1	-3	-0.006667125	
1	-2	-0.0089588	
1	-1.5	-0.0100241	
1	-1	-0.01088465	
1	-0.5	-0.011411825	
1	0	-0.011593575	

1.2	-5	-0.0024248725	
1.2	-4	-0.00396855	
1.2	-3	-0.005717675	
1.2	-2	-0.007678	
1.2	-1.5	-0.008393125	
1.2	-1	-0.009144925	
1.2	-0.5	-0.009533575	
1.2	0	-0.009641075	

1.4	-5	-0.0023000725	
1.4	-4	-0.00363415	
1.4	-3	-0.005064125	
1.4	-2	-0.006557225	
1.4	-1.5	-0.007074	
1.4	-1	-0.00757075	
1.4	-0.5	-0.00806255	
1.4	0	-0.008068375	

1.6	-5	-0.0021714725	
1.6	-4	-0.003282425	
1.6	-3	-0.00456045	
1.6	-2	-0.005681625	
1.6	-1.5	-0.006165025	
1.6	-1	-0.00647795	
1.6	-0.5	-0.0067905	
1.6	0	-0.006847025	

1.8	-5	-0.0020577675	
1.8	-4	-0.00299135	
1.8	-3	-0.004012125	
1.8	-2	-0.0048861	
1.8	-1.5	-0.00527885	
1.8	-1	-0.005530525	
1.8	-0.5	-0.005737225	
1.8	0	-0.005822525	

2	-5	-0.0019386025	
2	-4	-0.0027468	
2	-3	-0.0035783	
2	-2	-0.004256775	
2	-1.5	-0.00460355	
2	-1	-0.00477885	
2	-0.5	-0.005000775	
2	0	-0.0049837	

2.2	-5	-0.001821965	
2.2	-4	-0.0024365725	
2.2	-3	-0.0032196	
2.2	-2	-0.003761425	
2.2	-1.5	-0.00402055	
2.2	-1	-0.004145025	
2.2	-0.5	-0.0042889	
2.2	0	-0.0043027	

2.4	-5	-0.00172703	
2.4	-4	-0.0023048425	
2.4	-3	-0.002856075	
2.4	-2	-0.00329755	
2.4	-1.5	-0.003516025	
2.4	-1	-0.003607775	
2.4	-0.5	-0.003755875	
2.4	0	-0.0037678	

2.6	-5	-0.00158921	
2.6	-4	-0.00208977	
2.6	-3	-0.002575625	
2.6	-2	-0.00297195	
2.6	-1.5	-0.0030568	
2.6	-1	-0.003214125	
2.6	-0.5	-0.003322075	
2.6	0	-0.003298875	

2.8	-5	-0.001487105	
2.8	-4	-0.0019644975	
2.8	-3	-0.002325615	
2.8	-2	-0.002644925	
2.8	-1.5	-0.0027387	
2.8	-1	-0.002842175	
2.8	-0.5	-0.0029321	
2.8	0	-0.002948325	

3	-5	-0.0013981125	
3	-4	-0.0017520275	
3	-3	-0.002071435	
3	-2	-0.00235316	
3	-1.5	-0.002478405	
3	-1	-0.002529625	
3	-0.5	-0.0026285	
3	0	-0.00264145	

3.2	-5	-0.0013213525	
3.2	-4	-0.0016230975	
3.2	-3	-0.00190704	
3.2	-2	-0.0021316575	
3.2	-1.5	-0.0022233325	
3.2	-1	-0.0022685425	
3.2	-0.5	-0.0022742	
3.2	0	-0.00233657	

3.4	-5	-0.0012404675	
3.4	-4	-0.0014869225	
3.4	-3	-0.001707465	
3.4	-2	-0.001918245	
3.4	-1.5	-0.0020142175	
3.4	-1	-0.00207149	
3.4	-0.5	-0.002093105	
3.4	0	-0.0021098075	

3.6	-5	-0.0011328975	
3.6	-4	-0.0013727575	
3.6	-3	-0.0015774475	
3.6	-2	-0.001747145	
3.6	-1.5	-0.00181831	
3.6	-1	-0.0018531825	
3.6	-0.5	-0.0018999325	
3.6	0	-0.001914235	

3.8	-5	-0.001093845	
3.8	-4	-0.00128381	
3.8	-3	-0.00144824	
3.8	-2	-0.0015968	
3.8	-1.5	-0.00166932	
3.8	-1	-0.0016882925	
3.8	-0.5	-0.0017009025	
3.8	0	-0.00172624	

4	-5	-0.0010078075	
4	-4	-0.0011731025	
4	-3	-0.0013343575	
4	-2	-0.001446545	
4	-1.5	-0.001516515	
4	-1	-0.0015447575	
4	-0.5	-0.0015402175	
4	0	-0.001579565	



==> aux/tables/cluster_data/spincorrelation_U6_56.dat <==
0.3	-5	-0.00322345	
0.3	-4	-0.006080625	
0.3	-3	-0.01035585	
0.3	-2	-0.015157	
0.3	-1.5	-0.018008325	
0.3	-1	-0.0210304	
0.3	-0.5	-0.0225789	
0.3	0	-0.023709425	

0.4	-5	-0.00314765	
0.4	-4	-0.00587385	
0.4	-3	-0.009583725	
0.4	-2	-0.014139975	
0.4	-1.5	-0.016706925	
0.4	-1	-0.019000825	
0.4	-0.5	-0.021342225	
0.4	0	-0.0215063	

0.5	-5	-0.00306005	
0.5	-4	-0.005663725	
0.5	-3	-0.0092258	
0.5	-2	-0.013315475	
0.5	-1.5	-0.0155214	
0.5	-1	-0.0177006	
0.5	-0.5	-0.018878025	
0.5	0	-0.019903775	

0.6	-5	-0.002984175	
0.6	-4	-0.005348225	
0.6	-3	-0.008666425	
0.6	-2	-0.012371175	
0.6	-1.5	-0.014306575	
0.6	-1	-0.016056025	
0.6	-0.5	-0.017122225	
0.6	0	-0.0176465	

0.7	-5	-0.002887975	
0.7	-4	-0.005110925	
0.7	-3	-0.0080298	
0.7	-2	-0.0113647	
0.7	-1.5	-0.012988225	
0.7	-1	-0.01459955	
0.7	-0.5	-0.01549075	
0.7	0	-0.0158232	

0.8	-5	-0.00280945	
0.8	-4	-0.004854925	
0.8	-3	-0.00756645	
0.8	-2	-0.010698875	
0.8	-1.5	-0.0118868	
0.8	-1	-0.012910125	
0.8	-0.5	-0.01398375	
0.8	0	-0.0141709	

0.9	-5	-0.00272735	
0.9	-4	-0.004669	
0.9	-3	-0.007096575	
0.9	-2	-0.009664075	
0.9	-1.5	-0.0108924	
0.9	-1	-0.011991375	
0.9	-0.5	-0.012738075	
0.9	0	-0.012804	

1	-5	-0.002660125	
1	-4	-0.0044435	
1	-3	-0.006594875	
1	-2	-0.008988975	
1	-1.5	-0.010078	
1	-1	-0.01093465	
1	-0.5	-0.0112831	
1	0	-0.01156075	

1.2	-5	-0.0024904975	
1.2	-4	-0.004029825	
1.2	-3	-0.005814575	
1.2	-2	-0.007683625	
1.2	-1.5	-0.008458975	
1.2	-1	-0.00903595	
1.2	-0.5	-0.009450975	
1.2	0	-0.009675475	

1.4	-5	-0.002365765	
1.4	-4	-0.0036718	
1.4	-3	-0.0051178	
1.4	-2	-0.00655295	
1.4	-1.5	-0.007146675	
1.4	-1	-0.00774175	
1.4	-0.5	-0.007975975	
1.4	0	-0.008033825	

1.6	-5	-0.0022056525	
1.6	-4	-0.003280425	
1.6	-3	-0.004544375	
1.6	-2	-0.00568725	
1.6	-1.5	-0.006055125	
1.6	-1	-0.006493625	
1.6	-0.5	-0.0067189	
1.6	0	-0.00685	

1.8	-5	-0.002067805	
1.8	-4	-0.002973975	
1.8	-3	-0.0040467	
1.8	-2	-0.00494295	
1.8	-1.5	-0.0053306	
1.8	-1	-0.0055898	
1.8	-0.5	-0.0057349	
1.8	0	-0.005869575	

2	-5	-0.00194049	
2	-4	-0.0027425	
2	-3	-0.003620325	
2	-2	-0.00430215	
2	-1.5	-0.004615675	
2	-1	-0.004809325	
2	-0.5	-0.00496125	
2	0	-0.005036925	

2.2	-5	-0.00184557	
2.2	-4	-0.0024871775	
2.2	-3	-0.003186475	
2.2	-2	-0.003796925	
2.2	-1.5	-0.00407735	
2.2	-1	-0.00414795	
2.2	-0.5	-0.0043106	
2.2	0	-0.004423575	

2.4	-5	-0.001700465	
2.4	-4	-0.00228607	
2.4	-3	-0.002858475	
2.4	-2	-0.003384675	
2.4	-1.5	-0.0035016	
2.4	-1	-0.003737825	
2.4	-0.5	-0.00376185	
2.4	0	-0.003796675	

2.6	-5	-0.00160509	
2.6	-4	-0.00209361	
2.6	-3	-0.002570675	
2.6	-2	-0.002964825	
2.6	-1.5	-0.00315405	
2.6	-1	-0.003260025	
2.6	-0.5	-0.00329685	
2.6	0	-0.00341305	

2.8	-5	-0.00151441	
2.8	-4	-0.00193133	
2.8	-3	-0.0023532575	
2.8	-2	-0.00263825	
2.8	-1.5	-0.00276655	
2.8	-1	-0.002915	
2.8	-0.5	-0.00293905	
2.8	0	-0.003003025	

3	-5	-0.0014020875	
3	-4	-0.0017758575	
3	-3	-0.0020947225	
3	-2	-0.0024010425	
3	-1.5	-0.002511875	
3	-1	-0.002581975	
3	-0.5	-0.002666225	
3	0	-0.002645175	

3.2	-5	-0.00132853	
3.2	-4	-0.0016042925	
3.2	-3	-0.001917645	
3.2	-2	-0.0021566025	
3.2	-1.5	-0.0022346825	
3.2	-1	-0.00232985	
3.2	-0.5	-0.0023314125	
3.2	0	-0.0023533525	

3.4	-5	-0.0012345625	
3.4	-4	-0.001468855	
3.4	-3	-0.0017113975	
3.4	-2	-0.0019687	
3.4	-1.5	-0.00205671	
3.4	-1	-0.0020663175	
3.4	-0.5	-0.00212193	
3.4	0	-0.0021325	

3.6	-5	-0.00114715	
3.6	-4	-0.0013927925	
3.6	-3	-0.0016077075	
3.6	-2	-0.001731815	
3.6	-1.5	-0.001807865	
3.6	-1	-0.0018645075	
3.6	-0.5	-0.00192243	
3.6	0	-0.00188646	

3.8	-5	-0.0010960925	
3.8	-4	-0.001275135	
3.8	-3	-0.0014749225	
3.8	-2	-0.0016391075	
3.8	-1.5	-0.0016602275	
3.8	-1	-0.0017068825	
3.8	-0.5	-0.00173923	
3.8	0	-0.00172752	

4	-5	-0.0010059325	
4	-4	-0.00119177	
4	-3	-0.0013343175	
4	-2	-0.00148795	
4	-1.5	-0.00150063	
4	-1	-0.0015771175	
4	-0.5	-0.0015462125	
4	0	-0.001580615	



==> aux/tables/cluster_data/spincorrelation_U6_64.dat <==
0.3	-4	-0.006286275	
0.3	-3	-0.01076705	
0.3	-2	-0.015722125	
0.3	-1.5	-0.018547	
0.3	-1	-0.021097225	
0.3	-0.5	-0.023494475	
0.3	0	-0.02506125	

0.4	-4	-0.006082775	
0.4	-3	-0.010051075	
0.4	-2	-0.01456235	
0.4	-1.5	-0.0175306	
0.4	-1	-0.019495625	
0.4	-0.5	-0.021785875	
0.4	0	-0.021818225	

0.5	-4	-0.0058903	
0.5	-3	-0.009408975	
0.5	-2	-0.01382485	
0.5	-1.5	-0.01618705	
0.5	-1	-0.0183782	
0.5	-0.5	-0.019270875	
0.5	0	-0.020355675	

0.6	-4	-0.0055713	
0.6	-3	-0.00894795	
0.6	-2	-0.0129374	
0.6	-1.5	-0.0147565	
0.6	-1	-0.016199125	
0.6	-0.5	-0.017425825	
0.6	0	-0.017790975	

0.7	-4	-0.0052947	
0.7	-3	-0.00829575	
0.7	-2	-0.01165095	
0.7	-1.5	-0.01343175	
0.7	-1	-0.014895225	
0.7	-0.5	-0.01616655	
0.7	0	-0.016171125	

0.8	-4	-0.005077175	
0.8	-3	-0.00765335	
0.8	-2	-0.010742975	
0.8	-1.5	-0.01215965	
0.8	-1	-0.013315725	
0.8	-0.5	-0.014256075	
0.8	0	-0.014625575	

0.9	-4	-0.004810975	
0.9	-3	-0.00737385	
0.9	-2	-0.0100598	
0.9	-1.5	-0.0112512	
0.9	-1	-0.01235025	
0.9	-0.5	-0.013040575	
0.9	0	-0.01313205	

1	-4	-0.00455165	
1	-3	-0.00679125	
1	-2	-0.0091907	
1	-1.5	-0.010279275	
1	-1	-0.01121005	
1	-0.5	-0.011752675	
1	0	-0.0120862	

1.2	-4	-0.004131225	
1.2	-3	-0.0059612	
1.2	-2	-0.0078976	
1.2	-1.5	-0.008709975	
1.2	-1	-0.009255025	
1.2	-0.5	-0.009787975	
1.2	0	-0.009871275	

1.4	-4	-0.0037511	
1.4	-3	-0.0052828	
1.4	-2	-0.006782625	
1.4	-1.5	-0.0075338	
1.4	-1	-0.007842675	
1.4	-0.5	-0.00813075	
1.4	0	-0.008283475	

1.6	-4	-0.003426825	
1.6	-3	-0.004696125	
1.6	-2	-0.005903425	
1.6	-1.5	-0.00633695	
1.6	-1	-0.00675715	
1.6	-0.5	-0.006995675	
1.6	0	-0.007053975	

1.8	-4	-0.003131775	
1.8	-3	-0.0041112	
1.8	-2	-0.005118875	
1.8	-1.5	-0.005509075	
1.8	-1	-0.005742375	
1.8	-0.5	-0.005922625	
1.8	0	-0.0060331	

2	-4	-0.002796	
2	-3	-0.003689575	
2	-2	-0.0044718	
2	-1.5	-0.0047845	
2	-1	-0.004967875	
2	-0.5	-0.0051247	
2	0	-0.005227775	

2.2	-4	-0.002600675	
2.2	-3	-0.0032678	
2.2	-2	-0.003868975	
2.2	-1.5	-0.004137875	
2.2	-1	-0.0043333	
2.2	-0.5	-0.00444925	
2.2	0	-0.004470325	

2.4	-4	-0.0023732875	
2.4	-3	-0.0029643	
2.4	-2	-0.00347535	
2.4	-1.5	-0.003613925	
2.4	-1	-0.00377515	
2.4	-0.5	-0.003876175	
2.4	0	-0.003928125	

2.6	-4	-0.0021739475	
2.6	-3	-0.002624375	
2.6	-2	-0.00307125	
2.6	-1.5	-0.003241625	
2.6	-1	-0.00336115	
2.6	-0.5	-0.00346685	
2.6	0	-0.00347305	

2.8	-4	-0.0019867225	
2.8	-3	-0.002396175	
2.8	-2	-0.0027483	
2.8	-1.5	-0.002874875	
2.8	-1	-0.003009325	
2.8	-0.5	-0.003053775	
2.8	0	-0.003051425	

3	-4	-0.0018547	
3	-3	-0.002151275	
3	-2	-0.002473885	
3	-1.5	-0.002612875	
3	-1	-0.0026543	
3	-0.5	-0.00267855	
3	0	-0.0027134	

3.2	-4	-0.0016726525	
3.2	-3	-0.00198838	
3.2	-2	-0.0022219375	
3.2	-1.5	-0.002310275	
3.2	-1	-0.0023973525	
3.2	-0.5	-0.002415835	
3.2	0	-0.0024268775	

3.4	-4	-0.0015669575	
3.4	-3	-0.00177742	
3.4	-2	-0.002001025	
3.4	-1.5	-0.002090785	
3.4	-1	-0.00215279	
3.4	-0.5	-0.00217913	
3.4	0	-0.0021896075	

3.6	-4	-0.0014307725	
3.6	-3	-0.0016554875	
3.6	-2	-0.00182088	
3.6	-1.5	-0.00190645	
3.6	-1	-0.0019433	
3.6	-0.5	-0.0019436325	
3.6	0	-0.0019576875	

3.8	-4	-0.0013280125	
3.8	-3	-0.0015128675	
3.8	-2	-0.0016428375	
3.8	-1.5	-0.00170304	
3.8	-1	-0.001741765	
3.8	-0.5	-0.00177337	
3.8	0	-0.0017743075	

4	-4	-0.0012172975	
4	-3	-0.0013872775	
4	-2	-0.0015287675	
4	-1.5	-0.001560465	
4	-1	-0.00160373	
4	-0.5	-0.0016312425	
4	0	-0.001607675	



==> aux/tables/cluster_data/spincorrelation_U8_18.dat <==
0.3	-4	-0.0057501	
0.3	-3	-0.008105275	
0.3	-2	-0.0117505	
0.3	-1.5	-0.01410705	
0.3	-1	-0.016557025	
0.3	-0.5	-0.018595625	
0.3	0	-0.0201966	

0.35	-4	-0.005699875	
0.35	-3	-0.00785555	
0.35	-2	-0.011568875	
0.35	-1.5	-0.0132025	
0.35	-1	-0.0156779	
0.35	-0.5	-0.017550775	
0.35	0	-0.0180373	

0.4	-4	-0.005499425	
0.4	-3	-0.0076952	
0.4	-2	-0.010878325	
0.4	-1.5	-0.0130576	
0.4	-1	-0.014590025	
0.4	-0.5	-0.016384875	
0.4	0	-0.0176555	

0.5	-4	-0.0052774	
0.5	-3	-0.00726455	
0.5	-2	-0.010110075	
0.5	-1.5	-0.0115347	
0.5	-1	-0.0134436	
0.5	-0.5	-0.014310175	
0.5	0	-0.014884125	

0.6	-4	-0.004958725	
0.6	-3	-0.006732425	
0.6	-2	-0.00924655	
0.6	-1.5	-0.010655175	
0.6	-1	-0.011819075	
0.6	-0.5	-0.0124968	
0.6	0	-0.012840925	

0.7	-4	-0.004682175	
0.7	-3	-0.0063145	
0.7	-2	-0.00828355	
0.7	-1.5	-0.009583	
0.7	-1	-0.01033865	
0.7	-0.5	-0.0112003	
0.7	0	-0.011449625	

0.8	-4	-0.004396425	
0.8	-3	-0.00597675	
0.8	-2	-0.0077391	
0.8	-1.5	-0.00859725	
0.8	-1	-0.0094913	
0.8	-0.5	-0.00989725	
0.8	0	-0.010029075	

0.9	-4	-0.004083175	
0.9	-3	-0.005505	
0.9	-2	-0.007076675	
0.9	-1.5	-0.0078186	
0.9	-1	-0.00855545	
0.9	-0.5	-0.008911775	
0.9	0	-0.00905225	

1	-4	-0.0038863	
1	-3	-0.0051614	
1	-2	-0.006525125	
1	-1.5	-0.00723555	
1	-1	-0.007638325	
1	-0.5	-0.0079299	
1	0	-0.008145	

1.2	-4	-0.003469775	
1.2	-3	-0.004535275	
1.2	-2	-0.005532675	
1.2	-1.5	-0.00607445	
1.2	-1	-0.006468425	
1.2	-0.5	-0.006518775	
1.2	0	-0.0065873	

1.4	-4	-0.0031504	
1.4	-3	-0.003960925	
1.4	-2	-0.004802425	
1.4	-1.5	-0.005152425	
1.4	-1	-0.005371625	
1.4	-0.5	-0.00562095	
1.4	0	-0.0055985	

1.6	-4	-0.002792975	
1.6	-3	-0.00349995	
1.6	-2	-0.0041441	
1.6	-1.5	-0.004384725	
1.6	-1	-0.004517075	
1.6	-0.5	-0.004702075	
1.6	0	-0.004713875	

1.8	-4	-0.00246973	
1.8	-3	-0.0030904	
1.8	-2	-0.00366035	
1.8	-1.5	-0.003880975	
1.8	-1	-0.0039451	
1.8	-0.5	-0.003986425	
1.8	0	-0.004034825	

2	-4	-0.002215645	
2	-3	-0.002727375	
2	-2	-0.0031287	
2	-1.5	-0.0032736	
2	-1	-0.0034565	
2	-0.5	-0.003523975	
2	0	-0.003583725	

2.2	-4	-0.00202598	
2.2	-3	-0.00244372	
2.2	-2	-0.002760875	
2.2	-1.5	-0.0029206	
2.2	-1	-0.003115575	
2.2	-0.5	-0.003099225	
2.2	0	-0.003052375	

2.4	-4	-0.001834625	
2.4	-3	-0.00213722	
2.4	-2	-0.00242026	
2.4	-1.5	-0.00259275	
2.4	-1	-0.0026546	
2.4	-0.5	-0.0026524	
2.4	0	-0.0027321	

2.6	-4	-0.0016149325	
2.6	-3	-0.001977135	
2.6	-2	-0.0021720875	
2.6	-1.5	-0.002290615	
2.6	-1	-0.0023064225	
2.6	-0.5	-0.002384645	
2.6	0	-0.002362595	

2.8	-4	-0.001544345	
2.8	-3	-0.0017442875	
2.8	-2	-0.0019269525	
2.8	-1.5	-0.002004105	
2.8	-1	-0.002048905	
2.8	-0.5	-0.002104635	
2.8	0	-0.002186115	

3	-4	-0.0013469225	
3	-3	-0.001572155	
3	-2	-0.00175072	
3	-1.5	-0.00181898	
3	-1	-0.001842605	
3	-0.5	-0.00189401	
3	0	-0.001898595	

3.2	-4	-0.0012423375	
3.2	-3	-0.00146222	
3.2	-2	-0.0015790575	
3.2	-1.5	-0.00164802	
3.2	-1	-0.00164501	
3.2	-0.5	-0.0016603375	
3.2	0	-0.00173073	

3.4	-4	-0.0012054525	
3.4	-3	-0.00131128	
3.4	-2	-0.0014199125	
3.4	-1.5	-0.001482395	
3.4	-1	-0.0015158375	
3.4	-0.5	-0.0014873175	
3.4	0	-0.0015506925	

3.6	-4	-0.0010822025	
3.6	-3	-0.0011926725	
3.6	-2	-0.0012589525	
3.6	-1.5	-0.00136553	
3.6	-1	-0.001352645	
3.6	-0.5	-0.001385395	
3.6	0	-0.0014063075	

3.8	-4	-0.000963355	
3.8	-3	-0.0011194625	
3.8	-2	-0.0011661825	
3.8	-1.5	-0.0012165675	
3.8	-1	-0.0012578275	
3.8	-0.5	-0.0012404425	
3.8	0	-0.001265645	

4	-4	-0.0009194325	
4	-3	-0.00098822	
4	-2	-0.0010741925	
4	-1.5	-0.00113223	
4	-1	-0.0011185575	
4	-0.5	-0.001132845	
4	0	-0.001185125	



==> aux/tables/cluster_data/spincorrelation_U8_26.dat <==
0.3	-4	-0.0065621	
0.3	-3	-0.01053225	
0.3	-2	-0.015104475	
0.3	-1.5	-0.017984325	
0.3	-1	-0.02126455	
0.3	-0.5	-0.024666825	
0.3	0	-0.0264395	

0.35	-4	-0.00641185	
0.35	-3	-0.009715725	
0.35	-2	-0.014244675	
0.35	-1.5	-0.017722	
0.35	-1	-0.020656475	
0.35	-0.5	-0.02231265	
0.35	0	-0.022877275	

0.4	-4	-0.006198425	
0.4	-3	-0.0093625	
0.4	-2	-0.013753575	
0.4	-1.5	-0.0161852	
0.4	-1	-0.018905975	
0.4	-0.5	-0.020700525	
0.4	0	-0.0197578	

0.5	-4	-0.00600095	
0.5	-3	-0.0087807	
0.5	-2	-0.0123575	
0.5	-1.5	-0.0147141	
0.5	-1	-0.016154175	
0.5	-0.5	-0.016928975	
0.5	0	-0.017848925	

0.6	-4	-0.005599625	
0.6	-3	-0.008071325	
0.6	-2	-0.011176975	
0.6	-1.5	-0.0127021	
0.6	-1	-0.013918075	
0.6	-0.5	-0.015140475	
0.6	0	-0.015348325	

0.7	-4	-0.005239825	
0.7	-3	-0.0074577	
0.7	-2	-0.009992525	
0.7	-1.5	-0.0116476	
0.7	-1	-0.012333825	
0.7	-0.5	-0.013110175	
0.7	0	-0.013407025	

0.8	-4	-0.0049018	
0.8	-3	-0.00691225	
0.8	-2	-0.009193075	
0.8	-1.5	-0.010218375	
0.8	-1	-0.0109206	
0.8	-0.5	-0.0118796	
0.8	0	-0.011653875	

0.9	-4	-0.004659275	
0.9	-3	-0.006430575	
0.9	-2	-0.0082081	
0.9	-1.5	-0.0091891	
0.9	-1	-0.01001505	
0.9	-0.5	-0.010316025	
0.9	0	-0.01052455	

1	-4	-0.00435825	
1	-3	-0.00596025	
1	-2	-0.007562375	
1	-1.5	-0.0083639	
1	-1	-0.00882785	
1	-0.5	-0.009304625	
1	0	-0.00932365	

1.2	-4	-0.0039088	
1.2	-3	-0.005246325	
1.2	-2	-0.006368825	
1.2	-1.5	-0.006986775	
1.2	-1	-0.0072008	
1.2	-0.5	-0.007624025	
1.2	0	-0.007620475	

1.4	-4	-0.003397625	
1.4	-3	-0.004548975	
1.4	-2	-0.005420125	
1.4	-1.5	-0.005838475	
1.4	-1	-0.006146875	
1.4	-0.5	-0.006240675	
1.4	0	-0.00644525	

1.6	-4	-0.003059625	
1.6	-3	-0.003960325	
1.6	-2	-0.0047383	
1.6	-1.5	-0.005058425	
1.6	-1	-0.0052041	
1.6	-0.5	-0.005271975	
1.6	0	-0.00536405	

1.8	-4	-0.002743275	
1.8	-3	-0.003368775	
1.8	-2	-0.0041086	
1.8	-1.5	-0.004209525	
1.8	-1	-0.004392475	
1.8	-0.5	-0.0045691	
1.8	0	-0.004594575	

2	-4	-0.002456525	
2	-3	-0.00299865	
2	-2	-0.00355035	
2	-1.5	-0.003758375	
2	-1	-0.003876175	
2	-0.5	-0.003974025	
2	0	-0.003958475	

2.2	-4	-0.0022716275	
2.2	-3	-0.002724175	
2.2	-2	-0.003065375	
2.2	-1.5	-0.0032477	
2.2	-1	-0.00326795	
2.2	-0.5	-0.003426125	
2.2	0	-0.003376	

2.4	-4	-0.002014405	
2.4	-3	-0.0024166025	
2.4	-2	-0.002719975	
2.4	-1.5	-0.00278825	
2.4	-1	-0.002925625	
2.4	-0.5	-0.002988725	
2.4	0	-0.003008225	

2.6	-4	-0.001819065	
2.6	-3	-0.00213564	
2.6	-2	-0.0023620525	
2.6	-1.5	-0.002541175	
2.6	-1	-0.002604525	
2.6	-0.5	-0.002625475	
2.6	0	-0.0026657	

2.8	-4	-0.0016405125	
2.8	-3	-0.001905345	
2.8	-2	-0.0021819175	
2.8	-1.5	-0.0022323025	
2.8	-1	-0.00226059	
2.8	-0.5	-0.00226061	
2.8	0	-0.0023683525	

3	-4	-0.00149552	
3	-3	-0.00173066	
3	-2	-0.0019656275	
3	-1.5	-0.00193536	
3	-1	-0.002091955	
3	-0.5	-0.002102865	
3	0	-0.0020908525	

3.2	-4	-0.001319065	
3.2	-3	-0.0015890825	
3.2	-2	-0.0017415525	
3.2	-1.5	-0.0018427125	
3.2	-1	-0.001805635	
3.2	-0.5	-0.0018678975	
3.2	0	-0.001894185	

3.4	-4	-0.001276845	
3.4	-3	-0.0014333525	
3.4	-2	-0.0015381925	
3.4	-1.5	-0.00160668	
3.4	-1	-0.001705275	
3.4	-0.5	-0.00169289	
3.4	0	-0.00167684	

3.6	-4	-0.001160865	
3.6	-3	-0.0013469875	
3.6	-2	-0.001421815	
3.6	-1.5	-0.0014746025	
3.6	-1	-0.0015302125	
3.6	-0.5	-0.001517315	
3.6	0	-0.0015351925	

3.8	-4	-0.00108189	
3.8	-3	-0.0011832175	
3.8	-2	-0.001314705	
3.8	-1.5	-0.0012650575	
3.8	-1	-0.001351385	
3.8	-0.5	-0.001384655	
3.8	0	-0.00140832	

4	-4	-0.0009866675	
4	-3	-0.0011027575	
4	-2	-0.001187775	
4	-1.5	-0.001229455	
4	-1	-0.00122125	
4	-0.5	-0.0012232825	
4	0	-0.00123516	



==> aux/tables/cluster_data/spincorrelation_U8_36.dat <==
0.3	-4	-0.008072075	
0.3	-3	-0.012894975	
0.3	-2	-0.018528225	
0.3	-1.5	-0.023879775	
0.3	-1	-0.029552	
0.3	-0.5	-0.0350515	
0.3	0	-0.034734	

0.35	-4	-0.007950375	
0.35	-3	-0.012284775	
0.35	-2	-0.01843605	
0.35	-1.5	-0.022000675	
0.35	-1	-0.02477325	
0.35	-0.5	-0.0285975	
0.35	0	-0.03119275	

0.4	-4	-0.00770325	
0.4	-3	-0.0119767	
0.4	-2	-0.016950825	
0.4	-1.5	-0.019945525	
0.4	-1	-0.0237957	
0.4	-0.5	-0.026364	
0.4	0	-0.0264265	

0.5	-4	-0.007191625	
0.5	-3	-0.0109326	
0.5	-2	-0.0150775	
0.5	-1.5	-0.017544425	
0.5	-1	-0.020141225	
0.5	-0.5	-0.0224436	
0.5	0	-0.022749775	

0.6	-4	-0.006832875	
0.6	-3	-0.0099462	
0.6	-2	-0.01360785	
0.6	-1.5	-0.015562675	
0.6	-1	-0.0177926	
0.6	-0.5	-0.018996975	
0.6	0	-0.018886075	

0.7	-4	-0.006288475	
0.7	-3	-0.0092529	
0.7	-2	-0.0124007	
0.7	-1.5	-0.01403725	
0.7	-1	-0.015740825	
0.7	-0.5	-0.016064225	
0.7	0	-0.016489575	

0.8	-4	-0.0059961	
0.8	-3	-0.008513525	
0.8	-2	-0.01127785	
0.8	-1.5	-0.012280825	
0.8	-1	-0.01356065	
0.8	-0.5	-0.014281025	
0.8	0	-0.0142967	

0.9	-4	-0.005580375	
0.9	-3	-0.007889075	
0.9	-2	-0.010051275	
0.9	-1.5	-0.0114155	
0.9	-1	-0.01222455	
0.9	-0.5	-0.012608825	
0.9	0	-0.0127759	

1	-4	-0.00528915	
1	-3	-0.0073079	
1	-2	-0.00940625	
1	-1.5	-0.0100659	
1	-1	-0.01099795	
1	-0.5	-0.01121775	
1	0	-0.01137445	

1.2	-4	-0.0046206	
1.2	-3	-0.006259475	
1.2	-2	-0.00781965	
1.2	-1.5	-0.00837735	
1.2	-1	-0.008973575	
1.2	-0.5	-0.009066475	
1.2	0	-0.009137425	

1.4	-4	-0.00412915	
1.4	-3	-0.005366325	
1.4	-2	-0.0065508	
1.4	-1.5	-0.00707855	
1.4	-1	-0.007378475	
1.4	-0.5	-0.007595575	
1.4	0	-0.007665275	

1.6	-4	-0.00369825	
1.6	-3	-0.00463555	
1.6	-2	-0.00558925	
1.6	-1.5	-0.005957925	
1.6	-1	-0.00628625	
1.6	-0.5	-0.006473525	
1.6	0	-0.006459275	

1.8	-4	-0.003286775	
1.8	-3	-0.004108625	
1.8	-2	-0.004933225	
1.8	-1.5	-0.0051528	
1.8	-1	-0.005301625	
1.8	-0.5	-0.00557625	
1.8	0	-0.005474625	

2	-4	-0.002902075	
2	-3	-0.003586575	
2	-2	-0.004167225	
2	-1.5	-0.004424875	
2	-1	-0.004611825	
2	-0.5	-0.00474945	
2	0	-0.004741225	

2.2	-4	-0.002630175	
2.2	-3	-0.003240375	
2.2	-2	-0.003659275	
2.2	-1.5	-0.003842375	
2.2	-1	-0.00409295	
2.2	-0.5	-0.00413695	
2.2	0	-0.004087575	

2.4	-4	-0.0024285125	
2.4	-3	-0.0028262	
2.4	-2	-0.003206575	
2.4	-1.5	-0.0034054	
2.4	-1	-0.003472575	
2.4	-0.5	-0.003619325	
2.4	0	-0.0036239	

2.6	-4	-0.002166495	
2.6	-3	-0.002531975	
2.6	-2	-0.002863025	
2.6	-1.5	-0.0030415	
2.6	-1	-0.0030958	
2.6	-0.5	-0.003187525	
2.6	0	-0.0032245	

2.8	-4	-0.001965845	
2.8	-3	-0.002251825	
2.8	-2	-0.002530625	
2.8	-1.5	-0.00262525	
2.8	-1	-0.0027229	
2.8	-0.5	-0.00282535	
2.8	0	-0.002755775	

3	-4	-0.0017925175	
3	-3	-0.00203498	
3	-2	-0.0022750075	
3	-1.5	-0.002434435	
3	-1	-0.00248232	
3	-0.5	-0.002444835	
3	0	-0.002461245	

3.2	-4	-0.0016145175	
3.2	-3	-0.001879135	
3.2	-2	-0.002061315	
3.2	-1.5	-0.0021162425	
3.2	-1	-0.002237025	
3.2	-0.5	-0.002215845	
3.2	0	-0.002252255	

3.4	-4	-0.0014746225	
3.4	-3	-0.001698335	
3.4	-2	-0.001848975	
3.4	-1.5	-0.0019852675	
3.4	-1	-0.0019438025	
3.4	-0.5	-0.0020408	
3.4	0	-0.0019704025	

3.6	-4	-0.001368095	
3.6	-3	-0.001499315	
3.6	-2	-0.001735275	
3.6	-1.5	-0.001739275	
3.6	-1	-0.0018102	
3.6	-0.5	-0.001835405	
3.6	0	-0.0017506525	

3.8	-4	-0.0012946475	
3.8	-3	-0.0014293	
3.8	-2	-0.0015367425	
3.8	-1.5	-0.001599425	
3.8	-1	-0.0016686975	
3.8	-0.5	-0.00163259	
3.8	0	-0.0015945575	

4	-4	-0.001178905	
4	-3	-0.00129827	
4	-2	-0.00144055	
4	-1.5	-0.0014237875	
4	-1	-0.001469045	
4	-0.5	-0.0014683	
4	0	-0.00148198	



==> aux/tables/cluster_data/spincorrelation_U8_48.dat <==
0.3	-4	-0.008656125	
0.3	-3	-0.013895475	
0.3	-2	-0.022359875	
0.3	-1.5	-0.024819325	
0.3	-1	-0.0320395	
0.3	-0.5	-0.038582	
0.3	0	-0.0379945	

0.35	-4	-0.00865415	
0.35	-3	-0.01344845	
0.35	-2	-0.0204388	
0.35	-1.5	-0.0238995	
0.35	-1	-0.02830575	
0.35	-0.5	-0.03355	
0.35	0	-0.03732425	

0.4	-4	-0.008026225	
0.4	-3	-0.013165375	
0.4	-2	-0.019052925	
0.4	-1.5	-0.023193675	
0.4	-1	-0.02584925	
0.4	-0.5	-0.02946575	
0.4	0	-0.03009925	

0.5	-4	-0.00778155	
0.5	-3	-0.011648175	
0.5	-2	-0.017134475	
0.5	-1.5	-0.0196787	
0.5	-1	-0.02156975	
0.5	-0.5	-0.023445375	
0.5	0	-0.02428055	

0.6	-4	-0.00727985	
0.6	-3	-0.010987475	
0.6	-2	-0.01547295	
0.6	-1.5	-0.017019125	
0.6	-1	-0.0190748	
0.6	-0.5	-0.019956325	
0.6	0	-0.020458275	

0.7	-4	-0.006855425	
0.7	-3	-0.010105225	
0.7	-2	-0.014144925	
0.7	-1.5	-0.0152496	
0.7	-1	-0.01678375	
0.7	-0.5	-0.01763155	
0.7	0	-0.017578575	

0.8	-4	-0.0064838	
0.8	-3	-0.00927145	
0.8	-2	-0.01216065	
0.8	-1.5	-0.014007425	
0.8	-1	-0.01488485	
0.8	-0.5	-0.01551065	
0.8	0	-0.01591055	

0.9	-4	-0.006025	
0.9	-3	-0.008454075	
0.9	-2	-0.01125445	
0.9	-1.5	-0.0124261	
0.9	-1	-0.013092425	
0.9	-0.5	-0.0137176	
0.9	0	-0.0138372	

1	-4	-0.005771575	
1	-3	-0.0078798	
1	-2	-0.010412325	
1	-1.5	-0.011087725	
1	-1	-0.01180905	
1	-0.5	-0.0122626	
1	0	-0.01270655	

1.2	-4	-0.00501495	
1.2	-3	-0.00669715	
1.2	-2	-0.00840865	
1.2	-1.5	-0.009200125	
1.2	-1	-0.009801775	
1.2	-0.5	-0.0102012	
1.2	0	-0.010309125	

1.4	-4	-0.004349625	
1.4	-3	-0.00588495	
1.4	-2	-0.007250725	
1.4	-1.5	-0.007710325	
1.4	-1	-0.008114475	
1.4	-0.5	-0.008389775	
1.4	0	-0.0084678	

1.6	-4	-0.00392255	
1.6	-3	-0.005130175	
1.6	-2	-0.0061149	
1.6	-1.5	-0.006612	
1.6	-1	-0.006813275	
1.6	-0.5	-0.00696765	
1.6	0	-0.007004	

1.8	-4	-0.003543375	
1.8	-3	-0.00450845	
1.8	-2	-0.005302925	
1.8	-1.5	-0.005511375	
1.8	-1	-0.005737375	
1.8	-0.5	-0.00584425	
1.8	0	-0.00600785	

2	-4	-0.003152525	
2	-3	-0.003931	
2	-2	-0.0045727	
2	-1.5	-0.004835275	
2	-1	-0.005014275	
2	-0.5	-0.0051335	
2	0	-0.0051877	

2.2	-4	-0.0028067	
2.2	-3	-0.003483475	
2.2	-2	-0.0039884	
2.2	-1.5	-0.00420285	
2.2	-1	-0.00443555	
2.2	-0.5	-0.00442305	
2.2	0	-0.004526175	

2.4	-4	-0.0025604	
2.4	-3	-0.003122575	
2.4	-2	-0.00352815	
2.4	-1.5	-0.003684825	
2.4	-1	-0.00376545	
2.4	-0.5	-0.003885875	
2.4	0	-0.003862525	

2.6	-4	-0.0023394175	
2.6	-3	-0.00270535	
2.6	-2	-0.0031512	
2.6	-1.5	-0.003283125	
2.6	-1	-0.003390925	
2.6	-0.5	-0.0033473	
2.6	0	-0.003442225	

2.8	-4	-0.002086715	
2.8	-3	-0.0024678475	
2.8	-2	-0.00273305	
2.8	-1.5	-0.002939275	
2.8	-1	-0.00299555	
2.8	-0.5	-0.003058	
2.8	0	-0.003035475	

3	-4	-0.0019664325	
3	-3	-0.002266855	
3	-2	-0.00246622	
3	-1.5	-0.00255545	
3	-1	-0.002620275	
3	-0.5	-0.002655125	
3	0	-0.0026828	

3.2	-4	-0.00178733	
3.2	-3	-0.00199676	
3.2	-2	-0.0022233	
3.2	-1.5	-0.0023436575	
3.2	-1	-0.0024172225	
3.2	-0.5	-0.0023790025	
3.2	0	-0.0024270725	

3.4	-4	-0.0016462775	
3.4	-3	-0.0017987	
3.4	-2	-0.0020099	
3.4	-1.5	-0.0020606975	
3.4	-1	-0.0021210075	
3.4	-0.5	-0.002176055	
3.4	0	-0.0022213	

3.6	-4	-0.00149569	
3.6	-3	-0.001706855	
3.6	-2	-0.0018293475	
3.6	-1.5	-0.0018500925	
3.6	-1	-0.001904395	
3.6	-0.5	-0.00194902	
3.6	0	-0.001964145	

3.8	-4	-0.0013944975	
3.8	-3	-0.001556275	
3.8	-2	-0.001668235	
3.8	-1.5	-0.00172476	
3.8	-1	-0.00174141	
3.8	-0.5	-0.0017592775	
3.8	0	-0.00177317	

4	-4	-0.00126155	
4	-3	-0.0014076175	
4	-2	-0.001532875	
4	-1.5	-0.00151266	
4	-1	-0.0015699675	
4	-0.5	-0.0016297	
4	0	-0.0016097975	



==> aux/tables/cluster_data/spincorrelation_U8_56.dat <==
0.3	-4	-0.00968025	
0.3	-3	-0.0143254	
0.3	-2	-0.0210484	
0.3	-1.5	-0.02544325	
0.3	-1	-0.027212	
0.3	-0.5	-0.0342245	
0.3	0	-0.03714675	

0.35	-4	-0.008992575	
0.35	-3	-0.0136819	
0.35	-2	-0.02002685	
0.35	-1.5	-0.0238985	
0.35	-1	-0.0272855	
0.35	-0.5	-0.03250575	
0.35	0	-0.03493725	

0.4	-4	-0.0086407	
0.4	-3	-0.0125048	
0.4	-2	-0.019111425	
0.4	-1.5	-0.0224221	
0.4	-1	-0.0259465	
0.4	-0.5	-0.02632225	
0.4	0	-0.03019975	

0.5	-4	-0.00795905	
0.5	-3	-0.01210955	
0.5	-2	-0.0169906	
0.5	-1.5	-0.019694575	
0.5	-1	-0.02040765	
0.5	-0.5	-0.024256475	
0.5	0	-0.024413775	

0.6	-4	-0.007561525	
0.6	-3	-0.01098995	
0.6	-2	-0.01467215	
0.6	-1.5	-0.0180582	
0.6	-1	-0.01994025	
0.6	-0.5	-0.021538	
0.6	0	-0.020775025	

0.7	-4	-0.00703515	
0.7	-3	-0.0100947	
0.7	-2	-0.013665925	
0.7	-1.5	-0.015869775	
0.7	-1	-0.01714155	
0.7	-0.5	-0.018425	
0.7	0	-0.017866925	

0.8	-4	-0.00648245	
0.8	-3	-0.009354	
0.8	-2	-0.012390925	
0.8	-1.5	-0.0139134	
0.8	-1	-0.014775625	
0.8	-0.5	-0.015698775	
0.8	0	-0.0160297	

0.9	-4	-0.00603655	
0.9	-3	-0.008696875	
0.9	-2	-0.010985075	
0.9	-1.5	-0.012337375	
0.9	-1	-0.013185175	
0.9	-0.5	-0.013912075	
0.9	0	-0.0143308	

1	-4	-0.005850175	
1	-3	-0.0080052	
1	-2	-0.01029355	
1	-1.5	-0.0112091	
1	-1	-0.011805475	
1	-0.5	-0.0124501	
1	0	-0.0124817	

1.2	-4	-0.00509655	
1.2	-3	-0.00691585	
1.2	-2	-0.008448075	
1.2	-1.5	-0.00942305	
1.2	-1	-0.0097094	
1.2	-0.5	-0.01016555	
1.2	0	-0.010193225	

1.4	-4	-0.0045081	
1.4	-3	-0.005994175	
1.4	-2	-0.00727035	
1.4	-1.5	-0.007651375	
1.4	-1	-0.00804735	
1.4	-0.5	-0.00840345	
1.4	0	-0.008458125	

1.6	-4	-0.00404605	
1.6	-3	-0.0052313	
1.6	-2	-0.006113625	
1.6	-1.5	-0.0064891	
1.6	-1	-0.0068549	
1.6	-0.5	-0.00699245	
1.6	0	-0.0070916	

1.8	-4	-0.0035378	
1.8	-3	-0.0045419	
1.8	-2	-0.005231475	
1.8	-1.5	-0.005559175	
1.8	-1	-0.0058215	
1.8	-0.5	-0.006042175	
1.8	0	-0.0060652	

2	-4	-0.00318385	
2	-3	-0.0038884	
2	-2	-0.004629675	
2	-1.5	-0.0048264	
2	-1	-0.00508485	
2	-0.5	-0.005137175	
2	0	-0.005225375	

2.2	-4	-0.002857075	
2.2	-3	-0.0035268	
2.2	-2	-0.004072975	
2.2	-1.5	-0.00418445	
2.2	-1	-0.004391675	
2.2	-0.5	-0.004452475	
2.2	0	-0.004406025	

2.4	-4	-0.0025621	
2.4	-3	-0.0030957	
2.4	-2	-0.003480625	
2.4	-1.5	-0.00368725	
2.4	-1	-0.003895675	
2.4	-0.5	-0.003879725	
2.4	0	-0.003950475	

2.6	-4	-0.0023611775	
2.6	-3	-0.00280735	
2.6	-2	-0.0031359	
2.6	-1.5	-0.003240425	
2.6	-1	-0.003367275	
2.6	-0.5	-0.003432425	
2.6	0	-0.00345765	

2.8	-4	-0.0021531725	
2.8	-3	-0.0024573625	
2.8	-2	-0.002748875	
2.8	-1.5	-0.0029085	
2.8	-1	-0.003018275	
2.8	-0.5	-0.003038875	
2.8	0	-0.00307815	

3	-4	-0.0019092475	
3	-3	-0.0022452125	
3	-2	-0.002507275	
3	-1.5	-0.002574775	
3	-1	-0.0026528	
3	-0.5	-0.0027336	
3	0	-0.002721775	

3.2	-4	-0.001780495	
3.2	-3	-0.0020551925	
3.2	-2	-0.002196865	
3.2	-1.5	-0.0023108075	
3.2	-1	-0.0024197925	
3.2	-0.5	-0.00243579	
3.2	0	-0.0024170975	

3.4	-4	-0.0016396	
3.4	-3	-0.0018464025	
3.4	-2	-0.0020417725	
3.4	-1.5	-0.0020968525	
3.4	-1	-0.0021529275	
3.4	-0.5	-0.002173065	
3.4	0	-0.0021388725	

3.6	-4	-0.0014848375	
3.6	-3	-0.0017309025	
3.6	-2	-0.001861825	
3.6	-1.5	-0.001889265	
3.6	-1	-0.0019372725	
3.6	-0.5	-0.001953675	
3.6	0	-0.001978125	

3.8	-4	-0.0013930475	
3.8	-3	-0.00152292	
3.8	-2	-0.0016785725	
3.8	-1.5	-0.0017078575	
3.8	-1	-0.0017476325	
3.8	-0.5	-0.001773695	
3.8	0	-0.00178964	

4	-4	-0.001250775	
4	-3	-0.0013978125	
4	-2	-0.001532295	
4	-1.5	-0.00157617	
4	-1	-0.0015720475	
4	-0.5	-0.00160071	
4	0	-0.00162727	



==> aux/tables/cluster_data/spincorrelation_U8_64.dat <==
0.3	-4	-0.009452625	
0.3	-3	-0.014780525	
0.3	-2	-0.023309525	
0.3	-1.5	-0.02561725	
0.3	-1	-0.0304135	
0.3	-0.5	-0.03696675	
0.3	0	-0.03539025	

0.35	-4	-0.0091428	
0.35	-3	-0.01358875	
0.35	-2	-0.0207069	
0.35	-1.5	-0.02358445	
0.35	-1	-0.02894875	
0.35	-0.5	-0.03232175	
0.35	0	-0.03651325	

0.4	-4	-0.00885015	
0.4	-3	-0.0135339	
0.4	-2	-0.01972055	
0.4	-1.5	-0.022563875	
0.4	-1	-0.02816825	
0.4	-0.5	-0.02895325	
0.4	0	-0.02936225	

0.5	-4	-0.008310125	
0.5	-3	-0.012558075	
0.5	-2	-0.018188375	
0.5	-1.5	-0.019080975	
0.5	-1	-0.022838025	
0.5	-0.5	-0.024794125	
0.5	0	-0.02457435	

0.6	-4	-0.0076578	
0.6	-3	-0.011446775	
0.6	-2	-0.0154394	
0.6	-1.5	-0.017457625	
0.6	-1	-0.019129475	
0.6	-0.5	-0.021225975	
0.6	0	-0.021375425	

0.7	-4	-0.007146175	
0.7	-3	-0.01045005	
0.7	-2	-0.01407375	
0.7	-1.5	-0.0164403	
0.7	-1	-0.017204925	
0.7	-0.5	-0.01807695	
0.7	0	-0.018600075	

0.8	-4	-0.006701525	
0.8	-3	-0.009785975	
0.8	-2	-0.012381125	
0.8	-1.5	-0.01472975	
0.8	-1	-0.01443655	
0.8	-0.5	-0.0163485	
0.8	0	-0.016150425	

0.9	-4	-0.006353675	
0.9	-3	-0.0091287	
0.9	-2	-0.0118332	
0.9	-1.5	-0.012813475	
0.9	-1	-0.013612325	
0.9	-0.5	-0.01395915	
0.9	0	-0.0146595	

1	-4	-0.00595915	
1	-3	-0.00810665	
1	-2	-0.0105356	
1	-1.5	-0.01150265	
1	-1	-0.0123511	
1	-0.5	-0.012471075	
1	0	-0.0125816	

1.2	-4	-0.005236875	
1.2	-3	-0.007138925	
1.2	-2	-0.0086954	
1.2	-1.5	-0.009548	
1.2	-1	-0.010355525	
1.2	-0.5	-0.0103063	
1.2	0	-0.01040625	

1.4	-4	-0.0046116	
1.4	-3	-0.006104	
1.4	-2	-0.007495925	
1.4	-1.5	-0.007778025	
1.4	-1	-0.008236775	
1.4	-0.5	-0.00879345	
1.4	0	-0.008684275	

1.6	-4	-0.004153175	
1.6	-3	-0.005212075	
1.6	-2	-0.0063519	
1.6	-1.5	-0.00680365	
1.6	-1	-0.0069704	
1.6	-0.5	-0.007392125	
1.6	0	-0.007331	

1.8	-4	-0.003665075	
1.8	-3	-0.00469075	
1.8	-2	-0.00548125	
1.8	-1.5	-0.005771375	
1.8	-1	-0.006070525	
1.8	-0.5	-0.006259925	
1.8	0	-0.00616655	

2	-4	-0.00326835	
2	-3	-0.00412125	
2	-2	-0.004761475	
2	-1.5	-0.00499515	
2	-1	-0.00513025	
2	-0.5	-0.00535075	
2	0	-0.0053665	

2.2	-4	-0.0029963	
2.2	-3	-0.003531375	
2.2	-2	-0.004166875	
2.2	-1.5	-0.00445895	
2.2	-1	-0.0045204	
2.2	-0.5	-0.004675875	
2.2	0	-0.004614	

2.4	-4	-0.002627275	
2.4	-3	-0.003193725	
2.4	-2	-0.003658275	
2.4	-1.5	-0.00383795	
2.4	-1	-0.00398925	
2.4	-0.5	-0.004158925	
2.4	0	-0.004148175	

2.6	-4	-0.002411705	
2.6	-3	-0.002926025	
2.6	-2	-0.0031951	
2.6	-1.5	-0.003327475	
2.6	-1	-0.003454925	
2.6	-0.5	-0.003553025	
2.6	0	-0.003593725	

2.8	-4	-0.00222728	
2.8	-3	-0.00255915	
2.8	-2	-0.0028997	
2.8	-1.5	-0.00296545	
2.8	-1	-0.003014225	
2.8	-0.5	-0.003190825	
2.8	0	-0.003151725	

3	-4	-0.0019849725	
3	-3	-0.0023337575	
3	-2	-0.00248812	
3	-1.5	-0.002731275	
3	-1	-0.002782625	
3	-0.5	-0.0028111	
3	0	-0.0027926	

3.2	-4	-0.0018238575	
3.2	-3	-0.0020988	
3.2	-2	-0.002353005	
3.2	-1.5	-0.0023581425	
3.2	-1	-0.002452045	
3.2	-0.5	-0.0025946	
3.2	0	-0.0025002	

3.4	-4	-0.001706925	
3.4	-3	-0.001925585	
3.4	-2	-0.0020975775	
3.4	-1.5	-0.002125375	
3.4	-1	-0.00213537	
3.4	-0.5	-0.0022409825	
3.4	0	-0.00222889	

3.6	-4	-0.001535665	
3.6	-3	-0.00180004	
3.6	-2	-0.0019430375	
3.6	-1.5	-0.002031175	
3.6	-1	-0.00202716	
3.6	-0.5	-0.002030495	
3.6	0	-0.00202128	

3.8	-4	-0.0014520475	
3.8	-3	-0.00165459	
3.8	-2	-0.00167545	
3.8	-1.5	-0.0017599225	
3.8	-1	-0.0019030475	
3.8	-0.5	-0.0017936575	
3.8	0	-0.001867665	

4	-4	-0.001311925	
4	-3	-0.0014526475	
4	-2	-0.00160273	
4	-1.5	-0.00160267	
4	-1	-0.0016894475	
4	-0.5	-0.0016342925	
4	0	-0.001643585	



==> aux/tables/doubleocc_U10.dat <==
3.2 -24 0.00694052 0 1.35749e-06 0 
3.4 -24 0.00955178 0 2.66832e-06 0 
3.6 -24 0.01260148 0 4.85677e-06 0 
3.8 -24 0.01615072 0 8.42187e-06 0 
4 -24 0.0202298 0 1.39724e-05 0 
4.2 -24 0.024895 0 2.22692e-05 0 
4.4 -24 0.0298348 0 3.39538e-05 0 
4.6 -24 0.0352914 0 5.03171e-05 0 
4.8 -24 0.0413262 0 7.26687e-05 0 
5 -24 0.0476834 0 0.000101877 0 
5.2 -24 0.0545116 0 0.000139799 0 
5.4 -24 0.0613288 0 0.000187185 0 
5.6 -24 0.0687786 0 0.00024631 0 
5.8 -24 0.0762688 0 0.000318228 0 
6 -24 0.083918 0 0.000404542 0 
6.2 -24 0.0918476 0 0.000506695 0 
6.4 -24 0.0995334 0 0.000626254 0 
6.6 -24 0.1079248 0 0.000764334 0 
6.8 -24 0.116006 0 0.000922403 0 
7 -24 0.1242194 0 0.0011013 0 
7.2 -24 0.132831 0 0.00130225 0 
7.4 -24 0.1412446 0 0.00152582 0 
7.6 -24 0.1497212 0 0.00177299 0 
7.8 -24 0.1579848 0 0.00204438 0 
8 -24 0.1658704 0 0.00234096 0 
8.2 -24 0.1743312 0 0.0026616 0 
8.4 -24 0.182492 0 0.00300823 0 
8.6 -24 0.1905672 0 0.00337979 0 
8.8 -24 0.198529 0 0.00377733 0 
9 -24 0.206516 0 0.00419977 0 
9.2 -24 0.2144 0 0.00464733 0 
9.4 -24 0.222252 0 0.00511967 0 
9.6 -24 0.23038 0 0.00561414 0 
9.8 -24 0.238018 0 0.00613488 0 
10 -24 0.245546 0 0.00667913 0 
10.2 -24 0.252968 0 0.00724656 0 
10.4 -24 0.260364 0 0.00783545 0 
10.6 -24 0.26784 0 0.00844434 0 
10.8 -24 0.275186 0 0.00907425 0 
11 -24 0.282232 0 0.00972643 0 
11.2 -24 0.289316 0 0.0103963 0 
11.4 -24 0.29628 0 0.0110851 0 
11.6 -24 0.303048 0 0.0117931 0 
11.8 -24 0.309654 0 0.0125197 0 
12 -24 0.316308 0 0.0132603 0 
12.4 -24 0.329178 0 0.0147902 0 
12.8 -24 0.341688 0 0.0163766 0 
13.2 -24 0.354004 0 0.0180088 0 
13.6 -24 0.365836 0 0.0196881 0 
14 -24 0.377242 0 0.0214087 0 
14.4 -24 0.388358 0 0.0231614 0 
14.8 -24 0.399066 0 0.0249457 0 
15.2 -24 0.409368 0 0.0267579 0 
15.6 -24 0.419546 0 0.0285824 0 
16 -24 0.429392 0 0.0304237 0 
16.8 -24 0.448162 0 0.0341421 0 
17.6 -24 0.46603 0 0.0378699 0 
18.4 -24 0.482546 0 0.0416219 0 
19.2 -24 0.498424 0 0.0453328 0 
20 -24 0.513352 0 0.0490169 0 
20.8 -24 0.527436 0 0.0526594 0 
21.6 -24 0.540968 0 0.0562243 0 
22.4 -24 0.553564 0 0.0597557 0 
23.2 -24 0.565724 0 0.0631917 0 
24 -24 0.577256 0 0.0665569 0 
24.8 -24 0.58823 0 0.0698446 0 
25.6 -24 0.59866 0 0.0730577 0 
26.4 -24 0.608556 0 0.0762001 0 
27.2 -24 0.61801 0 0.0792614 0 
28 -24 0.62699 0 0.0822542 0 
28.8 -24 0.635664 0 0.0851484 0 
29.6 -24 0.643944 0 0.0879706 0 
30.4 -24 0.651878 0 0.0907131 0 
31.2 -24 0.659458 0 0.0933881 0 
32 -24 0.666666 0 0.0960074 0 
32.8 -24 0.673594 0 0.0985529 0 
33.6 -24 0.680348 0 0.100999 0 
34.4 -24 0.686856 0 0.103372 0 
35.2 -24 0.693006 0 0.105715 0 
36 -24 0.69888 0 0.108011 0 
36.8 -24 0.704626 0 0.110214 0 
37.6 -24 0.710208 0 0.11234 0 
38.4 -24 0.715574 0 0.114414 0 
39.2 -24 0.720652 0 0.116473 0 
40 -24 0.725704 0 0.118415 0 
2.8 -22 0.00660198 0 1.16333e-06 0 
3 -22 0.00940622 0 2.41676e-06 0 
3.2 -22 0.01293638 0 4.70284e-06 0 
3.4 -22 0.0169558 0 8.46709e-06 0 
3.6 -22 0.0216722 0 1.4464e-05 0 
3.8 -22 0.0269258 0 2.36135e-05 0 
4 -22 0.0329424 0 3.70994e-05 0 
4.2 -22 0.039262 0 5.60566e-05 0 
4.4 -22 0.0463056 0 8.20554e-05 0 
4.6 -22 0.0536804 0 0.000116782 0 
4.8 -22 0.0615304 0 0.000161888 0 
5 -22 0.069545 0 0.000219441 0 
5.2 -22 0.077992 0 0.000290959 0 
5.4 -22 0.0865696 0 0.000378594 0 
5.6 -22 0.0953212 0 0.000484216 0 
5.8 -22 0.1043798 0 0.000609342 0 
6 -22 0.1135316 0 0.000756378 0 
6.2 -22 0.1226416 0 0.000925807 0 
6.4 -22 0.131859 0 0.00111986 0 
6.6 -22 0.1412152 0 0.00133972 0 
6.8 -22 0.1503868 0 0.00158613 0 
7 -22 0.159507 0 0.00186048 0 
7.2 -22 0.1686436 0 0.0021629 0 
7.4 -22 0.177606 0 0.00249448 0 
7.6 -22 0.1866428 0 0.00285584 0 
7.8 -22 0.195809 0 0.00324591 0 
8 -22 0.204866 0 0.0036653 0 
8.2 -22 0.213598 0 0.00411486 0 
8.4 -22 0.222014 0 0.00459512 0 
8.6 -22 0.230864 0 0.00510103 0 
8.8 -22 0.23938 0 0.00563694 0 
9 -22 0.247428 0 0.00620334 0 
9.2 -22 0.255592 0 0.00679509 0 
9.4 -22 0.26377 0 0.00741268 0 
9.6 -22 0.271878 0 0.00805542 0 
9.8 -22 0.279666 0 0.00872517 0 
10 -22 0.287662 0 0.00941527 0 
10.2 -22 0.295308 0 0.0101306 0 
10.4 -22 0.302872 0 0.0108676 0 
10.6 -22 0.310162 0 0.0116281 0 
10.8 -22 0.317328 0 0.0124095 0 
11 -22 0.324416 0 0.013209 0 
11.2 -22 0.331448 0 0.0140263 0 
11.4 -22 0.338326 0 0.0148614 0 
11.6 -22 0.34505 0 0.015714 0 
11.8 -22 0.351926 0 0.0165757 0 
12 -22 0.358486 0 0.0174567 0 
12.4 -22 0.371284 0 0.0192583 0 
12.8 -22 0.383472 0 0.0211128 0 
13.2 -22 0.395414 0 0.023003 0 
13.6 -22 0.406984 0 0.024926 0 
14 -22 0.418006 0 0.0268847 0 
14.4 -22 0.428738 0 0.0288637 0 
14.8 -22 0.439312 0 0.0308501 0 
15.2 -22 0.449268 0 0.0328649 0 
15.6 -22 0.459154 0 0.0348739 0 
16 -22 0.468642 0 0.0368922 0 
16.8 -22 0.486736 0 0.0409294 0 
17.6 -22 0.503666 0 0.0449536 0 
18.4 -22 0.51957 0 0.0489427 0 
19.2 -22 0.53455 0 0.0528781 0 
20 -22 0.548806 0 0.0567339 0 
20.8 -22 0.562204 0 0.0605215 0 
21.6 -22 0.574754 0 0.0642472 0 
22.4 -22 0.586788 0 0.0678622 0 
23.2 -22 0.598258 0 0.071377 0 
24 -22 0.609052 0 0.0748166 0 
24.8 -22 0.619266 0 0.0781722 0 
25.6 -22 0.629134 0 0.0814022 0 
26.4 -22 0.63845 0 0.0845575 0 
27.2 -22 0.647268 0 0.0876378 0 
28 -22 0.655764 0 0.0906068 0 
28.8 -22 0.663782 0 0.0935148 0 
29.6 -22 0.671526 0 0.0963159 0 
30.4 -22 0.678946 0 0.0990296 0 
31.2 -22 0.686018 0 0.101672 0 
32 -22 0.692734 0 0.104258 0 
32.8 -22 0.699262 0 0.106738 0 
33.6 -22 0.705392 0 0.109195 0 
34.4 -22 0.711496 0 0.111499 0 
35.2 -22 0.717312 0 0.113754 0 
36 -22 0.722752 0 0.116006 0 
36.8 -22 0.728088 0 0.118154 0 
37.6 -22 0.733182 0 0.120259 0 
38.4 -22 0.738182 0 0.122265 0 
39.2 -22 0.742958 0 0.124234 0 
40 -22 0.747544 0 0.126161 0 
2.4 -20 0.00628908 0 1.07742e-06 0 
2.6 -20 0.0094918 0 2.3608e-06 0 
2.8 -20 0.013482 0 4.81834e-06 0 
3 -20 0.01823678 0 9.07367e-06 0 
3.2 -20 0.0238054 0 1.59787e-05 0 
3.4 -20 0.030035 0 2.66061e-05 0 
3.6 -20 0.0368854 0 4.25086e-05 0 
3.8 -20 0.0446966 0 6.53674e-05 0 
4 -20 0.0527916 0 9.68306e-05 0 
4.2 -20 0.061643 0 0.00013947 0 
4.4 -20 0.0708548 0 0.000195426 0 
4.6 -20 0.0802252 0 0.000266351 0 
4.8 -20 0.0902936 0 0.000355677 0 
5 -20 0.10029 0 0.000465364 0 
5.2 -20 0.110372 0 0.000597575 0 
5.4 -20 0.1206566 0 0.000754389 0 
5.6 -20 0.1309854 0 0.000938214 0 
5.8 -20 0.1412354 0 0.00115107 0 
6 -20 0.1515824 0 0.0013937 0 
6.2 -20 0.1618238 0 0.00166827 0 
6.4 -20 0.1722692 0 0.00197647 0 
6.6 -20 0.1822554 0 0.0023176 0 
6.8 -20 0.1923054 0 0.00269342 0 
7 -20 0.202198 0 0.0031041 0 
7.2 -20 0.212544 0 0.00354821 0 
7.4 -20 0.222272 0 0.00402813 0 
7.6 -20 0.231834 0 0.0045431 0 
7.8 -20 0.241288 0 0.00509201 0 
8 -20 0.250402 0 0.00567531 0 
8.2 -20 0.259104 0 0.00629414 0 
8.4 -20 0.26812 0 0.00694154 0 
8.6 -20 0.277164 0 0.00761881 0 
8.8 -20 0.285976 0 0.008327 0 
9 -20 0.294502 0 0.00906519 0 
9.2 -20 0.302816 0 0.00983185 0 
9.4 -20 0.310712 0 0.0106285 0 
9.6 -20 0.318942 0 0.0114444 0 
9.8 -20 0.326748 0 0.0122883 0 
10 -20 0.33435 0 0.0131569 0 
10.2 -20 0.341908 0 0.0140453 0 
10.4 -20 0.349364 0 0.0149539 0 
10.6 -20 0.356488 0 0.0158859 0 
10.8 -20 0.363828 0 0.0168282 0 
11 -20 0.370654 0 0.0177961 0 
11.2 -20 0.377698 0 0.0187708 0 
11.4 -20 0.384546 0 0.0197612 0 
11.6 -20 0.391232 0 0.020766 0 
11.8 -20 0.397606 0 0.0217893 0 
12 -20 0.403854 0 0.0228248 0 
12.4 -20 0.416292 0 0.0249153 0 
12.8 -20 0.428118 0 0.0270464 0 
13.2 -20 0.43989 0 0.0291859 0 
13.6 -20 0.450792 0 0.0313683 0 
14 -20 0.461456 0 0.0335572 0 
14.4 -20 0.472032 0 0.0357367 0 
14.8 -20 0.482044 0 0.0379315 0 
15.2 -20 0.491608 0 0.0401338 0 
15.6 -20 0.500928 0 0.042326 0 
16 -20 0.509682 0 0.0445331 0 
16.8 -20 0.52664 0 0.0488877 0 
17.6 -20 0.542858 0 0.0531435 0 
18.4 -20 0.558062 0 0.0573196 0 
19.2 -20 0.572128 0 0.0614345 0 
20 -20 0.585358 0 0.0654545 0 
20.8 -20 0.597944 0 0.0693532 0 
21.6 -20 0.609852 0 0.0731399 0 
22.4 -20 0.62096 0 0.0768458 0 
23.2 -20 0.63152 0 0.0804349 0 
24 -20 0.641582 0 0.0839041 0 
24.8 -20 0.651298 0 0.0872234 0 
25.6 -20 0.660374 0 0.0904752 0 
26.4 -20 0.668992 0 0.0936271 0 
27.2 -20 0.677198 0 0.0966786 0 
28 -20 0.685022 0 0.0996329 0 
28.8 -20 0.692496 0 0.102489 0 
29.6 -20 0.699592 0 0.105268 0 
30.4 -20 0.706432 0 0.107939 0 
31.2 -20 0.713052 0 0.110496 0 
32 -20 0.719262 0 0.11302 0 
32.8 -20 0.725314 0 0.115425 0 
33.6 -20 0.731018 0 0.117796 0 
34.4 -20 0.736482 0 0.120101 0 
35.2 -20 0.74183 0 0.12229 0 
36 -20 0.746992 0 0.124401 0 
36.8 -20 0.751832 0 0.126509 0 
37.6 -20 0.75652 0 0.128542 0 
38.4 -20 0.761096 0 0.130482 0 
39.2 -20 0.765494 0 0.132373 0 
40 -20 0.769716 0 0.134219 0 
2 -18 0.00596722 0 1.01732e-06 0 
2.2 -18 0.0096308 0 2.52577e-06 0 
2.4 -18 0.0142945 0 5.32455e-06 0 
2.6 -18 0.0201076 0 1.06054e-05 0 
2.8 -18 0.026937 0 1.92559e-05 0 
3 -18 0.0343452 0 3.26115e-05 0 
3.2 -18 0.0431756 0 5.30984e-05 0 
3.4 -18 0.0524652 0 8.21743e-05 0 
3.6 -18 0.0622746 0 0.000122312 0 
3.8 -18 0.0729684 0 0.000176785 0 
4 -18 0.084063 0 0.000249022 0 
4.2 -18 0.0953378 0 0.000340196 0 
4.4 -18 0.1069186 0 0.000455312 0 
4.6 -18 0.118537 0 0.000595598 0 
4.8 -18 0.1302164 0 0.000765989 0 
5 -18 0.1419704 0 0.000968006 0 
5.2 -18 0.1540918 0 0.00120452 0 
5.4 -18 0.1654658 0 0.00147575 0 
5.6 -18 0.1769668 0 0.00178659 0 
5.8 -18 0.1886924 0 0.00213644 0 
6 -18 0.1999694 0 0.00252721 0 
6.2 -18 0.211298 0 0.00295862 0 
6.4 -18 0.221842 0 0.00343202 0 
6.6 -18 0.232948 0 0.00394666 0 
6.8 -18 0.243786 0 0.00450249 0 
7 -18 0.254338 0 0.00510018 0 
7.2 -18 0.264522 0 0.00573785 0 
7.4 -18 0.274526 0 0.00641506 0 
7.6 -18 0.28413 0 0.0071316 0 
7.8 -18 0.293772 0 0.00788461 0 
8 -18 0.303082 0 0.00867396 0 
8.2 -18 0.312108 0 0.0094984 0 
8.4 -18 0.321008 0 0.0103563 0 
8.6 -18 0.330084 0 0.0112394 0 
8.8 -18 0.338532 0 0.0121588 0 
9 -18 0.34693 0 0.0131038 0 
9.2 -18 0.35499 0 0.0140777 0 
9.4 -18 0.363204 0 0.0150705 0 
9.6 -18 0.371116 0 0.0160886 0 
9.8 -18 0.378752 0 0.0171305 0 
10 -18 0.386346 0 0.0181896 0 
10.2 -18 0.393702 0 0.0192683 0 
10.4 -18 0.400842 0 0.0203659 0 
10.6 -18 0.40788 0 0.0214779 0 
10.8 -18 0.414644 0 0.0226084 0 
11 -18 0.421236 0 0.0237532 0 
11.2 -18 0.427978 0 0.0248981 0 
11.4 -18 0.43458 0 0.0260529 0 
11.6 -18 0.440782 0 0.0272279 0 
11.8 -18 0.447076 0 0.028401 0 
12 -18 0.452994 0 0.0295935 0 
12.4 -18 0.464958 0 0.0319685 0 
12.8 -18 0.47621 0 0.034373 0 
13.2 -18 0.486874 0 0.0367978 0 
13.6 -18 0.49752 0 0.0391976 0 
14 -18 0.507668 0 0.0416006 0 
14.4 -18 0.517442 0 0.0439957 0 
14.8 -18 0.52698 0 0.0463666 0 
15.2 -18 0.535988 0 0.0487396 0 
15.6 -18 0.5446 0 0.0511026 0 
16 -18 0.552828 0 0.053455 0 
16.8 -18 0.568812 0 0.0580449 0 
17.6 -18 0.5839 0 0.0625029 0 
18.4 -18 0.597728 0 0.0668871 0 
19.2 -18 0.61095 0 0.0711027 0 
20 -18 0.623352 0 0.0751908 0 
20.8 -18 0.634916 0 0.0791696 0 
21.6 -18 0.645838 0 0.0830132 0 
22.4 -18 0.656196 0 0.0867156 0 
23.2 -18 0.66592 0 0.09031 0 
24 -18 0.675078 0 0.0937923 0 
24.8 -18 0.683872 0 0.097123 0 
25.6 -18 0.692254 0 0.100324 0 
26.4 -18 0.70023 0 0.103407 0 
27.2 -18 0.70771 0 0.10642 0 
28 -18 0.714878 0 0.109311 0 
28.8 -18 0.721742 0 0.11209 0 
29.6 -18 0.728242 0 0.114794 0 
30.4 -18 0.734456 0 0.117403 0 
31.2 -18 0.740438 0 0.119906 0 
32 -18 0.746174 0 0.122318 0 
32.8 -18 0.751704 0 0.124631 0 
33.6 -18 0.756862 0 0.12694 0 
34.4 -18 0.761924 0 0.129115 0 
35.2 -18 0.76667 0 0.131283 0 
36 -18 0.771366 0 0.133305 0 
36.8 -18 0.775872 0 0.135266 0 
37.6 -18 0.780124 0 0.137218 0 
38.4 -18 0.78425 0 0.139092 0 
39.2 -18 0.788226 0 0.140907 0 
40 -18 0.792088 0 0.142649 0 
1.6 -16 0.00582238 0 1.03102e-06 0 
1.8 -16 0.01035182 0 3.0398e-06 0 
2 -16 0.01606016 0 7.06296e-06 0 
2.2 -16 0.0230978 0 1.43087e-05 0 
2.4 -16 0.031799 0 2.65204e-05 0 
2.6 -16 0.041669 0 4.57568e-05 0 
2.8 -16 0.052448 0 7.39663e-05 0 
3 -16 0.0640968 0 0.000114402 0 
3.2 -16 0.0766058 0 0.000170107 0 
3.4 -16 0.0898092 0 0.000244604 0 
3.6 -16 0.1031266 0 0.000340756 0 
3.8 -16 0.11652 0 0.000464431 0 
4 -16 0.1302208 0 0.00061744 0 
4.2 -16 0.143778 0 0.00080474 0 
4.4 -16 0.157369 0 0.00102907 0 
4.6 -16 0.1713564 0 0.0012962 0 
4.8 -16 0.1846664 0 0.00160705 0 
5 -16 0.1980734 0 0.00196292 0 
5.2 -16 0.211202 0 0.00236756 0 
5.4 -16 0.223802 0 0.00282135 0 
5.6 -16 0.236092 0 0.00332619 0 
5.8 -16 0.24802 0 0.0038803 0 
6 -16 0.25959 0 0.00448566 0 
6.2 -16 0.271284 0 0.00514043 0 
6.4 -16 0.28285 0 0.00584253 0 
6.6 -16 0.29375 0 0.00659527 0 
6.8 -16 0.304584 0 0.00739217 0 
7 -16 0.31462 0 0.00823911 0 
7.2 -16 0.324494 0 0.00912919 0 
7.4 -16 0.33427 0 0.010058 0 
7.6 -16 0.344178 0 0.011023 0 
7.8 -16 0.353312 0 0.0120311 0 
8 -16 0.362372 0 0.013072 0 
8.2 -16 0.371104 0 0.0141469 0 
8.4 -16 0.380026 0 0.0152449 0 
8.6 -16 0.388458 0 0.0163764 0 
8.8 -16 0.39648 0 0.0175385 0 
9 -16 0.404774 0 0.0187122 0 
9.2 -16 0.412644 0 0.0199141 0 
9.4 -16 0.420358 0 0.0211345 0 
9.6 -16 0.428038 0 0.0223671 0 
9.8 -16 0.435268 0 0.0236252 0 
10 -16 0.44227 0 0.0249007 0 
10.2 -16 0.449322 0 0.0261794 0 
10.4 -16 0.456008 0 0.0274786 0 
10.6 -16 0.462482 0 0.0287907 0 
10.8 -16 0.469218 0 0.0300892 0 
11 -16 0.47551 0 0.0314095 0 
11.2 -16 0.481542 0 0.0327433 0 
11.4 -16 0.487702 0 0.0340653 0 
11.6 -16 0.493568 0 0.0354004 0 
11.8 -16 0.499364 0 0.0367339 0 
12 -16 0.505078 0 0.0380657 0 
12.4 -16 0.516262 0 0.0407171 0 
12.8 -16 0.526702 0 0.0433845 0 
13.2 -16 0.536934 0 0.0460198 0 
13.6 -16 0.54667 0 0.0486449 0 
14 -16 0.5562 0 0.0512278 0 
14.4 -16 0.565122 0 0.0538116 0 
14.8 -16 0.573708 0 0.0563666 0 
15.2 -16 0.582164 0 0.0588643 0 
15.6 -16 0.590156 0 0.061349 0 
16 -16 0.597822 0 0.0638048 0 
16.8 -16 0.612404 0 0.0685978 0 
17.6 -16 0.626156 0 0.0732068 0 
18.4 -16 0.638968 0 0.0776628 0 
19.2 -16 0.650872 0 0.0819803 0 
20 -16 0.662188 0 0.0861032 0 
20.8 -16 0.672774 0 0.0900809 0 
21.6 -16 0.682714 0 0.0939139 0 
22.4 -16 0.692114 0 0.0975897 0 
23.2 -16 0.700956 0 0.101136 0 
24 -16 0.709344 0 0.104535 0 
24.8 -16 0.717192 0 0.107839 0 
25.6 -16 0.724746 0 0.110975 0 
26.4 -16 0.73197 0 0.113968 0 
27.2 -16 0.73881 0 0.116856 0 
28 -16 0.74524 0 0.119672 0 
28.8 -16 0.751428 0 0.122353 0 
29.6 -16 0.757236 0 0.124983 0 
30.4 -16 0.76289 0 0.127461 0 
31.2 -16 0.768268 0 0.129862 0 
32 -16 0.773412 0 0.132177 0 
32.8 -16 0.778422 0 0.134359 0 
33.6 -16 0.783104 0 0.136536 0 
34.4 -16 0.787594 0 0.138639 0 
35.2 -16 0.791828 0 0.140722 0 
36 -16 0.796038 0 0.14264 0 
36.8 -16 0.800136 0 0.144457 0 
37.6 -16 0.803958 0 0.1463 0 
38.4 -16 0.80767 0 0.148059 0 
39.2 -16 0.811204 0 0.149797 0 
40 -16 0.814664 0 0.151436 0 
1.2 -14 0.0065931 0 1.58424e-06 0 
1.4 -14 0.0118305 0 4.75765e-06 0 
1.6 -14 0.0197227 0 1.19652e-05 0 
1.8 -14 0.0296382 0 2.47522e-05 0 
2 -14 0.0411078 0 4.61918e-05 0 
2.2 -14 0.0540564 0 7.77909e-05 0 
2.4 -14 0.0684864 0 0.000123705 0 
2.6 -14 0.0834006 0 0.000185671 0 
2.8 -14 0.0995022 0 0.00026905 0 
3 -14 0.115119 0 0.000376047 0 
3.2 -14 0.1316362 0 0.000514706 0 
3.4 -14 0.147992 0 0.000688645 0 
3.6 -14 0.1643424 0 0.000901377 0 
3.8 -14 0.1804968 0 0.00116074 0 
4 -14 0.196055 0 0.00146752 0 
4.2 -14 0.21165 0 0.00183008 0 
4.4 -14 0.226336 0 0.00224501 0 
4.6 -14 0.240824 0 0.00272188 0 
4.8 -14 0.255376 0 0.00326039 0 
5 -14 0.26825 0 0.00385816 0 
5.2 -14 0.28189 0 0.00451998 0 
5.4 -14 0.294596 0 0.00524342 0 
5.6 -14 0.306832 0 0.00602918 0 
5.8 -14 0.319174 0 0.00686997 0 
6 -14 0.330914 0 0.00776983 0 
6.2 -14 0.342244 0 0.00872574 0 
6.4 -14 0.35309 0 0.00973527 0 
6.6 -14 0.363606 0 0.0107958 0 
6.8 -14 0.373842 0 0.0119012 0 
7 -14 0.383816 0 0.0130512 0 
7.2 -14 0.39329 0 0.0142455 0 
7.4 -14 0.402828 0 0.0154717 0 
7.6 -14 0.411804 0 0.0167384 0 
7.8 -14 0.420688 0 0.0180337 0 
8 -14 0.429032 0 0.0193659 0 
8.2 -14 0.437502 0 0.0207137 0 
8.4 -14 0.445596 0 0.0220887 0 
8.6 -14 0.453468 0 0.0234856 0 
8.8 -14 0.461148 0 0.0248996 0 
9 -14 0.468656 0 0.0263285 0 
9.2 -14 0.475874 0 0.0277757 0 
9.4 -14 0.482878 0 0.0292359 0 
9.6 -14 0.489864 0 0.0306974 0 
9.8 -14 0.496716 0 0.0321627 0 
10 -14 0.503054 0 0.0336565 0 
10.2 -14 0.509496 0 0.0351376 0 
10.4 -14 0.515768 0 0.036623 0 
10.6 -14 0.521814 0 0.0381148 0 
10.8 -14 0.527882 0 0.0395934 0 
11 -14 0.533584 0 0.0410891 0 
11.2 -14 0.539292 0 0.0425708 0 
11.4 -14 0.54475 0 0.0440599 0 
11.6 -14 0.549972 0 0.0455567 0 
11.8 -14 0.555336 0 0.0470226 0 
12 -14 0.560496 0 0.0484914 0 
12.4 -14 0.570504 0 0.0514046 0 
12.8 -14 0.580264 0 0.0542627 0 
13.2 -14 0.589304 0 0.0571242 0 
13.6 -14 0.598222 0 0.059911 0 
14 -14 0.606764 0 0.0626558 0 
14.4 -14 0.614796 0 0.0653821 0 
14.8 -14 0.622616 0 0.0680461 0 
15.2 -14 0.63011 0 0.0706663 0 
15.6 -14 0.63751 0 0.0732005 0 
16 -14 0.644426 0 0.0757266 0 
16.8 -14 0.657432 0 0.0806528 0 
17.6 -14 0.669892 0 0.0852941 0 
18.4 -14 0.681324 0 0.0897897 0 
19.2 -14 0.692066 0 0.0940791 0 
20 -14 0.702138 0 0.0981827 0 
20.8 -14 0.711542 0 0.102125 0 
21.6 -14 0.720456 0 0.105872 0 
22.4 -14 0.728836 0 0.109465 0 
23.2 -14 0.736736 0 0.112904 0 
24 -14 0.744166 0 0.116213 0 
24.8 -14 0.751196 0 0.119384 0 
25.6 -14 0.757866 0 0.12242 0 
26.4 -14 0.764236 0 0.125309 0 
27.2 -14 0.770324 0 0.128059 0 
28 -14 0.776034 0 0.130742 0 
28.8 -14 0.781522 0 0.13329 0 
29.6 -14 0.786712 0 0.135763 0 
30.4 -14 0.79169 0 0.138124 0 
31.2 -14 0.796426 0 0.140409 0 
32 -14 0.800972 0 0.142593 0 
32.8 -14 0.805372 0 0.144661 0 
33.6 -14 0.809594 0 0.146647 0 
34.4 -14 0.813572 0 0.148611 0 
35.2 -14 0.81736 0 0.150532 0 
36 -14 0.82102 0 0.152368 0 
36.8 -14 0.82458 0 0.154106 0 
37.6 -14 0.828022 0 0.155765 0 
38.4 -14 0.831234 0 0.157461 0 
39.2 -14 0.834388 0 0.159045 0 
40 -14 0.837422 0 0.160585 0 
0.7 -12 0.00665328 0 2.09037e-06 0 
0.8 -12 0.0100877 0 4.74933e-06 0 
0.9 -12 0.01366734 0 8.25809e-06 0 
1 -12 0.0188193 0 1.42705e-05 0 
1.2 -12 0.030471 0 3.33141e-05 0 
1.4 -12 0.0447296 0 6.43408e-05 0 
1.6 -12 0.060604 0 0.000109487 0 
1.8 -12 0.0790068 0 0.000175374 0 
2 -12 0.0976818 0 0.0002587 0 
2.2 -12 0.1176084 0 0.000368658 0 
2.4 -12 0.1376646 0 0.000505762 0 
2.6 -12 0.1576944 0 0.000674897 0 
2.8 -12 0.1774896 0 0.000884985 0 
3 -12 0.1966336 0 0.00113549 0 
3.2 -12 0.21541 0 0.00144403 0 
3.4 -12 0.233746 0 0.00180812 0 
3.6 -12 0.250854 0 0.00223545 0 
3.8 -12 0.267532 0 0.0027356 0 
4 -12 0.283776 0 0.00330711 0 
4.2 -12 0.29916 0 0.00395495 0 
4.4 -12 0.313926 0 0.0046798 0 
4.6 -12 0.328076 0 0.00548128 0 
4.8 -12 0.342072 0 0.00636031 0 
5 -12 0.354696 0 0.00731367 0 
5.2 -12 0.36714 0 0.00834237 0 
5.4 -12 0.379264 0 0.0094379 0 
5.6 -12 0.391354 0 0.010594 0 
5.8 -12 0.402164 0 0.0118189 0 
6 -12 0.413154 0 0.0130953 0 
6.2 -12 0.423348 0 0.0144323 0 
6.4 -12 0.433474 0 0.015811 0 
6.6 -12 0.442722 0 0.0172471 0 
6.8 -12 0.452104 0 0.0187145 0 
7 -12 0.461054 0 0.0202202 0 
7.2 -12 0.469848 0 0.0217565 0 
7.4 -12 0.478204 0 0.0233258 0 
7.6 -12 0.486326 0 0.0249183 0 
7.8 -12 0.494276 0 0.0265302 0 
8 -12 0.501968 0 0.0281617 0 
8.2 -12 0.50952 0 0.0298026 0 
8.4 -12 0.516516 0 0.0314766 0 
8.6 -12 0.523648 0 0.033139 0 
8.8 -12 0.530566 0 0.0348091 0 
9 -12 0.537138 0 0.0364949 0 
9.2 -12 0.543474 0 0.0381886 0 
9.4 -12 0.54978 0 0.0398719 0 
9.6 -12 0.555792 0 0.0415664 0 
9.8 -12 0.56175 0 0.0432484 0 
10 -12 0.567596 0 0.0449209 0 
10.2 -12 0.573382 0 0.0465801 0 
10.4 -12 0.578684 0 0.0482678 0 
10.6 -12 0.58422 0 0.0499064 0 
10.8 -12 0.589684 0 0.0515274 0 
11 -12 0.594752 0 0.0531702 0 
11.2 -12 0.599896 0 0.0547775 0 
11.4 -12 0.604622 0 0.0564124 0 
11.6 -12 0.609326 0 0.0580241 0 
11.8 -12 0.614122 0 0.0595931 0 
12 -12 0.618604 0 0.0611799 0 
12.4 -12 0.627294 0 0.0643077 0 
12.8 -12 0.635794 0 0.0673459 0 
13.2 -12 0.643756 0 0.0703562 0 
13.6 -12 0.651496 0 0.0732836 0 
14 -12 0.659034 0 0.0761225 0 
14.4 -12 0.666368 0 0.078873 0 
14.8 -12 0.673244 0 0.0815974 0 
15.2 -12 0.679766 0 0.0842813 0 
15.6 -12 0.686202 0 0.0868585 0 
16 -12 0.692348 0 0.0893862 0 
16.8 -12 0.703816 0 0.0943063 0 
17.6 -12 0.714752 0 0.0988987 0 
18.4 -12 0.724818 0 0.103308 0 
19.2 -12 0.73415 0 0.10753 0 
20 -12 0.742966 0 0.111513 0 
20.8 -12 0.751206 0 0.115316 0 
21.6 -12 0.75895 0 0.118935 0 
22.4 -12 0.76624 0 0.122384 0 
23.2 -12 0.773102 0 0.125676 0 
24 -12 0.779628 0 0.12879 0 
24.8 -12 0.785688 0 0.131828 0 
25.6 -12 0.791536 0 0.134664 0 
26.4 -12 0.797028 0 0.137408 0 
27.2 -12 0.802248 0 0.140032 0 
28 -12 0.807284 0 0.142489 0 
28.8 -12 0.812016 0 0.144887 0 
29.6 -12 0.81657 0 0.147149 0 
30.4 -12 0.820804 0 0.149407 0 
31.2 -12 0.824962 0 0.151482 0 
32 -12 0.828882 0 0.153518 0 
32.8 -12 0.83266 0 0.155452 0 
33.6 -12 0.8363 0 0.157289 0 
34.4 -12 0.839748 0 0.159095 0 
35.2 -12 0.843014 0 0.160877 0 
36 -12 0.846164 0 0.162582 0 
36.8 -12 0.849254 0 0.164156 0 
37.6 -12 0.852224 0 0.165677 0 
38.4 -12 0.855034 0 0.167196 0 
39.2 -12 0.857726 0 0.168681 0 
40 -12 0.860338 0 0.170095 0 
0.4 -11 0.00937704 0 5.00437e-06 0 
0.5 -11 0.01344204 0 9.63004e-06 0 
0.6 -11 0.01753584 0 1.55182e-05 0 
0.7 -11 0.0225848 0 2.45494e-05 0 
0.8 -11 0.0289004 0 3.6895e-05 0 
0.9 -11 0.0359046 0 5.47583e-05 0 
1 -11 0.0434964 0 7.38037e-05 0 
1.2 -11 0.0602506 0 0.000126807 0 
1.4 -11 0.0800508 0 0.000202582 0 
1.6 -11 0.1005674 0 0.000298757 0 
1.8 -11 0.1223746 0 0.000421467 0 
2 -11 0.1445618 0 0.000566292 0 
2.2 -11 0.1665312 0 0.000743403 0 
2.4 -11 0.1888758 0 0.000961299 0 
2.6 -11 0.209732 0 0.00121874 0 
2.8 -11 0.2302 0 0.00152695 0 
3 -11 0.250392 0 0.00189377 0 
3.2 -11 0.269128 0 0.00233017 0 
3.4 -11 0.287228 0 0.00284022 0 
3.6 -11 0.304228 0 0.00342605 0 
3.8 -11 0.320348 0 0.0040967 0 
4 -11 0.336068 0 0.00485362 0 
4.2 -11 0.350308 0 0.00569657 0 
4.4 -11 0.36457 0 0.00662914 0 
4.6 -11 0.377968 0 0.00764234 0 
4.8 -11 0.391028 0 0.00874015 0 
5 -11 0.403352 0 0.00991504 0 
5.2 -11 0.414558 0 0.0111696 0 
5.4 -11 0.426458 0 0.0124834 0 
5.6 -11 0.437328 0 0.0138691 0 
5.8 -11 0.44747 0 0.0153149 0 
6 -11 0.456984 0 0.0168257 0 
6.2 -11 0.466822 0 0.0183703 0 
6.4 -11 0.476148 0 0.0199592 0 
6.6 -11 0.485234 0 0.0215861 0 
6.8 -11 0.493786 0 0.0232544 0 
7 -11 0.502068 0 0.0249532 0 
7.2 -11 0.510234 0 0.0266718 0 
7.4 -11 0.518058 0 0.0284142 0 
7.6 -11 0.52543 0 0.0301863 0 
7.8 -11 0.532666 0 0.0319688 0 
8 -11 0.539928 0 0.0337478 0 
8.2 -11 0.546684 0 0.0355542 0 
8.4 -11 0.553714 0 0.037328 0 
8.6 -11 0.560168 0 0.0391339 0 
8.8 -11 0.56627 0 0.0409578 0 
9 -11 0.572426 0 0.0427598 0 
9.2 -11 0.578638 0 0.0445345 0 
9.4 -11 0.584652 0 0.0463046 0 
9.6 -11 0.590276 0 0.0480929 0 
9.8 -11 0.595776 0 0.0498691 0 
10 -11 0.600996 0 0.0516546 0 
10.2 -11 0.606604 0 0.0533601 0 
10.4 -11 0.61153 0 0.0551259 0 
10.6 -11 0.616548 0 0.0568483 0 
10.8 -11 0.621426 0 0.0585596 0 
11 -11 0.62607 0 0.0602745 0 
11.2 -11 0.630814 0 0.0619402 0 
11.4 -11 0.635384 0 0.0635988 0 
11.6 -11 0.63992 0 0.0652281 0 
11.8 -11 0.644154 0 0.0668772 0 
12 -11 0.648688 0 0.0684335 0 
12.4 -11 0.656644 0 0.0716499 0 
12.8 -11 0.664406 0 0.0747663 0 
13.2 -11 0.672026 0 0.0777665 0 
13.6 -11 0.679124 0 0.0807411 0 
14 -11 0.685862 0 0.0836635 0 
14.4 -11 0.692576 0 0.0864468 0 
14.8 -11 0.699038 0 0.089152 0 
15.2 -11 0.70525 0 0.091785 0 
15.6 -11 0.711148 0 0.0943713 0 
16 -11 0.716914 0 0.0968581 0 
16.8 -11 0.727584 0 0.101716 0 
17.6 -11 0.737618 0 0.106277 0 
18.4 -11 0.746854 0 0.110645 0 
19.2 -11 0.755536 0 0.114763 0 
20 -11 0.763688 0 0.118657 0 
20.8 -11 0.771332 0 0.12235 0 
21.6 -11 0.778452 0 0.125889 0 
22.4 -11 0.785198 0 0.129228 0 
23.2 -11 0.791554 0 0.132404 0 
24 -11 0.797528 0 0.135445 0 
24.8 -11 0.803164 0 0.138351 0 
25.6 -11 0.808512 0 0.141115 0 
26.4 -11 0.813558 0 0.143773 0 
27.2 -11 0.818396 0 0.146275 0 
28 -11 0.82303 0 0.148637 0 
28.8 -11 0.827404 0 0.150925 0 
29.6 -11 0.83154 0 0.153142 0 
30.4 -11 0.835502 0 0.155251 0 
31.2 -11 0.839328 0 0.157232 0 
32 -11 0.842908 0 0.159209 0 
32.8 -11 0.846392 0 0.161047 0 
33.6 -11 0.849712 0 0.162829 0 
34.4 -11 0.852894 0 0.16454 0 
35.2 -11 0.85592 0 0.166219 0 
36 -11 0.8588 0 0.167863 0 
36.8 -11 0.86167 0 0.169326 0 
37.6 -11 0.864374 0 0.170802 0 
38.4 -11 0.866966 0 0.172239 0 
39.2 -11 0.869448 0 0.173644 0 
40 -11 0.871848 0 0.174987 0 
0.4 -10 0.0419994 0 9.55452e-05 0 
0.5 -10 0.0473998 0 0.000117628 0 
0.6 -10 0.0529908 0 0.000138947 0 
0.7 -10 0.0608866 0 0.000169749 0 
0.8 -10 0.069272 0 0.000207005 0 
0.9 -10 0.078383 0 0.000245656 0 
1 -10 0.0884594 0 0.000297739 0 
1.2 -10 0.1101824 0 0.000411757 0 
1.4 -10 0.1330736 0 0.000553605 0 
1.6 -10 0.1575048 0 0.000720678 0 
1.8 -10 0.1812248 0 0.000917582 0 
2 -10 0.205592 0 0.00115209 0 
2.2 -10 0.229374 0 0.00142613 0 
2.4 -10 0.251314 0 0.00173732 0 
2.6 -10 0.272848 0 0.00211061 0 
2.8 -10 0.293174 0 0.00255024 0 
3 -10 0.312434 0 0.0030645 0 
3.2 -10 0.330336 0 0.0036667 0 
3.4 -10 0.347688 0 0.00435627 0 
3.6 -10 0.363296 0 0.00513967 0 
3.8 -10 0.378334 0 0.00602641 0 
4 -10 0.392546 0 0.00700696 0 
4.2 -10 0.406098 0 0.00808882 0 
4.4 -10 0.41915 0 0.00926314 0 
4.6 -10 0.43196 0 0.0105207 0 
4.8 -10 0.44314 0 0.0118761 0 
5 -10 0.454424 0 0.013303 0 
5.2 -10 0.464948 0 0.0148064 0 
5.4 -10 0.475418 0 0.0163717 0 
5.6 -10 0.485276 0 0.0180012 0 
5.8 -10 0.49467 0 0.0196878 0 
6 -10 0.503528 0 0.021427 0 
6.2 -10 0.512292 0 0.0232044 0 
6.4 -10 0.520852 0 0.0250088 0 
6.6 -10 0.5289 0 0.0268551 0 
6.8 -10 0.536882 0 0.0287188 0 
7 -10 0.544266 0 0.030623 0 
7.2 -10 0.551732 0 0.0325243 0 
7.4 -10 0.559118 0 0.0344257 0 
7.6 -10 0.565988 0 0.0363567 0 
7.8 -10 0.572772 0 0.0382817 0 
8 -10 0.579282 0 0.0402185 0 
8.2 -10 0.585526 0 0.0421605 0 
8.4 -10 0.591658 0 0.0440931 0 
8.6 -10 0.597666 0 0.0460139 0 
8.8 -10 0.603502 0 0.0479285 0 
9 -10 0.60911 0 0.0498411 0 
9.2 -10 0.61457 0 0.0517437 0 
9.4 -10 0.619768 0 0.0536486 0 
9.6 -10 0.625004 0 0.0555153 0 
9.8 -10 0.630324 0 0.0573352 0 
10 -10 0.635286 0 0.0591704 0 
10.2 -10 0.640326 0 0.0609554 0 
10.4 -10 0.644842 0 0.0627895 0 
10.6 -10 0.649556 0 0.0645497 0 
10.8 -10 0.65404 0 0.066312 0 
11 -10 0.658506 0 0.0680368 0 
11.2 -10 0.662682 0 0.0697783 0 
11.4 -10 0.666902 0 0.0714694 0 
11.6 -10 0.670828 0 0.0731833 0 
11.8 -10 0.674956 0 0.0748114 0 
12 -10 0.678852 0 0.0764485 0 
12.4 -10 0.686418 0 0.0796519 0 
12.8 -10 0.693566 0 0.082794 0 
13.2 -10 0.70038 0 0.0858608 0 
13.6 -10 0.707048 0 0.0888031 0 
14 -10 0.713204 0 0.0917383 0 
14.4 -10 0.7194 0 0.0945001 0 
14.8 -10 0.725288 0 0.0972026 0 
15.2 -10 0.73092 0 0.0998365 0 
15.6 -10 0.736454 0 0.10235 0 
16 -10 0.741658 0 0.104835 0 
16.8 -10 0.751454 0 0.109616 0 
17.6 -10 0.76068 0 0.114074 0 
18.4 -10 0.769232 0 0.118302 0 
19.2 -10 0.777132 0 0.122342 0 
20 -10 0.784544 0 0.126153 0 
20.8 -10 0.791534 0 0.129738 0 
21.6 -10 0.798032 0 0.133176 0 
22.4 -10 0.804268 0 0.136356 0 
23.2 -10 0.810078 0 0.139417 0 
24 -10 0.815552 0 0.142334 0 
24.8 -10 0.820722 0 0.145111 0 
25.6 -10 0.825588 0 0.147779 0 
26.4 -10 0.830232 0 0.150296 0 
27.2 -10 0.83463 0 0.152706 0 
28 -10 0.838866 0 0.154954 0 
28.8 -10 0.842846 0 0.157147 0 
29.6 -10 0.846626 0 0.15926 0 
30.4 -10 0.85027 0 0.161239 0 
31.2 -10 0.853698 0 0.163188 0 
32 -10 0.857002 0 0.165028 0 
32.8 -10 0.860182 0 0.16677 0 
33.6 -10 0.86322 0 0.168447 0 
34.4 -10 0.866114 0 0.170081 0 
35.2 -10 0.868902 0 0.171636 0 
36 -10 0.871538 0 0.173182 0 
36.8 -10 0.87409 0 0.174649 0 
37.6 -10 0.876574 0 0.176018 0 
38.4 -10 0.878978 0 0.177315 0 
39.2 -10 0.881214 0 0.178682 0 
40 -10 0.8834 0 0.179957 0 
0.4 -9 0.1029834 0 0.000550327 0 
0.5 -9 0.1094386 0 0.000583832 0 
0.6 -9 0.1171226 0 0.000634662 0 
0.7 -9 0.125422 0 0.000685059 0 
0.8 -9 0.1366504 0 0.000761437 0 
0.9 -9 0.1467016 0 0.000829003 0 
1 -9 0.1587794 0 0.000920864 0 
1.2 -9 0.1832882 0 0.00110533 0 
1.4 -9 0.20853 0 0.00132758 0 
1.6 -9 0.233686 0 0.00157348 0 
1.8 -9 0.258636 0 0.00186211 0 
2 -9 0.282618 0 0.00218186 0 
2.2 -9 0.304832 0 0.00255618 0 
2.4 -9 0.326706 0 0.0029958 0 
2.6 -9 0.34615 0 0.00351391 0 
2.8 -9 0.3646 0 0.00410981 0 
3 -9 0.382152 0 0.0048094 0 
3.2 -9 0.398256 0 0.00561444 0 
3.4 -9 0.413794 0 0.00653232 0 
3.6 -9 0.427702 0 0.00755201 0 
3.8 -9 0.44044 0 0.00869496 0 
4 -9 0.453384 0 0.00995011 0 
4.2 -9 0.464906 0 0.0113159 0 
4.4 -9 0.476818 0 0.0127613 0 
4.6 -9 0.487698 0 0.0143062 0 
4.8 -9 0.498198 0 0.0159365 0 
5 -9 0.50776 0 0.0176491 0 
5.2 -9 0.517332 0 0.0194259 0 
5.4 -9 0.52632 0 0.0212641 0 
5.6 -9 0.534864 0 0.0231607 0 
5.8 -9 0.543212 0 0.0251023 0 
6 -9 0.551316 0 0.0270786 0 
6.2 -9 0.55908 0 0.0290913 0 
6.4 -9 0.56685 0 0.0311116 0 
6.6 -9 0.574068 0 0.0331717 0 
6.8 -9 0.580796 0 0.0352676 0 
7 -9 0.587984 0 0.0373199 0 
7.2 -9 0.594522 0 0.0394131 0 
7.4 -9 0.600724 0 0.0415233 0 
7.6 -9 0.607198 0 0.0435854 0 
7.8 -9 0.613476 0 0.0456408 0 
8 -9 0.619272 0 0.0477234 0 
8.2 -9 0.625148 0 0.0497644 0 
8.4 -9 0.630382 0 0.0518564 0 
8.6 -9 0.636022 0 0.0538591 0 
8.8 -9 0.64143 0 0.0558552 0 
9 -9 0.64652 0 0.0578583 0 
9.2 -9 0.65131 0 0.0598709 0 
9.4 -9 0.656214 0 0.0618236 0 
9.6 -9 0.660968 0 0.0637579 0 
9.8 -9 0.665606 0 0.065671 0 
10 -9 0.670118 0 0.0675631 0 
10.2 -9 0.674434 0 0.0694482 0 
10.4 -9 0.678668 0 0.0713056 0 
10.6 -9 0.683028 0 0.0730883 0 
10.8 -9 0.68722 0 0.0748586 0 
11 -9 0.691226 0 0.0766235 0 
11.2 -9 0.694994 0 0.0784009 0 
11.4 -9 0.69889 0 0.0800969 0 
11.6 -9 0.702574 0 0.0818004 0 
11.8 -9 0.706206 0 0.0834707 0 
12 -9 0.70975 0 0.0851183 0 
12.4 -9 0.716472 0 0.0883792 0 
12.8 -9 0.723184 0 0.0914549 0 
13.2 -9 0.72927 0 0.094549 0 
13.6 -9 0.735368 0 0.0974577 0 
14 -9 0.741036 0 0.100343 0 
14.4 -9 0.746518 0 0.103124 0 
14.8 -9 0.75183 0 0.105801 0 
15.2 -9 0.756878 0 0.108422 0 
15.6 -9 0.76194 0 0.110867 0 
16 -9 0.766724 0 0.113273 0 
16.8 -9 0.775602 0 0.117946 0 
17.6 -9 0.78394 0 0.122297 0 
18.4 -9 0.79176 0 0.126357 0 
19.2 -9 0.798854 0 0.130307 0 
20 -9 0.80565 0 0.133931 0 
20.8 -9 0.811954 0 0.137396 0 
21.6 -9 0.817844 0 0.140696 0 
22.4 -9 0.823484 0 0.14374 0 
23.2 -9 0.828744 0 0.146665 0 
24 -9 0.833692 0 0.149453 0 
24.8 -9 0.838386 0 0.152083 0 
25.6 -9 0.842784 0 0.154628 0 
26.4 -9 0.846968 0 0.157035 0 
27.2 -9 0.850962 0 0.159304 0 
28 -9 0.854728 0 0.161499 0 
28.8 -9 0.858394 0 0.163498 0 
29.6 -9 0.861784 0 0.165527 0 
30.4 -9 0.865066 0 0.167408 0 
31.2 -9 0.86815 0 0.169268 0 
32 -9 0.871174 0 0.170952 0 
32.8 -9 0.87401 0 0.172637 0 
33.6 -9 0.876768 0 0.174198 0 
34.4 -9 0.879404 0 0.175701 0 
35.2 -9 0.881888 0 0.177208 0 
36 -9 0.884274 0 0.178659 0 
36.8 -9 0.886586 0 0.180022 0 
37.6 -9 0.888804 0 0.181343 0 
38.4 -9 0.890966 0 0.182569 0 
39.2 -9 0.892998 0 0.183832 0 
40 -9 0.89498 0 0.18501 0 
0.4 -8 0.1913176 0 0.00175907 0 
0.5 -8 0.198591 0 0.00182262 0 
0.6 -8 0.207544 0 0.0018797 0 
0.7 -8 0.218752 0 0.00194427 0 
0.8 -8 0.230488 0 0.00203977 0 
0.9 -8 0.241486 0 0.00213261 0 
1 -8 0.254208 0 0.00224301 0 
1.2 -8 0.278434 0 0.0024775 0 
1.4 -8 0.303684 0 0.00274379 0 
1.6 -8 0.32758 0 0.00307013 0 
1.8 -8 0.351354 0 0.00344426 0 
2 -8 0.371762 0 0.0038455 0 
2.2 -8 0.392078 0 0.00433338 0 
2.4 -8 0.409366 0 0.0049014 0 
2.6 -8 0.42619 0 0.00558006 0 
2.8 -8 0.441574 0 0.00638333 0 
3 -8 0.456274 0 0.00730487 0 
3.2 -8 0.469982 0 0.00837647 0 
3.4 -8 0.482958 0 0.00957 0 
3.6 -8 0.494402 0 0.0108878 0 
3.8 -8 0.505854 0 0.0123334 0 
4 -8 0.516078 0 0.0139048 0 
4.2 -8 0.525884 0 0.0155899 0 
4.4 -8 0.536048 0 0.0173543 0 
4.6 -8 0.544954 0 0.019228 0 
4.8 -8 0.553942 0 0.0211704 0 
5 -8 0.562394 0 0.0231808 0 
5.2 -8 0.570342 0 0.0252599 0 
5.4 -8 0.578176 0 0.0273833 0 
5.6 -8 0.58573 0 0.0295459 0 
5.8 -8 0.593294 0 0.0317274 0 
6 -8 0.600228 0 0.0339548 0 
6.2 -8 0.607072 0 0.0361943 0 
6.4 -8 0.613434 0 0.038467 0 
6.6 -8 0.619984 0 0.0407143 0 
6.8 -8 0.62639 0 0.0429567 0 
7 -8 0.63241 0 0.0452159 0 
7.2 -8 0.638104 0 0.0474876 0 
7.4 -8 0.643756 0 0.0497336 0 
7.6 -8 0.649358 0 0.0519518 0 
7.8 -8 0.65474 0 0.0541624 0 
8 -8 0.660304 0 0.056302 0 
8.2 -8 0.66519 0 0.058504 0 
8.4 -8 0.670094 0 0.0606615 0 
8.6 -8 0.674736 0 0.0628208 0 
8.8 -8 0.679592 0 0.064891 0 
9 -8 0.68396 0 0.0670071 0 
9.2 -8 0.688746 0 0.068984 0 
9.4 -8 0.693118 0 0.0709958 0 
9.6 -8 0.69731 0 0.0729947 0 
9.8 -8 0.701508 0 0.0749384 0 
10 -8 0.705474 0 0.0768843 0 
10.2 -8 0.709556 0 0.078746 0 
10.4 -8 0.713332 0 0.0806343 0 
10.6 -8 0.716986 0 0.0825022 0 
10.8 -8 0.72054 0 0.0843465 0 
11 -8 0.724224 0 0.0860971 0 
11.2 -8 0.727772 0 0.0878332 0 
11.4 -8 0.731086 0 0.0895902 0 
11.6 -8 0.734466 0 0.0912707 0 
11.8 -8 0.737742 0 0.0929319 0 
12 -8 0.741012 0 0.0945415 0 
12.4 -8 0.747026 0 0.097791 0 
12.8 -8 0.752926 0 0.100877 0 
13.2 -8 0.758632 0 0.103835 0 
13.6 -8 0.763944 0 0.10676 0 
14 -8 0.769002 0 0.109607 0 
14.4 -8 0.774008 0 0.112286 0 
14.8 -8 0.77878 0 0.114894 0 
15.2 -8 0.783276 0 0.117462 0 
15.6 -8 0.787704 0 0.119889 0 
16 -8 0.792026 0 0.122201 0 
16.8 -8 0.799982 0 0.126723 0 
17.6 -8 0.807422 0 0.13093 0 
18.4 -8 0.814498 0 0.134769 0 
19.2 -8 0.8208 0 0.138596 0 
20 -8 0.826848 0 0.14208 0 
20.8 -8 0.83248 0 0.145391 0 
21.6 -8 0.83779 0 0.148492 0 
22.4 -8 0.842824 0 0.151383 0 
23.2 -8 0.847514 0 0.154165 0 
24 -8 0.851912 0 0.156827 0 
24.8 -8 0.856114 0 0.159302 0 
25.6 -8 0.860008 0 0.161745 0 
26.4 -8 0.863784 0 0.163966 0 
27.2 -8 0.867338 0 0.166114 0 
28 -8 0.870686 0 0.168198 0 
28.8 -8 0.873934 0 0.1701 0 
29.6 -8 0.87699 0 0.171966 0 
30.4 -8 0.879934 0 0.173705 0 
31.2 -8 0.88267 0 0.175473 0 
32 -8 0.885336 0 0.177089 0 
32.8 -8 0.887908 0 0.178602 0 
33.6 -8 0.890338 0 0.180101 0 
34.4 -8 0.892688 0 0.181503 0 
35.2 -8 0.89493 0 0.182865 0 
36 -8 0.897048 0 0.184236 0 
36.8 -8 0.899106 0 0.185512 0 
37.6 -8 0.9011 0 0.186708 0 
38.4 -8 0.903026 0 0.187845 0 
39.2 -8 0.90482 0 0.189058 0 
40 -8 0.90658 0 0.190165 0 
0.4 -7 0.305016 0 0.00423837 0 
0.5 -7 0.315876 0 0.00427539 0 
0.6 -7 0.325742 0 0.00433158 0 
0.7 -7 0.335996 0 0.00437008 0 
0.8 -7 0.347998 0 0.00443701 0 
0.9 -7 0.358856 0 0.0044992 0 
1 -7 0.369454 0 0.00456083 0 
1.2 -7 0.392112 0 0.00479418 0 
1.4 -7 0.413392 0 0.0050621 0 
1.6 -7 0.433754 0 0.00539649 0 
1.8 -7 0.452092 0 0.00580717 0 
2 -7 0.46865 0 0.00628191 0 
2.2 -7 0.48361 0 0.00688466 0 
2.4 -7 0.497488 0 0.00764532 0 
2.6 -7 0.510728 0 0.00854125 0 
2.8 -7 0.522456 0 0.00959195 0 
3 -7 0.533546 0 0.0107966 0 
3.2 -7 0.543952 0 0.0121809 0 
3.4 -7 0.554 0 0.0137167 0 
3.6 -7 0.563392 0 0.0153843 0 
3.8 -7 0.572514 0 0.0171906 0 
4 -7 0.58072 0 0.019115 0 
4.2 -7 0.58837 0 0.0211643 0 
4.4 -7 0.596084 0 0.0233061 0 
4.6 -7 0.60376 0 0.0255092 0 
4.8 -7 0.611066 0 0.0277793 0 
5 -7 0.61776 0 0.0301313 0 
5.2 -7 0.624656 0 0.0324969 0 
5.4 -7 0.631286 0 0.0349001 0 
5.6 -7 0.637442 0 0.0373571 0 
5.8 -7 0.643622 0 0.0398085 0 
6 -7 0.649648 0 0.042267 0 
6.2 -7 0.655566 0 0.0447143 0 
6.4 -7 0.661168 0 0.0471797 0 
6.6 -7 0.666724 0 0.0496239 0 
6.8 -7 0.672162 0 0.0520476 0 
7 -7 0.677432 0 0.054455 0 
7.2 -7 0.682582 0 0.0568388 0 
7.4 -7 0.687294 0 0.0592491 0 
7.6 -7 0.6925 0 0.061521 0 
7.8 -7 0.696914 0 0.063892 0 
8 -7 0.701566 0 0.066159 0 
8.2 -7 0.705728 0 0.0684787 0 
8.4 -7 0.710268 0 0.070655 0 
8.6 -7 0.714576 0 0.0728224 0 
8.8 -7 0.718506 0 0.0750264 0 
9 -7 0.722474 0 0.0771625 0 
9.2 -7 0.72644 0 0.0792358 0 
9.4 -7 0.730358 0 0.0812585 0 
9.6 -7 0.73415 0 0.0832533 0 
9.8 -7 0.737804 0 0.0852274 0 
10 -7 0.74132 0 0.087181 0 
10.2 -7 0.74489 0 0.0890553 0 
10.4 -7 0.748132 0 0.0909772 0 
10.6 -7 0.751472 0 0.0928049 0 
10.8 -7 0.754674 0 0.0946198 0 
11 -7 0.757758 0 0.0964201 0 
11.2 -7 0.760834 0 0.0981628 0 
11.4 -7 0.763848 0 0.0998698 0 
11.6 -7 0.766786 0 0.101547 0 
11.8 -7 0.769828 0 0.103118 0 
12 -7 0.772596 0 0.10475 0 
12.4 -7 0.777884 0 0.107956 0 
12.8 -7 0.783154 0 0.110942 0 
13.2 -7 0.78801 0 0.113918 0 
13.6 -7 0.7929 0 0.116657 0 
14 -7 0.797342 0 0.119434 0 
14.4 -7 0.801664 0 0.122081 0 
14.8 -7 0.805864 0 0.124602 0 
15.2 -7 0.80988 0 0.127047 0 
15.6 -7 0.81363 0 0.129483 0 
16 -7 0.817482 0 0.131668 0 
16.8 -7 0.824574 0 0.135939 0 
17.6 -7 0.831088 0 0.139983 0 
18.4 -7 0.837292 0 0.143645 0 
19.2 -7 0.8429 0 0.147232 0 
20 -7 0.84822 0 0.150528 0 
20.8 -7 0.853162 0 0.153666 0 
21.6 -7 0.857792 0 0.156632 0 
22.4 -7 0.862214 0 0.15935 0 
23.2 -7 0.866364 0 0.161931 0 
24 -7 0.87023 0 0.164429 0 
24.8 -7 0.873908 0 0.166763 0 
25.6 -7 0.877356 0 0.169016 0 
26.4 -7 0.880666 0 0.171098 0 
27.2 -7 0.883766 0 0.173132 0 
28 -7 0.886716 0 0.175062 0 
28.8 -7 0.889578 0 0.17681 0 
29.6 -7 0.892256 0 0.178552 0 
30.4 -7 0.894832 0 0.180176 0 
31.2 -7 0.897246 0 0.181802 0 
32 -7 0.899586 0 0.183298 0 
32.8 -7 0.90184 0 0.184697 0 
33.6 -7 0.903944 0 0.18614 0 
34.4 -7 0.906042 0 0.187361 0 
35.2 -7 0.907984 0 0.188669 0 
36 -7 0.90987 0 0.189881 0 
36.8 -7 0.91165 0 0.191114 0 
37.6 -7 0.913386 0 0.192245 0 
38.4 -7 0.915074 0 0.193292 0 
39.2 -7 0.91667 0 0.194363 0 
40 -7 0.918202 0 0.195411 0 
0.4 -6 0.441592 0 0.00839047 0 
0.5 -6 0.452086 0 0.00832969 0 
0.6 -6 0.461812 0 0.00823673 0 
0.7 -6 0.470352 0 0.00817361 0 
0.8 -6 0.481738 0 0.00816151 0 
0.9 -6 0.490232 0 0.00812778 0 
1 -6 0.499158 0 0.00813739 0 
1.2 -6 0.516134 0 0.00823569 0 
1.4 -6 0.531462 0 0.00840975 0 
1.6 -6 0.544464 0 0.0086956 0 
1.8 -6 0.557598 0 0.00911509 0 
2 -6 0.568282 0 0.00967535 0 
2.2 -6 0.578142 0 0.0104824 0 
2.4 -6 0.587746 0 0.0114251 0 
2.6 -6 0.59596 0 0.0126 0 
2.8 -6 0.60377 0 0.0139911 0 
3 -6 0.610948 0 0.0155775 0 
3.2 -6 0.617972 0 0.0173527 0 
3.4 -6 0.62553 0 0.0192807 0 
3.6 -6 0.63192 0 0.0213776 0 
3.8 -6 0.637976 0 0.0236091 0 
4 -6 0.645128 0 0.0259082 0 
4.2 -6 0.650936 0 0.028352 0 
4.4 -6 0.65689 0 0.0308678 0 
4.6 -6 0.66275 0 0.0334319 0 
4.8 -6 0.66824 0 0.0360684 0 
5 -6 0.673262 0 0.0387814 0 
5.2 -6 0.679186 0 0.0414157 0 
5.4 -6 0.684464 0 0.0441023 0 
5.6 -6 0.689316 0 0.0468496 0 
5.8 -6 0.694788 0 0.0494803 0 
6 -6 0.69989 0 0.0521387 0 
6.2 -6 0.704616 0 0.0548151 0 
6.4 -6 0.709514 0 0.0574241 0 
6.6 -6 0.713894 0 0.0600791 0 
6.8 -6 0.718364 0 0.0626669 0 
7 -6 0.722708 0 0.0652281 0 
7.2 -6 0.727164 0 0.0677034 0 
7.4 -6 0.73146 0 0.0701478 0 
7.6 -6 0.735504 0 0.0725906 0 
7.8 -6 0.739604 0 0.0749535 0 
8 -6 0.743506 0 0.0773029 0 
8.2 -6 0.747358 0 0.079594 0 
8.4 -6 0.750892 0 0.0819153 0 
8.6 -6 0.754234 0 0.0842284 0 
8.8 -6 0.75796 0 0.0863483 0 
9 -6 0.76171 0 0.0883772 0 
9.2 -6 0.764836 0 0.0905593 0 
9.4 -6 0.768212 0 0.0925787 0 
9.6 -6 0.771372 0 0.0946098 0 
9.8 -6 0.774394 0 0.0966258 0 
10 -6 0.77756 0 0.0985105 0 
10.2 -6 0.780494 0 0.100424 0 
10.4 -6 0.783378 0 0.102292 0 
10.6 -6 0.7863 0 0.104071 0 
10.8 -6 0.78902 0 0.105876 0 
11 -6 0.791834 0 0.107568 0 
11.2 -6 0.794472 0 0.109282 0 
11.4 -6 0.796958 0 0.111009 0 
11.6 -6 0.799508 0 0.112637 0 
11.8 -6 0.802094 0 0.114179 0 
12 -6 0.804496 0 0.115758 0 
12.4 -6 0.809022 0 0.118899 0 
12.8 -6 0.813618 0 0.12175 0 
13.2 -6 0.817894 0 0.124565 0 
13.6 -6 0.821934 0 0.12731 0 
14 -6 0.82587 0 0.129907 0 
14.4 -6 0.829614 0 0.13243 0 
14.8 -6 0.833194 0 0.134869 0 
15.2 -6 0.836654 0 0.137199 0 
15.6 -6 0.83995 0 0.139474 0 
16 -6 0.843204 0 0.141591 0 
16.8 -6 0.849372 0 0.145573 0 
17.6 -6 0.854934 0 0.149438 0 
18.4 -6 0.860238 0 0.152915 0 
19.2 -6 0.865158 0 0.156184 0 
20 -6 0.869674 0 0.159342 0 
20.8 -6 0.873914 0 0.162297 0 
21.6 -6 0.87793 0 0.165024 0 
22.4 -6 0.881716 0 0.167576 0 
23.2 -6 0.885284 0 0.169972 0 
24 -6 0.88867 0 0.1722 0 
24.8 -6 0.891796 0 0.174415 0 
25.6 -6 0.894762 0 0.176503 0 
26.4 -6 0.89759 0 0.178452 0 
27.2 -6 0.900266 0 0.180316 0 
28 -6 0.902806 0 0.182088 0 
28.8 -6 0.905268 0 0.183688 0 
29.6 -6 0.907556 0 0.185317 0 
30.4 -6 0.909778 0 0.186785 0 
31.2 -6 0.911858 0 0.188275 0 
32 -6 0.913874 0 0.189632 0 
32.8 -6 0.91578 0 0.190979 0 
33.6 -6 0.917614 0 0.192244 0 
34.4 -6 0.91941 0 0.193364 0 
35.2 -6 0.921074 0 0.194573 0 
36 -6 0.922674 0 0.19573 0 
36.8 -6 0.924214 0 0.196832 0 
37.6 -6 0.925712 0 0.197846 0 
38.4 -6 0.927176 0 0.198757 0 
39.2 -6 0.92854 0 0.199759 0 
40 -6 0.929848 0 0.200736 0 
0.4 -5 0.5843 0 0.0142103 0 
0.5 -5 0.592954 0 0.0139053 0 
0.6 -5 0.602004 0 0.0135914 0 
0.7 -5 0.609126 0 0.0133228 0 
0.8 -5 0.616102 0 0.0131007 0 
0.9 -5 0.621986 0 0.0129923 0 
1 -5 0.627758 0 0.012885 0 
1.2 -5 0.63885 0 0.0127223 0 
1.4 -5 0.6479 0 0.0127587 0 
1.6 -5 0.65462 0 0.0129789 0 
1.8 -5 0.660862 0 0.0134717 0 
2 -5 0.66482 0 0.0142374 0 
2.2 -5 0.670322 0 0.0152367 0 
2.4 -5 0.674652 0 0.0165342 0 
2.6 -5 0.678624 0 0.0180757 0 
2.8 -5 0.68334 0 0.0198887 0 
3 -5 0.68729 0 0.0219509 0 
3.2 -5 0.691452 0 0.0242047 0 
3.4 -5 0.695818 0 0.0266019 0 
3.6 -5 0.700136 0 0.0291533 0 
3.8 -5 0.704302 0 0.0318523 0 
4 -5 0.708254 0 0.0346474 0 
4.2 -5 0.712264 0 0.0375301 0 
4.4 -5 0.716794 0 0.0404055 0 
4.6 -5 0.720954 0 0.0433625 0 
4.8 -5 0.725538 0 0.0462818 0 
5 -5 0.729634 0 0.0492689 0 
5.2 -5 0.733924 0 0.052205 0 
5.4 -5 0.737976 0 0.0551751 0 
5.6 -5 0.741846 0 0.058145 0 
5.8 -5 0.745704 0 0.0610834 0 
6 -5 0.749838 0 0.0639123 0 
6.2 -5 0.75379 0 0.0667231 0 
6.4 -5 0.757634 0 0.0694981 0 
6.6 -5 0.761668 0 0.0721491 0 
6.8 -5 0.765152 0 0.0748899 0 
7 -5 0.768778 0 0.0775187 0 
7.2 -5 0.772386 0 0.0800783 0 
7.4 -5 0.775678 0 0.0826634 0 
7.6 -5 0.77935 0 0.0850363 0 
7.8 -5 0.78251 0 0.0875162 0 
8 -5 0.7858 0 0.0898637 0 
8.2 -5 0.788756 0 0.0922699 0 
8.4 -5 0.792142 0 0.0944064 0 
8.6 -5 0.79499 0 0.0966986 0 
8.8 -5 0.797784 0 0.0989392 0 
9 -5 0.800656 0 0.101061 0 
9.2 -5 0.803416 0 0.103159 0 
9.4 -5 0.806216 0 0.105154 0 
9.6 -5 0.808868 0 0.107148 0 
9.8 -5 0.811524 0 0.109058 0 
10 -5 0.814116 0 0.110926 0 
10.2 -5 0.816644 0 0.112751 0 
10.4 -5 0.819032 0 0.114583 0 
10.6 -5 0.821398 0 0.116355 0 
10.8 -5 0.82369 0 0.1181 0 
11 -5 0.82598 0 0.119772 0 
11.2 -5 0.828268 0 0.12137 0 
11.4 -5 0.83042 0 0.122992 0 
11.6 -5 0.832538 0 0.124566 0 
11.8 -5 0.834562 0 0.126141 0 
12 -5 0.836644 0 0.127604 0 
12.4 -5 0.840534 0 0.130538 0 
12.8 -5 0.844236 0 0.133363 0 
13.2 -5 0.847862 0 0.136003 0 
13.6 -5 0.851234 0 0.138621 0 
14 -5 0.854574 0 0.141035 0 
14.4 -5 0.857672 0 0.143452 0 
14.8 -5 0.860712 0 0.145708 0 
15.2 -5 0.86364 0 0.147869 0 
15.6 -5 0.86639 0 0.150013 0 
16 -5 0.869022 0 0.152094 0 
16.8 -5 0.874234 0 0.155742 0 
17.6 -5 0.878918 0 0.159311 0 
18.4 -5 0.883316 0 0.162581 0 
19.2 -5 0.887484 0 0.165525 0 
20 -5 0.891206 0 0.168534 0 
20.8 -5 0.894826 0 0.171143 0 
21.6 -5 0.898148 0 0.173706 0 
22.4 -5 0.901298 0 0.176073 0 
23.2 -5 0.904282 0 0.178261 0 
24 -5 0.907106 0 0.180305 0 
24.8 -5 0.909732 0 0.182312 0 
25.6 -5 0.912218 0 0.184203 0 
26.4 -5 0.914574 0 0.185993 0 
27.2 -5 0.916812 0 0.187687 0 
28 -5 0.918918 0 0.189338 0 
28.8 -5 0.920994 0 0.190733 0 
29.6 -5 0.922904 0 0.192217 0 
30.4 -5 0.924754 0 0.19356 0 
31.2 -5 0.926498 0 0.194892 0 
32 -5 0.92819 0 0.196096 0 
32.8 -5 0.929778 0 0.197323 0 
33.6 -5 0.931294 0 0.198511 0 
34.4 -5 0.932784 0 0.199537 0 
35.2 -5 0.934184 0 0.200605 0 
36 -5 0.935536 0 0.2016 0 
36.8 -5 0.93681 0 0.202634 0 
37.6 -5 0.938056 0 0.203562 0 
38.4 -5 0.939274 0 0.20438 0 
39.2 -5 0.94042 0 0.205259 0 
40 -5 0.941522 0 0.20611 0 
0.4 -4 0.720539 0.0006254 0.0222959 5.433e-05 
0.5 -4 0.725941 0.0001777 0.0215527 5.829e-05 
0.6 -4 0.732991 0.0009012 0.0208979 0.0001441 
0.7 -4 0.737361 0.0007455 0.0201201 3.739e-05 
0.8 -4 0.742211 0.0002006 0.0196282 4.625e-05 
0.9 -4 0.745742 0.000194 0.0192879 5.733e-05 
1 -4 0.748621 0.0004076 0.0188603 2.641e-05 
1.2 -4 0.750994 0.000528 0.0184248 2.29e-05 
1.4 -4 0.753245 0.000243 0.0183033 3.954e-05 
1.6 -4 0.754394 0.0002808 0.0185998 4.257e-05 
1.8 -4 0.754131 0.0001315 0.0192111 7.459e-06 
2 -4 0.754835 0.0002684 0.0201796 1.73e-05 
2.2 -4 0.7553 3.153e-05 0.0216071 6.046e-06 
2.4 -4 0.755633 0.0001298 0.0233434 1.883e-05 
2.6 -4 0.75645 0.0001292 0.0254319 1.768e-05 
2.8 -4 0.75763 0.0003381 0.0277496 0.0001199 
3 -4 0.759336 0.000225 0.0303099 7.009e-05 
3.2 -4 0.76121 0.0002006 0.0331208 5.773e-05 
3.4 -4 0.763044 0.0001847 0.0361418 4.894e-05 
3.6 -4 0.765537 0.0002134 0.0392008 4.293e-05 
3.8 -4 0.767766 0.000197 0.0424163 4.045e-05 
4 -4 0.770523 0.0001461 0.0456358 2.758e-05 
4.2 -4 0.773016 0 0.0489564 0 
4.4 -4 0.775662 0 0.0522908 0 
4.6 -4 0.778824 0 0.0555382 0 
4.8 -4 0.781838 0 0.0588232 0 
5 -4 0.784938 0 0.0620571 0 
5.2 -4 0.787858 0 0.0653069 0 
5.4 -4 0.79121 0 0.0683848 0 
5.6 -4 0.794256 0 0.0715093 0 
5.8 -4 0.796976 0 0.0746818 0 
6 -4 0.800108 0 0.0776471 0 
6.2 -4 0.803222 0 0.0805418 0 
6.4 -4 0.80613 0 0.0834371 0 
6.6 -4 0.809196 0 0.0861784 0 
6.8 -4 0.812154 0 0.0888811 0 
7 -4 0.815152 0 0.0914678 0 
7.2 -4 0.817654 0 0.0942122 0 
7.4 -4 0.820474 0 0.0967041 0 
7.6 -4 0.823098 0 0.0992107 0 
7.8 -4 0.825762 0 0.101598 0 
8 -4 0.828276 0 0.103979 0 
8.2 -4 0.830952 0 0.106168 0 
8.4 -4 0.833258 0 0.108494 0 
8.6 -4 0.835794 0 0.110582 0 
8.8 -4 0.838014 0 0.112783 0 
9 -4 0.840258 0 0.114883 0 
9.2 -4 0.842498 0 0.116897 0 
9.4 -4 0.844686 0 0.118861 0 
9.6 -4 0.84688 0 0.120729 0 
9.8 -4 0.84889 0 0.122656 0 
10 -4 0.850934 0 0.124471 0 
10.2 -4 0.852978 0 0.126202 0 
10.4 -4 0.854902 0 0.12795 0 
10.6 -4 0.856836 0 0.129608 0 
10.8 -4 0.858716 0 0.131232 0 
11 -4 0.860462 0 0.132903 0 
11.2 -4 0.862306 0 0.134401 0 
11.4 -4 0.864024 0 0.135945 0 
11.6 -4 0.865758 0 0.137397 0 
11.8 -4 0.867404 0 0.138867 0 
12 -4 0.869038 0 0.140273 0 
12.4 -4 0.872194 0 0.142996 0 
12.8 -4 0.87516 0 0.145653 0 
13.2 -4 0.878016 0 0.148177 0 
13.6 -4 0.880846 0 0.150471 0 
14 -4 0.883522 0 0.15271 0 
14.4 -4 0.886006 0 0.154962 0 
14.8 -4 0.88838 0 0.157138 0 
15.2 -4 0.890738 0 0.159117 0 
15.6 -4 0.892944 0 0.161104 0 
16 -4 0.89507 0 0.163007 0 
16.8 -4 0.899222 0 0.16638 0 
17.6 -4 0.902992 0 0.169634 0 
18.4 -4 0.90654 0 0.172579 0 
19.2 -4 0.909864 0 0.175282 0 
20 -4 0.912882 0 0.177968 0 
20.8 -4 0.915776 0 0.180339 0 
21.6 -4 0.918436 0 0.182679 0 
22.4 -4 0.920954 0 0.184829 0 
23.2 -4 0.923364 0 0.186756 0 
24 -4 0.92561 0 0.188633 0 
24.8 -4 0.927726 0 0.190408 0 
25.6 -4 0.929724 0 0.1921 0 
26.4 -4 0.931608 0 0.19372 0 
27.2 -4 0.933408 0 0.195218 0 
28 -4 0.935108 0 0.196661 0 
28.8 -4 0.936752 0 0.197953 0 
29.6 -4 0.938284 0 0.199281 0 
30.4 -4 0.939764 0 0.200479 0 
31.2 -4 0.941166 0 0.201653 0 
32 -4 0.942516 0 0.202731 0 
32.8 -4 0.943784 0 0.203848 0 
33.6 -4 0.94501 0 0.204867 0 
34.4 -4 0.946196 0 0.205793 0 
35.2 -4 0.947328 0 0.206706 0 
36 -4 0.948404 0 0.207613 0 
36.8 -4 0.949434 0 0.208498 0 
37.6 -4 0.950422 0 0.209353 0 
38.4 -4 0.9514 0 0.210066 0 
39.2 -4 0.95232 0 0.210831 0 
40 -4 0.953196 0 0.211619 0 
0.4 -3 0.839331 0.000911 0.0308081 0.0002493 
0.5 -3 0.844647 0.0006272 0.0293281 0.0002045 
0.6 -3 0.845108 0.0009431 0.0284387 0.0001077 
0.7 -3 0.848357 0.0004992 0.0273032 8.339e-05 
0.8 -3 0.849357 0.000631 0.0265084 9.47e-05 
0.9 -3 0.849418 0.0003594 0.0258599 0.0001079 
1 -3 0.848804 0.000442 0.0251658 5.865e-05 
1.2 -3 0.845719 0.0002521 0.0245297 4.489e-05 
1.4 -3 0.842061 0.0003147 0.0246046 3.999e-05 
1.6 -3 0.838184 0.0001608 0.025062 2.584e-05 
1.8 -3 0.835139 0.0002847 0.026103 3.22e-05 
2 -3 0.831691 0.0001449 0.0277865 2.168e-05 
2.2 -3 0.829422 8.846e-05 0.0297834 7.881e-06 
2.4 -3 0.827553 8.285e-05 0.0322982 2.134e-05 
2.6 -3 0.82692 0.0003465 0.0349565 0.0001109 
2.8 -3 0.825966 0.0003275 0.038109 9.281e-05 
3 -3 0.825785 0.0003323 0.0414421 7.979e-05 
3.2 -3 0.825969 0.0002402 0.0449386 5.505e-05 
3.4 -3 0.826676 9.69e-05 0.0484987 2.044e-05 
3.6 -3 0.827549 0.0002149 0.0521775 5.853e-05 
3.8 -3 0.828866 5.792e-05 0.0558255 4.563e-06 
4 -3 0.830249 0.0001402 0.0595247 2.142e-05 
4.2 -3 0.831446 0 0.0632952 0 
4.4 -3 0.833492 0 0.0668446 0 
4.6 -3 0.835358 0 0.0704492 0 
4.8 -3 0.837396 0 0.0739681 0 
5 -3 0.839668 0 0.0773358 0 
5.2 -3 0.841816 0 0.0807127 0 
5.4 -3 0.8441 0 0.0839525 0 
5.6 -3 0.846088 0 0.0872752 0 
5.8 -3 0.848154 0 0.0904827 0 
6 -3 0.850492 0 0.0934603 0 
6.2 -3 0.852512 0 0.09653 0 
6.4 -3 0.854838 0 0.0993232 0 
6.6 -3 0.856998 0 0.102113 0 
6.8 -3 0.858938 0 0.104964 0 
7 -3 0.861122 0 0.107538 0 
7.2 -3 0.863322 0 0.109993 0 
7.4 -3 0.865196 0 0.112602 0 
7.6 -3 0.86729 0 0.114929 0 
7.8 -3 0.869236 0 0.117277 0 
8 -3 0.871076 0 0.119614 0 
8.2 -3 0.87297 0 0.121801 0 
8.4 -3 0.87484 0 0.123908 0 
8.6 -3 0.876566 0 0.12606 0 
8.8 -3 0.87834 0 0.128066 0 
9 -3 0.880112 0 0.129969 0 
9.2 -3 0.881676 0 0.132001 0 
9.4 -3 0.883332 0 0.133841 0 
9.6 -3 0.884956 0 0.13562 0 
9.8 -3 0.886466 0 0.137441 0 
10 -3 0.887984 0 0.139169 0 
10.2 -3 0.889564 0 0.140724 0 
10.4 -3 0.891028 0 0.142337 0 
10.6 -3 0.892458 0 0.143906 0 
10.8 -3 0.893872 0 0.14541 0 
11 -3 0.89521 0 0.146938 0 
11.2 -3 0.896502 0 0.148447 0 
11.4 -3 0.89787 0 0.14977 0 
11.6 -3 0.89919 0 0.151078 0 
11.8 -3 0.900406 0 0.152466 0 
12 -3 0.90161 0 0.153796 0 
12.4 -3 0.903986 0 0.15629 0 
12.8 -3 0.906244 0 0.158684 0 
13.2 -3 0.908374 0 0.161025 0 
13.6 -3 0.9105 0 0.163102 0 
14 -3 0.912458 0 0.16523 0 
14.4 -3 0.914392 0 0.167159 0 
14.8 -3 0.916166 0 0.169164 0 
15.2 -3 0.91793 0 0.170965 0 
15.6 -3 0.91958 0 0.172786 0 
16 -3 0.921222 0 0.174413 0 
16.8 -3 0.92434 0 0.177431 0 
17.6 -3 0.927156 0 0.180386 0 
18.4 -3 0.929822 0 0.183012 0 
19.2 -3 0.932346 0 0.185336 0 
20 -3 0.93459 0 0.187803 0 
20.8 -3 0.93678 0 0.189853 0 
21.6 -3 0.93877 0 0.19196 0 
22.4 -3 0.94068 0 0.193803 0 
23.2 -3 0.942472 0 0.195551 0 
24 -3 0.944176 0 0.197142 0 
24.8 -3 0.945758 0 0.19873 0 
25.6 -3 0.947266 0 0.200192 0 
26.4 -3 0.948682 0 0.201612 0 
27.2 -3 0.950018 0 0.202981 0 
28 -3 0.951302 0 0.204221 0 
28.8 -3 0.952534 0 0.20535 0 
29.6 -3 0.95369 0 0.206488 0 
30.4 -3 0.954802 0 0.207529 0 
31.2 -3 0.955852 0 0.20856 0 
32 -3 0.956866 0 0.209503 0 
32.8 -3 0.957824 0 0.210448 0 
33.6 -3 0.958746 0 0.211319 0 
34.4 -3 0.95963 0 0.212152 0 
35.2 -3 0.960482 0 0.212924 0 
36 -3 0.961286 0 0.213742 0 
36.8 -3 0.962058 0 0.214517 0 
37.6 -3 0.962806 0 0.215229 0 
38.4 -3 0.963538 0 0.215836 0 
39.2 -3 0.964228 0 0.21651 0 
40 -3 0.964894 0 0.217144 0 
0.4 -2 0.936609 0.001131 0.0382199 0.000248 
0.5 -2 0.934473 0.0009192 0.0367194 0.0002033 
0.6 -2 0.931637 0.001041 0.0350647 0.0002347 
0.7 -2 0.930058 0.0006548 0.0337901 0.0001179 
0.8 -2 0.92856 0.0006882 0.0328387 0.0001184 
0.9 -2 0.925112 0.0005653 0.0317001 0.0001285 
1 -2 0.922299 0.0004474 0.031395 7.323e-05 
1.2 -2 0.916163 0.0002836 0.0310982 1.381e-05 
1.4 -2 0.909971 0.0002219 0.0317441 4.548e-05 
1.6 -2 0.905182 0.0002237 0.0330411 4.315e-05 
1.8 -2 0.900608 7.921e-05 0.0350809 2.496e-05 
2 -2 0.896576 4.498e-05 0.0376899 2.153e-05 
2.2 -2 0.893588 0.0001978 0.0408179 9.334e-05 
2.4 -2 0.890935 6.846e-05 0.0443154 1.937e-05 
2.6 -2 0.889013 7.313e-05 0.0480949 2.864e-05 
2.8 -2 0.887905 0.0001113 0.0519496 4.446e-05 
3 -2 0.887103 4.577e-05 0.0560199 6.895e-06 
3.2 -2 0.886484 6.549e-05 0.0602469 2.887e-05 
3.4 -2 0.886603 9.328e-05 0.0643368 4.338e-05 
3.6 -2 0.886785 0.0001256 0.06852 6.906e-05 
3.8 -2 0.887288 0.0001361 0.0726297 9.243e-05 
4 -2 0.888201 2.256e-05 0.0765464 1.244e-05 
4.2 -2 0.888646 0 0.0808181 0 
4.4 -2 0.889896 0 0.0845309 0 
4.6 -2 0.890968 0 0.088361 0 
4.8 -2 0.892238 0 0.0919957 0 
5 -2 0.893474 0 0.0956012 0 
5.2 -2 0.894962 0 0.0989222 0 
5.4 -2 0.89634 0 0.10226 0 
5.6 -2 0.897608 0 0.10562 0 
5.8 -2 0.898968 0 0.108801 0 
6 -2 0.900332 0 0.111887 0 
6.2 -2 0.901884 0 0.114662 0 
6.4 -2 0.903244 0 0.117549 0 
6.6 -2 0.904712 0 0.120193 0 
6.8 -2 0.9061 0 0.122826 0 
7 -2 0.907338 0 0.125543 0 
7.2 -2 0.908728 0 0.127953 0 
7.4 -2 0.910172 0 0.130173 0 
7.6 -2 0.911428 0 0.132546 0 
7.8 -2 0.91276 0 0.134699 0 
8 -2 0.914026 0 0.136838 0 
8.2 -2 0.9152 0 0.139011 0 
8.4 -2 0.916482 0 0.140908 0 
8.6 -2 0.91763 0 0.142918 0 
8.8 -2 0.918794 0 0.144802 0 
9 -2 0.919988 0 0.14652 0 
9.2 -2 0.92106 0 0.148363 0 
9.4 -2 0.922172 0 0.150031 0 
9.6 -2 0.923238 0 0.151687 0 
9.8 -2 0.92427 0 0.153313 0 
10 -2 0.925234 0 0.154985 0 
10.2 -2 0.926292 0 0.156375 0 
10.4 -2 0.927242 0 0.157893 0 
10.6 -2 0.928234 0 0.159232 0 
10.8 -2 0.929186 0 0.160568 0 
11 -2 0.930056 0 0.162003 0 
11.2 -2 0.93092 0 0.163375 0 
11.4 -2 0.931824 0 0.164565 0 
11.6 -2 0.93271 0 0.165716 0 
11.8 -2 0.933536 0 0.166933 0 
12 -2 0.934328 0 0.168158 0 
12.4 -2 0.935926 0 0.170347 0 
12.8 -2 0.937462 0 0.172405 0 
13.2 -2 0.938852 0 0.174577 0 
13.6 -2 0.940266 0 0.176416 0 
14 -2 0.941584 0 0.178275 0 
14.4 -2 0.942868 0 0.179985 0 
14.8 -2 0.944072 0 0.18171 0 
15.2 -2 0.94523 0 0.183353 0 
15.6 -2 0.946356 0 0.184881 0 
16 -2 0.94744 0 0.186339 0 
16.8 -2 0.949508 0 0.188991 0 
17.6 -2 0.951402 0 0.191524 0 
18.4 -2 0.95317 0 0.193838 0 
19.2 -2 0.954868 0 0.195765 0 
20 -2 0.956374 0 0.197891 0 
20.8 -2 0.957822 0 0.199699 0 
21.6 -2 0.959164 0 0.201454 0 
22.4 -2 0.96043 0 0.20308 0 
23.2 -2 0.961636 0 0.204522 0 
24 -2 0.962764 0 0.20591 0 
24.8 -2 0.963826 0 0.207239 0 
25.6 -2 0.96483 0 0.208493 0 
26.4 -2 0.965772 0 0.20972 0 
27.2 -2 0.966666 0 0.210882 0 
28 -2 0.967534 0 0.211868 0 
28.8 -2 0.968346 0 0.212875 0 
29.6 -2 0.969116 0 0.213851 0 
30.4 -2 0.969852 0 0.214756 0 
31.2 -2 0.970558 0 0.215602 0 
32 -2 0.97123 0 0.216424 0 
32.8 -2 0.971874 0 0.217181 0 
33.6 -2 0.972488 0 0.217927 0 
34.4 -2 0.97308 0 0.218616 0 
35.2 -2 0.97365 0 0.219248 0 
36 -2 0.974186 0 0.219934 0 
36.8 -2 0.974698 0 0.220628 0 
37.6 -2 0.9752 0 0.221197 0 
38.4 -2 0.97569 0 0.221682 0 
39.2 -2 0.976148 0 0.222262 0 
40 -2 0.976588 0 0.222832 0 
0.4 -1.5 0.969148 0.001709 0.0416828 0.0003047 
0.5 -1.5 0.965662 0.00108 0.0391878 0.0003005 
0.6 -1.5 0.961715 0.0007049 0.0377425 0.0002236 
0.7 -1.5 0.958584 0.0006442 0.0363244 0.0001257 
0.8 -1.5 0.955052 0.0003528 0.0353126 0.0001055 
0.9 -1.5 0.952179 0.0003857 0.0348472 0.0001641 
1 -1.5 0.94841 0.0003294 0.0347271 0.0001052 
1.2 -1.5 0.942898 0.0001859 0.0347047 3.052e-05 
1.4 -1.5 0.937418 0.0001637 0.0359546 7.31e-05 
1.6 -1.5 0.932461 0.0001942 0.0380243 3.596e-05 
1.8 -1.5 0.928231 5.849e-05 0.0408738 4.845e-05 
2 -1.5 0.924961 4.219e-05 0.0440981 1.907e-05 
2.2 -1.5 0.922064 8.084e-05 0.0478638 4.103e-05 
2.4 -1.5 0.919913 0.0001011 0.0518353 6.135e-05 
2.6 -1.5 0.91828 5.656e-05 0.0560561 3.329e-05 
2.8 -1.5 0.916963 2.1e-05 0.0605001 5.013e-06 
3 -1.5 0.916219 4.798e-05 0.0648992 3.622e-05 
3.2 -1.5 0.915802 4.248e-05 0.0693077 3.28e-05 
3.4 -1.5 0.915548 2.059e-05 0.0737877 2.464e-05 
3.6 -1.5 0.915806 1.595e-05 0.0780073 1.86e-05 
3.8 -1.5 0.915959 2.117e-05 0.0824195 2.356e-05 
4 -1.5 0.916506 4.453e-05 0.0865161 4.382e-05 
4.2 -1.5 0.916792 0 0.0909101 0 
4.4 -1.5 0.917642 0 0.0947316 0 
4.6 -1.5 0.918388 0 0.0986276 0 
4.8 -1.5 0.919234 0 0.102374 0 
5 -1.5 0.92025 0 0.105846 0 
5.2 -1.5 0.92121 0 0.109321 0 
5.4 -1.5 0.922314 0 0.112515 0 
5.6 -1.5 0.923248 0 0.115851 0 
5.8 -1.5 0.924168 0 0.119122 0 
6 -1.5 0.925296 0 0.121973 0 
6.2 -1.5 0.926356 0 0.124826 0 
6.4 -1.5 0.927418 0 0.127565 0 
6.6 -1.5 0.928524 0 0.130114 0 
6.8 -1.5 0.929548 0 0.132686 0 
7 -1.5 0.930548 0 0.135188 0 
7.2 -1.5 0.931562 0 0.137553 0 
7.4 -1.5 0.932622 0 0.139709 0 
7.6 -1.5 0.933556 0 0.142009 0 
7.8 -1.5 0.934608 0 0.143941 0 
8 -1.5 0.935522 0 0.146059 0 
8.2 -1.5 0.936384 0 0.148186 0 
8.4 -1.5 0.937336 0 0.150001 0 
8.6 -1.5 0.938224 0 0.15185 0 
8.8 -1.5 0.939088 0 0.15366 0 
9 -1.5 0.939964 0 0.15533 0 
9.2 -1.5 0.940786 0 0.157033 0 
9.4 -1.5 0.941584 0 0.158703 0 
9.6 -1.5 0.942378 0 0.160281 0 
9.8 -1.5 0.943176 0 0.161756 0 
10 -1.5 0.943902 0 0.163331 0 
10.2 -1.5 0.944704 0 0.164602 0 
10.4 -1.5 0.945404 0 0.166067 0 
10.6 -1.5 0.946166 0 0.167261 0 
10.8 -1.5 0.946868 0 0.168549 0 
11 -1.5 0.947534 0 0.169866 0 
11.2 -1.5 0.948172 0 0.171183 0 
11.4 -1.5 0.948854 0 0.172276 0 
11.6 -1.5 0.949504 0 0.173394 0 
11.8 -1.5 0.950138 0 0.174479 0 
12 -1.5 0.950714 0 0.175697 0 
12.4 -1.5 0.95192 0 0.177703 0 
12.8 -1.5 0.953066 0 0.179631 0 
13.2 -1.5 0.95412 0 0.181632 0 
13.6 -1.5 0.95519 0 0.183291 0 
14 -1.5 0.956172 0 0.185042 0 
14.4 -1.5 0.957136 0 0.186621 0 
14.8 -1.5 0.958044 0 0.188199 0 
15.2 -1.5 0.958908 0 0.189746 0 
15.6 -1.5 0.95976 0 0.191126 0 
16 -1.5 0.960572 0 0.192472 0 
16.8 -1.5 0.962118 0 0.194936 0 
17.6 -1.5 0.963552 0 0.197199 0 
18.4 -1.5 0.964868 0 0.199384 0 
19.2 -1.5 0.966142 0 0.201125 0 
20 -1.5 0.967272 0 0.203082 0 
20.8 -1.5 0.968356 0 0.20475 0 
21.6 -1.5 0.969366 0 0.206333 0 
22.4 -1.5 0.970316 0 0.207809 0 
23.2 -1.5 0.971218 0 0.209137 0 
24 -1.5 0.972068 0 0.210383 0 
24.8 -1.5 0.972866 0 0.211579 0 
25.6 -1.5 0.97362 0 0.212713 0 
26.4 -1.5 0.974326 0 0.21384 0 
27.2 -1.5 0.974994 0 0.214913 0 
28 -1.5 0.97564 0 0.215844 0 
28.8 -1.5 0.976258 0 0.216687 0 
29.6 -1.5 0.976834 0 0.217587 0 
30.4 -1.5 0.977388 0 0.218399 0 
31.2 -1.5 0.977916 0 0.219177 0 
32 -1.5 0.97842 0 0.219906 0 
32.8 -1.5 0.978902 0 0.220613 0 
33.6 -1.5 0.979366 0 0.221243 0 
34.4 -1.5 0.979808 0 0.221879 0 
35.2 -1.5 0.980236 0 0.222434 0 
36 -1.5 0.980636 0 0.223086 0 
36.8 -1.5 0.981024 0 0.223668 0 
37.6 -1.5 0.981402 0 0.22416 0 
38.4 -1.5 0.981764 0 0.224671 0 
39.2 -1.5 0.982112 0 0.225149 0 
40 -1.5 0.982438 0 0.225701 0 
0.4 -1 0.988751 0.001197 0.0433397 0.0003114 
0.5 -1 0.984503 0.0007354 0.0409148 0.0005663 
0.6 -1 0.981219 0.001066 0.0392464 0.0002406 
0.7 -1 0.978145 0.0003644 0.0381644 7.751e-05 
0.8 -1 0.974868 0.0004065 0.0379649 4.488e-05 
0.9 -1 0.972068 0.0001934 0.0378445 9.063e-05 
1 -1 0.969111 0.0001801 0.0381906 0.0001192 
1.2 -1 0.964329 0.0001356 0.0393442 0.000133 
1.4 -1 0.960515 5.912e-05 0.0410069 5.044e-05 
1.6 -1 0.956915 7.923e-05 0.0439551 5.95e-05 
1.8 -1 0.953741 5.151e-05 0.0475967 4.783e-05 
2 -1 0.951015 4.956e-05 0.0518088 5.39e-05 
2.2 -1 0.949171 0.0001011 0.0559513 9.516e-05 
2.4 -1 0.947381 5.321e-05 0.0606738 4.602e-05 
2.6 -1 0.94617 8.592e-06 0.0653546 8.752e-06 
2.8 -1 0.945218 3.484e-05 0.0701903 4.057e-05 
3 -1 0.944554 3.224e-05 0.0750211 4.318e-05 
3.2 -1 0.944247 1.407e-05 0.079644 2.921e-05 
3.4 -1 0.944102 5.815e-05 0.0843403 2.441e-05 
3.6 -1 0.944096 2.053e-05 0.0888196 3.409e-05 
3.8 -1 0.944156 2.012e-05 0.0933722 3.05e-05 
4 -1 0.944481 5.303e-05 0.097549 9.229e-05 
4.2 -1 0.944756 0 0.10187 0 
4.4 -1 0.945228 0 0.105824 0 
4.6 -1 0.94569 0 0.109753 0 
4.8 -1 0.946312 0 0.113343 0 
5 -1 0.94692 0 0.11689 0 
5.2 -1 0.947486 0 0.120448 0 
5.4 -1 0.948252 0 0.123479 0 
5.6 -1 0.948878 0 0.126728 0 
5.8 -1 0.949576 0 0.129706 0 
6 -1 0.950252 0 0.132635 0 
6.2 -1 0.950896 0 0.135543 0 
6.4 -1 0.951638 0 0.138082 0 
6.6 -1 0.952362 0 0.140545 0 
6.8 -1 0.953026 0 0.143064 0 
7 -1 0.953726 0 0.145354 0 
7.2 -1 0.954388 0 0.147643 0 
7.4 -1 0.95506 0 0.149784 0 
7.6 -1 0.955684 0 0.151972 0 
7.8 -1 0.956382 0 0.153791 0 
8 -1 0.956998 0 0.15578 0 
8.2 -1 0.957582 0 0.157771 0 
8.4 -1 0.9582 0 0.159528 0 
8.6 -1 0.958806 0 0.161217 0 
8.8 -1 0.959374 0 0.162948 0 
9 -1 0.959964 0 0.164483 0 
9.2 -1 0.960512 0 0.166077 0 
9.4 -1 0.96105 0 0.167618 0 
9.6 -1 0.96158 0 0.169095 0 
9.8 -1 0.962092 0 0.170543 0 
10 -1 0.962596 0 0.171944 0 
10.2 -1 0.963124 0 0.173128 0 
10.4 -1 0.963594 0 0.174491 0 
10.6 -1 0.964102 0 0.175583 0 
10.8 -1 0.964556 0 0.176845 0 
11 -1 0.965018 0 0.177981 0 
11.2 -1 0.965438 0 0.179238 0 
11.4 -1 0.965898 0 0.18021 0 
11.6 -1 0.966326 0 0.181263 0 
11.8 -1 0.966758 0 0.182223 0 
12 -1 0.967144 0 0.183337 0 
12.4 -1 0.967942 0 0.185212 0 
12.8 -1 0.968706 0 0.186977 0 
13.2 -1 0.969404 0 0.188851 0 
13.6 -1 0.97011 0 0.19041 0 
14 -1 0.970774 0 0.191968 0 
14.4 -1 0.97142 0 0.193378 0 
14.8 -1 0.972018 0 0.194874 0 
15.2 -1 0.972602 0 0.196248 0 
15.6 -1 0.973172 0 0.197475 0 
16 -1 0.973712 0 0.19873 0 
16.8 -1 0.974746 0 0.20094 0 
17.6 -1 0.975692 0 0.203067 0 
18.4 -1 0.976576 0 0.205001 0 
19.2 -1 0.977424 0 0.20656 0 
20 -1 0.978178 0 0.208344 0 
20.8 -1 0.978902 0 0.209838 0 
21.6 -1 0.979578 0 0.211238 0 
22.4 -1 0.980208 0 0.212608 0 
23.2 -1 0.980808 0 0.21381 0 
24 -1 0.981376 0 0.214896 0 
24.8 -1 0.981906 0 0.215998 0 
25.6 -1 0.98241 0 0.217006 0 
26.4 -1 0.98288 0 0.21804 0 
27.2 -1 0.983328 0 0.21899 0 
28 -1 0.983758 0 0.219803 0 
28.8 -1 0.984168 0 0.220571 0 
29.6 -1 0.984554 0 0.221359 0 
30.4 -1 0.984924 0 0.222087 0 
31.2 -1 0.985276 0 0.222783 0 
32 -1 0.985612 0 0.223442 0 
32.8 -1 0.985936 0 0.224024 0 
33.6 -1 0.986242 0 0.224647 0 
34.4 -1 0.986538 0 0.225188 0 
35.2 -1 0.98682 0 0.225726 0 
36 -1 0.98709 0 0.226252 0 
36.8 -1 0.987346 0 0.226811 0 
37.6 -1 0.987598 0 0.22725 0 
38.4 -1 0.987842 0 0.227665 0 
39.2 -1 0.988072 0 0.2281 0 
40 -1 0.988294 0 0.228537 0 
0.4 -0.5 0.99758 0.0006856 0.0437309 0.000399 
0.5 -0.5 0.99448 0.0004465 0.0420156 0.0004225 
0.6 -0.5 0.992175 0.0002942 0.0418347 0.0001825 
0.7 -0.5 0.990874 0.000259 0.0406456 9.6e-05 
0.8 -0.5 0.988963 0.0001606 0.0409495 0.0001653 
0.9 -0.5 0.987332 0.0001432 0.0415373 8.824e-05 
1 -0.5 0.985653 0.0001824 0.0425531 0.000188 
1.2 -0.5 0.982994 9.098e-05 0.0449596 0.0001715 
1.4 -0.5 0.980894 9.598e-05 0.0474889 0.0001991 
1.6 -0.5 0.979012 3.385e-05 0.0514694 6.94e-05 
1.8 -0.5 0.97735 5.304e-05 0.0558673 0.0001045 
2 -0.5 0.975975 2.529e-05 0.0606544 5.424e-05 
2.2 -0.5 0.974819 1.075e-05 0.0658267 2.334e-05 
2.4 -0.5 0.973926 1.999e-05 0.0710412 6.446e-05 
2.6 -0.5 0.973282 1.368e-05 0.0761379 3.58e-05 
2.8 -0.5 0.972784 1.169e-05 0.0813037 4.587e-05 
3 -0.5 0.972451 1.612e-05 0.0863483 4.701e-05 
3.2 -0.5 0.972274 1.966e-05 0.0912243 6.375e-05 
3.4 -0.5 0.972088 2.887e-05 0.0962735 8.854e-05 
3.6 -0.5 0.972102 2.36e-05 0.100859 8.196e-05 
3.8 -0.5 0.972186 1.412e-05 0.105278 5.231e-05 
4 -0.5 0.972313 1.164e-05 0.109588 4.431e-05 
4.2 -0.5 0.972442 0 0.113924 0 
4.4 -0.5 0.972594 0 0.118155 0 
4.6 -0.5 0.972882 0 0.121797 0 
4.8 -0.5 0.973172 0 0.125393 0 
5 -0.5 0.97345 0 0.128963 0 
5.2 -0.5 0.97378 0 0.132205 0 
5.4 -0.5 0.97414 0 0.1352 0 
5.6 -0.5 0.974462 0 0.138309 0 
5.8 -0.5 0.974768 0 0.141389 0 
6 -0.5 0.975134 0 0.144039 0 
6.2 -0.5 0.975458 0 0.146817 0 
6.4 -0.5 0.975832 0 0.149189 0 
6.6 -0.5 0.976172 0 0.151643 0 
6.8 -0.5 0.976518 0 0.15394 0 
7 -0.5 0.976868 0 0.156092 0 
7.2 -0.5 0.977192 0 0.158295 0 
7.4 -0.5 0.977526 0 0.160308 0 
7.6 -0.5 0.977854 0 0.162265 0 
7.8 -0.5 0.97818 0 0.164091 0 
8 -0.5 0.97849 0 0.165941 0 
8.2 -0.5 0.978786 0 0.16778 0 
8.4 -0.5 0.979094 0 0.169415 0 
8.6 -0.5 0.979404 0 0.170928 0 
8.8 -0.5 0.979678 0 0.172616 0 
9 -0.5 0.979976 0 0.173995 0 
9.2 -0.5 0.980264 0 0.175355 0 
9.4 -0.5 0.980526 0 0.176836 0 
9.6 -0.5 0.980782 0 0.17828 0 
9.8 -0.5 0.981048 0 0.179528 0 
10 -0.5 0.9813 0 0.180817 0 
10.2 -0.5 0.981554 0 0.181978 0 
10.4 -0.5 0.981796 0 0.183172 0 
10.6 -0.5 0.982042 0 0.184227 0 
10.8 -0.5 0.982276 0 0.185333 0 
11 -0.5 0.982506 0 0.186354 0 
11.2 -0.5 0.982716 0 0.187524 0 
11.4 -0.5 0.982946 0 0.188412 0 
11.6 -0.5 0.983162 0 0.18934 0 
11.8 -0.5 0.983372 0 0.190253 0 
12 -0.5 0.983568 0 0.191257 0 
12.4 -0.5 0.983968 0 0.192949 0 
12.8 -0.5 0.98435 0 0.194536 0 
13.2 -0.5 0.9847 0 0.196233 0 
13.6 -0.5 0.985054 0 0.197621 0 
14 -0.5 0.985386 0 0.199032 0 
14.4 -0.5 0.98571 0 0.20028 0 
14.8 -0.5 0.98601 0 0.201634 0 
15.2 -0.5 0.986298 0 0.202915 0 
15.6 -0.5 0.986584 0 0.203996 0 
16 -0.5 0.986854 0 0.205126 0 
16.8 -0.5 0.98737 0 0.207123 0 
17.6 -0.5 0.987848 0 0.208952 0 
18.4 -0.5 0.988286 0 0.210737 0 
19.2 -0.5 0.98871 0 0.212097 0 
20 -0.5 0.989088 0 0.213693 0 
20.8 -0.5 0.98945 0 0.215004 0 
21.6 -0.5 0.989786 0 0.216283 0 
22.4 -0.5 0.990102 0 0.217469 0 
23.2 -0.5 0.990404 0 0.218507 0 
24 -0.5 0.990688 0 0.219488 0 
24.8 -0.5 0.990954 0 0.220426 0 
25.6 -0.5 0.991204 0 0.22132 0 
26.4 -0.5 0.99144 0 0.22222 0 
27.2 -0.5 0.991664 0 0.223081 0 
28 -0.5 0.991878 0 0.22381 0 
28.8 -0.5 0.992084 0 0.224456 0 
29.6 -0.5 0.992278 0 0.225133 0 
30.4 -0.5 0.992462 0 0.225805 0 
31.2 -0.5 0.992638 0 0.226388 0 
32 -0.5 0.992806 0 0.22698 0 
32.8 -0.5 0.992968 0 0.227492 0 
33.6 -0.5 0.993122 0 0.228014 0 
34.4 -0.5 0.993268 0 0.228512 0 
35.2 -0.5 0.993412 0 0.228918 0 
36 -0.5 0.993544 0 0.229454 0 
36.8 -0.5 0.993674 0 0.229902 0 
37.6 -0.5 0.9938 0 0.230261 0 
38.4 -0.5 0.993922 0 0.230624 0 
39.2 -0.5 0.994036 0 0.231076 0 
40 -0.5 0.994146 0 0.231483 0 
0.3 0 1 0 0.0476389 0.0003112 
0.35 0 1 0 0.0455027 0.0001676 
0.4 0 1 0 0.0443871 0.0004735 
0.5 0 1 0 0.0441583 0.0006381 
0.6 0 1 0 0.0443065 0.0004003 
0.7 0 1 0 0.0447391 0.0004276 
0.8 0 1 0 0.0450647 0.0001158 
0.9 0 1 0 0.0464914 0.0001084 
1 0 1 0 0.0480339 0.0001331 
1.2 0 1 0 0.0520558 0.0002415 
1.4 0 1 0 0.0554804 0.0002217 
1.6 0 1 0 0.060727 3.612e-05 
1.8 0 1 0 0.0662456 8.992e-05 
2 0 1 0 0.0715784 5.078e-05 
2.2 0 1 0 0.0773085 5.759e-05 
2.4 0 1 0 0.0830136 3.303e-05 
2.6 0 1 0 0.0885208 4.303e-05 
2.8 0 1 0 0.0939759 7.095e-05 
3 0 1 0 0.0993991 7.263e-05 
3.2 0 1 0 0.10447 7.012e-05 
3.4 0 1 0 0.109388 6.086e-05 
3.6 0 1 0 0.113981 7.051e-05 
3.8 0 1 0 0.11848 5.735e-05 
4 0 1 0 0.122896 2.093e-05 
4.2 0 1 0 0.127341 0 
4.4 0 1 0 0.131217 0 
4.6 0 1 0 0.134852 0 
4.8 0 1 0 0.138254 0 
5 0 1 0 0.14174 0 
5.2 0 1 0 0.144909 0 
5.4 0 1 0 0.147699 0 
5.6 0 1 0 0.150751 0 
5.8 0 1 0 0.153586 0 
6 0 1 0 0.156161 0 
6.2 0 1 0 0.15883 0 
6.4 0 1 0 0.161076 0 
6.6 0 1 0 0.163365 0 
6.8 0 1 0 0.165484 0 
7 0 1 0 0.167426 0 
7.2 0 1 0 0.169451 0 
7.4 0 1 0 0.17136 0 
7.6 0 1 0 0.173059 0 
7.8 0 1 0 0.17479 0 
8 0 1 0 0.176513 0 
8.2 0 1 0 0.178255 0 
8.4 0 1 0 0.179763 0 
8.6 0 1 0 0.181029 0 
8.8 0 1 0 0.182636 0 
9 0 1 0 0.183821 0 
9.2 0 1 0 0.185073 0 
9.4 0 1 0 0.186458 0 
9.6 0 1 0 0.187717 0 
9.8 0 1 0 0.188851 0 
10 0 1 0 0.189998 0 
10.2 0 1 0 0.191039 0 
10.4 0 1 0 0.192102 0 
10.6 0 1 0 0.193051 0 
10.8 0 1 0 0.194098 0 
11 0 1 0 0.19497 0 
11.2 0 1 0 0.196006 0 
11.4 0 1 0 0.196809 0 
11.6 0 1 0 0.197633 0 
11.8 0 1 0 0.198456 0 
12 0 1 0 0.199378 0 
12.4 0 1 0 0.200846 0 
12.8 0 1 0 0.202234 0 
13.2 0 1 0 0.203821 0 
13.6 0 1 0 0.205048 0 
14 0 1 0 0.206249 0 
14.4 0 1 0 0.207356 0 
14.8 0 1 0 0.208566 0 
15.2 0 1 0 0.209692 0 
15.6 0 1 0 0.210661 0 
16 0 1 0 0.211634 0 
16.8 0 1 0 0.213357 0 
17.6 0 1 0 0.214978 0 
18.4 0 1 0 0.216541 0 
19.2 0 1 0 0.217694 0 
20 0 1 0 0.219122 0 
20.8 0 1 0 0.22026 0 
21.6 0 1 0 0.221378 0 
22.4 0 1 0 0.222349 0 
23.2 0 1 0 0.223264 0 
24 0 1 0 0.224101 0 
24.8 0 1 0 0.224953 0 
25.6 0 1 0 0.225671 0 
26.4 0 1 0 0.226503 0 
27.2 0 1 0 0.227215 0 
28 0 1 0 0.227836 0 
28.8 0 1 0 0.228395 0 
29.6 0 1 0 0.228974 0 
30.4 0 1 0 0.229568 0 
31.2 0 1 0 0.230085 0 
32 0 1 0 0.230589 0 
32.8 0 1 0 0.231006 0 
33.6 0 1 0 0.231483 0 
34.4 0 1 0 0.231882 0 
35.2 0 1 0 0.232238 0 
36 0 1 0 0.232674 0 
36.8 0 1 0 0.233053 0 
37.6 0 1 0 0.233346 0 
38.4 0 1 0 0.233675 0 
39.2 0 1 0 0.23403 0 
40 0 1 0 0.234375 0 


==> aux/tables/doubleocc_U12.dat <==
3 -24 0.00675986 0 9.23685e-07 0 
3.2 -24 0.00953846 0 1.85293e-06 0 
3.4 -24 0.01278362 0 3.45286e-06 0 
3.6 -24 0.01667582 0 6.05706e-06 0 
3.8 -24 0.020931 0 1.01338e-05 0 
4 -24 0.0258966 0 1.62663e-05 0 
4.2 -24 0.0313552 0 2.52164e-05 0 
4.4 -24 0.0370654 0 3.77635e-05 0 
4.6 -24 0.0435336 0 5.50181e-05 0 
4.8 -24 0.0503492 0 7.81323e-05 0 
5 -24 0.0573916 0 0.000108189 0 
5.2 -24 0.0649978 0 0.000146643 0 
5.4 -24 0.0727346 0 0.000194872 0 
5.6 -24 0.0807692 0 0.000254495 0 
5.8 -24 0.0890366 0 0.000326424 0 
6 -24 0.0975268 0 0.000412626 0 
6.2 -24 0.1058846 0 0.00051407 0 
6.4 -24 0.1143812 0 0.00063252 0 
6.6 -24 0.1231466 0 0.000768873 0 
6.8 -24 0.1316496 0 0.000924635 0 
7 -24 0.1403332 0 0.00110065 0 
7.2 -24 0.1490374 0 0.00129794 0 
7.4 -24 0.1573602 0 0.00151766 0 
7.6 -24 0.1660674 0 0.00175959 0 
7.8 -24 0.175047 0 0.00202496 0 
8 -24 0.1832934 0 0.00231471 0 
8.2 -24 0.191551 0 0.00262878 0 
8.4 -24 0.199971 0 0.00296687 0 
8.6 -24 0.208586 0 0.00332863 0 
8.8 -24 0.216786 0 0.00371558 0 
9 -24 0.224868 0 0.00412684 0 
9.2 -24 0.232846 0 0.00456303 0 
9.4 -24 0.240816 0 0.00502226 0 
9.6 -24 0.248558 0 0.00550568 0 
9.8 -24 0.256016 0 0.00601368 0 
10 -24 0.263402 0 0.00654456 0 
10.2 -24 0.270706 0 0.00709738 0 
10.4 -24 0.278332 0 0.00766817 0 
10.6 -24 0.285618 0 0.00826202 0 
10.8 -24 0.292788 0 0.00887615 0 
11 -24 0.29974 0 0.00951124 0 
11.2 -24 0.306476 0 0.0101669 0 
11.4 -24 0.313194 0 0.0108397 0 
11.6 -24 0.320034 0 0.0115267 0 
11.8 -24 0.326558 0 0.0122334 0 
12 -24 0.332882 0 0.0129585 0 
12.4 -24 0.345466 0 0.0144499 0 
12.8 -24 0.357698 0 0.0159963 0 
13.2 -24 0.369416 0 0.0175959 0 
13.6 -24 0.38109 0 0.0192307 0 
14 -24 0.39225 0 0.0209079 0 
14.4 -24 0.40281 0 0.0226281 0 
14.8 -24 0.413246 0 0.0243704 0 
15.2 -24 0.423232 0 0.0261427 0 
15.6 -24 0.43324 0 0.0279207 0 
16 -24 0.442644 0 0.029729 0 
16.8 -24 0.460786 0 0.0333719 0 
17.6 -24 0.478192 0 0.037017 0 
18.4 -24 0.49411 0 0.040701 0 
19.2 -24 0.509038 0 0.0443816 0 
20 -24 0.523478 0 0.0480044 0 
20.8 -24 0.537196 0 0.0515786 0 
21.6 -24 0.55008 0 0.0551144 0 
22.4 -24 0.562482 0 0.0585675 0 
23.2 -24 0.574016 0 0.0619896 0 
24 -24 0.585052 0 0.0653333 0 
24.8 -24 0.595576 0 0.0686017 0 
25.6 -24 0.605796 0 0.0717615 0 
26.4 -24 0.6152 0 0.0749099 0 
27.2 -24 0.624292 0 0.0779608 0 
28 -24 0.632996 0 0.080932 0 
28.8 -24 0.641364 0 0.0838187 0 
29.6 -24 0.649516 0 0.0865954 0 
30.4 -24 0.657122 0 0.0893487 0 
31.2 -24 0.664554 0 0.0919925 0 
32 -24 0.671612 0 0.0945845 0 
32.8 -24 0.678358 0 0.0971163 0 
33.6 -24 0.684884 0 0.0995675 0 
34.4 -24 0.691176 0 0.101947 0 
35.2 -24 0.697162 0 0.104285 0 
36 -24 0.702904 0 0.106569 0 
36.8 -24 0.70854 0 0.108755 0 
37.6 -24 0.713976 0 0.110881 0 
38.4 -24 0.719206 0 0.112954 0 
39.2 -24 0.724216 0 0.114988 0 
40 -24 0.729 0 0.116993 0 
2.6 -22 0.006399 0 8.53335e-07 0 
2.8 -22 0.00954202 0 1.76714e-06 0 
3 -22 0.01320464 0 3.42587e-06 0 
3.2 -22 0.01750548 0 6.28186e-06 0 
3.4 -22 0.0225332 0 1.07896e-05 0 
3.6 -22 0.0283134 0 1.77747e-05 0 
3.8 -22 0.0348122 0 2.81605e-05 0 
4 -22 0.0417308 0 4.28083e-05 0 
4.2 -22 0.0492626 0 6.31316e-05 0 
4.4 -22 0.0573854 0 9.06826e-05 0 
4.6 -22 0.0656792 0 0.000126473 0 
4.8 -22 0.0742882 0 0.000172671 0 
5 -22 0.083186 0 0.000230879 0 
5.2 -22 0.092598 0 0.00030342 0 
5.4 -22 0.1019628 0 0.000390972 0 
5.6 -22 0.1116444 0 0.000496493 0 
5.8 -22 0.121256 0 0.000620599 0 
6 -22 0.1308964 0 0.000765566 0 
6.2 -22 0.1403552 0 0.000932565 0 
6.4 -22 0.1501722 0 0.00112292 0 
6.6 -22 0.1598936 0 0.00133839 0 
6.8 -22 0.1692314 0 0.00157933 0 
7 -22 0.1789066 0 0.00184699 0 
7.2 -22 0.1880852 0 0.00214216 0 
7.4 -22 0.1977542 0 0.00246546 0 
7.6 -22 0.206802 0 0.00281676 0 
7.8 -22 0.215564 0 0.00319726 0 
8 -22 0.224492 0 0.00360577 0 
8.2 -22 0.233662 0 0.00404155 0 
8.4 -22 0.242294 0 0.00450666 0 
8.6 -22 0.251058 0 0.00499877 0 
8.8 -22 0.259324 0 0.00552051 0 
9 -22 0.267672 0 0.00606766 0 
9.2 -22 0.275994 0 0.00664031 0 
9.4 -22 0.283912 0 0.0072403 0 
9.6 -22 0.291716 0 0.00786586 0 
9.8 -22 0.299494 0 0.00851447 0 
10 -22 0.306984 0 0.00918814 0 
10.2 -22 0.31444 0 0.00988345 0 
10.4 -22 0.321848 0 0.010599 0 
10.6 -22 0.3291 0 0.0113361 0 
10.8 -22 0.336062 0 0.0120953 0 
11 -22 0.34294 0 0.0128725 0 
11.2 -22 0.349866 0 0.0136651 0 
11.4 -22 0.35647 0 0.0144783 0 
11.6 -22 0.362998 0 0.0153071 0 
11.8 -22 0.369228 0 0.0161558 0 
12 -22 0.375724 0 0.0170097 0 
12.4 -22 0.388192 0 0.0187615 0 
12.8 -22 0.39978 0 0.0205739 0 
13.2 -22 0.411334 0 0.0224158 0 
13.6 -22 0.422458 0 0.0242934 0 
14 -22 0.433022 0 0.0262076 0 
14.4 -22 0.4433 0 0.0281435 0 
14.8 -22 0.453434 0 0.0300879 0 
15.2 -22 0.4633 0 0.0320417 0 
15.6 -22 0.47263 0 0.0340182 0 
16 -22 0.481712 0 0.0359975 0 
16.8 -22 0.499176 0 0.039949 0 
17.6 -22 0.515556 0 0.0438871 0 
18.4 -22 0.530684 0 0.047819 0 
19.2 -22 0.544846 0 0.0517164 0 
20 -22 0.55876 0 0.0554893 0 
20.8 -22 0.571528 0 0.0592399 0 
21.6 -22 0.583668 0 0.0629061 0 
22.4 -22 0.595204 0 0.0664859 0 
23.2 -22 0.60623 0 0.0699653 0 
24 -22 0.616604 0 0.0733753 0 
24.8 -22 0.626506 0 0.076689 0 
25.6 -22 0.635894 0 0.0799217 0 
26.4 -22 0.64485 0 0.083064 0 
27.2 -22 0.653344 0 0.0861315 0 
28 -22 0.661438 0 0.0891158 0 
28.8 -22 0.669186 0 0.0920142 0 
29.6 -22 0.676708 0 0.0947986 0 
30.4 -22 0.683942 0 0.0974903 0 
31.2 -22 0.690832 0 0.100115 0 
32 -22 0.697376 0 0.102685 0 
32.8 -22 0.703684 0 0.105171 0 
33.6 -22 0.709756 0 0.107579 0 
34.4 -22 0.715538 0 0.109939 0 
35.2 -22 0.721132 0 0.112218 0 
36 -22 0.72653 0 0.114426 0 
36.8 -22 0.731686 0 0.116591 0 
37.6 -22 0.73673 0 0.118661 0 
38.4 -22 0.741594 0 0.120672 0 
39.2 -22 0.746224 0 0.122656 0 
40 -22 0.750736 0 0.124566 0 
2.2 -20 0.00612966 0 8.01663e-07 0 
2.4 -20 0.0094938 0 1.8208e-06 0 
2.6 -20 0.01396908 0 3.81167e-06 0 
2.8 -20 0.01908998 0 7.11677e-06 0 
3 -20 0.0251422 0 1.24993e-05 0 
3.2 -20 0.0320916 0 2.10796e-05 0 
3.4 -20 0.0397002 0 3.3723e-05 0 
3.6 -20 0.0481148 0 5.16669e-05 0 
3.8 -20 0.0571072 0 7.66262e-05 0 
4 -20 0.0667382 0 0.000110537 0 
4.2 -20 0.0764756 0 0.000155203 0 
4.4 -20 0.087226 0 0.0002134 0 
4.6 -20 0.0978604 0 0.000285896 0 
4.8 -20 0.1083506 0 0.000375375 0 
5 -20 0.1191826 0 0.000484841 0 
5.2 -20 0.1300886 0 0.000616367 0 
5.4 -20 0.141123 0 0.000771271 0 
5.6 -20 0.1520434 0 0.000951935 0 
5.8 -20 0.162452 0 0.00115992 0 
6 -20 0.1736994 0 0.00139717 0 
6.2 -20 0.1838828 0 0.00166555 0 
6.4 -20 0.1943488 0 0.00196482 0 
6.6 -20 0.204942 0 0.00229592 0 
6.8 -20 0.215484 0 0.00266036 0 
7 -20 0.2257 0 0.00305764 0 
7.2 -20 0.235406 0 0.00348909 0 
7.4 -20 0.245202 0 0.00395384 0 
7.6 -20 0.25459 0 0.00445184 0 
7.8 -20 0.263708 0 0.00498408 0 
8 -20 0.273012 0 0.00554706 0 
8.2 -20 0.281928 0 0.00614228 0 
8.4 -20 0.29076 0 0.00676846 0 
8.6 -20 0.299314 0 0.00742607 0 
8.8 -20 0.308044 0 0.00810915 0 
9 -20 0.316166 0 0.00882502 0 
9.2 -20 0.324304 0 0.00956594 0 
9.4 -20 0.332012 0 0.0103366 0 
9.6 -20 0.340006 0 0.0111264 0 
9.8 -20 0.347622 0 0.0119429 0 
10 -20 0.355244 0 0.012779 0 
10.2 -20 0.362218 0 0.0136456 0 
10.4 -20 0.369384 0 0.0145263 0 
10.6 -20 0.376254 0 0.0154295 0 
10.8 -20 0.383302 0 0.0163433 0 
11 -20 0.389916 0 0.0172814 0 
11.2 -20 0.396566 0 0.0182304 0 
11.4 -20 0.402956 0 0.0191981 0 
11.6 -20 0.409456 0 0.0201717 0 
11.8 -20 0.415626 0 0.0211643 0 
12 -20 0.421622 0 0.0221703 0 
12.4 -20 0.433184 0 0.0242181 0 
12.8 -20 0.444756 0 0.0262821 0 
13.2 -20 0.455962 0 0.0283695 0 
13.6 -20 0.466258 0 0.0305042 0 
14 -20 0.476664 0 0.032628 0 
14.4 -20 0.48647 0 0.034776 0 
14.8 -20 0.495858 0 0.0369353 0 
15.2 -20 0.505248 0 0.0390718 0 
15.6 -20 0.51411 0 0.0412215 0 
16 -20 0.522712 0 0.0433628 0 
16.8 -20 0.539026 0 0.0476203 0 
17.6 -20 0.554266 0 0.0518277 0 
18.4 -20 0.568696 0 0.0559492 0 
19.2 -20 0.582248 0 0.05999 0 
20 -20 0.594902 0 0.063956 0 
20.8 -20 0.606822 0 0.0678286 0 
21.6 -20 0.618196 0 0.0715815 0 
22.4 -20 0.628888 0 0.0752445 0 
23.2 -20 0.639086 0 0.0787884 0 
24 -20 0.648814 0 0.0822158 0 
24.8 -20 0.657996 0 0.0855515 0 
25.6 -20 0.66669 0 0.0887953 0 
26.4 -20 0.674958 0 0.0919432 0 
27.2 -20 0.682912 0 0.0949705 0 
28 -20 0.690332 0 0.0979556 0 
28.8 -20 0.69764 0 0.100777 0 
29.6 -20 0.704462 0 0.103563 0 
30.4 -20 0.711154 0 0.106205 0 
31.2 -20 0.717504 0 0.108783 0 
32 -20 0.723558 0 0.111292 0 
32.8 -20 0.729378 0 0.113719 0 
33.6 -20 0.734924 0 0.116088 0 
34.4 -20 0.740314 0 0.118356 0 
35.2 -20 0.745404 0 0.120598 0 
36 -20 0.750412 0 0.122719 0 
36.8 -20 0.75514 0 0.124823 0 
37.6 -20 0.759744 0 0.12684 0 
38.4 -20 0.764208 0 0.128784 0 
39.2 -20 0.76856 0 0.130643 0 
40 -20 0.772642 0 0.132516 0 
1.8 -18 0.00584728 0 7.5594e-07 0 
2 -18 0.00971134 0 2.01001e-06 0 
2.2 -18 0.01506632 0 4.58671e-06 0 
2.4 -18 0.0212676 0 8.92221e-06 0 
2.6 -18 0.028679 0 1.63142e-05 0 
2.8 -18 0.037526 0 2.77895e-05 0 
3 -18 0.0470712 0 4.47251e-05 0 
3.2 -18 0.0578266 0 6.8901e-05 0 
3.4 -18 0.0686928 0 0.000101647 0 
3.6 -18 0.0802856 0 0.000145982 0 
3.8 -18 0.0924194 0 0.000204162 0 
4 -18 0.1047478 0 0.000278433 0 
4.2 -18 0.1170778 0 0.000371915 0 
4.4 -18 0.1296828 0 0.000487654 0 
4.6 -18 0.1422572 0 0.000627508 0 
4.8 -18 0.154899 0 0.00079543 0 
5 -18 0.16739 0 0.000993786 0 
5.2 -18 0.1793834 0 0.00122306 0 
5.4 -18 0.19183 0 0.00148876 0 
5.6 -18 0.2041 0 0.00178966 0 
5.8 -18 0.215856 0 0.00212716 0 
6 -18 0.226968 0 0.00250452 0 
6.2 -18 0.238078 0 0.00292059 0 
6.4 -18 0.249088 0 0.00337533 0 
6.6 -18 0.259802 0 0.0038715 0 
6.8 -18 0.270326 0 0.00440688 0 
7 -18 0.280542 0 0.00498079 0 
7.2 -18 0.290532 0 0.00559407 0 
7.4 -18 0.300068 0 0.00624674 0 
7.6 -18 0.309218 0 0.00693888 0 
7.8 -18 0.318486 0 0.00766355 0 
8 -18 0.327518 0 0.00842368 0 
8.2 -18 0.336684 0 0.00921267 0 
8.4 -18 0.345528 0 0.0100342 0 
8.6 -18 0.353592 0 0.010894 0 
8.8 -18 0.362058 0 0.0117749 0 
9 -18 0.37041 0 0.012681 0 
9.2 -18 0.378008 0 0.0136225 0 
9.4 -18 0.38565 0 0.0145843 0 
9.6 -18 0.393148 0 0.0155682 0 
9.8 -18 0.400258 0 0.0165794 0 
10 -18 0.407368 0 0.0176062 0 
10.2 -18 0.414368 0 0.0186501 0 
10.4 -18 0.421118 0 0.0197145 0 
10.6 -18 0.427924 0 0.020787 0 
10.8 -18 0.434436 0 0.0218789 0 
11 -18 0.440746 0 0.022986 0 
11.2 -18 0.447156 0 0.0240963 0 
11.4 -18 0.453116 0 0.0252295 0 
11.6 -18 0.45913 0 0.0263642 0 
11.8 -18 0.464944 0 0.0275117 0 
12 -18 0.470666 0 0.0286652 0 
12.4 -18 0.481818 0 0.030987 0 
12.8 -18 0.492556 0 0.0333244 0 
13.2 -18 0.502868 0 0.0356734 0 
13.6 -18 0.51262 0 0.0380396 0 
14 -18 0.52226 0 0.0403866 0 
14.4 -18 0.531606 0 0.042722 0 
14.8 -18 0.54056 0 0.0450522 0 
15.2 -18 0.549112 0 0.0473766 0 
15.6 -18 0.557258 0 0.0496967 0 
16 -18 0.565346 0 0.051973 0 
16.8 -18 0.580424 0 0.0564938 0 
17.6 -18 0.594642 0 0.0608996 0 
18.4 -18 0.60808 0 0.0651747 0 
19.2 -18 0.620376 0 0.0693879 0 
20 -18 0.632136 0 0.0734444 0 
20.8 -18 0.643182 0 0.0773838 0 
21.6 -18 0.653698 0 0.0811766 0 
22.4 -18 0.663452 0 0.0848912 0 
23.2 -18 0.672908 0 0.0884248 0 
24 -18 0.681718 0 0.09188 0 
24.8 -18 0.690226 0 0.0951743 0 
25.6 -18 0.698196 0 0.0983902 0 
26.4 -18 0.705802 0 0.101488 0 
27.2 -18 0.71295 0 0.104515 0 
28 -18 0.719924 0 0.10738 0 
28.8 -18 0.726472 0 0.110187 0 
29.6 -18 0.732738 0 0.112897 0 
30.4 -18 0.738736 0 0.115513 0 
31.2 -18 0.744542 0 0.118012 0 
32 -18 0.750112 0 0.120422 0 
32.8 -18 0.755378 0 0.122788 0 
33.6 -18 0.76043 0 0.125079 0 
34.4 -18 0.765374 0 0.127245 0 
35.2 -18 0.770022 0 0.129398 0 
36 -18 0.774506 0 0.131475 0 
36.8 -18 0.77888 0 0.133453 0 
37.6 -18 0.783066 0 0.135384 0 
38.4 -18 0.787078 0 0.13727 0 
39.2 -18 0.791022 0 0.139047 0 
40 -18 0.794772 0 0.140808 0 
1.4 -16 0.00597452 0 9.7987e-07 0 
1.6 -16 0.01068098 0 2.79035e-06 0 
1.8 -16 0.01731548 0 6.77508e-06 0 
2 -16 0.026003 0 1.41068e-05 0 
2.2 -16 0.0355932 0 2.5479e-05 0 
2.4 -16 0.0469766 0 4.34241e-05 0 
2.6 -16 0.0593458 0 6.87703e-05 0 
2.8 -16 0.0725894 0 0.000104287 0 
3 -16 0.0864992 0 0.000151724 0 
3.2 -16 0.1007658 0 0.000213421 0 
3.4 -16 0.1151706 0 0.000292418 0 
3.6 -16 0.1298668 0 0.000393383 0 
3.8 -16 0.1449156 0 0.000518747 0 
4 -16 0.159699 0 0.000672501 0 
4.2 -16 0.1746426 0 0.000857739 0 
4.4 -16 0.188641 0 0.00107816 0 
4.6 -16 0.202434 0 0.00133618 0 
4.8 -16 0.216548 0 0.00163533 0 
5 -16 0.230086 0 0.001978 0 
5.2 -16 0.242914 0 0.00236635 0 
5.4 -16 0.255288 0 0.00279939 0 
5.6 -16 0.26758 0 0.00328084 0 
5.8 -16 0.279644 0 0.00380986 0 
6 -16 0.291286 0 0.00438709 0 
6.2 -16 0.301906 0 0.00501297 0 
6.4 -16 0.31287 0 0.005685 0 
6.6 -16 0.323342 0 0.0064033 0 
6.8 -16 0.333956 0 0.00716328 0 
7 -16 0.343532 0 0.00797258 0 
7.2 -16 0.353746 0 0.00881373 0 
7.4 -16 0.363034 0 0.00970211 0 
7.6 -16 0.371894 0 0.0106317 0 
7.8 -16 0.38087 0 0.0115898 0 
8 -16 0.389484 0 0.0125857 0 
8.2 -16 0.39792 0 0.0136121 0 
8.4 -16 0.406 0 0.0146708 0 
8.6 -16 0.413836 0 0.0157584 0 
8.8 -16 0.421814 0 0.0168633 0 
9 -16 0.429138 0 0.0180041 0 
9.2 -16 0.436824 0 0.0191509 0 
9.4 -16 0.44383 0 0.0203324 0 
9.6 -16 0.451048 0 0.0215184 0 
9.8 -16 0.458032 0 0.0227226 0 
10 -16 0.464822 0 0.0239416 0 
10.2 -16 0.471144 0 0.0251864 0 
10.4 -16 0.477408 0 0.0264407 0 
10.6 -16 0.483572 0 0.0277023 0 
10.8 -16 0.48948 0 0.0289794 0 
11 -16 0.495326 0 0.0302605 0 
11.2 -16 0.5013 0 0.0315328 0 
11.4 -16 0.506842 0 0.0328279 0 
11.6 -16 0.512116 0 0.0341372 0 
11.8 -16 0.517696 0 0.0354214 0 
12 -16 0.5228 0 0.0367331 0 
12.4 -16 0.533102 0 0.0393274 0 
12.8 -16 0.542962 0 0.0419196 0 
13.2 -16 0.552502 0 0.0444962 0 
13.6 -16 0.561596 0 0.0470655 0 
14 -16 0.57031 0 0.0496188 0 
14.4 -16 0.578712 0 0.0521482 0 
14.8 -16 0.586596 0 0.0546794 0 
15.2 -16 0.594606 0 0.0571275 0 
15.6 -16 0.602014 0 0.0595891 0 
16 -16 0.6095 0 0.0619663 0 
16.8 -16 0.62337 0 0.0666693 0 
17.6 -16 0.636246 0 0.0712413 0 
18.4 -16 0.648274 0 0.0756708 0 
19.2 -16 0.6597 0 0.0799158 0 
20 -16 0.67041 0 0.0840146 0 
20.8 -16 0.68044 0 0.0879768 0 
21.6 -16 0.689946 0 0.0917789 0 
22.4 -16 0.698832 0 0.0954665 0 
23.2 -16 0.707332 0 0.098984 0 
24 -16 0.715374 0 0.102371 0 
24.8 -16 0.722968 0 0.105641 0 
25.6 -16 0.730194 0 0.108782 0 
26.4 -16 0.737072 0 0.111802 0 
27.2 -16 0.743586 0 0.114723 0 
28 -16 0.74984 0 0.117514 0 
28.8 -16 0.75575 0 0.120229 0 
29.6 -16 0.761378 0 0.122853 0 
30.4 -16 0.76681 0 0.125356 0 
31.2 -16 0.771976 0 0.127787 0 
32 -16 0.776972 0 0.130103 0 
32.8 -16 0.781748 0 0.132344 0 
33.6 -16 0.786322 0 0.134511 0 
34.4 -16 0.790708 0 0.136607 0 
35.2 -16 0.794908 0 0.138641 0 
36 -16 0.798934 0 0.140616 0 
36.8 -16 0.802852 0 0.142495 0 
37.6 -16 0.806574 0 0.144349 0 
38.4 -16 0.810182 0 0.146127 0 
39.2 -16 0.813668 0 0.147842 0 
40 -16 0.81709 0 0.149455 0 
0.9 -14 0.00511042 0 8.85252e-07 0 
1 -14 0.00726744 0 1.87346e-06 0 
1.2 -14 0.01431396 0 5.95619e-06 0 
1.4 -14 0.023568 0 1.43018e-05 0 
1.6 -14 0.0350192 0 2.89908e-05 0 
1.8 -14 0.048527 0 5.17881e-05 0 
2 -14 0.0641924 0 8.59067e-05 0 
2.2 -14 0.080541 0 0.000130354 0 
2.4 -14 0.0977386 0 0.000188762 0 
2.6 -14 0.1152382 0 0.000263246 0 
2.8 -14 0.1331578 0 0.000355883 0 
3 -14 0.1513166 0 0.000474082 0 
3.2 -14 0.1690118 0 0.000616354 0 
3.4 -14 0.186109 0 0.000789666 0 
3.6 -14 0.20309 0 0.000998881 0 
3.8 -14 0.219706 0 0.00124938 0 
4 -14 0.235726 0 0.0015457 0 
4.2 -14 0.251176 0 0.00188868 0 
4.4 -14 0.266018 0 0.00228445 0 
4.6 -14 0.280374 0 0.0027342 0 
4.8 -14 0.2937 0 0.00323983 0 
5 -14 0.307076 0 0.00380406 0 
5.2 -14 0.31976 0 0.00442675 0 
5.4 -14 0.332286 0 0.0051062 0 
5.6 -14 0.343982 0 0.0058459 0 
5.8 -14 0.355516 0 0.00663902 0 
6 -14 0.365746 0 0.00749349 0 
6.2 -14 0.376394 0 0.0083958 0 
6.4 -14 0.386472 0 0.0093515 0 
6.6 -14 0.396772 0 0.0103492 0 
6.8 -14 0.406254 0 0.0113962 0 
7 -14 0.415504 0 0.0124859 0 
7.2 -14 0.424842 0 0.0136086 0 
7.4 -14 0.43307 0 0.0147841 0 
7.6 -14 0.44107 0 0.0159957 0 
7.8 -14 0.449582 0 0.017221 0 
8 -14 0.457128 0 0.0184949 0 
8.2 -14 0.464922 0 0.0197821 0 
8.4 -14 0.472046 0 0.0211083 0 
8.6 -14 0.479476 0 0.0224374 0 
8.8 -14 0.486432 0 0.0237983 0 
9 -14 0.493212 0 0.0251751 0 
9.2 -14 0.499812 0 0.0265668 0 
9.4 -14 0.50618 0 0.0279755 0 
9.6 -14 0.512508 0 0.0293892 0 
9.8 -14 0.518602 0 0.0308157 0 
10 -14 0.524624 0 0.032245 0 
10.2 -14 0.530662 0 0.0336687 0 
10.4 -14 0.536468 0 0.0351026 0 
10.6 -14 0.542226 0 0.0365319 0 
10.8 -14 0.547372 0 0.0380001 0 
11 -14 0.552766 0 0.0394392 0 
11.2 -14 0.557726 0 0.0409045 0 
11.4 -14 0.562838 0 0.0423455 0 
11.6 -14 0.567874 0 0.0437793 0 
11.8 -14 0.572914 0 0.0451976 0 
12 -14 0.577424 0 0.0466548 0 
12.4 -14 0.58668 0 0.0494976 0 
12.8 -14 0.595574 0 0.0523094 0 
13.2 -14 0.604268 0 0.0550671 0 
13.6 -14 0.61238 0 0.0578221 0 
14 -14 0.620234 0 0.0605301 0 
14.4 -14 0.62775 0 0.0632033 0 
14.8 -14 0.63489 0 0.0658509 0 
15.2 -14 0.641884 0 0.0684334 0 
15.6 -14 0.648646 0 0.0709665 0 
16 -14 0.654978 0 0.0734933 0 
16.8 -14 0.667494 0 0.0782961 0 
17.6 -14 0.679188 0 0.0829036 0 
18.4 -14 0.689918 0 0.0873769 0 
19.2 -14 0.700154 0 0.0916167 0 
20 -14 0.709604 0 0.0957293 0 
20.8 -14 0.718578 0 0.0996406 0 
21.6 -14 0.726952 0 0.103418 0 
22.4 -14 0.735006 0 0.106979 0 
23.2 -14 0.742438 0 0.110463 0 
24 -14 0.749604 0 0.113747 0 
24.8 -14 0.756406 0 0.116888 0 
25.6 -14 0.762758 0 0.11995 0 
26.4 -14 0.768874 0 0.122847 0 
27.2 -14 0.774616 0 0.125669 0 
28 -14 0.780174 0 0.128329 0 
28.8 -14 0.785446 0 0.130899 0 
29.6 -14 0.790414 0 0.133409 0 
30.4 -14 0.795212 0 0.135791 0 
31.2 -14 0.799754 0 0.138114 0 
32 -14 0.804194 0 0.140287 0 
32.8 -14 0.808324 0 0.14247 0 
33.6 -14 0.812426 0 0.144467 0 
34.4 -14 0.816314 0 0.146427 0 
35.2 -14 0.819988 0 0.148367 0 
36 -14 0.823574 0 0.150196 0 
36.8 -14 0.826966 0 0.152011 0 
37.6 -14 0.830298 0 0.153704 0 
38.4 -14 0.833464 0 0.155381 0 
39.2 -14 0.83658 0 0.156941 0 
40 -14 0.839538 0 0.158494 0 
0.5 -12 0.01321352 0 7.6713e-06 0 
0.6 -12 0.01747844 0 1.26366e-05 0 
0.7 -12 0.0226346 0 1.95233e-05 0 
0.8 -12 0.029048 0 2.93754e-05 0 
0.9 -12 0.0356608 0 4.26625e-05 0 
1 -12 0.0429702 0 5.76142e-05 0 
1.2 -12 0.0599976 0 0.000100185 0 
1.4 -12 0.079827 0 0.000157324 0 
1.6 -12 0.100419 0 0.000230326 0 
1.8 -12 0.1225778 0 0.000321855 0 
2 -12 0.1437204 0 0.000426638 0 
2.2 -12 0.1658382 0 0.000551794 0 
2.4 -12 0.1878462 0 0.000702754 0 
2.6 -12 0.20821 0 0.000873794 0 
2.8 -12 0.228492 0 0.00108117 0 
3 -12 0.24826 0 0.00132953 0 
3.2 -12 0.26744 0 0.00161813 0 
3.4 -12 0.285512 0 0.00196352 0 
3.6 -12 0.30186 0 0.00235471 0 
3.8 -12 0.317932 0 0.00281534 0 
4 -12 0.332736 0 0.00334239 0 
4.2 -12 0.347974 0 0.00393785 0 
4.4 -12 0.36147 0 0.00460243 0 
4.6 -12 0.374026 0 0.00534297 0 
4.8 -12 0.386476 0 0.00615435 0 
5 -12 0.398098 0 0.00703858 0 
5.2 -12 0.409062 0 0.00799185 0 
5.4 -12 0.419852 0 0.00901352 0 
5.6 -12 0.430844 0 0.0100867 0 
5.8 -12 0.441074 0 0.0112245 0 
6 -12 0.449898 0 0.0124342 0 
6.2 -12 0.45953 0 0.0136808 0 
6.4 -12 0.468026 0 0.0149899 0 
6.6 -12 0.47652 0 0.0163379 0 
6.8 -12 0.48513 0 0.0177188 0 
7 -12 0.493148 0 0.019141 0 
7.2 -12 0.500714 0 0.0206045 0 
7.4 -12 0.508118 0 0.0220971 0 
7.6 -12 0.515402 0 0.0236102 0 
7.8 -12 0.522262 0 0.0251586 0 
8 -12 0.529286 0 0.0267085 0 
8.2 -12 0.535956 0 0.028283 0 
8.4 -12 0.542164 0 0.0298879 0 
8.6 -12 0.548568 0 0.0314833 0 
8.8 -12 0.55456 0 0.033102 0 
9 -12 0.560968 0 0.0346871 0 
9.2 -12 0.56651 0 0.036327 0 
9.4 -12 0.572246 0 0.0379446 0 
9.6 -12 0.577696 0 0.0395758 0 
9.8 -12 0.58284 0 0.0412225 0 
10 -12 0.588102 0 0.0428443 0 
10.2 -12 0.593172 0 0.0444687 0 
10.4 -12 0.59812 0 0.046088 0 
10.6 -12 0.603094 0 0.0476865 0 
10.8 -12 0.607878 0 0.0492854 0 
11 -12 0.612558 0 0.0508758 0 
11.2 -12 0.61675 0 0.0525076 0 
11.4 -12 0.62135 0 0.054062 0 
11.6 -12 0.625768 0 0.0556167 0 
11.8 -12 0.63008 0 0.0571611 0 
12 -12 0.634184 0 0.0587113 0 
12.4 -12 0.642342 0 0.0617411 0 
12.8 -12 0.650144 0 0.0647192 0 
13.2 -12 0.65773 0 0.0676217 0 
13.6 -12 0.664744 0 0.0705213 0 
14 -12 0.671378 0 0.0733878 0 
14.4 -12 0.67816 0 0.0761046 0 
14.8 -12 0.684584 0 0.0787833 0 
15.2 -12 0.690646 0 0.0814345 0 
15.6 -12 0.69644 0 0.0840393 0 
16 -12 0.702056 0 0.0865799 0 
16.8 -12 0.712798 0 0.0914584 0 
17.6 -12 0.722828 0 0.0961093 0 
18.4 -12 0.732404 0 0.100469 0 
19.2 -12 0.741292 0 0.104649 0 
20 -12 0.749506 0 0.108683 0 
20.8 -12 0.757376 0 0.112462 0 
21.6 -12 0.764734 0 0.116087 0 
22.4 -12 0.771596 0 0.119584 0 
23.2 -12 0.778194 0 0.12286 0 
24 -12 0.784362 0 0.126027 0 
24.8 -12 0.790216 0 0.129047 0 
25.6 -12 0.79578 0 0.131926 0 
26.4 -12 0.801088 0 0.134664 0 
27.2 -12 0.806104 0 0.137304 0 
28 -12 0.81091 0 0.139811 0 
28.8 -12 0.815434 0 0.142254 0 
29.6 -12 0.819774 0 0.14458 0 
30.4 -12 0.823884 0 0.146843 0 
31.2 -12 0.82786 0 0.148974 0 
32 -12 0.83161 0 0.151072 0 
32.8 -12 0.835258 0 0.15304 0 
33.6 -12 0.83876 0 0.154926 0 
34.4 -12 0.84214 0 0.156722 0 
35.2 -12 0.845328 0 0.158506 0 
36 -12 0.848416 0 0.160203 0 
36.8 -12 0.85136 0 0.161864 0 
37.6 -12 0.85423 0 0.163429 0 
38.4 -12 0.856956 0 0.164979 0 
39.2 -12 0.859612 0 0.166445 0 
40 -12 0.862146 0 0.167895 0 
0.5 -11 0.0461862 0 8.97483e-05 0 
0.6 -11 0.052722 0 0.000110478 0 
0.7 -11 0.0600378 0 0.00013254 0 
0.8 -11 0.0685128 0 0.000161373 0 
0.9 -11 0.0775798 0 0.000194082 0 
1 -11 0.0879112 0 0.000232107 0 
1.2 -11 0.1097152 0 0.000323254 0 
1.4 -11 0.1323558 0 0.000423246 0 
1.6 -11 0.1558026 0 0.000546986 0 
1.8 -11 0.1799102 0 0.000689901 0 
2 -11 0.203994 0 0.000854556 0 
2.2 -11 0.227878 0 0.00104312 0 
2.4 -11 0.249706 0 0.00125439 0 
2.6 -11 0.270896 0 0.00150235 0 
2.8 -11 0.291226 0 0.00178779 0 
3 -11 0.310056 0 0.00212655 0 
3.2 -11 0.328074 0 0.00251963 0 
3.4 -11 0.344606 0 0.00298058 0 
3.6 -11 0.360318 0 0.00350667 0 
3.8 -11 0.374844 0 0.00411155 0 
4 -11 0.38819 0 0.00479457 0 
4.2 -11 0.402246 0 0.00555925 0 
4.4 -11 0.41457 0 0.00640477 0 
4.6 -11 0.426032 0 0.00733373 0 
4.8 -11 0.436974 0 0.00834115 0 
5 -11 0.44791 0 0.00942213 0 
5.2 -11 0.457956 0 0.0105775 0 
5.4 -11 0.467406 0 0.0118034 0 
5.6 -11 0.477518 0 0.0130802 0 
5.8 -11 0.486584 0 0.0144248 0 
6 -11 0.494596 0 0.0158415 0 
6.2 -11 0.503256 0 0.0172812 0 
6.4 -11 0.51116 0 0.0187826 0 
6.6 -11 0.518812 0 0.0203237 0 
6.8 -11 0.526402 0 0.0218938 0 
7 -11 0.53318 0 0.0235225 0 
7.2 -11 0.540178 0 0.0251597 0 
7.4 -11 0.547186 0 0.0268094 0 
7.6 -11 0.55359 0 0.0285007 0 
7.8 -11 0.560346 0 0.0301774 0 
8 -11 0.566638 0 0.031883 0 
8.2 -11 0.57277 0 0.033599 0 
8.4 -11 0.578538 0 0.0353366 0 
8.6 -11 0.584202 0 0.0370765 0 
8.8 -11 0.589754 0 0.0388169 0 
9 -11 0.595328 0 0.0405416 0 
9.2 -11 0.600536 0 0.0422863 0 
9.4 -11 0.605828 0 0.0440067 0 
9.6 -11 0.61121 0 0.0456964 0 
9.8 -11 0.616116 0 0.0474173 0 
10 -11 0.62066 0 0.0491624 0 
10.2 -11 0.6257 0 0.0508217 0 
10.4 -11 0.630346 0 0.0525046 0 
10.6 -11 0.63481 0 0.0541878 0 
10.8 -11 0.638904 0 0.0558985 0 
11 -11 0.643132 0 0.0575654 0 
11.2 -11 0.647446 0 0.0591886 0 
11.4 -11 0.651448 0 0.0608337 0 
11.6 -11 0.65545 0 0.0624495 0 
11.8 -11 0.659342 0 0.0640555 0 
12 -11 0.66317 0 0.0656427 0 
12.4 -11 0.670608 0 0.0687646 0 
12.8 -11 0.678008 0 0.071763 0 
13.2 -11 0.684982 0 0.0747191 0 
13.6 -11 0.691574 0 0.0776315 0 
14 -11 0.697844 0 0.0804941 0 
14.4 -11 0.703936 0 0.0832717 0 
14.8 -11 0.709602 0 0.0860401 0 
15.2 -11 0.71556 0 0.0885902 0 
15.6 -11 0.720892 0 0.0912019 0 
16 -11 0.725968 0 0.0937741 0 
16.8 -11 0.735966 0 0.0985978 0 
17.6 -11 0.745232 0 0.103203 0 
18.4 -11 0.753828 0 0.107606 0 
19.2 -11 0.762202 0 0.111642 0 
20 -11 0.76982 0 0.115585 0 
20.8 -11 0.777016 0 0.119314 0 
21.6 -11 0.783906 0 0.122796 0 
22.4 -11 0.790214 0 0.126215 0 
23.2 -11 0.796268 0 0.129414 0 
24 -11 0.801968 0 0.132479 0 
24.8 -11 0.807332 0 0.135425 0 
25.6 -11 0.81245 0 0.138216 0 
26.4 -11 0.817322 0 0.140874 0 
27.2 -11 0.821968 0 0.1434 0 
28 -11 0.826376 0 0.145829 0 
28.8 -11 0.83055 0 0.148175 0 
29.6 -11 0.834552 0 0.150406 0 
30.4 -11 0.83832 0 0.152594 0 
31.2 -11 0.841976 0 0.154644 0 
32 -11 0.845468 0 0.156616 0 
32.8 -11 0.848802 0 0.158521 0 
33.6 -11 0.852006 0 0.160345 0 
34.4 -11 0.855102 0 0.162073 0 
35.2 -11 0.85806 0 0.16375 0 
36 -11 0.860908 0 0.165359 0 
36.8 -11 0.863596 0 0.166969 0 
37.6 -11 0.866214 0 0.168485 0 
38.4 -11 0.868754 0 0.169925 0 
39.2 -11 0.871184 0 0.171334 0 
40 -11 0.873534 0 0.172686 0 
0.5 -10 0.1074978 0 0.000459357 0 
0.6 -10 0.1152234 0 0.000487856 0 
0.7 -10 0.1244796 0 0.000537504 0 
0.8 -10 0.1336734 0 0.000581603 0 
0.9 -10 0.145333 0 0.000644954 0 
1 -10 0.1560124 0 0.00070376 0 
1.2 -10 0.1807196 0 0.000839398 0 
1.4 -10 0.206416 0 0.000999082 0 
1.6 -10 0.232224 0 0.00118911 0 
1.8 -10 0.256966 0 0.00138812 0 
2 -10 0.280046 0 0.00159994 0 
2.2 -10 0.302664 0 0.00184695 0 
2.4 -10 0.323258 0 0.00213202 0 
2.6 -10 0.343808 0 0.0024664 0 
2.8 -10 0.361862 0 0.00284438 0 
3 -10 0.378244 0 0.00328435 0 
3.2 -10 0.394496 0 0.00380759 0 
3.4 -10 0.409434 0 0.00441645 0 
3.6 -10 0.423444 0 0.0051051 0 
3.8 -10 0.435874 0 0.00589375 0 
4 -10 0.447862 0 0.00677198 0 
4.2 -10 0.459246 0 0.00773802 0 
4.4 -10 0.469916 0 0.00879597 0 
4.6 -10 0.48044 0 0.00993864 0 
4.8 -10 0.490144 0 0.0111698 0 
5 -10 0.499404 0 0.0124779 0 
5.2 -10 0.508146 0 0.0138635 0 
5.4 -10 0.516632 0 0.0153205 0 
5.6 -10 0.524958 0 0.0168304 0 
5.8 -10 0.53265 0 0.0184057 0 
6 -10 0.54018 0 0.0200324 0 
6.2 -10 0.547772 0 0.0216906 0 
6.4 -10 0.554804 0 0.0234002 0 
6.6 -10 0.561786 0 0.0251338 0 
6.8 -10 0.568308 0 0.0269109 0 
7 -10 0.574768 0 0.0287052 0 
7.2 -10 0.581118 0 0.030516 0 
7.4 -10 0.587662 0 0.032314 0 
7.6 -10 0.59345 0 0.0341649 0 
7.8 -10 0.59906 0 0.0360279 0 
8 -10 0.604704 0 0.0378828 0 
8.2 -10 0.610258 0 0.0397358 0 
8.4 -10 0.615692 0 0.041583 0 
8.6 -10 0.62077 0 0.043451 0 
8.8 -10 0.625842 0 0.0453044 0 
9 -10 0.630706 0 0.0471586 0 
9.2 -10 0.635612 0 0.0489857 0 
9.4 -10 0.640308 0 0.0508144 0 
9.6 -10 0.64498 0 0.0526193 0 
9.8 -10 0.649626 0 0.0543987 0 
10 -10 0.653798 0 0.0562208 0 
10.2 -10 0.657914 0 0.0580236 0 
10.4 -10 0.66256 0 0.0597057 0 
10.6 -10 0.666332 0 0.0615046 0 
10.8 -10 0.670496 0 0.0632004 0 
11 -10 0.674434 0 0.0649043 0 
11.2 -10 0.678354 0 0.0665752 0 
11.4 -10 0.681966 0 0.0682741 0 
11.6 -10 0.685526 0 0.0699501 0 
11.8 -10 0.689204 0 0.0715647 0 
12 -10 0.692836 0 0.0731513 0 
12.4 -10 0.69949 0 0.0763597 0 
12.8 -10 0.706044 0 0.0794491 0 
13.2 -10 0.71246 0 0.082424 0 
13.6 -10 0.71843 0 0.0853759 0 
14 -10 0.72426 0 0.0882233 0 
14.4 -10 0.729926 0 0.090975 0 
14.8 -10 0.735412 0 0.0936382 0 
15.2 -10 0.740432 0 0.0963233 0 
15.6 -10 0.745458 0 0.0988672 0 
16 -10 0.750238 0 0.101367 0 
16.8 -10 0.759208 0 0.106208 0 
17.6 -10 0.767824 0 0.110679 0 
18.4 -10 0.775624 0 0.115034 0 
19.2 -10 0.783234 0 0.119 0 
20 -10 0.79028 0 0.122803 0 
20.8 -10 0.796796 0 0.12647 0 
21.6 -10 0.80302 0 0.129893 0 
22.4 -10 0.809016 0 0.133053 0 
23.2 -10 0.814392 0 0.136255 0 
24 -10 0.819592 0 0.13922 0 
24.8 -10 0.824532 0 0.14203 0 
25.6 -10 0.829222 0 0.144704 0 
26.4 -10 0.83363 0 0.147291 0 
27.2 -10 0.8379 0 0.149689 0 
28 -10 0.841912 0 0.152027 0 
28.8 -10 0.845712 0 0.154285 0 
29.6 -10 0.849396 0 0.156384 0 
30.4 -10 0.852838 0 0.158474 0 
31.2 -10 0.85615 0 0.160455 0 
32 -10 0.859314 0 0.162362 0 
32.8 -10 0.862398 0 0.164128 0 
33.6 -10 0.865308 0 0.165876 0 
34.4 -10 0.86813 0 0.167521 0 
35.2 -10 0.870814 0 0.169133 0 
36 -10 0.873402 0 0.17067 0 
36.8 -10 0.875882 0 0.172164 0 
37.6 -10 0.878256 0 0.173619 0 
38.4 -10 0.880572 0 0.174982 0 
39.2 -10 0.882788 0 0.176317 0 
40 -10 0.88493 0 0.177597 0 
0.5 -9 0.1968188 0 0.00141278 0 
0.6 -9 0.206244 0 0.00145823 0 
0.7 -9 0.214948 0 0.0014794 0 
0.8 -9 0.22769 0 0.00155875 0 
0.9 -9 0.240024 0 0.00163898 0 
1 -9 0.251482 0 0.00169657 0 
1.2 -9 0.27516 0 0.00186427 0 
1.4 -9 0.300922 0 0.00206244 0 
1.6 -9 0.324316 0 0.00227188 0 
1.8 -9 0.346878 0 0.00250818 0 
2 -9 0.367908 0 0.00276472 0 
2.2 -9 0.388906 0 0.00308009 0 
2.4 -9 0.405632 0 0.00342969 0 
2.6 -9 0.422096 0 0.00383976 0 
2.8 -9 0.437308 0 0.00434256 0 
3 -9 0.451578 0 0.00492373 0 
3.2 -9 0.464564 0 0.00559998 0 
3.4 -9 0.47705 0 0.00639207 0 
3.6 -9 0.487886 0 0.00728883 0 
3.8 -9 0.498192 0 0.00828812 0 
4 -9 0.508968 0 0.00939495 0 
4.2 -9 0.51855 0 0.0106017 0 
4.4 -9 0.527614 0 0.0119088 0 
4.6 -9 0.535806 0 0.0133132 0 
4.8 -9 0.544084 0 0.0147977 0 
5 -9 0.55161 0 0.0163706 0 
5.2 -9 0.559612 0 0.0179942 0 
5.4 -9 0.566766 0 0.0197009 0 
5.6 -9 0.573888 0 0.0214559 0 
5.8 -9 0.58069 0 0.0232617 0 
6 -9 0.5873 0 0.0251103 0 
6.2 -9 0.593374 0 0.0270156 0 
6.4 -9 0.599672 0 0.0289257 0 
6.6 -9 0.605954 0 0.0308493 0 
6.8 -9 0.611408 0 0.0328409 0 
7 -9 0.616764 0 0.0348471 0 
7.2 -9 0.622688 0 0.036801 0 
7.4 -9 0.628016 0 0.0388043 0 
7.6 -9 0.633286 0 0.0408008 0 
7.8 -9 0.638352 0 0.042805 0 
8 -9 0.6433 0 0.0448051 0 
8.2 -9 0.648406 0 0.0467674 0 
8.4 -9 0.653366 0 0.048719 0 
8.6 -9 0.65784 0 0.0507108 0 
8.8 -9 0.662362 0 0.0526686 0 
9 -9 0.666796 0 0.0546113 0 
9.2 -9 0.671046 0 0.0565499 0 
9.4 -9 0.67512 0 0.0584868 0 
9.6 -9 0.679366 0 0.0603598 0 
9.8 -9 0.683526 0 0.0622093 0 
10 -9 0.687554 0 0.0640453 0 
10.2 -9 0.691152 0 0.0659321 0 
10.4 -9 0.695076 0 0.0677131 0 
10.6 -9 0.698596 0 0.0695433 0 
10.8 -9 0.70218 0 0.0713195 0 
11 -9 0.705826 0 0.07304 0 
11.2 -9 0.709164 0 0.0747948 0 
11.4 -9 0.712818 0 0.0764281 0 
11.6 -9 0.716048 0 0.078129 0 
11.8 -9 0.719304 0 0.0797828 0 
12 -9 0.722508 0 0.0814073 0 
12.4 -9 0.728752 0 0.0845802 0 
12.8 -9 0.734648 0 0.0876929 0 
13.2 -9 0.7402 0 0.0907558 0 
13.6 -9 0.745718 0 0.0936679 0 
14 -9 0.751216 0 0.0964191 0 
14.4 -9 0.7561 0 0.0992451 0 
14.8 -9 0.760976 0 0.101919 0 
15.2 -9 0.765752 0 0.10448 0 
15.6 -9 0.770204 0 0.107032 0 
16 -9 0.774608 0 0.109457 0 
16.8 -9 0.782796 0 0.114178 0 
17.6 -9 0.790494 0 0.118598 0 
18.4 -9 0.797588 0 0.122829 0 
19.2 -9 0.804444 0 0.126694 0 
20 -9 0.810802 0 0.130388 0 
20.8 -9 0.816734 0 0.13391 0 
21.6 -9 0.82239 0 0.137191 0 
22.4 -9 0.82773 0 0.140287 0 
23.2 -9 0.83264 0 0.143332 0 
24 -9 0.837358 0 0.146162 0 
24.8 -9 0.841808 0 0.148867 0 
25.6 -9 0.846034 0 0.151435 0 
26.4 -9 0.850018 0 0.153909 0 
27.2 -9 0.853884 0 0.156183 0 
28 -9 0.85753 0 0.158386 0 
28.8 -9 0.860976 0 0.16052 0 
29.6 -9 0.86428 0 0.162541 0 
30.4 -9 0.867386 0 0.164532 0 
31.2 -9 0.870394 0 0.16639 0 
32 -9 0.87325 0 0.1682 0 
32.8 -9 0.876024 0 0.16988 0 
33.6 -9 0.87862 0 0.171579 0 
34.4 -9 0.881202 0 0.173082 0 
35.2 -9 0.883624 0 0.174606 0 
36 -9 0.885944 0 0.176081 0 
36.8 -9 0.888194 0 0.177471 0 
37.6 -9 0.89034 0 0.17884 0 
38.4 -9 0.89243 0 0.180117 0 
39.2 -9 0.894428 0 0.181379 0 
40 -9 0.89635 0 0.182599 0 
0.5 -8 0.309906 0 0.003225 0 
0.6 -8 0.320038 0 0.00326385 0 
0.7 -8 0.330942 0 0.00328364 0 
0.8 -8 0.342712 0 0.00331598 0 
0.9 -8 0.352988 0 0.00336391 0 
1 -8 0.365312 0 0.00342921 0 
1.2 -8 0.386334 0 0.00354135 0 
1.4 -8 0.408304 0 0.00371982 0 
1.6 -8 0.429254 0 0.00392189 0 
1.8 -8 0.446786 0 0.00416682 0 
2 -8 0.4636 0 0.0044526 0 
2.2 -8 0.479072 0 0.00480046 0 
2.4 -8 0.492054 0 0.00522375 0 
2.6 -8 0.505066 0 0.00576215 0 
2.8 -8 0.517062 0 0.00639635 0 
3 -8 0.527312 0 0.00715557 0 
3.2 -8 0.536794 0 0.00804441 0 
3.4 -8 0.545912 0 0.00905859 0 
3.6 -8 0.55433 0 0.010195 0 
3.8 -8 0.562632 0 0.0114636 0 
4 -8 0.570818 0 0.0128461 0 
4.2 -8 0.578224 0 0.0143465 0 
4.4 -8 0.585466 0 0.0159278 0 
4.6 -8 0.592016 0 0.0176249 0 
4.8 -8 0.598672 0 0.0193899 0 
5 -8 0.605344 0 0.0212252 0 
5.2 -8 0.611098 0 0.0231545 0 
5.4 -8 0.617062 0 0.0251284 0 
5.6 -8 0.6225 0 0.0271671 0 
5.8 -8 0.628208 0 0.0292204 0 
6 -8 0.633764 0 0.0313116 0 
6.2 -8 0.63955 0 0.0333971 0 
6.4 -8 0.644574 0 0.0355464 0 
6.6 -8 0.649656 0 0.037698 0 
6.8 -8 0.654886 0 0.0398329 0 
7 -8 0.659592 0 0.0420134 0 
7.2 -8 0.66438 0 0.0441704 0 
7.4 -8 0.668836 0 0.0463529 0 
7.6 -8 0.673644 0 0.0484657 0 
7.8 -8 0.678216 0 0.0505816 0 
8 -8 0.682368 0 0.0527382 0 
8.2 -8 0.686738 0 0.0548294 0 
8.4 -8 0.691118 0 0.056881 0 
8.6 -8 0.695128 0 0.058963 0 
8.8 -8 0.699126 0 0.0610109 0 
9 -8 0.703184 0 0.0630033 0 
9.2 -8 0.707064 0 0.0649916 0 
9.4 -8 0.710916 0 0.0669421 0 
9.6 -8 0.714182 0 0.0689843 0 
9.8 -8 0.717886 0 0.0708822 0 
10 -8 0.721218 0 0.0728274 0 
10.2 -8 0.7248 0 0.0746631 0 
10.4 -8 0.728182 0 0.0765042 0 
10.6 -8 0.73141 0 0.0783418 0 
10.8 -8 0.734524 0 0.0801683 0 
11 -8 0.73764 0 0.081949 0 
11.2 -8 0.740796 0 0.0836687 0 
11.4 -8 0.744084 0 0.0852973 0 
11.6 -8 0.746784 0 0.0870702 0 
11.8 -8 0.749718 0 0.0887205 0 
12 -8 0.752644 0 0.0903249 0 
12.4 -8 0.75818 0 0.093507 0 
12.8 -8 0.763396 0 0.096628 0 
13.2 -8 0.768512 0 0.0996081 0 
13.6 -8 0.773368 0 0.102519 0 
14 -8 0.778124 0 0.105299 0 
14.4 -8 0.782808 0 0.107933 0 
14.8 -8 0.786916 0 0.110685 0 
15.2 -8 0.791166 0 0.113201 0 
15.6 -8 0.79528 0 0.115625 0 
16 -8 0.799064 0 0.118077 0 
16.8 -8 0.806474 0 0.122621 0 
17.6 -8 0.813362 0 0.126902 0 
18.4 -8 0.819714 0 0.130988 0 
19.2 -8 0.825758 0 0.134769 0 
20 -8 0.831548 0 0.13823 0 
20.8 -8 0.836824 0 0.141626 0 
21.6 -8 0.841764 0 0.144862 0 
22.4 -8 0.846664 0 0.147691 0 
23.2 -8 0.850976 0 0.150669 0 
24 -8 0.855214 0 0.153334 0 
24.8 -8 0.859192 0 0.155899 0 
25.6 -8 0.86293 0 0.158372 0 
26.4 -8 0.866514 0 0.160685 0 
27.2 -8 0.869952 0 0.162845 0 
28 -8 0.87319 0 0.164944 0 
28.8 -8 0.876324 0 0.166878 0 
29.6 -8 0.879206 0 0.168869 0 
30.4 -8 0.882022 0 0.170684 0 
31.2 -8 0.884666 0 0.172489 0 
32 -8 0.887228 0 0.17417 0 
32.8 -8 0.88968 0 0.175779 0 
33.6 -8 0.892018 0 0.177344 0 
34.4 -8 0.894324 0 0.178737 0 
35.2 -8 0.896452 0 0.180217 0 
36 -8 0.898542 0 0.181564 0 
36.8 -8 0.900552 0 0.182855 0 
37.6 -8 0.902442 0 0.184175 0 
38.4 -8 0.90432 0 0.185342 0 
39.2 -8 0.90608 0 0.186556 0 
40 -8 0.90781 0 0.187662 0 
0.5 -7 0.443448 0 0.00615791 0 
0.6 -7 0.453326 0 0.0060554 0 
0.7 -7 0.463868 0 0.00605043 0 
0.8 -7 0.47373 0 0.00599656 0 
0.9 -7 0.482876 0 0.00594989 0 
1 -7 0.492354 0 0.00596659 0 
1.2 -7 0.509674 0 0.0059749 0 
1.4 -7 0.525968 0 0.00605563 0 
1.6 -7 0.539102 0 0.00618647 0 
1.8 -7 0.550936 0 0.00640962 0 
2 -7 0.562302 0 0.00671252 0 
2.2 -7 0.571722 0 0.00711307 0 
2.4 -7 0.580364 0 0.00762373 0 
2.6 -7 0.588254 0 0.00830347 0 
2.8 -7 0.59609 0 0.00913644 0 
3 -7 0.602272 0 0.0101206 0 
3.2 -7 0.608442 0 0.0112767 0 
3.4 -7 0.614828 0 0.0125769 0 
3.6 -7 0.621144 0 0.0140215 0 
3.8 -7 0.626228 0 0.0156091 0 
4 -7 0.631882 0 0.0173186 0 
4.2 -7 0.637898 0 0.0191138 0 
4.4 -7 0.642432 0 0.0210674 0 
4.6 -7 0.647512 0 0.0230794 0 
4.8 -7 0.652572 0 0.0251719 0 
5 -7 0.657496 0 0.027323 0 
5.2 -7 0.662414 0 0.0295287 0 
5.4 -7 0.667282 0 0.0317703 0 
5.6 -7 0.671984 0 0.0340448 0 
5.8 -7 0.676438 0 0.0363682 0 
6 -7 0.680852 0 0.0387048 0 
6.2 -7 0.685284 0 0.0410508 0 
6.4 -7 0.689684 0 0.0433871 0 
6.6 -7 0.69367 0 0.0457675 0 
6.8 -7 0.697908 0 0.0481061 0 
7 -7 0.70234 0 0.050386 0 
7.2 -7 0.706528 0 0.0526798 0 
7.4 -7 0.71054 0 0.0549674 0 
7.6 -7 0.714292 0 0.0572687 0 
7.8 -7 0.718314 0 0.0594835 0 
8 -7 0.721844 0 0.061759 0 
8.2 -7 0.725474 0 0.0639735 0 
8.4 -7 0.728926 0 0.0661869 0 
8.6 -7 0.732566 0 0.0683118 0 
8.8 -7 0.736248 0 0.0703734 0 
9 -7 0.739684 0 0.0724479 0 
9.2 -7 0.742918 0 0.074527 0 
9.4 -7 0.746268 0 0.076525 0 
9.6 -7 0.749476 0 0.0785126 0 
9.8 -7 0.752728 0 0.0804306 0 
10 -7 0.755608 0 0.0824181 0 
10.2 -7 0.758552 0 0.0843333 0 
10.4 -7 0.761368 0 0.0862422 0 
10.6 -7 0.764296 0 0.0880597 0 
10.8 -7 0.767286 0 0.089799 0 
11 -7 0.769956 0 0.0916047 0 
11.2 -7 0.772556 0 0.093389 0 
11.4 -7 0.77518 0 0.095113 0 
11.6 -7 0.777972 0 0.0967107 0 
11.8 -7 0.780462 0 0.0983853 0 
12 -7 0.782956 0 0.100008 0 
12.4 -7 0.78779 0 0.103169 0 
12.8 -7 0.792492 0 0.10619 0 
13.2 -7 0.797002 0 0.109109 0 
13.6 -7 0.801214 0 0.111994 0 
14 -7 0.80541 0 0.114701 0 
14.4 -7 0.809274 0 0.117415 0 
14.8 -7 0.813146 0 0.119946 0 
15.2 -7 0.81688 0 0.122386 0 
15.6 -7 0.82048 0 0.12474 0 
16 -7 0.82389 0 0.127058 0 
16.8 -7 0.830406 0 0.131431 0 
17.6 -7 0.836334 0 0.135646 0 
18.4 -7 0.841958 0 0.139533 0 
19.2 -7 0.84731 0 0.143105 0 
20 -7 0.852312 0 0.146476 0 
20.8 -7 0.856938 0 0.14972 0 
21.6 -7 0.861374 0 0.152692 0 
22.4 -7 0.865592 0 0.15545 0 
23.2 -7 0.869434 0 0.158217 0 
24 -7 0.873116 0 0.160777 0 
24.8 -7 0.876636 0 0.163158 0 
25.6 -7 0.879922 0 0.165485 0 
26.4 -7 0.88307 0 0.167655 0 
27.2 -7 0.886092 0 0.16967 0 
28 -7 0.888932 0 0.171639 0 
28.8 -7 0.891648 0 0.1735 0 
29.6 -7 0.89422 0 0.175298 0 
30.4 -7 0.896672 0 0.177025 0 
31.2 -7 0.898994 0 0.17871 0 
32 -7 0.901254 0 0.180255 0 
32.8 -7 0.903388 0 0.181787 0 
33.6 -7 0.905442 0 0.18324 0 
34.4 -7 0.907452 0 0.184553 0 
35.2 -7 0.909348 0 0.185876 0 
36 -7 0.911156 0 0.187175 0 
36.8 -7 0.912918 0 0.18837 0 
37.6 -7 0.91459 0 0.189572 0 
38.4 -7 0.916226 0 0.190667 0 
39.2 -7 0.917776 0 0.191785 0 
40 -7 0.919278 0 0.19284 0 
0.5 -6 0.584084 0 0.0100437 0 
0.6 -6 0.590464 0 0.00973432 0 
0.7 -6 0.598192 0 0.00958761 0 
0.8 -6 0.603946 0 0.00942921 0 
0.9 -6 0.612976 0 0.00925892 0 
1 -6 0.61992 0 0.00914923 0 
1.2 -6 0.63014 0 0.00905162 0 
1.4 -6 0.640002 0 0.0089771 0 
1.6 -6 0.64667 0 0.00903963 0 
1.8 -6 0.652666 0 0.00920614 0 
2 -6 0.65752 0 0.00954436 0 
2.2 -6 0.66172 0 0.0100416 0 
2.4 -6 0.665394 0 0.010719 0 
2.6 -6 0.669068 0 0.0116103 0 
2.8 -6 0.672586 0 0.0127064 0 
3 -6 0.67515 0 0.014011 0 
3.2 -6 0.678918 0 0.0154819 0 
3.4 -6 0.682424 0 0.017139 0 
3.6 -6 0.685712 0 0.0189832 0 
3.8 -6 0.689822 0 0.0208935 0 
4 -6 0.692416 0 0.0230196 0 
4.2 -6 0.695696 0 0.0252256 0 
4.4 -6 0.69945 0 0.0274917 0 
4.6 -6 0.702546 0 0.0298838 0 
4.8 -6 0.70643 0 0.0322858 0 
5 -6 0.70977 0 0.0347886 0 
5.2 -6 0.713524 0 0.0372741 0 
5.4 -6 0.716644 0 0.0398721 0 
5.6 -6 0.720976 0 0.042333 0 
5.8 -6 0.724444 0 0.0449024 0 
6 -6 0.72783 0 0.0474897 0 
6.2 -6 0.73164 0 0.0499933 0 
6.4 -6 0.734886 0 0.0525759 0 
6.6 -6 0.73835 0 0.0551049 0 
6.8 -6 0.74159 0 0.0576468 0 
7 -6 0.745098 0 0.0600982 0 
7.2 -6 0.748318 0 0.0625785 0 
7.4 -6 0.751806 0 0.064951 0 
7.6 -6 0.755092 0 0.0673244 0 
7.8 -6 0.758342 0 0.0696632 0 
8 -6 0.76163 0 0.0719327 0 
8.2 -6 0.76459 0 0.0742507 0 
8.4 -6 0.767714 0 0.0764652 0 
8.6 -6 0.770682 0 0.0786729 0 
8.8 -6 0.77355 0 0.0808586 0 
9 -6 0.776496 0 0.0829595 0 
9.2 -6 0.779514 0 0.0849731 0 
9.4 -6 0.782198 0 0.0870527 0 
9.6 -6 0.784894 0 0.0890712 0 
9.8 -6 0.78753 0 0.0910542 0 
10 -6 0.790272 0 0.0929324 0 
10.2 -6 0.792882 0 0.0948067 0 
10.4 -6 0.795144 0 0.0967816 0 
10.6 -6 0.797552 0 0.0986336 0 
10.8 -6 0.799958 0 0.100429 0 
11 -6 0.802334 0 0.102181 0 
11.2 -6 0.8048 0 0.103827 0 
11.4 -6 0.806994 0 0.105557 0 
11.6 -6 0.809246 0 0.1072 0 
11.8 -6 0.811354 0 0.108866 0 
12 -6 0.81356 0 0.110422 0 
12.4 -6 0.817762 0 0.113484 0 
12.8 -6 0.821702 0 0.116493 0 
13.2 -6 0.825526 0 0.119366 0 
13.6 -6 0.829278 0 0.12208 0 
14 -6 0.832812 0 0.124747 0 
14.4 -6 0.836296 0 0.127254 0 
14.8 -6 0.839586 0 0.129716 0 
15.2 -6 0.842726 0 0.132115 0 
15.6 -6 0.845818 0 0.134374 0 
16 -6 0.848734 0 0.13661 0 
16.8 -6 0.854348 0 0.140776 0 
17.6 -6 0.85948 0 0.144765 0 
18.4 -6 0.864338 0 0.148438 0 
19.2 -6 0.868814 0 0.151957 0 
20 -6 0.873216 0 0.155019 0 
20.8 -6 0.877234 0 0.158028 0 
21.6 -6 0.880954 0 0.160942 0 
22.4 -6 0.884632 0 0.163448 0 
23.2 -6 0.888006 0 0.165943 0 
24 -6 0.891104 0 0.168438 0 
24.8 -6 0.894164 0 0.170604 0 
25.6 -6 0.896982 0 0.172784 0 
26.4 -6 0.899672 0 0.174826 0 
27.2 -6 0.90227 0 0.176694 0 
28 -6 0.904718 0 0.178509 0 
28.8 -6 0.907038 0 0.180258 0 
29.6 -6 0.90925 0 0.181922 0 
30.4 -6 0.911378 0 0.183474 0 
31.2 -6 0.913342 0 0.185103 0 
32 -6 0.915294 0 0.186508 0 
32.8 -6 0.91712 0 0.187943 0 
33.6 -6 0.918884 0 0.189284 0 
34.4 -6 0.920618 0 0.190469 0 
35.2 -6 0.92225 0 0.191678 0 
36 -6 0.923804 0 0.19287 0 
36.8 -6 0.925314 0 0.19398 0 
37.6 -6 0.92675 0 0.195083 0 
38.4 -6 0.928156 0 0.196087 0 
39.2 -6 0.929482 0 0.197126 0 
40 -6 0.930774 0 0.198088 0 
0.5 -5 0.713775 0.0004694 0.0151319 5.201e-05 
0.6 -5 0.718894 0.0003825 0.0145881 5.529e-05 
0.7 -5 0.72648 0.0003406 0.0140973 5.791e-05 
0.8 -5 0.732575 0.0001818 0.0137575 4.87e-05 
0.9 -5 0.735574 0.000118 0.013482 4.28e-05 
1 -5 0.738296 0.0004964 0.0131686 3.317e-05 
1.2 -5 0.742952 0.0002766 0.0127623 2.522e-05 
1.4 -5 0.744757 0.0002165 0.012571 1.6e-05 
1.6 -5 0.745133 0.0004042 0.0125149 2.89e-05 
1.8 -5 0.744989 0.000105 0.0127159 1.707e-05 
2 -5 0.744498 4.348e-05 0.0131236 1.169e-05 
2.2 -5 0.744448 4.903e-05 0.0137337 2.68e-05 
2.4 -5 0.744104 0.0001398 0.0146901 1.559e-05 
2.6 -5 0.744152 5.91e-05 0.0158698 1.365e-05 
2.8 -5 0.744253 0.0003301 0.0172559 5.147e-05 
3 -5 0.74435 0.0003115 0.0189887 4.198e-05 
3.2 -5 0.74464 8.512e-05 0.0209316 4.536e-05 
3.4 -5 0.745777 8.102e-05 0.0230424 1.864e-05 
3.6 -5 0.746976 0.0002481 0.0252824 2.826e-05 
3.8 -5 0.748564 0.0001149 0.0276832 2.108e-05 
4 -5 0.750344 9.817e-05 0.0302199 1.033e-05 
4.2 -5 0.751744 0 0.0328935 0 
4.4 -5 0.754252 0 0.0355281 0 
4.6 -5 0.756196 0 0.0382953 0 
4.8 -5 0.758312 0 0.0411134 0 
5 -5 0.76132 0 0.0438208 0 
5.2 -5 0.763624 0 0.0466762 0 
5.4 -5 0.766072 0 0.0495168 0 
5.6 -5 0.768886 0 0.0523003 0 
5.8 -5 0.771592 0 0.0550916 0 
6 -5 0.774438 0 0.057832 0 
6.2 -5 0.777144 0 0.0605759 0 
6.4 -5 0.779948 0 0.0632693 0 
6.6 -5 0.782846 0 0.0658965 0 
6.8 -5 0.785416 0 0.0685755 0 
7 -5 0.78806 0 0.0711915 0 
7.2 -5 0.790564 0 0.073805 0 
7.4 -5 0.793298 0 0.0762868 0 
7.6 -5 0.796082 0 0.0786952 0 
7.8 -5 0.798578 0 0.0811467 0 
8 -5 0.801264 0 0.0834674 0 
8.2 -5 0.803926 0 0.0857323 0 
8.4 -5 0.80644 0 0.0879912 0 
8.6 -5 0.80867 0 0.09032 0 
8.8 -5 0.81119 0 0.0924507 0 
9 -5 0.81361 0 0.094563 0 
9.2 -5 0.815766 0 0.0967395 0 
9.4 -5 0.818276 0 0.0986704 0 
9.6 -5 0.820456 0 0.100708 0 
9.8 -5 0.822794 0 0.102591 0 
10 -5 0.824912 0 0.104533 0 
10.2 -5 0.826984 0 0.10644 0 
10.4 -5 0.829126 0 0.108237 0 
10.6 -5 0.831106 0 0.110074 0 
10.8 -5 0.833044 0 0.111875 0 
11 -5 0.835018 0 0.11359 0 
11.2 -5 0.836952 0 0.11527 0 
11.4 -5 0.838866 0 0.1169 0 
11.6 -5 0.840692 0 0.118534 0 
11.8 -5 0.842532 0 0.120096 0 
12 -5 0.844308 0 0.121647 0 
12.4 -5 0.847804 0 0.124613 0 
12.8 -5 0.851144 0 0.127474 0 
13.2 -5 0.854288 0 0.130279 0 
13.6 -5 0.857494 0 0.13281 0 
14 -5 0.860438 0 0.135367 0 
14.4 -5 0.863292 0 0.137805 0 
14.8 -5 0.866012 0 0.14018 0 
15.2 -5 0.868796 0 0.142292 0 
15.6 -5 0.871238 0 0.144583 0 
16 -5 0.873736 0 0.146633 0 
16.8 -5 0.87842 0 0.150568 0 
17.6 -5 0.882718 0 0.154321 0 
18.4 -5 0.886838 0 0.157681 0 
19.2 -5 0.890606 0 0.16094 0 
20 -5 0.894222 0 0.163868 0 
20.8 -5 0.897568 0 0.166687 0 
21.6 -5 0.900696 0 0.169367 0 
22.4 -5 0.903742 0 0.171718 0 
23.2 -5 0.906588 0 0.173972 0 
24 -5 0.909174 0 0.176296 0 
24.8 -5 0.911714 0 0.178312 0 
25.6 -5 0.914064 0 0.180332 0 
26.4 -5 0.916326 0 0.182185 0 
27.2 -5 0.918482 0 0.183921 0 
28 -5 0.920516 0 0.185609 0 
28.8 -5 0.922472 0 0.187168 0 
29.6 -5 0.924324 0 0.188681 0 
30.4 -5 0.926092 0 0.190121 0 
31.2 -5 0.927742 0 0.191598 0 
32 -5 0.929372 0 0.192868 0 
32.8 -5 0.930894 0 0.19419 0 
33.6 -5 0.93236 0 0.195436 0 
34.4 -5 0.933804 0 0.196515 0 
35.2 -5 0.935176 0 0.19758 0 
36 -5 0.936472 0 0.198673 0 
36.8 -5 0.937734 0 0.199671 0 
37.6 -5 0.93893 0 0.200687 0 
38.4 -5 0.940102 0 0.201597 0 
39.2 -5 0.941214 0 0.202528 0 
40 -5 0.942276 0 0.203455 0 
0.5 -4 0.832808 0.001351 0.0200086 7.438e-05 
0.6 -4 0.834711 0.0006663 0.0194057 9.831e-05 
0.7 -4 0.836885 0.0001856 0.0187401 4.572e-05 
0.8 -4 0.838977 0.0004558 0.0181153 2.977e-05 
0.9 -4 0.83812 0.0003377 0.0175775 3.622e-05 
1 -4 0.839278 0.0003305 0.0171674 4.174e-05 
1.2 -4 0.836075 0.0001612 0.0166169 5.51e-05 
1.4 -4 0.83239 0.0002634 0.0162917 5.534e-05 
1.6 -4 0.827753 0.0002355 0.0162734 3.887e-05 
1.8 -4 0.823198 0.0002736 0.0165805 2.827e-05 
2 -4 0.819145 0.0001584 0.0172015 1.476e-05 
2.2 -4 0.815551 0.0001431 0.0182524 1.984e-05 
2.4 -4 0.811821 0.0001537 0.0196857 1.229e-05 
2.6 -4 0.809684 0.0002763 0.0212708 7.45e-05 
2.8 -4 0.807809 0.000179 0.0232511 5.906e-05 
3 -4 0.805989 0.0001123 0.0255371 3.006e-05 
3.2 -4 0.805107 5.474e-05 0.0279955 1.657e-05 
3.4 -4 0.804807 0.0001272 0.0306071 2.651e-05 
3.6 -4 0.804136 9.082e-05 0.0334475 1.58e-05 
3.8 -4 0.804645 0.0001651 0.0363161 3.424e-05 
4 -4 0.805053 0.0003149 0.0393276 7.447e-05 
4.2 -4 0.805368 0 0.04246 0 
4.4 -4 0.80681 0 0.0454961 0 
4.6 -4 0.807678 0 0.0486926 0 
4.8 -4 0.809154 0 0.0518081 0 
5 -4 0.811266 0 0.0547881 0 
5.2 -4 0.812898 0 0.057893 0 
5.4 -4 0.814414 0 0.0610491 0 
5.6 -4 0.816534 0 0.0639984 0 
5.8 -4 0.818464 0 0.0669951 0 
6 -4 0.820478 0 0.0699365 0 
6.2 -4 0.822414 0 0.072866 0 
6.4 -4 0.824484 0 0.0757049 0 
6.6 -4 0.826704 0 0.0784221 0 
6.8 -4 0.82855 0 0.0812604 0 
7 -4 0.830594 0 0.0839518 0 
7.2 -4 0.832834 0 0.0864927 0 
7.4 -4 0.834708 0 0.0891491 0 
7.6 -4 0.836918 0 0.0915662 0 
7.8 -4 0.839054 0 0.0939449 0 
8 -4 0.840944 0 0.0964006 0 
8.2 -4 0.84308 0 0.0986374 0 
8.4 -4 0.845072 0 0.100886 0 
8.6 -4 0.8471 0 0.10304 0 
8.8 -4 0.848832 0 0.10532 0 
9 -4 0.850738 0 0.107411 0 
9.2 -4 0.852594 0 0.109466 0 
9.4 -4 0.854428 0 0.111463 0 
9.6 -4 0.856186 0 0.113446 0 
9.8 -4 0.857976 0 0.115333 0 
10 -4 0.859844 0 0.117081 0 
10.2 -4 0.861348 0 0.119061 0 
10.4 -4 0.863118 0 0.12075 0 
10.6 -4 0.864722 0 0.122509 0 
10.8 -4 0.866364 0 0.12417 0 
11 -4 0.867846 0 0.125907 0 
11.2 -4 0.86937 0 0.127542 0 
11.4 -4 0.87091 0 0.129095 0 
11.6 -4 0.872454 0 0.130577 0 
11.8 -4 0.873784 0 0.132214 0 
12 -4 0.875266 0 0.133633 0 
12.4 -4 0.878094 0 0.136419 0 
12.8 -4 0.88075 0 0.139156 0 
13.2 -4 0.883292 0 0.141789 0 
13.6 -4 0.885798 0 0.144239 0 
14 -4 0.888204 0 0.146591 0 
14.4 -4 0.890498 0 0.148874 0 
14.8 -4 0.892716 0 0.151051 0 
15.2 -4 0.89488 0 0.1531 0 
15.6 -4 0.896864 0 0.155217 0 
16 -4 0.898814 0 0.157203 0 
16.8 -4 0.902602 0 0.16081 0 
17.6 -4 0.906084 0 0.164237 0 
18.4 -4 0.909348 0 0.167403 0 
19.2 -4 0.912374 0 0.170407 0 
20 -4 0.91526 0 0.173119 0 
20.8 -4 0.917984 0 0.17562 0 
21.6 -4 0.920504 0 0.178051 0 
22.4 -4 0.922924 0 0.180229 0 
23.2 -4 0.925208 0 0.18227 0 
24 -4 0.927266 0 0.184437 0 
24.8 -4 0.929312 0 0.186238 0 
25.6 -4 0.931202 0 0.188062 0 
26.4 -4 0.933006 0 0.189759 0 
27.2 -4 0.93473 0 0.191341 0 
28 -4 0.936364 0 0.192856 0 
28.8 -4 0.937942 0 0.19423 0 
29.6 -4 0.939422 0 0.195609 0 
30.4 -4 0.940838 0 0.196902 0 
31.2 -4 0.942166 0 0.198225 0 
32 -4 0.943462 0 0.199397 0 
32.8 -4 0.944692 0 0.200553 0 
33.6 -4 0.945866 0 0.201679 0 
34.4 -4 0.947018 0 0.202649 0 
35.2 -4 0.948112 0 0.203626 0 
36 -4 0.949154 0 0.204595 0 
36.8 -4 0.950164 0 0.205489 0 
37.6 -4 0.951122 0 0.206403 0 
38.4 -4 0.95206 0 0.207214 0 
39.2 -4 0.952946 0 0.208063 0 
40 -4 0.953812 0 0.208831 0 
0.5 -3 0.924473 0.0007225 0.0247333 0.0001567 
0.6 -3 0.923015 0.001252 0.0235232 0.0002895 
0.7 -3 0.920886 0.0008424 0.0224262 4.852e-05 
0.8 -3 0.918558 0.0005448 0.0219685 9.294e-05 
0.9 -3 0.917011 0.0005387 0.0212651 3.709e-05 
1 -3 0.913456 0.0001507 0.0207748 0.0001076 
1.2 -3 0.90606 0.0002066 0.0202505 7.149e-05 
1.4 -3 0.899031 0.0002283 0.0199879 4.013e-05 
1.6 -3 0.892137 0.0002039 0.0203151 4.165e-05 
1.8 -3 0.885636 0.0003452 0.0209951 3.172e-05 
2 -3 0.880214 0.0001243 0.0222192 3.517e-05 
2.2 -3 0.875777 0.0001449 0.0235711 8.544e-05 
2.4 -3 0.870998 0.0003012 0.0257206 9.424e-05 
2.6 -3 0.867107 0.000187 0.028216 8.881e-05 
2.8 -3 0.863993 0.0001495 0.0310201 7.471e-05 
3 -3 0.861567 0.0001116 0.0339618 3.843e-05 
3.2 -3 0.859951 0.0002275 0.0370564 5.232e-05 
3.4 -3 0.858423 0.0004169 0.0404057 0.0001232 
3.6 -3 0.857528 0.000287 0.043788 7.126e-05 
3.8 -3 0.857037 0.0002787 0.0472332 5.884e-05 
4 -3 0.857206 0.0002678 0.050604 5.431e-05 
4.2 -3 0.856884 0 0.0542289 0 
4.4 -3 0.857218 0 0.057756 0 
4.6 -3 0.857904 0 0.061195 0 
4.8 -3 0.858782 0 0.0645892 0 
5 -3 0.859516 0 0.0680758 0 
5.2 -3 0.860726 0 0.0713444 0 
5.4 -3 0.861958 0 0.0745865 0 
5.6 -3 0.86303 0 0.0778961 0 
5.8 -3 0.864494 0 0.0809644 0 
6 -3 0.86583 0 0.0840626 0 
6.2 -3 0.867518 0 0.0868983 0 
6.4 -3 0.868828 0 0.0899069 0 
6.6 -3 0.870426 0 0.0926751 0 
6.8 -3 0.871828 0 0.095514 0 
7 -3 0.873312 0 0.0982266 0 
7.2 -3 0.874762 0 0.100903 0 
7.4 -3 0.876368 0 0.10338 0 
7.6 -3 0.877774 0 0.10595 0 
7.8 -3 0.87936 0 0.108292 0 
8 -3 0.880816 0 0.110665 0 
8.2 -3 0.882186 0 0.113049 0 
8.4 -3 0.883756 0 0.115161 0 
8.6 -3 0.885214 0 0.117301 0 
8.8 -3 0.886668 0 0.119365 0 
9 -3 0.888034 0 0.121445 0 
9.2 -3 0.889472 0 0.123363 0 
9.4 -3 0.890796 0 0.125337 0 
9.6 -3 0.892074 0 0.127281 0 
9.8 -3 0.893366 0 0.12914 0 
10 -3 0.894746 0 0.130817 0 
10.2 -3 0.895972 0 0.1326 0 
10.4 -3 0.89721 0 0.134304 0 
10.6 -3 0.898446 0 0.135935 0 
10.8 -3 0.899632 0 0.137557 0 
11 -3 0.900796 0 0.139141 0 
11.2 -3 0.901994 0 0.140606 0 
11.4 -3 0.903074 0 0.14217 0 
11.6 -3 0.9042 0 0.143602 0 
11.8 -3 0.905314 0 0.144981 0 
12 -3 0.906294 0 0.146503 0 
12.4 -3 0.908438 0 0.14907 0 
12.8 -3 0.910454 0 0.151582 0 
13.2 -3 0.912392 0 0.153984 0 
13.6 -3 0.914256 0 0.156276 0 
14 -3 0.916062 0 0.158446 0 
14.4 -3 0.91777 0 0.16058 0 
14.8 -3 0.91946 0 0.162533 0 
15.2 -3 0.921092 0 0.164396 0 
15.6 -3 0.922594 0 0.166326 0 
16 -3 0.924054 0 0.168159 0 
16.8 -3 0.92689 0 0.17146 0 
17.6 -3 0.929498 0 0.174598 0 
18.4 -3 0.931968 0 0.177422 0 
19.2 -3 0.934232 0 0.180172 0 
20 -3 0.9364 0 0.182612 0 
20.8 -3 0.938422 0 0.18493 0 
21.6 -3 0.940332 0 0.187064 0 
22.4 -3 0.942148 0 0.189012 0 
23.2 -3 0.943862 0 0.190829 0 
24 -3 0.945434 0 0.192705 0 
24.8 -3 0.946942 0 0.194401 0 
25.6 -3 0.948372 0 0.195994 0 
26.4 -3 0.949724 0 0.197517 0 
27.2 -3 0.951018 0 0.198927 0 
28 -3 0.952254 0 0.200236 0 
28.8 -3 0.953426 0 0.201491 0 
29.6 -3 0.954538 0 0.202709 0 
30.4 -3 0.955614 0 0.203803 0 
31.2 -3 0.956606 0 0.205002 0 
32 -3 0.95758 0 0.206037 0 
32.8 -3 0.958506 0 0.207047 0 
33.6 -3 0.959388 0 0.208038 0 
34.4 -3 0.96025 0 0.208903 0 
35.2 -3 0.96107 0 0.209761 0 
36 -3 0.961852 0 0.210613 0 
36.8 -3 0.962608 0 0.211408 0 
37.6 -3 0.96333 0 0.212195 0 
38.4 -3 0.964028 0 0.212938 0 
39.2 -3 0.964706 0 0.213618 0 
40 -3 0.96535 0 0.214329 0 
0.5 -2 0.980054 0.0005265 0.0275997 0.0002101 
0.6 -2 0.975717 0.0006283 0.0264936 0.0001319 
0.7 -2 0.972455 0.0003378 0.0257466 0.000316 
0.8 -2 0.968443 5.848e-05 0.0248482 0.0002729 
0.9 -2 0.96413 0.0001487 0.0240209 0.0003248 
1 -2 0.960623 0.0001348 0.0237008 0.000157 
1.2 -2 0.953044 9.79e-05 0.0234103 0.0001294 
1.4 -2 0.946693 3.297e-05 0.0235022 0.0001126 
1.6 -2 0.939978 0.0001129 0.0245398 4.514e-05 
1.8 -2 0.933592 0.0004026 0.0263903 0.0003719 
2 -2 0.928403 0.0001941 0.0285253 0.0002468 
2.2 -2 0.923549 0.0002796 0.0312769 0.0002163 
2.4 -2 0.919569 0.0002919 0.0344062 0.0001672 
2.6 -2 0.916186 0.0002918 0.0377756 0.0001552 
2.8 -2 0.913707 0.0002191 0.0412695 8.738e-05 
3 -2 0.911353 0.0002165 0.0450523 8.409e-05 
3.2 -2 0.909517 0.0002473 0.0489815 9.309e-05 
3.4 -2 0.908415 0.0001393 0.0528025 3.983e-05 
3.6 -2 0.9073 0.0001828 0.0568341 3.981e-05 
3.8 -2 0.906706 0.0001122 0.0607863 2.677e-05 
4 -2 0.906311 9.064e-05 0.0647382 1.157e-05 
4.2 -2 0.905886 0 0.0687748 0 
4.4 -2 0.905982 0 0.0725975 0 
4.6 -2 0.906128 0 0.0764488 0 
4.8 -2 0.906642 0 0.080044 0 
5 -2 0.907098 0 0.0836822 0 
5.2 -2 0.907688 0 0.0872137 0 
5.4 -2 0.908378 0 0.0906247 0 
5.6 -2 0.909246 0 0.093841 0 
5.8 -2 0.910026 0 0.0971032 0 
6 -2 0.910926 0 0.100188 0 
6.2 -2 0.911844 0 0.103196 0 
6.4 -2 0.91288 0 0.106003 0 
6.6 -2 0.913778 0 0.108907 0 
6.8 -2 0.914626 0 0.111803 0 
7 -2 0.915618 0 0.11445 0 
7.2 -2 0.91662 0 0.117007 0 
7.4 -2 0.91761 0 0.119499 0 
7.6 -2 0.91859 0 0.121927 0 
7.8 -2 0.919568 0 0.124276 0 
8 -2 0.920592 0 0.126471 0 
8.2 -2 0.921558 0 0.128672 0 
8.4 -2 0.922466 0 0.130885 0 
8.6 -2 0.923428 0 0.132927 0 
8.8 -2 0.924398 0 0.134874 0 
9 -2 0.925356 0 0.136751 0 
9.2 -2 0.926216 0 0.138731 0 
9.4 -2 0.927146 0 0.140497 0 
9.6 -2 0.928044 0 0.142244 0 
9.8 -2 0.928906 0 0.143977 0 
10 -2 0.92977 0 0.14563 0 
10.2 -2 0.930624 0 0.147226 0 
10.4 -2 0.931416 0 0.148875 0 
10.6 -2 0.932238 0 0.150389 0 
10.8 -2 0.933062 0 0.151818 0 
11 -2 0.933842 0 0.153271 0 
11.2 -2 0.934602 0 0.154703 0 
11.4 -2 0.935338 0 0.156116 0 
11.6 -2 0.93611 0 0.157378 0 
11.8 -2 0.936822 0 0.158712 0 
12 -2 0.93749 0 0.16009 0 
12.4 -2 0.938934 0 0.162377 0 
12.8 -2 0.940268 0 0.164692 0 
13.2 -2 0.94154 0 0.166928 0 
13.6 -2 0.942776 0 0.169023 0 
14 -2 0.94401 0 0.17089 0 
14.4 -2 0.945112 0 0.172933 0 
14.8 -2 0.946264 0 0.174604 0 
15.2 -2 0.947364 0 0.176224 0 
15.6 -2 0.948338 0 0.178062 0 
16 -2 0.949318 0 0.179691 0 
16.8 -2 0.951218 0 0.182604 0 
17.6 -2 0.952974 0 0.18534 0 
18.4 -2 0.9546 0 0.187931 0 
19.2 -2 0.956134 0 0.190279 0 
20 -2 0.95758 0 0.192425 0 
20.8 -2 0.95894 0 0.194416 0 
21.6 -2 0.960204 0 0.196336 0 
22.4 -2 0.961412 0 0.198039 0 
23.2 -2 0.962558 0 0.199612 0 
24 -2 0.963602 0 0.201282 0 
24.8 -2 0.964614 0 0.202724 0 
25.6 -2 0.96557 0 0.204104 0 
26.4 -2 0.966474 0 0.205427 0 
27.2 -2 0.96733 0 0.206681 0 
28 -2 0.968162 0 0.207765 0 
28.8 -2 0.968946 0 0.208839 0 
29.6 -2 0.969682 0 0.209925 0 
30.4 -2 0.970402 0 0.21085 0 
31.2 -2 0.97106 0 0.211922 0 
32 -2 0.97171 0 0.212811 0 
32.8 -2 0.972328 0 0.213678 0 
33.6 -2 0.97292 0 0.214508 0 
34.4 -2 0.973492 0 0.215269 0 
35.2 -2 0.974036 0 0.216028 0 
36 -2 0.974566 0 0.216704 0 
36.8 -2 0.975066 0 0.217405 0 
37.6 -2 0.97555 0 0.21808 0 
38.4 -2 0.976014 0 0.218725 0 
39.2 -2 0.976464 0 0.219324 0 
40 -2 0.976896 0 0.219893 0 
0.5 -1.5 0.991711 0.0005013 0.0286048 0.0002683 
0.6 -1.5 0.987813 0.0002381 0.0271456 7.354e-05 
0.7 -1.5 0.984994 0.000227 0.0267944 0.0002471 
0.8 -1.5 0.981153 5.855e-05 0.0260977 1.982e-05 
0.9 -1.5 0.978036 0.0002755 0.0256211 0.0001269 
1 -1.5 0.975226 0.0002042 0.0252394 0.0001074 
1.2 -1.5 0.96835 0.0002686 0.0257064 0.0001457 
1.4 -1.5 0.963018 0.0001226 0.0261728 0.0001778 
1.6 -1.5 0.957781 0.0003358 0.0279384 0.00017 
1.8 -1.5 0.952367 0.0001224 0.0302173 6.649e-05 
2 -1.5 0.948147 6.133e-05 0.0330896 0.0001465 
2.2 -1.5 0.944477 0.0002985 0.0362064 0.0001174 
2.4 -1.5 0.94141 0.0001333 0.0397915 6.317e-05 
2.6 -1.5 0.938307 9.392e-05 0.0437303 4.285e-05 
2.8 -1.5 0.936479 0.0001696 0.047555 0.0001182 
3 -1.5 0.934275 9.907e-05 0.0519539 6.305e-05 
3.2 -1.5 0.933022 0.0001108 0.0560821 0.0001075 
3.4 -1.5 0.931674 9.511e-05 0.0604821 9.268e-05 
3.6 -1.5 0.930914 7.257e-05 0.0646927 6.72e-05 
3.8 -1.5 0.93048 2.924e-05 0.0687934 1.09e-05 
4 -1.5 0.930107 5.497e-05 0.0729361 4.988e-05 
4.2 -1.5 0.929806 0 0.0771699 0 
4.4 -1.5 0.929918 0 0.0810283 0 
4.6 -1.5 0.929858 0 0.0851361 0 
4.8 -1.5 0.930162 0 0.0888622 0 
5 -1.5 0.930618 0 0.0924 0 
5.2 -1.5 0.930782 0 0.0963077 0 
5.4 -1.5 0.931414 0 0.0995709 0 
5.6 -1.5 0.931978 0 0.10289 0 
5.8 -1.5 0.932542 0 0.106175 0 
6 -1.5 0.93321 0 0.109245 0 
6.2 -1.5 0.933914 0 0.112191 0 
6.4 -1.5 0.934728 0 0.11488 0 
6.6 -1.5 0.93537 0 0.117799 0 
6.8 -1.5 0.936014 0 0.12064 0 
7 -1.5 0.936654 0 0.123427 0 
7.2 -1.5 0.93749 0 0.125749 0 
7.4 -1.5 0.938188 0 0.128271 0 
7.6 -1.5 0.938948 0 0.130582 0 
7.8 -1.5 0.939658 0 0.132919 0 
8 -1.5 0.940448 0 0.134988 0 
8.2 -1.5 0.941144 0 0.13718 0 
8.4 -1.5 0.94186 0 0.139247 0 
8.6 -1.5 0.942584 0 0.141208 0 
8.8 -1.5 0.94332 0 0.143048 0 
9 -1.5 0.944024 0 0.144889 0 
9.2 -1.5 0.944656 0 0.14683 0 
9.4 -1.5 0.94539 0 0.148416 0 
9.6 -1.5 0.946046 0 0.150136 0 
9.8 -1.5 0.94664 0 0.151942 0 
10 -1.5 0.947284 0 0.153532 0 
10.2 -1.5 0.947972 0 0.154913 0 
10.4 -1.5 0.948564 0 0.156499 0 
10.6 -1.5 0.94917 0 0.157973 0 
10.8 -1.5 0.949788 0 0.159325 0 
11 -1.5 0.95039 0 0.160651 0 
11.2 -1.5 0.950944 0 0.162068 0 
11.4 -1.5 0.951508 0 0.163372 0 
11.6 -1.5 0.952054 0 0.164669 0 
11.8 -1.5 0.952586 0 0.165943 0 
12 -1.5 0.953094 0 0.16724 0 
12.4 -1.5 0.954194 0 0.169325 0 
12.8 -1.5 0.9552 0 0.171486 0 
13.2 -1.5 0.95616 0 0.173575 0 
13.6 -1.5 0.957078 0 0.175586 0 
14 -1.5 0.958 0 0.177343 0 
14.4 -1.5 0.95884 0 0.179214 0 
14.8 -1.5 0.959698 0 0.180793 0 
15.2 -1.5 0.960516 0 0.182339 0 
15.6 -1.5 0.961268 0 0.183976 0 
16 -1.5 0.961994 0 0.185545 0 
16.8 -1.5 0.963408 0 0.188315 0 
17.6 -1.5 0.964734 0 0.190811 0 
18.4 -1.5 0.96595 0 0.193246 0 
19.2 -1.5 0.967092 0 0.195485 0 
20 -1.5 0.968164 0 0.197556 0 
20.8 -1.5 0.969204 0 0.199264 0 
21.6 -1.5 0.970152 0 0.201042 0 
22.4 -1.5 0.971056 0 0.202643 0 
23.2 -1.5 0.97191 0 0.204117 0 
24 -1.5 0.972696 0 0.205653 0 
24.8 -1.5 0.973458 0 0.20696 0 
25.6 -1.5 0.97417 0 0.208272 0 
26.4 -1.5 0.974852 0 0.209463 0 
27.2 -1.5 0.9755 0 0.210576 0 
28 -1.5 0.97612 0 0.211588 0 
28.8 -1.5 0.976704 0 0.212615 0 
29.6 -1.5 0.977262 0 0.213571 0 
30.4 -1.5 0.977796 0 0.214453 0 
31.2 -1.5 0.978294 0 0.215416 0 
32 -1.5 0.978782 0 0.216221 0 
32.8 -1.5 0.979246 0 0.217027 0 
33.6 -1.5 0.97969 0 0.21778 0 
34.4 -1.5 0.980118 0 0.218486 0 
35.2 -1.5 0.980528 0 0.219162 0 
36 -1.5 0.98092 0 0.219813 0 
36.8 -1.5 0.981302 0 0.220406 0 
37.6 -1.5 0.981662 0 0.221041 0 
38.4 -1.5 0.982008 0 0.221652 0 
39.2 -1.5 0.982348 0 0.222165 0 
40 -1.5 0.982672 0 0.222694 0 
0.5 -1 0.997196 0.000232 0.0284337 0.0003707 
0.6 -1 0.994968 0.0002153 0.0279922 0.0003165 
0.7 -1 0.992425 0.0001306 0.0266428 0.0001945 
0.8 -1 0.99042 0.0001493 0.0263443 0.0002682 
0.9 -1 0.988081 0.0001504 0.0261073 0.0002424 
1 -1 0.985985 6.343e-05 0.026297 0.0001498 
1.2 -1 0.980945 0.0001225 0.0271524 0.0004501 
1.4 -1 0.976927 9.943e-05 0.0288814 0.0002656 
1.6 -1 0.973201 0.0001128 0.0311506 0.0003592 
1.8 -1 0.969576 0.0001926 0.0343161 0.0003272 
2 -1 0.966597 0.0001418 0.0379162 0.0002371 
2.2 -1 0.9639 0.0001201 0.0417914 0.0001493 
2.4 -1 0.961529 0.0001163 0.046089 0.0001006 
2.6 -1 0.959651 8.451e-05 0.0504807 5.978e-05 
2.8 -1 0.958158 4.34e-05 0.0549069 7.771e-05 
3 -1 0.956768 0.0001325 0.0596035 9.794e-05 
3.2 -1 0.955716 5.938e-05 0.0642142 2.997e-05 
3.4 -1 0.955015 5.967e-05 0.0686636 3.426e-05 
3.6 -1 0.954329 0.0001072 0.0733156 6.485e-05 
3.8 -1 0.953983 5.74e-05 0.0776241 6.327e-05 
4 -1 0.953617 5.245e-05 0.0820997 4.836e-05 
4.2 -1 0.953466 0 0.0862795 0 
4.4 -1 0.953384 0 0.0904631 0 
4.6 -1 0.953344 0 0.0946437 0 
4.8 -1 0.953548 0 0.0984041 0 
5 -1 0.95383 0 0.101968 0 
5.2 -1 0.954018 0 0.105739 0 
5.4 -1 0.954402 0 0.109053 0 
5.6 -1 0.9547 0 0.112513 0 
5.8 -1 0.955148 0 0.115579 0 
6 -1 0.955526 0 0.11876 0 
6.2 -1 0.956012 0 0.121605 0 
6.4 -1 0.956486 0 0.1244 0 
6.6 -1 0.957002 0 0.127006 0 
6.8 -1 0.95738 0 0.129932 0 
7 -1 0.957824 0 0.132599 0 
7.2 -1 0.95837 0 0.134869 0 
7.4 -1 0.958826 0 0.137341 0 
7.6 -1 0.959322 0 0.139599 0 
7.8 -1 0.95979 0 0.141868 0 
8 -1 0.960294 0 0.143924 0 
8.2 -1 0.960768 0 0.146004 0 
8.4 -1 0.96127 0 0.147888 0 
8.6 -1 0.961738 0 0.149812 0 
8.8 -1 0.962184 0 0.151738 0 
9 -1 0.96267 0 0.15342 0 
9.2 -1 0.963106 0 0.155224 0 
9.4 -1 0.963596 0 0.156718 0 
9.6 -1 0.964006 0 0.158468 0 
9.8 -1 0.964432 0 0.160066 0 
10 -1 0.964844 0 0.161652 0 
10.2 -1 0.965304 0 0.162937 0 
10.4 -1 0.965702 0 0.164431 0 
10.6 -1 0.966106 0 0.165825 0 
10.8 -1 0.966506 0 0.167156 0 
11 -1 0.966908 0 0.168395 0 
11.2 -1 0.967286 0 0.169692 0 
11.4 -1 0.967658 0 0.170941 0 
11.6 -1 0.96804 0 0.172072 0 
11.8 -1 0.9684 0 0.173248 0 
12 -1 0.968732 0 0.174504 0 
12.4 -1 0.969462 0 0.176457 0 
12.8 -1 0.970122 0 0.178547 0 
13.2 -1 0.97077 0 0.180451 0 
13.6 -1 0.971378 0 0.182348 0 
14 -1 0.971994 0 0.18397 0 
14.4 -1 0.972554 0 0.185729 0 
14.8 -1 0.973108 0 0.187304 0 
15.2 -1 0.973652 0 0.188732 0 
15.6 -1 0.974174 0 0.190118 0 
16 -1 0.974652 0 0.191629 0 
16.8 -1 0.975602 0 0.194127 0 
17.6 -1 0.976484 0 0.196454 0 
18.4 -1 0.977294 0 0.198721 0 
19.2 -1 0.978062 0 0.200725 0 
20 -1 0.978778 0 0.202614 0 
20.8 -1 0.979464 0 0.204246 0 
21.6 -1 0.980098 0 0.205875 0 
22.4 -1 0.980702 0 0.207312 0 
23.2 -1 0.981274 0 0.208631 0 
24 -1 0.981798 0 0.210047 0 
24.8 -1 0.982304 0 0.211251 0 
25.6 -1 0.982778 0 0.212469 0 
26.4 -1 0.983234 0 0.213538 0 
27.2 -1 0.983662 0 0.214602 0 
28 -1 0.984078 0 0.215495 0 
28.8 -1 0.98447 0 0.216379 0 
29.6 -1 0.984838 0 0.217312 0 
30.4 -1 0.985194 0 0.218096 0 
31.2 -1 0.985528 0 0.218968 0 
32 -1 0.985852 0 0.219709 0 
32.8 -1 0.986162 0 0.220413 0 
33.6 -1 0.98646 0 0.221076 0 
34.4 -1 0.986744 0 0.22173 0 
35.2 -1 0.987018 0 0.222345 0 
36 -1 0.98728 0 0.222932 0 
36.8 -1 0.987532 0 0.223507 0 
37.6 -1 0.987774 0 0.224053 0 
38.4 -1 0.988004 0 0.224626 0 
39.2 -1 0.988232 0 0.225068 0 
40 -1 0.988446 0 0.225574 0 
0.5 -0.5 0.999041 4.345e-05 0.0283907 0.000582 
0.6 -0.5 0.998093 9.977e-05 0.0278508 0.0002144 
0.7 -0.5 0.996816 0.0001665 0.0278632 0.0005152 
0.8 -0.5 0.99604 0.0001151 0.0274418 0.000337 
0.9 -0.5 0.994791 6.074e-05 0.0273804 0.0002068 
1 -0.5 0.993374 0.0004626 0.0277565 0.0004376 
1.2 -0.5 0.990966 0.0002429 0.0298979 0.0003441 
1.4 -0.5 0.988848 0.0001591 0.0325266 0.0002068 
1.6 -0.5 0.98705 1.034e-05 0.0354983 0.0003665 
1.8 -0.5 0.985157 5.831e-05 0.0395907 0.0003167 
2 -0.5 0.983634 5.107e-05 0.0439549 0.0001809 
2.2 -0.5 0.982273 7.572e-05 0.0484709 0.0001064 
2.4 -0.5 0.981029 6.708e-05 0.0534705 4.174e-05 
2.6 -0.5 0.98001 6.869e-05 0.05854 6.614e-05 
2.8 -0.5 0.979209 9.284e-05 0.0634788 6.838e-05 
3 -0.5 0.978578 6.899e-05 0.0683719 8.356e-05 
3.2 -0.5 0.977993 0.0001048 0.0734189 0.0001202 
3.4 -0.5 0.97765 6.672e-05 0.078056 0.0001278 
3.6 -0.5 0.977297 6.529e-05 0.0829008 3.984e-05 
3.8 -0.5 0.977061 8.355e-05 0.0875751 8.255e-05 
4 -0.5 0.97687 7.091e-05 0.0922091 2.486e-05 
4.2 -0.5 0.976798 0 0.096362 0 
4.4 -0.5 0.976736 0 0.100708 0 
4.6 -0.5 0.976744 0 0.104817 0 
4.8 -0.5 0.976786 0 0.108812 0 
5 -0.5 0.97695 0 0.112257 0 
5.2 -0.5 0.977034 0 0.116066 0 
5.4 -0.5 0.977202 0 0.119441 0 
5.6 -0.5 0.977362 0 0.122814 0 
5.8 -0.5 0.977542 0 0.126042 0 
6 -0.5 0.977752 0 0.129058 0 
6.2 -0.5 0.978 0 0.13178 0 
6.4 -0.5 0.978248 0 0.134433 0 
6.6 -0.5 0.978496 0 0.137002 0 
6.8 -0.5 0.978676 0 0.139917 0 
7 -0.5 0.97892 0 0.142361 0 
7.2 -0.5 0.979176 0 0.144635 0 
7.4 -0.5 0.979408 0 0.146989 0 
7.6 -0.5 0.979654 0 0.149171 0 
7.8 -0.5 0.97989 0 0.151332 0 
8 -0.5 0.980148 0 0.153235 0 
8.2 -0.5 0.980388 0 0.1552 0 
8.4 -0.5 0.98063 0 0.157044 0 
8.6 -0.5 0.980874 0 0.158787 0 
8.8 -0.5 0.981104 0 0.160566 0 
9 -0.5 0.98133 0 0.162297 0 
9.2 -0.5 0.981552 0 0.163969 0 
9.4 -0.5 0.981792 0 0.165401 0 
9.6 -0.5 0.982002 0 0.167022 0 
9.8 -0.5 0.982216 0 0.168525 0 
10 -0.5 0.982418 0 0.170051 0 
10.2 -0.5 0.982646 0 0.17126 0 
10.4 -0.5 0.98285 0 0.172613 0 
10.6 -0.5 0.983048 0 0.173944 0 
10.8 -0.5 0.983258 0 0.175096 0 
11 -0.5 0.983454 0 0.176299 0 
11.2 -0.5 0.983642 0 0.177527 0 
11.4 -0.5 0.983834 0 0.178624 0 
11.6 -0.5 0.984014 0 0.179784 0 
11.8 -0.5 0.984186 0 0.180968 0 
12 -0.5 0.984368 0 0.181973 0 
12.4 -0.5 0.984728 0 0.183823 0 
12.8 -0.5 0.985064 0 0.185697 0 
13.2 -0.5 0.98538 0 0.187539 0 
13.6 -0.5 0.985686 0 0.189284 0 
14 -0.5 0.985994 0 0.190761 0 
14.4 -0.5 0.986274 0 0.192401 0 
14.8 -0.5 0.986558 0 0.193735 0 
15.2 -0.5 0.986832 0 0.195027 0 
15.6 -0.5 0.987086 0 0.19638 0 
16 -0.5 0.987326 0 0.197766 0 
16.8 -0.5 0.9878 0 0.200055 0 
17.6 -0.5 0.988242 0 0.202161 0 
18.4 -0.5 0.988646 0 0.20426 0 
19.2 -0.5 0.98903 0 0.206102 0 
20 -0.5 0.989384 0 0.207906 0 
20.8 -0.5 0.989734 0 0.209222 0 
21.6 -0.5 0.99005 0 0.210713 0 
22.4 -0.5 0.99035 0 0.21206 0 
23.2 -0.5 0.990636 0 0.21321 0 
24 -0.5 0.990896 0 0.214551 0 
24.8 -0.5 0.991154 0 0.21556 0 
25.6 -0.5 0.991388 0 0.216724 0 
26.4 -0.5 0.991616 0 0.217671 0 
27.2 -0.5 0.991832 0 0.218565 0 
28 -0.5 0.992038 0 0.21941 0 
28.8 -0.5 0.992234 0 0.220224 0 
29.6 -0.5 0.99242 0 0.221016 0 
30.4 -0.5 0.992598 0 0.221725 0 
31.2 -0.5 0.992764 0 0.222526 0 
32 -0.5 0.992926 0 0.22319 0 
32.8 -0.5 0.993082 0 0.223815 0 
33.6 -0.5 0.99323 0 0.224447 0 
34.4 -0.5 0.993372 0 0.225018 0 
35.2 -0.5 0.993508 0 0.225542 0 
36 -0.5 0.99364 0 0.226068 0 
36.8 -0.5 0.993766 0 0.226561 0 
37.6 -0.5 0.993886 0 0.227057 0 
38.4 -0.5 0.994002 0 0.227565 0 
39.2 -0.5 0.994116 0 0.227962 0 
40 -0.5 0.994224 0 0.228395 0 
0.5 0 1 0 0.028567 0.0002076 
0.6 0 1 0 0.0290626 0.000266 
0.7 0 1 0 0.0287123 0.0002971 
0.8 0 1 0 0.0292621 0.000402 
0.9 0 1 0 0.0294071 0.0001004 
1 0 1 0 0.0306984 7.426e-05 
1.2 0 1 0 0.0339322 0.000131 
1.4 0 1 0 0.0376988 0.0001793 
1.6 0 1 0 0.0412407 8.569e-05 
1.8 0 1 0 0.0461762 5.851e-05 
2 0 1 0 0.0514079 6.671e-05 
2.2 0 1 0 0.056655 5.023e-05 
2.4 0 1 0 0.0622317 3.707e-05 
2.6 0 1 0 0.0678048 7.074e-05 
2.8 0 1 0 0.0729619 6.316e-05 
3 0 1 0 0.078471 5.382e-05 
3.2 0 1 0 0.08377 5.192e-05 
3.4 0 1 0 0.0887631 9.626e-05 
3.6 0 1 0 0.0938193 9.413e-05 
3.8 0 1 0 0.0984794 0.0001599 
4 0 1 0 0.103128 0.0001013 
4.2 0 1 0 0.107384 0 
4.4 0 1 0 0.111884 0 
4.6 0 1 0 0.115951 0 
4.8 0 1 0 0.119964 0 
5 0 1 0 0.123456 0 
5.2 0 1 0 0.127213 0 
5.4 0 1 0 0.130433 0 
5.6 0 1 0 0.133731 0 
5.8 0 1 0 0.136876 0 
6 0 1 0 0.139864 0 
6.2 0 1 0 0.142471 0 
6.4 0 1 0 0.14502 0 
6.6 0 1 0 0.147444 0 
6.8 0 1 0 0.150306 0 
7 0 1 0 0.152686 0 
7.2 0 1 0 0.154816 0 
7.4 0 1 0 0.157054 0 
7.6 0 1 0 0.15915 0 
7.8 0 1 0 0.161205 0 
8 0 1 0 0.162989 0 
8.2 0 1 0 0.164892 0 
8.4 0 1 0 0.16655 0 
8.6 0 1 0 0.16807 0 
8.8 0 1 0 0.169845 0 
9 0 1 0 0.171451 0 
9.2 0 1 0 0.173113 0 
9.4 0 1 0 0.1744 0 
9.6 0 1 0 0.175984 0 
9.8 0 1 0 0.177405 0 
10 0 1 0 0.178695 0 
10.2 0 1 0 0.179743 0 
10.4 0 1 0 0.181054 0 
10.6 0 1 0 0.182307 0 
10.8 0 1 0 0.183366 0 
11 0 1 0 0.184473 0 
11.2 0 1 0 0.185595 0 
11.4 0 1 0 0.186606 0 
11.6 0 1 0 0.187671 0 
11.8 0 1 0 0.188655 0 
12 0 1 0 0.189689 0 
12.4 0 1 0 0.191353 0 
12.8 0 1 0 0.193128 0 
13.2 0 1 0 0.194795 0 
13.6 0 1 0 0.19639 0 
14 0 1 0 0.197768 0 
14.4 0 1 0 0.199237 0 
14.8 0 1 0 0.200442 0 
15.2 0 1 0 0.201571 0 
15.6 0 1 0 0.202784 0 
16 0 1 0 0.204123 0 
16.8 0 1 0 0.206108 0 
17.6 0 1 0 0.208036 0 
18.4 0 1 0 0.209926 0 
19.2 0 1 0 0.211556 0 
20 0 1 0 0.213166 0 
20.8 0 1 0 0.214326 0 
21.6 0 1 0 0.215656 0 
22.4 0 1 0 0.216857 0 
23.2 0 1 0 0.217852 0 
24 0 1 0 0.219067 0 
24.8 0 1 0 0.219982 0 
25.6 0 1 0 0.220996 0 
26.4 0 1 0 0.221848 0 
27.2 0 1 0 0.222646 0 
28 0 1 0 0.22338 0 
28.8 0 1 0 0.224081 0 
29.6 0 1 0 0.22482 0 
30.4 0 1 0 0.225404 0 
31.2 0 1 0 0.226126 0 
32 0 1 0 0.226716 0 
32.8 0 1 0 0.227272 0 
33.6 0 1 0 0.227829 0 
34.4 0 1 0 0.228326 0 
35.2 0 1 0 0.228795 0 
36 0 1 0 0.229242 0 
36.8 0 1 0 0.229677 0 
37.6 0 1 0 0.230127 0 
38.4 0 1 0 0.230557 0 
39.2 0 1 0 0.230924 0 
40 0 1 0 0.231312 0 


==> aux/tables/doubleocc_U4.dat <==
3.6 -24 0.00554822 0 3.05519e-06 0 
3.8 -24 0.00748806 0 5.71656e-06 0 
4 -24 0.00978536 0 1.00914e-05 0 
4.2 -24 0.0124314 0 1.68837e-05 0 
4.4 -24 0.01549358 0 2.70185e-05 0 
4.6 -24 0.01894968 0 4.15934e-05 0 
4.8 -24 0.022796 0 6.17815e-05 0 
5 -24 0.0269934 0 8.90429e-05 0 
5.2 -24 0.0315538 0 0.00012488 0 
5.4 -24 0.0365536 0 0.000170938 0 
5.6 -24 0.0418728 0 0.000228767 0 
5.8 -24 0.0475238 0 0.000300027 0 
6 -24 0.0532592 0 0.000386525 0 
6.2 -24 0.0592728 0 0.0004898 0 
6.4 -24 0.0654792 0 0.000611464 0 
6.6 -24 0.072152 0 0.000753284 0 
6.8 -24 0.078858 0 0.000916292 0 
7 -24 0.0856972 0 0.00110192 0 
7.2 -24 0.0929236 0 0.00131111 0 
7.4 -24 0.0999502 0 0.00154547 0 
7.6 -24 0.107223 0 0.00180524 0 
7.8 -24 0.1147128 0 0.00209117 0 
8 -24 0.1220534 0 0.00240423 0 
8.2 -24 0.1296798 0 0.00274419 0 
8.4 -24 0.137205 0 0.00311191 0 
8.6 -24 0.1446558 0 0.00350757 0 
8.8 -24 0.1521558 0 0.00393095 0 
9 -24 0.1597002 0 0.00438195 0 
9.2 -24 0.1674682 0 0.00485923 0 
9.4 -24 0.1751072 0 0.00536409 0 
9.6 -24 0.1826224 0 0.00589585 0 
9.8 -24 0.1901428 0 0.00645352 0 
10 -24 0.19771 0 0.00703602 0 
10.2 -24 0.205104 0 0.00764448 0 
10.4 -24 0.212476 0 0.00827684 0 
10.6 -24 0.219862 0 0.00893215 0 
10.8 -24 0.227172 0 0.00961015 0 
11 -24 0.234418 0 0.01031 0 
11.2 -24 0.241612 0 0.0110306 0 
11.4 -24 0.248772 0 0.0117708 0 
11.6 -24 0.255838 0 0.0125304 0 
11.8 -24 0.262828 0 0.0133084 0 
12 -24 0.269828 0 0.0141025 0 
12.4 -24 0.283412 0 0.0157423 0 
12.8 -24 0.296738 0 0.0174401 0 
13.2 -24 0.309712 0 0.0191909 0 
13.6 -24 0.322514 0 0.0209829 0 
14 -24 0.33483 0 0.022819 0 
14.4 -24 0.34664 0 0.0246952 0 
14.8 -24 0.358328 0 0.0265933 0 
15.2 -24 0.369642 0 0.0285168 0 
15.6 -24 0.380692 0 0.0304564 0 
16 -24 0.391538 0 0.0324051 0 
16.8 -24 0.411938 0 0.0363499 0 
17.6 -24 0.431406 0 0.040295 0 
18.4 -24 0.449874 0 0.0442231 0 
19.2 -24 0.46726 0 0.0481252 0 
20 -24 0.483642 0 0.0519869 0 
20.8 -24 0.49927 0 0.0557786 0 
21.6 -24 0.514018 0 0.0595072 0 
22.4 -24 0.528038 0 0.0631564 0 
23.2 -24 0.541396 0 0.0667164 0 
24 -24 0.554044 0 0.0701977 0 
24.8 -24 0.566128 0 0.0735813 0 
25.6 -24 0.57755 0 0.0768886 0 
26.4 -24 0.588372 0 0.0801185 0 
27.2 -24 0.598748 0 0.0832488 0 
28 -24 0.608632 0 0.086294 0 
28.8 -24 0.618094 0 0.0892479 0 
29.6 -24 0.62711 0 0.0921218 0 
30.4 -24 0.635776 0 0.0949026 0 
31.2 -24 0.64406 0 0.0976041 0 
32 -24 0.651892 0 0.100257 0 
32.8 -24 0.659504 0 0.102802 0 
33.6 -24 0.666742 0 0.105293 0 
34.4 -24 0.673718 0 0.107703 0 
35.2 -24 0.68043 0 0.110041 0 
36 -24 0.686874 0 0.112313 0 
36.8 -24 0.693096 0 0.114512 0 
37.6 -24 0.699068 0 0.116655 0 
38.4 -24 0.70479 0 0.118749 0 
39.2 -24 0.710326 0 0.120776 0 
40 -24 0.715666 0 0.122745 0 
3.2 -22 0.00515168 0 2.45156e-06 0 
3.4 -22 0.00718498 0 4.9354e-06 0 
3.6 -22 0.00964898 0 9.25098e-06 0 
3.8 -22 0.01256488 0 1.6267e-05 0 
4 -22 0.01596316 0 2.71237e-05 0 
4.2 -22 0.01983366 0 4.32317e-05 0 
4.4 -22 0.0241868 0 6.62108e-05 0 
4.6 -22 0.0290194 0 9.78373e-05 0 
4.8 -22 0.0342572 0 0.000140042 0 
5 -22 0.0399182 0 0.000194888 0 
5.2 -22 0.045789 0 0.000264463 0 
5.4 -22 0.0521436 0 0.000351161 0 
5.6 -22 0.0587604 0 0.000456965 0 
5.8 -22 0.0657662 0 0.000583958 0 
6 -22 0.072944 0 0.000734182 0 
6.2 -22 0.080392 0 0.000909566 0 
6.4 -22 0.0880304 0 0.0011113 0 
6.6 -22 0.0956866 0 0.00134116 0 
6.8 -22 0.103587 0 0.00160042 0 
7 -22 0.111757 0 0.00189015 0 
7.2 -22 0.1197292 0 0.00221123 0 
7.4 -22 0.1278172 0 0.00256437 0 
7.6 -22 0.1361852 0 0.00294952 0 
7.8 -22 0.144604 0 0.00336732 0 
8 -22 0.1528082 0 0.00381825 0 
8.2 -22 0.1612048 0 0.00430131 0 
8.4 -22 0.1693288 0 0.00481779 0 
8.6 -22 0.1777566 0 0.00536467 0 
8.8 -22 0.186029 0 0.0059435 0 
9 -22 0.1942948 0 0.00655292 0 
9.2 -22 0.202556 0 0.00719171 0 
9.4 -22 0.210724 0 0.0078598 0 
9.6 -22 0.218966 0 0.00855465 0 
9.8 -22 0.22682 0 0.00927997 0 
10 -22 0.234702 0 0.0100303 0 
10.2 -22 0.242576 0 0.0108051 0 
10.4 -22 0.250334 0 0.0116043 0 
10.6 -22 0.258016 0 0.0124263 0 
10.8 -22 0.26563 0 0.0132697 0 
11 -22 0.273078 0 0.0141353 0 
11.2 -22 0.280406 0 0.0150208 0 
11.4 -22 0.287756 0 0.0159225 0 
11.6 -22 0.29498 0 0.0168425 0 
11.8 -22 0.302114 0 0.0177782 0 
12 -22 0.309178 0 0.0187286 0 
12.4 -22 0.322892 0 0.0206737 0 
12.8 -22 0.336246 0 0.0226665 0 
13.2 -22 0.349326 0 0.0246963 0 
13.6 -22 0.362002 0 0.0267601 0 
14 -22 0.374416 0 0.0288451 0 
14.4 -22 0.38614 0 0.0309653 0 
14.8 -22 0.397786 0 0.0330872 0 
15.2 -22 0.408962 0 0.0352252 0 
15.6 -22 0.419804 0 0.0373683 0 
16 -22 0.4304 0 0.0395072 0 
16.8 -22 0.450494 0 0.0437839 0 
17.6 -22 0.469406 0 0.0480246 0 
18.4 -22 0.487326 0 0.0521988 0 
19.2 -22 0.50409 0 0.0563132 0 
20 -22 0.519834 0 0.0603537 0 
20.8 -22 0.53476 0 0.064295 0 
21.6 -22 0.548932 0 0.0681297 0 
22.4 -22 0.562186 0 0.0718864 0 
23.2 -22 0.5748 0 0.0755303 0 
24 -22 0.586766 0 0.0790678 0 
24.8 -22 0.598144 0 0.082496 0 
25.6 -22 0.608934 0 0.085825 0 
26.4 -22 0.619276 0 0.0890319 0 
27.2 -22 0.629042 0 0.0921565 0 
28 -22 0.638322 0 0.0951889 0 
28.8 -22 0.647158 0 0.0981316 0 
29.6 -22 0.655636 0 0.100967 0 
30.4 -22 0.663736 0 0.103714 0 
31.2 -22 0.671498 0 0.106368 0 
32 -22 0.678886 0 0.108951 0 
32.8 -22 0.68591 0 0.111472 0 
33.6 -22 0.692696 0 0.113896 0 
34.4 -22 0.699218 0 0.116239 0 
35.2 -22 0.705476 0 0.118512 0 
36 -22 0.711476 0 0.12072 0 
36.8 -22 0.717244 0 0.122862 0 
37.6 -22 0.72282 0 0.124926 0 
38.4 -22 0.72816 0 0.126941 0 
39.2 -22 0.73328 0 0.128908 0 
40 -22 0.738242 0 0.130806 0 
3 -20 0.00683112 0 4.21164e-06 0 
3.2 -20 0.00950664 0 8.47113e-06 0 
3.4 -20 0.01279454 0 1.58256e-05 0 
3.6 -20 0.01665314 0 2.77148e-05 0 
3.8 -20 0.0211648 0 4.59883e-05 0 
4 -20 0.026167 0 7.26877e-05 0 
4.2 -20 0.0316136 0 0.000110144 0 
4.4 -20 0.0375722 0 0.000161063 0 
4.6 -20 0.0440204 0 0.00022821 0 
4.8 -20 0.0509954 0 0.000314502 0 
5 -20 0.0583732 0 0.000422743 0 
5.2 -20 0.0660752 0 0.000555595 0 
5.4 -20 0.073998 0 0.000715657 0 
5.6 -20 0.0822318 0 0.00090539 0 
5.8 -20 0.0908166 0 0.00112681 0 
6 -20 0.099339 0 0.00138231 0 
6.2 -20 0.1079826 0 0.00167298 0 
6.4 -20 0.117066 0 0.00200062 0 
6.6 -20 0.1261184 0 0.00236625 0 
6.8 -20 0.1353146 0 0.0027698 0 
7 -20 0.1444276 0 0.00321267 0 
7.2 -20 0.1536508 0 0.00369468 0 
7.4 -20 0.1628482 0 0.0042158 0 
7.6 -20 0.1720976 0 0.00477517 0 
7.8 -20 0.1812708 0 0.00537316 0 
8 -20 0.190355 0 0.00600884 0 
8.2 -20 0.1995156 0 0.00668035 0 
8.4 -20 0.208426 0 0.00738859 0 
8.6 -20 0.217276 0 0.00813132 0 
8.8 -20 0.226082 0 0.0089075 0 
9 -20 0.234788 0 0.00971577 0 
9.2 -20 0.24351 0 0.0105535 0 
9.4 -20 0.252224 0 0.0114187 0 
9.6 -20 0.26071 0 0.0123132 0 
9.8 -20 0.269096 0 0.0132338 0 
10 -20 0.277214 0 0.0141816 0 
10.2 -20 0.28522 0 0.0151531 0 
10.4 -20 0.29325 0 0.0161437 0 
10.6 -20 0.301168 0 0.0171548 0 
10.8 -20 0.308898 0 0.0181861 0 
11 -20 0.316518 0 0.019235 0 
11.2 -20 0.324016 0 0.0203004 0 
11.4 -20 0.331484 0 0.021378 0 
11.6 -20 0.338742 0 0.022472 0 
11.8 -20 0.34593 0 0.0235769 0 
12 -20 0.35299 0 0.0246934 0 
12.4 -20 0.36679 0 0.0269539 0 
12.8 -20 0.380112 0 0.0292469 0 
13.2 -20 0.393016 0 0.0315622 0 
13.6 -20 0.405498 0 0.0338936 0 
14 -20 0.417506 0 0.0362379 0 
14.4 -20 0.42918 0 0.0385821 0 
14.8 -20 0.44046 0 0.0409253 0 
15.2 -20 0.451378 0 0.0432617 0 
15.6 -20 0.461814 0 0.0455976 0 
16 -20 0.472024 0 0.0479109 0 
16.8 -20 0.49132 0 0.0524977 0 
17.6 -20 0.509504 0 0.0569878 0 
18.4 -20 0.526544 0 0.0613778 0 
19.2 -20 0.542578 0 0.0656513 0 
20 -20 0.55755 0 0.0698217 0 
20.8 -20 0.571684 0 0.0738628 0 
21.6 -20 0.585112 0 0.0777589 0 
22.4 -20 0.59755 0 0.0815746 0 
23.2 -20 0.609434 0 0.085241 0 
24 -20 0.620616 0 0.0887983 0 
24.8 -20 0.631216 0 0.0922334 0 
25.6 -20 0.641392 0 0.0955206 0 
26.4 -20 0.650928 0 0.0987266 0 
27.2 -20 0.660054 0 0.101803 0 
28 -20 0.668738 0 0.104775 0 
28.8 -20 0.676988 0 0.10765 0 
29.6 -20 0.684784 0 0.11045 0 
30.4 -20 0.6923 0 0.113128 0 
31.2 -20 0.699458 0 0.115723 0 
32 -20 0.706326 0 0.118222 0 
32.8 -20 0.712892 0 0.120639 0 
33.6 -20 0.719114 0 0.123004 0 
34.4 -20 0.72515 0 0.125261 0 
35.2 -20 0.7309 0 0.127463 0 
36 -20 0.736424 0 0.129593 0 
36.8 -20 0.741762 0 0.131638 0 
37.6 -20 0.746876 0 0.133629 0 
38.4 -20 0.751826 0 0.135541 0 
39.2 -20 0.756538 0 0.137425 0 
40 -20 0.761102 0 0.139237 0 
2.6 -18 0.00650912 0 3.60695e-06 0 
2.8 -18 0.00947404 0 7.88735e-06 0 
3 -18 0.0131989 0 1.57686e-05 0 
3.2 -18 0.01763344 0 2.91123e-05 0 
3.4 -18 0.0228068 0 5.04153e-05 0 
3.6 -18 0.0285852 0 8.24169e-05 0 
3.8 -18 0.0350628 0 0.000128519 0 
4 -18 0.0423032 0 0.000192397 0 
4.2 -18 0.0499522 0 0.000277677 0 
4.4 -18 0.0580138 0 0.000387976 0 
4.6 -18 0.0665366 0 0.00052724 0 
4.8 -18 0.0756106 0 0.000699309 0 
5 -18 0.0847394 0 0.0009067 0 
5.2 -18 0.0943234 0 0.00115339 0 
5.4 -18 0.1041696 0 0.00144164 0 
5.6 -18 0.1140672 0 0.00177272 0 
5.8 -18 0.1241644 0 0.0021492 0 
6 -18 0.134495 0 0.00257218 0 
6.2 -18 0.1448738 0 0.00304215 0 
6.4 -18 0.1549846 0 0.00355965 0 
6.6 -18 0.1651646 0 0.00412537 0 
6.8 -18 0.1755138 0 0.00473761 0 
7 -18 0.1856712 0 0.0053971 0 
7.2 -18 0.1958322 0 0.00610196 0 
7.4 -18 0.205934 0 0.00685104 0 
7.6 -18 0.215916 0 0.00764362 0 
7.8 -18 0.225802 0 0.00847735 0 
8 -18 0.235394 0 0.00935272 0 
8.2 -18 0.245064 0 0.0102647 0 
8.4 -18 0.254632 0 0.0112121 0 
8.6 -18 0.263986 0 0.0121949 0 
8.8 -18 0.273136 0 0.013211 0 
9 -18 0.282234 0 0.014256 0 
9.2 -18 0.291022 0 0.0153324 0 
9.4 -18 0.29986 0 0.0164317 0 
9.6 -18 0.308508 0 0.0175561 0 
9.8 -18 0.317016 0 0.0187029 0 
10 -18 0.32539 0 0.01987 0 
10.2 -18 0.333604 0 0.0210562 0 
10.4 -18 0.341688 0 0.0222589 0 
10.6 -18 0.349562 0 0.023479 0 
10.8 -18 0.357436 0 0.0247079 0 
11 -18 0.365002 0 0.025955 0 
11.2 -18 0.37248 0 0.027211 0 
11.4 -18 0.379858 0 0.0284748 0 
11.6 -18 0.38708 0 0.0297472 0 
11.8 -18 0.394132 0 0.0310279 0 
12 -18 0.401136 0 0.0323101 0 
12.4 -18 0.414698 0 0.0348886 0 
12.8 -18 0.427744 0 0.0374766 0 
13.2 -18 0.440194 0 0.0400737 0 
13.6 -18 0.452382 0 0.0426519 0 
14 -18 0.464072 0 0.0452223 0 
14.4 -18 0.475272 0 0.0477823 0 
14.8 -18 0.486034 0 0.0503257 0 
15.2 -18 0.49651 0 0.0528356 0 
15.6 -18 0.506544 0 0.0553259 0 
16 -18 0.516172 0 0.0577928 0 
16.8 -18 0.534544 0 0.062619 0 
17.6 -18 0.551692 0 0.0673067 0 
18.4 -18 0.5678 0 0.0718329 0 
19.2 -18 0.582774 0 0.0762255 0 
20 -18 0.59681 0 0.0804654 0 
20.8 -18 0.610016 0 0.0845475 0 
21.6 -18 0.622424 0 0.0884822 0 
22.4 -18 0.63424 0 0.0922364 0 
23.2 -18 0.645168 0 0.0959042 0 
24 -18 0.65552 0 0.0994252 0 
24.8 -18 0.665314 0 0.102812 0 
25.6 -18 0.674616 0 0.106062 0 
26.4 -18 0.683418 0 0.109196 0 
27.2 -18 0.691786 0 0.112208 0 
28 -18 0.699772 0 0.115094 0 
28.8 -18 0.707398 0 0.11786 0 
29.6 -18 0.714588 0 0.120554 0 
30.4 -18 0.72141 0 0.123164 0 
31.2 -18 0.727986 0 0.125651 0 
32 -18 0.734238 0 0.128065 0 
32.8 -18 0.740254 0 0.130373 0 
33.6 -18 0.74599 0 0.132612 0 
34.4 -18 0.751446 0 0.134793 0 
35.2 -18 0.756698 0 0.136888 0 
36 -18 0.761766 0 0.138898 0 
36.8 -18 0.766618 0 0.140848 0 
37.6 -18 0.771272 0 0.142739 0 
38.4 -18 0.775766 0 0.144558 0 
39.2 -18 0.780084 0 0.146321 0 
40 -18 0.784226 0 0.148039 0 
2.2 -16 0.00617124 0 3.12443e-06 0 
2.4 -16 0.00953954 0 7.59208e-06 0 
2.6 -16 0.01386114 0 1.64357e-05 0 
2.8 -16 0.01906706 0 3.21371e-05 0 
3 -16 0.0251872 0 5.82041e-05 0 
3.2 -16 0.032234 0 9.87248e-05 0 
3.4 -16 0.040127 0 0.000158367 0 
3.6 -16 0.0486796 0 0.000241734 0 
3.8 -16 0.0579752 0 0.000354913 0 
4 -16 0.0675928 0 0.00050185 0 
4.2 -16 0.0780076 0 0.00068922 0 
4.4 -16 0.088487 0 0.000920048 0 
4.6 -16 0.0994502 0 0.00119923 0 
4.8 -16 0.1109012 0 0.00153046 0 
5 -16 0.122166 0 0.0019157 0 
5.2 -16 0.1336224 0 0.00235767 0 
5.4 -16 0.1452228 0 0.0028582 0 
5.6 -16 0.156874 0 0.00341736 0 
5.8 -16 0.1684802 0 0.00403597 0 
6 -16 0.180153 0 0.00471257 0 
6.2 -16 0.191708 0 0.00544798 0 
6.4 -16 0.202998 0 0.00624036 0 
6.6 -16 0.214108 0 0.00708835 0 
6.8 -16 0.225334 0 0.00798878 0 
7 -16 0.236396 0 0.00893958 0 
7.2 -16 0.24726 0 0.00993899 0 
7.4 -16 0.25806 0 0.0109829 0 
7.6 -16 0.26849 0 0.0120724 0 
7.8 -16 0.27884 0 0.0132009 0 
8 -16 0.288952 0 0.0143683 0 
8.2 -16 0.298734 0 0.0155736 0 
8.4 -16 0.308476 0 0.0168082 0 
8.6 -16 0.318068 0 0.0180719 0 
8.8 -16 0.327436 0 0.0193633 0 
9 -16 0.336662 0 0.0206785 0 
9.2 -16 0.345738 0 0.022014 0 
9.4 -16 0.354602 0 0.0233699 0 
9.6 -16 0.3632 0 0.0247456 0 
9.8 -16 0.371686 0 0.0261346 0 
10 -16 0.379878 0 0.0275412 0 
10.2 -16 0.387954 0 0.028957 0 
10.4 -16 0.395882 0 0.0303814 0 
10.6 -16 0.4036 0 0.0318155 0 
10.8 -16 0.411348 0 0.0332458 0 
11 -16 0.418872 0 0.0346831 0 
11.2 -16 0.426166 0 0.0361277 0 
11.4 -16 0.43333 0 0.0375722 0 
11.6 -16 0.440292 0 0.0390202 0 
11.8 -16 0.447164 0 0.0404642 0 
12 -16 0.45383 0 0.0419108 0 
12.4 -16 0.466826 0 0.0447891 0 
12.8 -16 0.479406 0 0.0476381 0 
13.2 -16 0.491282 0 0.0504803 0 
13.6 -16 0.502738 0 0.0532886 0 
14 -16 0.513812 0 0.0560552 0 
14.4 -16 0.52437 0 0.058793 0 
14.8 -16 0.534462 0 0.0614994 0 
15.2 -16 0.54424 0 0.0641544 0 
15.6 -16 0.553684 0 0.0667597 0 
16 -16 0.562818 0 0.0693127 0 
16.8 -16 0.580034 0 0.0742867 0 
17.6 -16 0.595932 0 0.0790901 0 
18.4 -16 0.610752 0 0.0837024 0 
19.2 -16 0.624622 0 0.0881175 0 
20 -16 0.637496 0 0.0923725 0 
20.8 -16 0.649658 0 0.0964235 0 
21.6 -16 0.66106 0 0.100304 0 
22.4 -16 0.671776 0 0.104019 0 
23.2 -16 0.681886 0 0.10757 0 
24 -16 0.691292 0 0.111013 0 
24.8 -16 0.700216 0 0.114301 0 
25.6 -16 0.708652 0 0.117453 0 
26.4 -16 0.716616 0 0.120486 0 
27.2 -16 0.724254 0 0.12336 0 
28 -16 0.73146 0 0.126137 0 
28.8 -16 0.73838 0 0.128767 0 
29.6 -16 0.744856 0 0.131349 0 
30.4 -16 0.751056 0 0.133816 0 
31.2 -16 0.75697 0 0.136187 0 
32 -16 0.76262 0 0.138467 0 
32.8 -16 0.76802 0 0.140661 0 
33.6 -16 0.773198 0 0.142766 0 
34.4 -16 0.778124 0 0.144814 0 
35.2 -16 0.78286 0 0.14678 0 
36 -16 0.7874 0 0.148677 0 
36.8 -16 0.791754 0 0.150511 0 
37.6 -16 0.795952 0 0.15227 0 
38.4 -16 0.79998 0 0.153976 0 
39.2 -16 0.803866 0 0.155615 0 
40 -16 0.807584 0 0.157217 0 
1.8 -14 0.0060171 0 2.93472e-06 0 
2 -14 0.0099199 0 7.96719e-06 0 
2.2 -14 0.01512426 0 1.87461e-05 0 
2.4 -14 0.0215134 0 3.89681e-05 0 
2.6 -14 0.0290972 0 7.33929e-05 0 
2.8 -14 0.0379454 0 0.000128637 0 
3 -14 0.0476836 0 0.000210535 0 
3.2 -14 0.058336 0 0.000327564 0 
3.4 -14 0.0695108 0 0.000485464 0 
3.6 -14 0.0816666 0 0.000693709 0 
3.8 -14 0.0940186 0 0.000956612 0 
4 -14 0.1067114 0 0.00128089 0 
4.2 -14 0.1200698 0 0.00167234 0 
4.4 -14 0.133494 0 0.00213357 0 
4.6 -14 0.1465908 0 0.0026675 0 
4.8 -14 0.1598034 0 0.00327636 0 
5 -14 0.1730794 0 0.00396054 0 
5.2 -14 0.1864316 0 0.00471974 0 
5.4 -14 0.1996296 0 0.00555241 0 
5.6 -14 0.21278 0 0.00645596 0 
5.8 -14 0.225612 0 0.00743053 0 
6 -14 0.238186 0 0.00847085 0 
6.2 -14 0.250624 0 0.00957445 0 
6.4 -14 0.262902 0 0.0107376 0 
6.6 -14 0.274834 0 0.0119575 0 
6.8 -14 0.286482 0 0.0132298 0 
7 -14 0.297992 0 0.0145493 0 
7.2 -14 0.309138 0 0.0159152 0 
7.4 -14 0.319984 0 0.0173221 0 
7.6 -14 0.330738 0 0.0187621 0 
7.8 -14 0.341052 0 0.0202403 0 
8 -14 0.351312 0 0.0217426 0 
8.2 -14 0.361284 0 0.0232717 0 
8.4 -14 0.370986 0 0.0248241 0 
8.6 -14 0.3804 0 0.0263987 0 
8.8 -14 0.389644 0 0.0279876 0 
9 -14 0.398656 0 0.0295906 0 
9.2 -14 0.407522 0 0.0312011 0 
9.4 -14 0.416124 0 0.0328224 0 
9.6 -14 0.424598 0 0.0344458 0 
9.8 -14 0.432768 0 0.036079 0 
10 -14 0.44072 0 0.0377161 0 
10.2 -14 0.448534 0 0.0393503 0 
10.4 -14 0.456194 0 0.0409804 0 
10.6 -14 0.463602 0 0.0426134 0 
10.8 -14 0.470948 0 0.0442331 0 
11 -14 0.477884 0 0.0458674 0 
11.2 -14 0.484716 0 0.0474904 0 
11.4 -14 0.491476 0 0.0490986 0 
11.6 -14 0.498086 0 0.0506972 0 
11.8 -14 0.504598 0 0.0522812 0 
12 -14 0.510894 0 0.0538613 0 
12.4 -14 0.522996 0 0.0569966 0 
12.8 -14 0.534706 0 0.0600654 0 
13.2 -14 0.545868 0 0.0630861 0 
13.6 -14 0.55646 0 0.0660646 0 
14 -14 0.566738 0 0.068965 0 
14.4 -14 0.576576 0 0.0718078 0 
14.8 -14 0.586048 0 0.0745827 0 
15.2 -14 0.594884 0 0.0773429 0 
15.6 -14 0.60354 0 0.0800111 0 
16 -14 0.611834 0 0.082622 0 
16.8 -14 0.62743 0 0.0876765 0 
17.6 -14 0.642002 0 0.0924652 0 
18.4 -14 0.655436 0 0.0970535 0 
19.2 -14 0.667926 0 0.101428 0 
20 -14 0.679624 0 0.105579 0 
20.8 -14 0.690574 0 0.109528 0 
21.6 -14 0.70076 0 0.113314 0 
22.4 -14 0.710416 0 0.116884 0 
23.2 -14 0.71942 0 0.120314 0 
24 -14 0.72793 0 0.123575 0 
24.8 -14 0.735886 0 0.126717 0 
25.6 -14 0.743416 0 0.129714 0 
26.4 -14 0.750536 0 0.13258 0 
27.2 -14 0.75728 0 0.135322 0 
28 -14 0.763714 0 0.137926 0 
28.8 -14 0.769856 0 0.140399 0 
29.6 -14 0.775646 0 0.142799 0 
30.4 -14 0.78114 0 0.145113 0 
31.2 -14 0.786386 0 0.147326 0 
32 -14 0.791396 0 0.149449 0 
32.8 -14 0.79619 0 0.151481 0 
33.6 -14 0.800766 0 0.15344 0 
34.4 -14 0.805152 0 0.15532 0 
35.2 -14 0.809308 0 0.157165 0 
36 -14 0.813334 0 0.158907 0 
36.8 -14 0.817192 0 0.160592 0 
37.6 -14 0.82088 0 0.16223 0 
38.4 -14 0.824438 0 0.163798 0 
39.2 -14 0.827864 0 0.165308 0 
40 -14 0.831154 0 0.166773 0 
1.4 -12 0.00614238 0 3.24106e-06 0 
1.6 -12 0.01099386 0 1.00512e-05 0 
1.8 -12 0.0176425 0 2.54094e-05 0 
2 -12 0.0258974 0 5.51594e-05 0 
2.2 -12 0.0358596 0 0.000107472 0 
2.4 -12 0.0472304 0 0.000190873 0 
2.6 -12 0.0599676 0 0.000317079 0 
2.8 -12 0.073524 0 0.000493858 0 
3 -12 0.0879118 0 0.000733827 0 
3.2 -12 0.1028762 0 0.00104561 0 
3.4 -12 0.1181216 0 0.00143829 0 
3.6 -12 0.1336152 0 0.00191898 0 
3.8 -12 0.1494504 0 0.002493 0 
4 -12 0.1653796 0 0.00316339 0 
4.2 -12 0.1812114 0 0.00393058 0 
4.4 -12 0.1965746 0 0.00479559 0 
4.6 -12 0.211656 0 0.00575787 0 
4.8 -12 0.226656 0 0.00681417 0 
5 -12 0.241468 0 0.00795934 0 
5.2 -12 0.255728 0 0.00919258 0 
5.4 -12 0.269818 0 0.0105046 0 
5.6 -12 0.283328 0 0.0118948 0 
5.8 -12 0.29697 0 0.0133497 0 
6 -12 0.309918 0 0.0148724 0 
6.2 -12 0.322638 0 0.0164511 0 
6.4 -12 0.335014 0 0.0180814 0 
6.6 -12 0.347028 0 0.0197586 0 
6.8 -12 0.35878 0 0.0214744 0 
7 -12 0.37012 0 0.0232285 0 
7.2 -12 0.381 0 0.0250181 0 
7.4 -12 0.391816 0 0.0268244 0 
7.6 -12 0.402332 0 0.0286512 0 
7.8 -12 0.41257 0 0.0304938 0 
8 -12 0.422482 0 0.0323507 0 
8.2 -12 0.431948 0 0.0342264 0 
8.4 -12 0.441282 0 0.0361015 0 
8.6 -12 0.450294 0 0.0379835 0 
8.8 -12 0.459048 0 0.0398671 0 
9 -12 0.46762 0 0.0417447 0 
9.2 -12 0.476044 0 0.0436111 0 
9.4 -12 0.48406 0 0.0454848 0 
9.6 -12 0.492064 0 0.0473334 0 
9.8 -12 0.499778 0 0.0491781 0 
10 -12 0.507236 0 0.0510161 0 
10.2 -12 0.514602 0 0.0528305 0 
10.4 -12 0.521632 0 0.0546461 0 
10.6 -12 0.528556 0 0.0564381 0 
10.8 -12 0.535332 0 0.05821 0 
11 -12 0.541772 0 0.0599859 0 
11.2 -12 0.548148 0 0.0617319 0 
11.4 -12 0.554374 0 0.0634582 0 
11.6 -12 0.56027 0 0.0651922 0 
11.8 -12 0.566208 0 0.0668798 0 
12 -12 0.57196 0 0.0685543 0 
12.4 -12 0.583154 0 0.0718268 0 
12.8 -12 0.593804 0 0.0750222 0 
13.2 -12 0.603696 0 0.0781872 0 
13.6 -12 0.613364 0 0.0812285 0 
14 -12 0.622534 0 0.0842037 0 
14.4 -12 0.631358 0 0.0870866 0 
14.8 -12 0.639838 0 0.0898812 0 
15.2 -12 0.647862 0 0.0926245 0 
15.6 -12 0.655566 0 0.0952888 0 
16 -12 0.663024 0 0.0978602 0 
16.8 -12 0.676898 0 0.102838 0 
17.6 -12 0.689692 0 0.107553 0 
18.4 -12 0.701688 0 0.11196 0 
19.2 -12 0.712682 0 0.116185 0 
20 -12 0.722964 0 0.120167 0 
20.8 -12 0.73255 0 0.123941 0 
21.6 -12 0.741552 0 0.127501 0 
22.4 -12 0.749926 0 0.130908 0 
23.2 -12 0.757838 0 0.134115 0 
24 -12 0.765306 0 0.137146 0 
24.8 -12 0.772248 0 0.140083 0 
25.6 -12 0.77885 0 0.142848 0 
26.4 -12 0.785044 0 0.145512 0 
27.2 -12 0.790922 0 0.148043 0 
28 -12 0.796488 0 0.150463 0 
28.8 -12 0.801802 0 0.152751 0 
29.6 -12 0.80684 0 0.154947 0 
30.4 -12 0.811654 0 0.157031 0 
31.2 -12 0.816196 0 0.159061 0 
32 -12 0.82052 0 0.161015 0 
32.8 -12 0.82467 0 0.162869 0 
33.6 -12 0.828634 0 0.164649 0 
34.4 -12 0.83242 0 0.166366 0 
35.2 -12 0.836036 0 0.168024 0 
36 -12 0.839516 0 0.169602 0 
36.8 -12 0.842842 0 0.171137 0 
37.6 -12 0.846034 0 0.172612 0 
38.4 -12 0.849124 0 0.174009 0 
39.2 -12 0.852072 0 0.17538 0 
40 -12 0.85493 0 0.17668 0 
1.2 -11 0.00654164 0 4.02429e-06 0 
1.4 -11 0.0122707 0 1.29059e-05 0 
1.6 -11 0.01992036 0 3.32515e-05 0 
1.8 -11 0.0297806 0 7.31721e-05 0 
2 -11 0.0415416 0 0.000142832 0 
2.2 -11 0.0546222 0 0.000250846 0 
2.4 -11 0.0693194 0 0.000413833 0 
2.6 -11 0.0848624 0 0.000641158 0 
2.8 -11 0.1009574 0 0.000945596 0 
3 -11 0.1176902 0 0.00133996 0 
3.2 -11 0.1351418 0 0.00183357 0 
3.4 -11 0.1524498 0 0.00243118 0 
3.6 -11 0.1693648 0 0.00313733 0 
3.8 -11 0.1863142 0 0.00395688 0 
4 -11 0.203216 0 0.00489017 0 
4.2 -11 0.219616 0 0.00593418 0 
4.4 -11 0.23592 0 0.0070863 0 
4.6 -11 0.251792 0 0.00834293 0 
4.8 -11 0.267248 0 0.00969805 0 
5 -11 0.282164 0 0.0111455 0 
5.2 -11 0.297 0 0.0126749 0 
5.4 -11 0.311244 0 0.0142833 0 
5.6 -11 0.325088 0 0.0159617 0 
5.8 -11 0.338466 0 0.0177035 0 
6 -11 0.3515 0 0.0194995 0 
6.2 -11 0.364184 0 0.0213439 0 
6.4 -11 0.376308 0 0.0232346 0 
6.6 -11 0.388208 0 0.0251566 0 
6.8 -11 0.399684 0 0.0271103 0 
7 -11 0.410766 0 0.0290897 0 
7.2 -11 0.42159 0 0.0310852 0 
7.4 -11 0.431844 0 0.0331074 0 
7.6 -11 0.442164 0 0.0351186 0 
7.8 -11 0.45191 0 0.037151 0 
8 -11 0.461514 0 0.0391757 0 
8.2 -11 0.470656 0 0.041212 0 
8.4 -11 0.479692 0 0.0432323 0 
8.6 -11 0.488362 0 0.0452537 0 
8.8 -11 0.496964 0 0.0472498 0 
9 -11 0.505068 0 0.0492572 0 
9.2 -11 0.513078 0 0.0512379 0 
9.4 -11 0.520692 0 0.0532212 0 
9.6 -11 0.528234 0 0.055173 0 
9.8 -11 0.53562 0 0.0571005 0 
10 -11 0.5427 0 0.0590212 0 
10.2 -11 0.549566 0 0.0609248 0 
10.4 -11 0.55636 0 0.0627925 0 
10.6 -11 0.56286 0 0.0646543 0 
10.8 -11 0.569188 0 0.0664941 0 
11 -11 0.57544 0 0.0682976 0 
11.2 -11 0.581556 0 0.0700732 0 
11.4 -11 0.587468 0 0.0718333 0 
11.6 -11 0.593144 0 0.0735838 0 
11.8 -11 0.598538 0 0.0753371 0 
12 -11 0.603966 0 0.0770361 0 
12.4 -11 0.614408 0 0.080366 0 
12.8 -11 0.624372 0 0.0835966 0 
13.2 -11 0.634006 0 0.0866997 0 
13.6 -11 0.642914 0 0.0897791 0 
14 -11 0.65156 0 0.0927318 0 
14.4 -11 0.65973 0 0.0956203 0 
14.8 -11 0.667656 0 0.0983903 0 
15.2 -11 0.675108 0 0.101117 0 
15.6 -11 0.682372 0 0.103722 0 
16 -11 0.689236 0 0.106282 0 
16.8 -11 0.702208 0 0.111151 0 
17.6 -11 0.714184 0 0.115733 0 
18.4 -11 0.725302 0 0.120035 0 
19.2 -11 0.735526 0 0.12413 0 
20 -11 0.745042 0 0.127996 0 
20.8 -11 0.75394 0 0.131634 0 
21.6 -11 0.762254 0 0.135075 0 
22.4 -11 0.770064 0 0.138316 0 
23.2 -11 0.777378 0 0.141394 0 
24 -11 0.784232 0 0.144325 0 
24.8 -11 0.790684 0 0.14711 0 
25.6 -11 0.796762 0 0.149763 0 
26.4 -11 0.80248 0 0.152306 0 
27.2 -11 0.807918 0 0.154705 0 
28 -11 0.813046 0 0.157014 0 
28.8 -11 0.817938 0 0.159194 0 
29.6 -11 0.822584 0 0.161276 0 
30.4 -11 0.827022 0 0.163249 0 
31.2 -11 0.831206 0 0.165176 0 
32 -11 0.835182 0 0.167033 0 
32.8 -11 0.83902 0 0.168771 0 
33.6 -11 0.842694 0 0.170427 0 
34.4 -11 0.84617 0 0.172056 0 
35.2 -11 0.849504 0 0.173616 0 
36 -11 0.852686 0 0.175128 0 
36.8 -11 0.855742 0 0.17658 0 
37.6 -11 0.85869 0 0.177958 0 
38.4 -11 0.861532 0 0.179271 0 
39.2 -11 0.864244 0 0.180562 0 
40 -11 0.86687 0 0.181781 0 
0.9 -10 0.00508764 0 2.64572e-06 0 
1 -10 0.00768646 0 5.68616e-06 0 
1.2 -10 0.01441546 0 1.89023e-05 0 
1.4 -10 0.0240016 0 4.9717e-05 0 
1.6 -10 0.0357252 0 0.000106744 0 
1.8 -10 0.0496444 0 0.000203831 0 
2 -10 0.0652574 0 0.000353804 0 
2.2 -10 0.0820386 0 0.000571445 0 
2.4 -10 0.0998632 0 0.00087321 0 
2.6 -10 0.1187042 0 0.0012734 0 
2.8 -10 0.1373084 0 0.00177949 0 
3 -10 0.1562014 0 0.00240423 0 
3.2 -10 0.1748884 0 0.00315585 0 
3.4 -10 0.1935592 0 0.00403736 0 
3.6 -10 0.21212 0 0.00505112 0 
3.8 -10 0.230208 0 0.00619612 0 
4 -10 0.247776 0 0.00746472 0 
4.2 -10 0.264978 0 0.00885214 0 
4.4 -10 0.2816 0 0.010353 0 
4.6 -10 0.297726 0 0.0119578 0 
4.8 -10 0.313276 0 0.0136604 0 
5 -10 0.328466 0 0.0154489 0 
5.2 -10 0.343012 0 0.0173157 0 
5.4 -10 0.357206 0 0.0192481 0 
5.6 -10 0.370806 0 0.0212423 0 
5.8 -10 0.383928 0 0.0232881 0 
6 -10 0.396658 0 0.0253755 0 
6.2 -10 0.409038 0 0.0274943 0 
6.4 -10 0.420866 0 0.0296468 0 
6.6 -10 0.432364 0 0.0318184 0 
6.8 -10 0.443482 0 0.0340056 0 
7 -10 0.454234 0 0.0362019 0 
7.2 -10 0.46459 0 0.0384065 0 
7.4 -10 0.474476 0 0.040621 0 
7.6 -10 0.484338 0 0.0428109 0 
7.8 -10 0.493616 0 0.0450151 0 
8 -10 0.50262 0 0.0472073 0 
8.2 -10 0.511546 0 0.0493687 0 
8.4 -10 0.520098 0 0.0515222 0 
8.6 -10 0.528192 0 0.0536799 0 
8.8 -10 0.536254 0 0.0557942 0 
9 -10 0.54404 0 0.0578915 0 
9.2 -10 0.551554 0 0.0599709 0 
9.4 -10 0.558908 0 0.0620178 0 
9.6 -10 0.566132 0 0.0640274 0 
9.8 -10 0.573006 0 0.0660315 0 
10 -10 0.579574 0 0.068026 0 
10.2 -10 0.586054 0 0.0699789 0 
10.4 -10 0.592352 0 0.0719048 0 
10.6 -10 0.59853 0 0.0737928 0 
10.8 -10 0.604484 0 0.0756631 0 
11 -10 0.61025 0 0.077511 0 
11.2 -10 0.615794 0 0.0793444 0 
11.4 -10 0.621346 0 0.0811181 0 
11.6 -10 0.62672 0 0.0828707 0 
11.8 -10 0.631918 0 0.0846032 0 
12 -10 0.636958 0 0.0863131 0 
12.4 -10 0.646718 0 0.089638 0 
12.8 -10 0.655864 0 0.0928912 0 
13.2 -10 0.664706 0 0.096003 0 
13.6 -10 0.673206 0 0.0989885 0 
14 -10 0.681102 0 0.10194 0 
14.4 -10 0.688704 0 0.104776 0 
14.8 -10 0.695952 0 0.107525 0 
15.2 -10 0.702968 0 0.110154 0 
15.6 -10 0.709602 0 0.112728 0 
16 -10 0.71601 0 0.115198 0 
16.8 -10 0.727974 0 0.119932 0 
17.6 -10 0.738998 0 0.124375 0 
18.4 -10 0.749156 0 0.128564 0 
19.2 -10 0.758662 0 0.132455 0 
20 -10 0.76741 0 0.136162 0 
20.8 -10 0.775532 0 0.139676 0 
21.6 -10 0.783222 0 0.142923 0 
22.4 -10 0.790346 0 0.146037 0 
23.2 -10 0.797008 0 0.148996 0 
24 -10 0.803318 0 0.15176 0 
24.8 -10 0.809238 0 0.154393 0 
25.6 -10 0.814856 0 0.15686 0 
26.4 -10 0.820058 0 0.159293 0 
27.2 -10 0.825016 0 0.161574 0 
28 -10 0.829736 0 0.163725 0 
28.8 -10 0.834202 0 0.165784 0 
29.6 -10 0.838404 0 0.167789 0 
30.4 -10 0.842476 0 0.169624 0 
31.2 -10 0.846296 0 0.171438 0 
32 -10 0.849956 0 0.173155 0 
32.8 -10 0.853442 0 0.174803 0 
33.6 -10 0.856776 0 0.176378 0 
34.4 -10 0.85996 0 0.177893 0 
35.2 -10 0.863016 0 0.179336 0 
36 -10 0.865914 0 0.180761 0 
36.8 -10 0.868718 0 0.182096 0 
37.6 -10 0.871406 0 0.183384 0 
38.4 -10 0.873978 0 0.184638 0 
39.2 -10 0.876458 0 0.185832 0 
40 -10 0.878856 0 0.186967 0 
0.7 -9 0.00689122 0 5.27709e-06 0 
0.8 -9 0.01029884 0 1.11312e-05 0 
0.9 -9 0.0143784 0 2.08002e-05 0 
1 -9 0.01923526 0 3.56933e-05 0 
1.2 -9 0.0308808 0 8.65698e-05 0 
1.4 -9 0.0453336 0 0.000178229 0 
1.6 -9 0.0621652 0 0.000324753 0 
1.8 -9 0.080606 0 0.000541552 0 
2 -9 0.1003692 0 0.000848563 0 
2.2 -9 0.1207262 0 0.00125678 0 
2.4 -9 0.1414074 0 0.00178563 0 
2.6 -9 0.1623912 0 0.00244926 0 
2.8 -9 0.1837254 0 0.00326247 0 
3 -9 0.204136 0 0.00421857 0 
3.2 -9 0.223914 0 0.0053285 0 
3.4 -9 0.243718 0 0.00659225 0 
3.6 -9 0.263166 0 0.00800129 0 
3.8 -9 0.281572 0 0.00954915 0 
4 -9 0.29936 0 0.0112276 0 
4.2 -9 0.31675 0 0.0130247 0 
4.4 -9 0.333268 0 0.0149329 0 
4.6 -9 0.34907 0 0.0169404 0 
4.8 -9 0.364558 0 0.0190274 0 
5 -9 0.379322 0 0.0211926 0 
5.2 -9 0.393622 0 0.0234174 0 
5.4 -9 0.407332 0 0.0256958 0 
5.6 -9 0.420406 0 0.0280211 0 
5.8 -9 0.43319 0 0.0303718 0 
6 -9 0.445452 0 0.0327491 0 
6.2 -9 0.457194 0 0.0351462 0 
6.4 -9 0.468676 0 0.037544 0 
6.6 -9 0.479542 0 0.0399576 0 
6.8 -9 0.49017 0 0.042359 0 
7 -9 0.500198 0 0.0447733 0 
7.2 -9 0.509986 0 0.0471681 0 
7.4 -9 0.51958 0 0.0495345 0 
7.6 -9 0.52854 0 0.0519124 0 
7.8 -9 0.537404 0 0.054249 0 
8 -9 0.546062 0 0.0565509 0 
8.2 -9 0.554328 0 0.0588397 0 
8.4 -9 0.562224 0 0.0611143 0 
8.6 -9 0.569804 0 0.0633702 0 
8.8 -9 0.57737 0 0.0655643 0 
9 -9 0.584524 0 0.0677538 0 
9.2 -9 0.591644 0 0.0698805 0 
9.4 -9 0.598512 0 0.0719794 0 
9.6 -9 0.60507 0 0.0740631 0 
9.8 -9 0.611412 0 0.0761187 0 
10 -9 0.617626 0 0.0781287 0 
10.2 -9 0.623754 0 0.0800858 0 
10.4 -9 0.629544 0 0.0820433 0 
10.6 -9 0.635196 0 0.0839616 0 
10.8 -9 0.640724 0 0.0858387 0 
11 -9 0.646018 0 0.087702 0 
11.2 -9 0.651266 0 0.0895079 0 
11.4 -9 0.656342 0 0.091289 0 
11.6 -9 0.661184 0 0.0930641 0 
11.8 -9 0.666006 0 0.0947788 0 
12 -9 0.670726 0 0.0964545 0 
12.4 -9 0.679692 0 0.0997475 0 
12.8 -9 0.688232 0 0.102913 0 
13.2 -9 0.696208 0 0.106015 0 
13.6 -9 0.703916 0 0.108967 0 
14 -9 0.711356 0 0.111776 0 
14.4 -9 0.718226 0 0.114572 0 
14.8 -9 0.724936 0 0.11721 0 
15.2 -9 0.731236 0 0.119804 0 
15.6 -9 0.737346 0 0.12227 0 
16 -9 0.743122 0 0.124688 0 
16.8 -9 0.754104 0 0.129208 0 
17.6 -9 0.764146 0 0.133468 0 
18.4 -9 0.773402 0 0.137467 0 
19.2 -9 0.782036 0 0.141177 0 
20 -9 0.789974 0 0.144711 0 
20.8 -9 0.797378 0 0.148026 0 
21.6 -9 0.804314 0 0.151128 0 
22.4 -9 0.810798 0 0.154054 0 
23.2 -9 0.81685 0 0.156836 0 
24 -9 0.822596 0 0.159411 0 
24.8 -9 0.82793 0 0.161912 0 
25.6 -9 0.832982 0 0.164257 0 
26.4 -9 0.83773 0 0.166504 0 
27.2 -9 0.842228 0 0.168631 0 
28 -9 0.846464 0 0.170678 0 
28.8 -9 0.850512 0 0.172591 0 
29.6 -9 0.854348 0 0.174427 0 
30.4 -9 0.85802 0 0.176143 0 
31.2 -9 0.861462 0 0.177848 0 
32 -9 0.864768 0 0.179448 0 
32.8 -9 0.867928 0 0.180968 0 
33.6 -9 0.870948 0 0.18242 0 
34.4 -9 0.873816 0 0.183837 0 
35.2 -9 0.87657 0 0.185183 0 
36 -9 0.879188 0 0.186507 0 
36.8 -9 0.88171 0 0.187757 0 
37.6 -9 0.88415 0 0.188929 0 
38.4 -9 0.886466 0 0.1901 0 
39.2 -9 0.888708 0 0.191199 0 
40 -9 0.890858 0 0.19227 0 
0.3 -8 0.00577966 0 4.1091e-06 0 
0.4 -8 0.00931 0 1.0468e-05 0 
0.5 -8 0.01346798 0 2.11752e-05 0 
0.6 -8 0.01828664 0 3.7382e-05 0 
0.7 -8 0.0236426 0 6.07292e-05 0 
0.8 -8 0.0299504 0 9.35387e-05 0 
0.9 -8 0.036913 0 0.000136522 0 
1 -8 0.0445534 0 0.000191244 0 
1.2 -8 0.0623088 0 0.000350647 0 
1.4 -8 0.0823728 0 0.000585888 0 
1.6 -8 0.1039342 0 0.000916816 0 
1.8 -8 0.1261562 0 0.00135185 0 
2 -8 0.1496472 0 0.00192153 0 
2.2 -8 0.1729082 0 0.00264043 0 
2.4 -8 0.1959164 0 0.00352327 0 
2.6 -8 0.218736 0 0.00457665 0 
2.8 -8 0.240802 0 0.00581361 0 
3 -8 0.262224 0 0.00721915 0 
3.2 -8 0.283122 0 0.00879859 0 
3.4 -8 0.302934 0 0.0105416 0 
3.6 -8 0.32202 0 0.0124354 0 
3.8 -8 0.340482 0 0.0144658 0 
4 -8 0.3582 0 0.0166185 0 
4.2 -8 0.374778 0 0.0188843 0 
4.4 -8 0.390758 0 0.0212449 0 
4.6 -8 0.40606 0 0.023686 0 
4.8 -8 0.420854 0 0.0261884 0 
5 -8 0.434956 0 0.0287445 0 
5.2 -8 0.448722 0 0.0313288 0 
5.4 -8 0.46167 0 0.033955 0 
5.6 -8 0.474168 0 0.0365946 0 
5.8 -8 0.48614 0 0.0392475 0 
6 -8 0.497498 0 0.0419114 0 
6.2 -8 0.508756 0 0.0445451 0 
6.4 -8 0.519418 0 0.0471786 0 
6.6 -8 0.529526 0 0.0498097 0 
6.8 -8 0.5392 0 0.0524262 0 
7 -8 0.548836 0 0.0549839 0 
7.2 -8 0.557946 0 0.0575321 0 
7.4 -8 0.566794 0 0.060039 0 
7.6 -8 0.575352 0 0.0625089 0 
7.8 -8 0.58339 0 0.0649748 0 
8 -8 0.59134 0 0.0673767 0 
8.2 -8 0.598856 0 0.0697664 0 
8.4 -8 0.606176 0 0.0721066 0 
8.6 -8 0.61331 0 0.0743978 0 
8.8 -8 0.620118 0 0.0766663 0 
9 -8 0.62678 0 0.0788794 0 
9.2 -8 0.633096 0 0.0810804 0 
9.4 -8 0.639296 0 0.083223 0 
9.6 -8 0.645356 0 0.0853146 0 
9.8 -8 0.651242 0 0.0873608 0 
10 -8 0.65702 0 0.0893488 0 
10.2 -8 0.662436 0 0.091347 0 
10.4 -8 0.66779 0 0.0932796 0 
10.6 -8 0.67298 0 0.0951759 0 
10.8 -8 0.677994 0 0.0970417 0 
11 -8 0.682836 0 0.0988799 0 
11.2 -8 0.687582 0 0.100669 0 
11.4 -8 0.692174 0 0.102429 0 
11.6 -8 0.696656 0 0.104149 0 
11.8 -8 0.701002 0 0.105838 0 
12 -8 0.705206 0 0.107504 0 
12.4 -8 0.713394 0 0.110695 0 
12.8 -8 0.721174 0 0.113754 0 
13.2 -8 0.728408 0 0.116757 0 
13.6 -8 0.735248 0 0.119665 0 
14 -8 0.741912 0 0.122394 0 
14.4 -8 0.748314 0 0.124992 0 
14.8 -8 0.754234 0 0.127585 0 
15.2 -8 0.759956 0 0.130048 0 
15.6 -8 0.765462 0 0.132401 0 
16 -8 0.77073 0 0.134668 0 
16.8 -8 0.780512 0 0.139018 0 
17.6 -8 0.789556 0 0.143043 0 
18.4 -8 0.797908 0 0.146792 0 
19.2 -8 0.80566 0 0.150279 0 
20 -8 0.812766 0 0.153612 0 
20.8 -8 0.819384 0 0.156735 0 
21.6 -8 0.8256 0 0.159634 0 
22.4 -8 0.831406 0 0.162364 0 
23.2 -8 0.836854 0 0.164927 0 
24 -8 0.841946 0 0.167367 0 
24.8 -8 0.846768 0 0.169638 0 
25.6 -8 0.851266 0 0.171835 0 
26.4 -8 0.855516 0 0.17391 0 
27.2 -8 0.859514 0 0.175903 0 
28 -8 0.863332 0 0.177756 0 
28.8 -8 0.86693 0 0.179545 0 
29.6 -8 0.870338 0 0.181257 0 
30.4 -8 0.873608 0 0.182851 0 
31.2 -8 0.876712 0 0.184377 0 
32 -8 0.879648 0 0.185869 0 
32.8 -8 0.882458 0 0.187279 0 
33.6 -8 0.885142 0 0.188628 0 
34.4 -8 0.887716 0 0.189908 0 
35.2 -8 0.89018 0 0.191129 0 
36 -8 0.892504 0 0.192363 0 
36.8 -8 0.894768 0 0.193484 0 
37.6 -8 0.896926 0 0.194585 0 
38.4 -8 0.898986 0 0.195667 0 
39.2 -8 0.900988 0 0.196668 0 
40 -8 0.902912 0 0.197627 0 
0.3 -7 0.0392686 0 0.000188623 0 
0.4 -7 0.043961 0 0.000230353 0 
0.5 -7 0.0492536 0 0.000280044 0 
0.6 -7 0.0562298 0 0.000348741 0 
0.7 -7 0.063733 0 0.000433467 0 
0.8 -7 0.0723664 0 0.000536147 0 
0.9 -7 0.0822546 0 0.000667961 0 
1 -7 0.0926064 0 0.000818926 0 
1.2 -7 0.1152948 0 0.00119928 0 
1.4 -7 0.1396842 0 0.0017009 0 
1.6 -7 0.1647242 0 0.00233362 0 
1.8 -7 0.1901626 0 0.0031323 0 
2 -7 0.21561 0 0.00410999 0 
2.2 -7 0.24073 0 0.00529201 0 
2.4 -7 0.264712 0 0.0066637 0 
2.6 -7 0.287562 0 0.00824822 0 
2.8 -7 0.309502 0 0.0100313 0 
3 -7 0.330666 0 0.0120103 0 
3.2 -7 0.350864 0 0.0141693 0 
3.4 -7 0.36989 0 0.0164879 0 
3.6 -7 0.388684 0 0.018938 0 
3.8 -7 0.40602 0 0.0215195 0 
4 -7 0.422472 0 0.0242079 0 
4.2 -7 0.438338 0 0.026975 0 
4.4 -7 0.45373 0 0.0297949 0 
4.6 -7 0.468222 0 0.0326732 0 
4.8 -7 0.481902 0 0.0355911 0 
5 -7 0.495282 0 0.0385109 0 
5.2 -7 0.5078 0 0.0414577 0 
5.4 -7 0.52009 0 0.0443775 0 
5.6 -7 0.531552 0 0.0473112 0 
5.8 -7 0.54257 0 0.0502224 0 
6 -7 0.55317 0 0.0531091 0 
6.2 -7 0.56322 0 0.0559763 0 
6.4 -7 0.572974 0 0.0587955 0 
6.6 -7 0.58221 0 0.0615936 0 
6.8 -7 0.59112 0 0.064347 0 
7 -7 0.599848 0 0.067032 0 
7.2 -7 0.608112 0 0.0696913 0 
7.4 -7 0.616046 0 0.0723071 0 
7.6 -7 0.623668 0 0.0748775 0 
7.8 -7 0.631108 0 0.0773802 0 
8 -7 0.63834 0 0.0798201 0 
8.2 -7 0.645104 0 0.0822562 0 
8.4 -7 0.651694 0 0.0846299 0 
8.6 -7 0.658142 0 0.0869346 0 
8.8 -7 0.664304 0 0.0892054 0 
9 -7 0.670284 0 0.0914227 0 
9.2 -7 0.676068 0 0.0935917 0 
9.4 -7 0.681666 0 0.0957115 0 
9.6 -7 0.686932 0 0.0978316 0 
9.8 -7 0.692182 0 0.0998609 0 
10 -7 0.697404 0 0.1018 0 
10.2 -7 0.70219 0 0.103786 0 
10.4 -7 0.706986 0 0.105677 0 
10.6 -7 0.711634 0 0.107528 0 
10.8 -7 0.71614 0 0.109338 0 
11 -7 0.72051 0 0.111109 0 
11.2 -7 0.724718 0 0.112857 0 
11.4 -7 0.728792 0 0.114572 0 
11.6 -7 0.732792 0 0.116232 0 
11.8 -7 0.736642 0 0.117874 0 
12 -7 0.740474 0 0.119439 0 
12.4 -7 0.747654 0 0.122553 0 
12.8 -7 0.75457 0 0.12548 0 
13.2 -7 0.761122 0 0.128289 0 
13.6 -7 0.767216 0 0.131053 0 
14 -7 0.77305 0 0.133684 0 
14.4 -7 0.778734 0 0.136134 0 
14.8 -7 0.784078 0 0.138529 0 
15.2 -7 0.78909 0 0.140888 0 
15.6 -7 0.793954 0 0.143108 0 
16 -7 0.798636 0 0.145218 0 
16.8 -7 0.807294 0 0.149291 0 
17.6 -7 0.815256 0 0.15307 0 
18.4 -7 0.822638 0 0.156551 0 
19.2 -7 0.829424 0 0.159835 0 
20 -7 0.83576 0 0.162862 0 
20.8 -7 0.841618 0 0.165728 0 
21.6 -7 0.847068 0 0.168427 0 
22.4 -7 0.852172 0 0.17095 0 
23.2 -7 0.85697 0 0.173299 0 
24 -7 0.861476 0 0.175509 0 
24.8 -7 0.865666 0 0.177651 0 
25.6 -7 0.869632 0 0.17965 0 
26.4 -7 0.873386 0 0.181524 0 
27.2 -7 0.876912 0 0.183333 0 
28 -7 0.880236 0 0.185066 0 
28.8 -7 0.883402 0 0.186693 0 
29.6 -7 0.886402 0 0.188245 0 
30.4 -7 0.889296 0 0.189654 0 
31.2 -7 0.89199 0 0.191095 0 
32 -7 0.894574 0 0.192442 0 
32.8 -7 0.897044 0 0.193716 0 
33.6 -7 0.899406 0 0.19493 0 
34.4 -7 0.90166 0 0.196094 0 
35.2 -7 0.90381 0 0.197224 0 
36 -7 0.90587 0 0.198304 0 
36.8 -7 0.907838 0 0.199356 0 
37.6 -7 0.909732 0 0.200352 0 
38.4 -7 0.911542 0 0.201328 0 
39.2 -7 0.913304 0 0.20221 0 
40 -7 0.914976 0 0.203113 0 
0.3 -6 0.1059584 0 0.00134451 0 
0.4 -6 0.1102438 0 0.00142225 0 
0.5 -6 0.117132 0 0.00155231 0 
0.6 -6 0.125203 0 0.00171041 0 
0.7 -6 0.1344334 0 0.00189685 0 
0.8 -6 0.1454892 0 0.00214066 0 
0.9 -6 0.1566328 0 0.00239154 0 
1 -6 0.1687788 0 0.00269911 0 
1.2 -6 0.1941414 0 0.00342189 0 
1.4 -6 0.220864 0 0.00432375 0 
1.6 -6 0.247618 0 0.00540754 0 
1.8 -6 0.27359 0 0.00671446 0 
2 -6 0.299334 0 0.00825911 0 
2.2 -6 0.32304 0 0.0100308 0 
2.4 -6 0.34668 0 0.0120576 0 
2.6 -6 0.36873 0 0.0143076 0 
2.8 -6 0.389768 0 0.0167655 0 
3 -6 0.409616 0 0.0194123 0 
3.2 -6 0.428548 0 0.0222238 0 
3.4 -6 0.446086 0 0.0251717 0 
3.6 -6 0.462916 0 0.0282315 0 
3.8 -6 0.478878 0 0.0313822 0 
4 -6 0.494328 0 0.0345785 0 
4.2 -6 0.508654 0 0.037837 0 
4.4 -6 0.522294 0 0.0411152 0 
4.6 -6 0.53517 0 0.0444163 0 
4.8 -6 0.547584 0 0.0477011 0 
5 -6 0.559686 0 0.0509406 0 
5.2 -6 0.570828 0 0.0541956 0 
5.4 -6 0.581788 0 0.0573748 0 
5.6 -6 0.591998 0 0.0605451 0 
5.8 -6 0.601894 0 0.0636518 0 
6 -6 0.611312 0 0.0667133 0 
6.2 -6 0.620354 0 0.0697147 0 
6.4 -6 0.628882 0 0.0726814 0 
6.6 -6 0.637266 0 0.0755502 0 
6.8 -6 0.645084 0 0.0784045 0 
7 -6 0.652958 0 0.0811156 0 
7.2 -6 0.660202 0 0.0838376 0 
7.4 -6 0.667184 0 0.0864937 0 
7.6 -6 0.67399 0 0.0890665 0 
7.8 -6 0.68053 0 0.0915787 0 
8 -6 0.686684 0 0.0940722 0 
8.2 -6 0.692826 0 0.0964445 0 
8.4 -6 0.698738 0 0.0987586 0 
8.6 -6 0.704342 0 0.101047 0 
8.8 -6 0.709814 0 0.103258 0 
9 -6 0.71501 0 0.105446 0 
9.2 -6 0.72011 0 0.107551 0 
9.4 -6 0.724968 0 0.109633 0 
9.6 -6 0.729658 0 0.111666 0 
9.8 -6 0.73421 0 0.113644 0 
10 -6 0.738638 0 0.115566 0 
10.2 -6 0.742928 0 0.11744 0 
10.4 -6 0.747122 0 0.119252 0 
10.6 -6 0.751178 0 0.121023 0 
10.8 -6 0.755182 0 0.122716 0 
11 -6 0.75895 0 0.124425 0 
11.2 -6 0.762606 0 0.126096 0 
11.4 -6 0.766198 0 0.127705 0 
11.6 -6 0.769674 0 0.129283 0 
11.8 -6 0.773024 0 0.130839 0 
12 -6 0.776304 0 0.132346 0 
12.4 -6 0.782622 0 0.13524 0 
12.8 -6 0.788586 0 0.138014 0 
13.2 -6 0.79433 0 0.140606 0 
13.6 -6 0.799646 0 0.143175 0 
14 -6 0.804706 0 0.145631 0 
14.4 -6 0.809524 0 0.147983 0 
14.8 -6 0.814212 0 0.150161 0 
15.2 -6 0.81859 0 0.152322 0 
15.6 -6 0.822772 0 0.154395 0 
16 -6 0.826784 0 0.156375 0 
16.8 -6 0.834298 0 0.160103 0 
17.6 -6 0.841236 0 0.163518 0 
18.4 -6 0.847584 0 0.16673 0 
19.2 -6 0.853464 0 0.169703 0 
20 -6 0.8589 0 0.172492 0 
20.8 -6 0.863958 0 0.175091 0 
21.6 -6 0.86865 0 0.177553 0 
22.4 -6 0.873056 0 0.179827 0 
23.2 -6 0.877186 0 0.181957 0 
24 -6 0.88103 0 0.184004 0 
24.8 -6 0.884676 0 0.185882 0 
25.6 -6 0.888112 0 0.187644 0 
26.4 -6 0.89134 0 0.189332 0 
27.2 -6 0.894348 0 0.191005 0 
28 -6 0.897232 0 0.192521 0 
28.8 -6 0.899942 0 0.194007 0 
29.6 -6 0.902524 0 0.195397 0 
30.4 -6 0.904984 0 0.196706 0 
31.2 -6 0.907332 0 0.197934 0 
32 -6 0.90956 0 0.199124 0 
32.8 -6 0.911668 0 0.200298 0 
33.6 -6 0.9137 0 0.201372 0 
34.4 -6 0.915632 0 0.202423 0 
35.2 -6 0.917484 0 0.203422 0 
36 -6 0.919248 0 0.204401 0 
36.8 -6 0.920946 0 0.205319 0 
37.6 -6 0.922578 0 0.206191 0 
38.4 -6 0.924128 0 0.207074 0 
39.2 -6 0.925636 0 0.207871 0 
40 -6 0.927082 0 0.208646 0 
0.3 -5 0.203276 0 0.00486777 0 
0.4 -5 0.209792 0 0.00504336 0 
0.5 -5 0.21819 0 0.00527394 0 
0.6 -5 0.227984 0 0.00556845 0 
0.7 -5 0.238666 0 0.0058985 0 
0.8 -5 0.250004 0 0.00629524 0 
0.9 -5 0.261944 0 0.00672125 0 
1 -5 0.274982 0 0.00721995 0 
1.2 -5 0.300584 0 0.00834665 0 
1.4 -5 0.326342 0 0.00973161 0 
1.6 -5 0.351276 0 0.011383 0 
1.8 -5 0.376138 0 0.0133367 0 
2 -5 0.399132 0 0.0155728 0 
2.2 -5 0.420884 0 0.0180818 0 
2.4 -5 0.441656 0 0.0208532 0 
2.6 -5 0.46123 0 0.0238582 0 
2.8 -5 0.479418 0 0.0270683 0 
3 -5 0.496828 0 0.030435 0 
3.2 -5 0.513456 0 0.0339102 0 
3.4 -5 0.529056 0 0.0374934 0 
3.6 -5 0.543912 0 0.0411249 0 
3.8 -5 0.557804 0 0.0447978 0 
4 -5 0.570852 0 0.0484974 0 
4.2 -5 0.58334 0 0.0521813 0 
4.4 -5 0.59557 0 0.0557891 0 
4.6 -5 0.606552 0 0.0594426 0 
4.8 -5 0.61719 0 0.0630224 0 
5 -5 0.627406 0 0.0665324 0 
5.2 -5 0.637246 0 0.069958 0 
5.4 -5 0.646382 0 0.0733595 0 
5.6 -5 0.65537 0 0.076636 0 
5.8 -5 0.663986 0 0.0798245 0 
6 -5 0.671994 0 0.082986 0 
6.2 -5 0.679806 0 0.08603 0 
6.4 -5 0.687254 0 0.0890044 0 
6.6 -5 0.69434 0 0.0919126 0 
6.8 -5 0.701192 0 0.0947252 0 
7 -5 0.707786 0 0.0974512 0 
7.2 -5 0.713986 0 0.100144 0 
7.4 -5 0.720118 0 0.102702 0 
7.6 -5 0.725918 0 0.10522 0 
7.8 -5 0.731382 0 0.107711 0 
8 -5 0.736758 0 0.110088 0 
8.2 -5 0.741956 0 0.112388 0 
8.4 -5 0.74687 0 0.114666 0 
8.6 -5 0.751708 0 0.116833 0 
8.8 -5 0.756348 0 0.118951 0 
9 -5 0.76078 0 0.121034 0 
9.2 -5 0.765122 0 0.123026 0 
9.4 -5 0.769278 0 0.124983 0 
9.6 -5 0.773316 0 0.126878 0 
9.8 -5 0.777152 0 0.128758 0 
10 -5 0.780894 0 0.130572 0 
10.2 -5 0.784544 0 0.132322 0 
10.4 -5 0.788052 0 0.134041 0 
10.6 -5 0.791496 0 0.135686 0 
10.8 -5 0.794776 0 0.137327 0 
11 -5 0.79805 0 0.138862 0 
11.2 -5 0.80112 0 0.140431 0 
11.4 -5 0.804152 0 0.141923 0 
11.6 -5 0.807104 0 0.143371 0 
11.8 -5 0.809986 0 0.144771 0 
12 -5 0.812724 0 0.146185 0 
12.4 -5 0.81808 0 0.148824 0 
12.8 -5 0.823084 0 0.151388 0 
13.2 -5 0.827874 0 0.153793 0 
13.6 -5 0.83241 0 0.156093 0 
14 -5 0.836656 0 0.158347 0 
14.4 -5 0.840752 0 0.160447 0 
14.8 -5 0.844656 0 0.162451 0 
15.2 -5 0.848386 0 0.164358 0 
15.6 -5 0.851862 0 0.166278 0 
16 -5 0.855252 0 0.16804 0 
16.8 -5 0.861558 0 0.171401 0 
17.6 -5 0.867368 0 0.174476 0 
18.4 -5 0.872714 0 0.177323 0 
19.2 -5 0.877612 0 0.180023 0 
20 -5 0.882198 0 0.182465 0 
20.8 -5 0.886432 0 0.18478 0 
21.6 -5 0.890354 0 0.186983 0 
22.4 -5 0.894046 0 0.188991 0 
23.2 -5 0.897504 0 0.190872 0 
24 -5 0.90073 0 0.192666 0 
24.8 -5 0.903782 0 0.194317 0 
25.6 -5 0.906638 0 0.195903 0 
26.4 -5 0.909328 0 0.197405 0 
27.2 -5 0.911864 0 0.198839 0 
28 -5 0.914268 0 0.200188 0 
28.8 -5 0.916538 0 0.201485 0 
29.6 -5 0.918694 0 0.202709 0 
30.4 -5 0.920766 0 0.203812 0 
31.2 -5 0.922708 0 0.204936 0 
32 -5 0.924562 0 0.205996 0 
32.8 -5 0.926332 0 0.207002 0 
33.6 -5 0.928032 0 0.207931 0 
34.4 -5 0.929644 0 0.208857 0 
35.2 -5 0.931188 0 0.20973 0 
36 -5 0.932668 0 0.210566 0 
36.8 -5 0.93408 0 0.211384 0 
37.6 -5 0.935436 0 0.212168 0 
38.4 -5 0.936736 0 0.212917 0 
39.2 -5 0.937994 0 0.213611 0 
40 -5 0.939202 0 0.214289 0 
0.3 -4 0.336182 0 0.0132439 0 
0.4 -4 0.344618 0 0.0135379 0 
0.5 -4 0.353976 0 0.0138628 0 
0.6 -4 0.363556 0 0.0142294 0 
0.7 -4 0.373882 0 0.01463 0 
0.8 -4 0.385116 0 0.0151389 0 
0.9 -4 0.395948 0 0.0156952 0 
1 -4 0.406782 0 0.0163077 0 
1.2 -4 0.429448 0 0.0178152 0 
1.4 -4 0.451196 0 0.0197113 0 
1.6 -4 0.471982 0 0.0219594 0 
1.8 -4 0.492338 0 0.0246032 0 
2 -4 0.511516 0 0.0275943 0 
2.2 -4 0.52896 0 0.0309096 0 
2.4 -4 0.545892 0 0.0344959 0 
2.6 -4 0.561874 0 0.0382702 0 
2.8 -4 0.57707 0 0.0422098 0 
3 -4 0.591168 0 0.0462559 0 
3.2 -4 0.604554 0 0.050362 0 
3.4 -4 0.617506 0 0.0544591 0 
3.6 -4 0.629518 0 0.0585854 0 
3.8 -4 0.641028 0 0.0626555 0 
4 -4 0.651704 0 0.0667117 0 
4.2 -4 0.662198 0 0.0706493 0 
4.4 -4 0.67204 0 0.0745235 0 
4.6 -4 0.681374 0 0.0783017 0 
4.8 -4 0.69014 0 0.0820193 0 
5 -4 0.698582 0 0.0856119 0 
5.2 -4 0.706514 0 0.0891363 0 
5.4 -4 0.714054 0 0.0925669 0 
5.6 -4 0.721368 0 0.0958562 0 
5.8 -4 0.728266 0 0.0990707 0 
6 -4 0.73489 0 0.102177 0 
6.2 -4 0.741416 0 0.105109 0 
6.4 -4 0.74747 0 0.10802 0 
6.6 -4 0.753304 0 0.110817 0 
6.8 -4 0.758844 0 0.113548 0 
7 -4 0.764226 0 0.116159 0 
7.2 -4 0.76948 0 0.118638 0 
7.4 -4 0.774352 0 0.121119 0 
7.6 -4 0.778982 0 0.123551 0 
7.8 -4 0.783572 0 0.12583 0 
8 -4 0.78796 0 0.128049 0 
8.2 -4 0.792136 0 0.130228 0 
8.4 -4 0.796202 0 0.13231 0 
8.6 -4 0.800046 0 0.134376 0 
8.8 -4 0.803888 0 0.136286 0 
9 -4 0.807542 0 0.138173 0 
9.2 -4 0.810992 0 0.140056 0 
9.4 -4 0.814442 0 0.141795 0 
9.6 -4 0.81767 0 0.143562 0 
9.8 -4 0.820822 0 0.145254 0 
10 -4 0.82384 0 0.14692 0 
10.2 -4 0.826788 0 0.148517 0 
10.4 -4 0.829676 0 0.150038 0 
10.6 -4 0.832416 0 0.151568 0 
10.8 -4 0.835122 0 0.153008 0 
11 -4 0.837668 0 0.154479 0 
11.2 -4 0.840256 0 0.155799 0 
11.4 -4 0.842692 0 0.157153 0 
11.6 -4 0.845076 0 0.158455 0 
11.8 -4 0.847382 0 0.159728 0 
12 -4 0.849636 0 0.160953 0 
12.4 -4 0.853882 0 0.163391 0 
12.8 -4 0.85797 0 0.165624 0 
13.2 -4 0.861832 0 0.167759 0 
13.6 -4 0.865528 0 0.169748 0 
14 -4 0.868986 0 0.171703 0 
14.4 -4 0.87224 0 0.173615 0 
14.8 -4 0.875378 0 0.175388 0 
15.2 -4 0.878398 0 0.177038 0 
15.6 -4 0.881212 0 0.178711 0 
16 -4 0.883926 0 0.180277 0 
16.8 -4 0.88903 0 0.18317 0 
17.6 -4 0.89367 0 0.185902 0 
18.4 -4 0.897968 0 0.188377 0 
19.2 -4 0.901946 0 0.190652 0 
20 -4 0.905608 0 0.192804 0 
20.8 -4 0.909008 0 0.194813 0 
21.6 -4 0.912162 0 0.196709 0 
22.4 -4 0.915132 0 0.198427 0 
23.2 -4 0.917898 0 0.200062 0 
24 -4 0.92049 0 0.201601 0 
24.8 -4 0.922942 0 0.203003 0 
25.6 -4 0.925234 0 0.204358 0 
26.4 -4 0.9274 0 0.205626 0 
27.2 -4 0.92943 0 0.206868 0 
28 -4 0.931364 0 0.208002 0 
28.8 -4 0.933176 0 0.209133 0 
29.6 -4 0.934906 0 0.21018 0 
30.4 -4 0.936552 0 0.211163 0 
31.2 -4 0.938128 0 0.212055 0 
32 -4 0.939618 0 0.212947 0 
32.8 -4 0.941034 0 0.213812 0 
33.6 -4 0.94239 0 0.21462 0 
34.4 -4 0.943684 0 0.2154 0 
35.2 -4 0.94492 0 0.216148 0 
36 -4 0.946102 0 0.216872 0 
36.8 -4 0.94724 0 0.217543 0 
37.6 -4 0.94832 0 0.218227 0 
38.4 -4 0.949368 0 0.218845 0 
39.2 -4 0.950376 0 0.219428 0 
40 -4 0.951338 0 0.220017 0 
0.3 -3 0.503704 0 0.0306827 0 
0.4 -3 0.509722 0 0.0305879 0 
0.5 -3 0.515798 0 0.0306577 0 
0.6 -3 0.523682 0 0.0307807 0 
0.7 -3 0.5319 0 0.0309972 0 
0.8 -3 0.539708 0 0.031321 0 
0.9 -3 0.547774 0 0.031786 0 
1 -3 0.556514 0 0.0324 0 
1.2 -3 0.572422 0 0.0341058 0 
1.4 -3 0.58825 0 0.0364231 0 
1.6 -3 0.603014 0 0.0392795 0 
1.8 -3 0.61696 0 0.0426265 0 
2 -3 0.630606 0 0.0464143 0 
2.2 -3 0.643906 0 0.0504386 0 
2.4 -3 0.65628 0 0.0547503 0 
2.6 -3 0.668324 0 0.0591723 0 
2.8 -3 0.679324 0 0.0637028 0 
3 -3 0.690094 0 0.0682232 0 
3.2 -3 0.700312 0 0.072708 0 
3.4 -3 0.710038 0 0.0771403 0 
3.6 -3 0.719074 0 0.0815337 0 
3.8 -3 0.727896 0 0.085768 0 
4 -3 0.736202 0 0.0899064 0 
4.2 -3 0.744074 0 0.09392 0 
4.4 -3 0.751512 0 0.0978303 0 
4.6 -3 0.758652 0 0.101583 0 
4.8 -3 0.765426 0 0.105213 0 
5 -3 0.77194 0 0.108677 0 
5.2 -3 0.777988 0 0.112084 0 
5.4 -3 0.783844 0 0.115326 0 
5.6 -3 0.789348 0 0.118491 0 
5.8 -3 0.794638 0 0.121516 0 
6 -3 0.799666 0 0.124445 0 
6.2 -3 0.804548 0 0.127216 0 
6.4 -3 0.80925 0 0.129861 0 
6.6 -3 0.813788 0 0.132376 0 
6.8 -3 0.817924 0 0.134942 0 
7 -3 0.822006 0 0.137332 0 
7.2 -3 0.825942 0 0.139615 0 
7.4 -3 0.829808 0 0.141744 0 
7.6 -3 0.833358 0 0.143923 0 
7.8 -3 0.836736 0 0.146059 0 
8 -3 0.840122 0 0.147998 0 
8.2 -3 0.843262 0 0.149976 0 
8.4 -3 0.846334 0 0.151839 0 
8.6 -3 0.84933 0 0.153605 0 
8.8 -3 0.852162 0 0.155365 0 
9 -3 0.85497 0 0.156985 0 
9.2 -3 0.857626 0 0.158611 0 
9.4 -3 0.860206 0 0.160164 0 
9.6 -3 0.86268 0 0.161686 0 
9.8 -3 0.865088 0 0.16314 0 
10 -3 0.867406 0 0.164562 0 
10.2 -3 0.869596 0 0.166005 0 
10.4 -3 0.871768 0 0.167337 0 
10.6 -3 0.873872 0 0.168629 0 
10.8 -3 0.875878 0 0.169928 0 
11 -3 0.877868 0 0.171124 0 
11.2 -3 0.87974 0 0.172367 0 
11.4 -3 0.88165 0 0.173438 0 
11.6 -3 0.88347 0 0.174528 0 
11.8 -3 0.885182 0 0.175666 0 
12 -3 0.88688 0 0.176722 0 
12.4 -3 0.89012 0 0.178767 0 
12.8 -3 0.89321 0 0.180663 0 
13.2 -3 0.89611 0 0.182503 0 
13.6 -3 0.898876 0 0.184218 0 
14 -3 0.901498 0 0.185853 0 
14.4 -3 0.903992 0 0.187409 0 
14.8 -3 0.906342 0 0.188935 0 
15.2 -3 0.908612 0 0.190329 0 
15.6 -3 0.91075 0 0.191715 0 
16 -3 0.912792 0 0.193035 0 
16.8 -3 0.916624 0 0.195486 0 
17.6 -3 0.920134 0 0.197746 0 
18.4 -3 0.923366 0 0.199816 0 
19.2 -3 0.926354 0 0.201722 0 
20 -3 0.929122 0 0.203478 0 
20.8 -3 0.931678 0 0.205154 0 
21.6 -3 0.934052 0 0.206732 0 
22.4 -3 0.93628 0 0.208161 0 
23.2 -3 0.93837 0 0.209482 0 
24 -3 0.940318 0 0.210751 0 
24.8 -3 0.942162 0 0.211897 0 
25.6 -3 0.943882 0 0.213025 0 
26.4 -3 0.945502 0 0.214092 0 
27.2 -3 0.947034 0 0.215089 0 
28 -3 0.948482 0 0.216044 0 
28.8 -3 0.949852 0 0.216945 0 
29.6 -3 0.95115 0 0.217812 0 
30.4 -3 0.9524 0 0.218548 0 
31.2 -3 0.953572 0 0.219332 0 
32 -3 0.954686 0 0.220081 0 
32.8 -3 0.955752 0 0.220783 0 
33.6 -3 0.95677 0 0.221438 0 
34.4 -3 0.957744 0 0.22206 0 
35.2 -3 0.958674 0 0.22267 0 
36 -3 0.959564 0 0.223246 0 
36.8 -3 0.960412 0 0.223815 0 
37.6 -3 0.961226 0 0.224366 0 
38.4 -3 0.962012 0 0.224877 0 
39.2 -3 0.962768 0 0.225351 0 
40 -3 0.963492 0 0.225821 0 
0.3 -2 0.680565 0.0001109 0.0608907 2.474e-05 
0.4 -2 0.683542 0.0002616 0.0598303 6.26e-05 
0.5 -2 0.687394 0.0001998 0.0590455 4.216e-05 
0.6 -2 0.691782 9.033e-05 0.0585078 1.704e-05 
0.7 -2 0.696533 8.88e-05 0.0580659 4.723e-05 
0.8 -2 0.701524 0.0001174 0.0579602 1.492e-05 
0.9 -2 0.706283 7.597e-05 0.0580546 1.354e-05 
1 -2 0.710841 0.0001106 0.058469 1.686e-05 
1.2 -2 0.719903 0.0001437 0.0601181 2.631e-06 
1.4 -2 0.729032 8.918e-05 0.0626116 1.823e-05 
1.6 -2 0.737678 0.0001183 0.0659363 1.229e-05 
1.8 -2 0.746185 8.217e-05 0.0698425 1.87e-05 
2 -2 0.754533 4.546e-05 0.0741334 8.873e-06 
2.2 -2 0.76254 6.878e-05 0.0787193 1.666e-05 
2.4 -2 0.770445 7.257e-05 0.0834006 2.668e-05 
2.6 -2 0.77804 2.542e-05 0.0881481 9.465e-06 
2.8 -2 0.785288 2.706e-05 0.092896 6.346e-06 
3 -2 0.792273 1.871e-05 0.0975531 7.463e-06 
3.2 -2 0.799017 1.489e-05 0.102084 8.678e-06 
3.4 -2 0.805445 1.953e-05 0.106478 1.035e-05 
3.6 -2 0.81156 2.154e-05 0.110731 1.179e-05 
3.8 -2 0.817365 8.636e-06 0.114842 4.83e-06 
4 -2 0.822929 1.569e-05 0.118772 1.067e-05 
4.2 -2 0.828204 0 0.12255 0 
4.4 -2 0.833212 0 0.126181 0 
4.6 -2 0.838088 0 0.129567 0 
4.8 -2 0.842584 0 0.132927 0 
5 -2 0.846986 0 0.136033 0 
5.2 -2 0.851026 0 0.139137 0 
5.4 -2 0.854978 0 0.142014 0 
5.6 -2 0.858828 0 0.144689 0 
5.8 -2 0.862334 0 0.147411 0 
6 -2 0.865746 0 0.149953 0 
6.2 -2 0.869032 0 0.152355 0 
6.4 -2 0.872166 0 0.154668 0 
6.6 -2 0.875186 0 0.156856 0 
6.8 -2 0.878088 0 0.158935 0 
7 -2 0.88078 0 0.161041 0 
7.2 -2 0.883394 0 0.163023 0 
7.4 -2 0.886004 0 0.164782 0 
7.6 -2 0.8885 0 0.166476 0 
7.8 -2 0.89073 0 0.168352 0 
8 -2 0.89296 0 0.170032 0 
8.2 -2 0.895152 0 0.17157 0 
8.4 -2 0.897186 0 0.173174 0 
8.6 -2 0.899208 0 0.174615 0 
8.8 -2 0.90112 0 0.176063 0 
9 -2 0.90297 0 0.17745 0 
9.2 -2 0.904778 0 0.178745 0 
9.4 -2 0.906524 0 0.179991 0 
9.6 -2 0.908184 0 0.18124 0 
9.8 -2 0.9098 0 0.182427 0 
10 -2 0.911348 0 0.183601 0 
10.2 -2 0.912844 0 0.184742 0 
10.4 -2 0.914282 0 0.185864 0 
10.6 -2 0.915694 0 0.186912 0 
10.8 -2 0.917044 0 0.187962 0 
11 -2 0.918384 0 0.188913 0 
11.2 -2 0.91963 0 0.189955 0 
11.4 -2 0.920916 0 0.190779 0 
11.6 -2 0.922128 0 0.191669 0 
11.8 -2 0.923292 0 0.192561 0 
12 -2 0.924432 0 0.1934 0 
12.4 -2 0.926614 0 0.195017 0 
12.8 -2 0.928682 0 0.196525 0 
13.2 -2 0.93063 0 0.197979 0 
13.6 -2 0.932468 0 0.199376 0 
14 -2 0.934228 0 0.20066 0 
14.4 -2 0.93588 0 0.201944 0 
14.8 -2 0.937454 0 0.203153 0 
15.2 -2 0.93898 0 0.204224 0 
15.6 -2 0.940428 0 0.205267 0 
16 -2 0.94178 0 0.206361 0 
16.8 -2 0.944356 0 0.208244 0 
17.6 -2 0.94669 0 0.210065 0 
18.4 -2 0.948856 0 0.211672 0 
19.2 -2 0.95086 0 0.213124 0 
20 -2 0.952702 0 0.214521 0 
20.8 -2 0.954416 0 0.215809 0 
21.6 -2 0.956004 0 0.217025 0 
22.4 -2 0.957488 0 0.218162 0 
23.2 -2 0.958884 0 0.219177 0 
24 -2 0.960184 0 0.220167 0 
24.8 -2 0.961416 0 0.221036 0 
25.6 -2 0.962566 0 0.221905 0 
26.4 -2 0.963652 0 0.222698 0 
27.2 -2 0.964672 0 0.223488 0 
28 -2 0.965642 0 0.224204 0 
28.8 -2 0.966552 0 0.224922 0 
29.6 -2 0.96742 0 0.22559 0 
30.4 -2 0.968244 0 0.226208 0 
31.2 -2 0.969038 0 0.226727 0 
32 -2 0.96978 0 0.227318 0 
32.8 -2 0.97049 0 0.227859 0 
33.6 -2 0.971172 0 0.228358 0 
34.4 -2 0.97182 0 0.228841 0 
35.2 -2 0.97244 0 0.229299 0 
36 -2 0.973034 0 0.229745 0 
36.8 -2 0.973602 0 0.230178 0 
37.6 -2 0.974144 0 0.230615 0 
38.4 -2 0.97467 0 0.230974 0 
39.2 -2 0.975172 0 0.231341 0 
40 -2 0.975656 0 0.231697 0 
0.3 -1.5 0.765656 0.0003113 0.0810771 9.455e-05 
0.4 -1.5 0.767802 0.0003584 0.0795974 8.221e-05 
0.5 -1.5 0.770729 0.0002537 0.0782182 2.468e-05 
0.6 -1.5 0.773596 0.0001712 0.0770338 6.138e-05 
0.7 -1.5 0.776797 8.117e-05 0.0762719 6.401e-05 
0.8 -1.5 0.779647 0.0002248 0.075856 3.564e-05 
0.9 -1.5 0.783185 8.91e-05 0.0757826 2.332e-05 
1 -1.5 0.786229 6.042e-05 0.0760794 1.425e-05 
1.2 -1.5 0.792254 8.861e-05 0.0775965 2.363e-05 
1.4 -1.5 0.79826 6.903e-05 0.080258 2.46e-05 
1.6 -1.5 0.804387 5.159e-05 0.0836931 1.986e-05 
1.8 -1.5 0.810356 7.364e-05 0.0877676 1.945e-05 
2 -1.5 0.816228 6.12e-05 0.0922103 2.217e-05 
2.2 -1.5 0.822044 1.626e-05 0.0968245 1.333e-05 
2.4 -1.5 0.827828 2.265e-05 0.10152 1.1e-05 
2.6 -1.5 0.833322 1.456e-05 0.106261 6.969e-06 
2.8 -1.5 0.838746 2.555e-05 0.110872 1.48e-05 
3 -1.5 0.843922 1.661e-05 0.115408 1.001e-05 
3.2 -1.5 0.84896 1.494e-05 0.119741 9.048e-06 
3.4 -1.5 0.853747 1.729e-05 0.123946 1.581e-05 
3.6 -1.5 0.858348 1.116e-05 0.127957 1.121e-05 
3.8 -1.5 0.862704 1.168e-05 0.131828 1.032e-05 
4 -1.5 0.866871 7.639e-06 0.135507 7.902e-06 
4.2 -1.5 0.870792 0 0.139061 0 
4.4 -1.5 0.874606 0 0.142376 0 
4.6 -1.5 0.87823 0 0.145529 0 
4.8 -1.5 0.881678 0 0.148544 0 
5 -1.5 0.88503 0 0.151315 0 
5.2 -1.5 0.88805 0 0.154184 0 
5.4 -1.5 0.89107 0 0.156728 0 
5.6 -1.5 0.8939 0 0.159219 0 
5.8 -1.5 0.89658 0 0.161629 0 
6 -1.5 0.899098 0 0.163997 0 
6.2 -1.5 0.90159 0 0.16612 0 
6.4 -1.5 0.90391 0 0.168251 0 
6.6 -1.5 0.906192 0 0.170184 0 
6.8 -1.5 0.908414 0 0.17196 0 
7 -1.5 0.910446 0 0.173836 0 
7.2 -1.5 0.912442 0 0.175539 0 
7.4 -1.5 0.914364 0 0.177155 0 
7.6 -1.5 0.916244 0 0.178631 0 
7.8 -1.5 0.917976 0 0.180197 0 
8 -1.5 0.91961 0 0.181773 0 
8.2 -1.5 0.921258 0 0.183118 0 
8.4 -1.5 0.92278 0 0.184558 0 
8.6 -1.5 0.924318 0 0.185772 0 
8.8 -1.5 0.925742 0 0.187078 0 
9 -1.5 0.92713 0 0.188299 0 
9.2 -1.5 0.928492 0 0.189418 0 
9.4 -1.5 0.929804 0 0.190499 0 
9.6 -1.5 0.931066 0 0.191558 0 
9.8 -1.5 0.932274 0 0.192605 0 
10 -1.5 0.933444 0 0.193612 0 
10.2 -1.5 0.934578 0 0.19458 0 
10.4 -1.5 0.935656 0 0.195573 0 
10.6 -1.5 0.936718 0 0.196477 0 
10.8 -1.5 0.937748 0 0.197344 0 
11 -1.5 0.93874 0 0.198209 0 
11.2 -1.5 0.939686 0 0.19909 0 
11.4 -1.5 0.940638 0 0.199837 0 
11.6 -1.5 0.941552 0 0.200587 0 
11.8 -1.5 0.942426 0 0.201367 0 
12 -1.5 0.943286 0 0.20208 0 
12.4 -1.5 0.944916 0 0.203502 0 
12.8 -1.5 0.946472 0 0.204791 0 
13.2 -1.5 0.947932 0 0.206052 0 
13.6 -1.5 0.949312 0 0.20726 0 
14 -1.5 0.950648 0 0.208305 0 
14.4 -1.5 0.951884 0 0.209426 0 
14.8 -1.5 0.953068 0 0.210464 0 
15.2 -1.5 0.95422 0 0.211345 0 
15.6 -1.5 0.955304 0 0.212242 0 
16 -1.5 0.956316 0 0.213202 0 
16.8 -1.5 0.95825 0 0.214807 0 
17.6 -1.5 0.960008 0 0.216342 0 
18.4 -1.5 0.961632 0 0.217716 0 
19.2 -1.5 0.963132 0 0.218976 0 
20 -1.5 0.96452 0 0.220133 0 
20.8 -1.5 0.9658 0 0.221257 0 
21.6 -1.5 0.966992 0 0.222312 0 
22.4 -1.5 0.968108 0 0.223263 0 
23.2 -1.5 0.969156 0 0.224106 0 
24 -1.5 0.970136 0 0.224923 0 
24.8 -1.5 0.971054 0 0.225696 0 
25.6 -1.5 0.971924 0 0.226368 0 
26.4 -1.5 0.972738 0 0.227051 0 
27.2 -1.5 0.973502 0 0.227732 0 
28 -1.5 0.974226 0 0.228363 0 
28.8 -1.5 0.974914 0 0.228933 0 
29.6 -1.5 0.975566 0 0.229483 0 
30.4 -1.5 0.976184 0 0.230016 0 
31.2 -1.5 0.976778 0 0.23046 0 
32 -1.5 0.977332 0 0.230983 0 
32.8 -1.5 0.977866 0 0.231431 0 
33.6 -1.5 0.978378 0 0.231839 0 
34.4 -1.5 0.978864 0 0.232248 0 
35.2 -1.5 0.97933 0 0.232642 0 
36 -1.5 0.979774 0 0.233019 0 
36.8 -1.5 0.9802 0 0.233383 0 
37.6 -1.5 0.980606 0 0.233752 0 
38.4 -1.5 0.981 0 0.234066 0 
39.2 -1.5 0.98138 0 0.23436 0 
40 -1.5 0.981742 0 0.234666 0 
0.3 -1 0.847555 0.0004626 0.105008 0.0001674 
0.4 -1 0.84883 0.0004541 0.102914 6.603e-05 
0.5 -1 0.85047 0.0002363 0.100986 8.234e-05 
0.6 -1 0.852158 0.0002228 0.0994134 6.642e-05 
0.7 -1 0.854037 0.0001597 0.0982645 6.583e-05 
0.8 -1 0.855723 0.0001601 0.0975781 2.647e-05 
0.9 -1 0.857618 8.496e-05 0.0973131 4.185e-05 
1 -1 0.859191 0.0001038 0.0974909 4.651e-05 
1.2 -1 0.862839 4.105e-05 0.0989753 2.273e-05 
1.4 -1 0.866396 7.882e-05 0.101654 5.83e-05 
1.6 -1 0.870198 3.526e-05 0.10508 1.721e-05 
1.8 -1 0.873888 3.329e-05 0.109164 2.76e-05 
2 -1 0.876256 0.000697 0.112515 0.0004041 
2.2 -1 0.881526 1.307e-05 0.117939 1.123e-05 
2.4 -1 0.88521 1.679e-05 0.122483 2.107e-05 
2.6 -1 0.888854 2.405e-05 0.126944 3.206e-05 
2.8 -1 0.89239 1.239e-05 0.13132 1.374e-05 
3 -1 0.895857 1.716e-05 0.135485 2.307e-05 
3.2 -1 0.899191 1.722e-05 0.139481 2.284e-05 
3.4 -1 0.902348 1.203e-05 0.143369 1.73e-05 
3.6 -1 0.905421 7.347e-06 0.146996 1.176e-05 
3.8 -1 0.908333 9.82e-06 0.150475 1.656e-05 
4 -1 0.911118 3.496e-06 0.15377 5.618e-06 
4.2 -1 0.913788 0 0.156875 0 
4.4 -1 0.916302 0 0.159859 0 
4.6 -1 0.918686 0 0.162712 0 
4.8 -1 0.920976 0 0.165396 0 
5 -1 0.923226 0 0.16779 0 
5.2 -1 0.925228 0 0.170365 0 
5.4 -1 0.927238 0 0.172589 0 
5.6 -1 0.929144 0 0.174726 0 
5.8 -1 0.930982 0 0.176708 0 
6 -1 0.932632 0 0.178862 0 
6.2 -1 0.93433 0 0.180598 0 
6.4 -1 0.935874 0 0.182462 0 
6.6 -1 0.937368 0 0.184199 0 
6.8 -1 0.938852 0 0.185703 0 
7 -1 0.940234 0 0.18725 0 
7.2 -1 0.941566 0 0.188701 0 
7.4 -1 0.942844 0 0.190093 0 
7.6 -1 0.944094 0 0.191345 0 
7.8 -1 0.94527 0 0.192621 0 
8 -1 0.94637 0 0.193948 0 
8.2 -1 0.947458 0 0.195119 0 
8.4 -1 0.94848 0 0.196334 0 
8.6 -1 0.949498 0 0.197379 0 
8.8 -1 0.950458 0 0.198457 0 
9 -1 0.951376 0 0.199531 0 
9.2 -1 0.9523 0 0.200398 0 
9.4 -1 0.953162 0 0.201358 0 
9.6 -1 0.954008 0 0.202224 0 
9.8 -1 0.954818 0 0.203094 0 
10 -1 0.955598 0 0.203948 0 
10.2 -1 0.956356 0 0.20475 0 
10.4 -1 0.957076 0 0.205586 0 
10.6 -1 0.957784 0 0.206342 0 
10.8 -1 0.958466 0 0.2071 0 
11 -1 0.959128 0 0.207819 0 
11.2 -1 0.959768 0 0.208525 0 
11.4 -1 0.960396 0 0.209176 0 
11.6 -1 0.96102 0 0.209725 0 
11.8 -1 0.961598 0 0.210399 0 
12 -1 0.962168 0 0.211013 0 
12.4 -1 0.963262 0 0.212157 0 
12.8 -1 0.964292 0 0.213275 0 
13.2 -1 0.965272 0 0.214292 0 
13.6 -1 0.966192 0 0.215301 0 
14 -1 0.96708 0 0.216163 0 
14.4 -1 0.96792 0 0.217001 0 
14.8 -1 0.968708 0 0.217879 0 
15.2 -1 0.969464 0 0.218666 0 
15.6 -1 0.970192 0 0.219371 0 
16 -1 0.970872 0 0.220144 0 
16.8 -1 0.972156 0 0.221503 0 
17.6 -1 0.973332 0 0.222757 0 
18.4 -1 0.974416 0 0.223866 0 
19.2 -1 0.975416 0 0.224908 0 
20 -1 0.97634 0 0.225859 0 
20.8 -1 0.977196 0 0.226771 0 
21.6 -1 0.977992 0 0.227622 0 
22.4 -1 0.978734 0 0.228416 0 
23.2 -1 0.979434 0 0.229111 0 
24 -1 0.980086 0 0.229789 0 
24.8 -1 0.9807 0 0.230393 0 
25.6 -1 0.981278 0 0.230961 0 
26.4 -1 0.98182 0 0.231533 0 
27.2 -1 0.98233 0 0.232073 0 
28 -1 0.982816 0 0.232564 0 
28.8 -1 0.983272 0 0.233056 0 
29.6 -1 0.983706 0 0.233506 0 
30.4 -1 0.984122 0 0.233896 0 
31.2 -1 0.984514 0 0.234294 0 
32 -1 0.984886 0 0.234712 0 
32.8 -1 0.985242 0 0.235071 0 
33.6 -1 0.985582 0 0.235399 0 
34.4 -1 0.985908 0 0.235712 0 
35.2 -1 0.986218 0 0.236038 0 
36 -1 0.986514 0 0.236338 0 
36.8 -1 0.986798 0 0.236645 0 
37.6 -1 0.98707 0 0.236935 0 
38.4 -1 0.987332 0 0.237199 0 
39.2 -1 0.987584 0 0.237428 0 
40 -1 0.987826 0 0.237675 0 
0.3 -0.5 0.925314 0.0004698 0.13315 0.0001267 
0.4 -0.5 0.926022 0.0003498 0.130426 0.0001486 
0.5 -0.5 0.926669 0.0002242 0.128002 0.0001618 
0.6 -0.5 0.927349 0.0001762 0.12625 0.0001363 
0.7 -0.5 0.928101 8.527e-05 0.124714 6.128e-05 
0.8 -0.5 0.928828 8.255e-05 0.123939 5.332e-05 
0.9 -0.5 0.92955 2.456e-05 0.123506 7.516e-05 
1 -0.5 0.930198 3.387e-05 0.123534 4.813e-05 
1.2 -0.5 0.931801 2.244e-05 0.124888 3.851e-05 
1.4 -0.5 0.933535 2.84e-05 0.127284 5.347e-05 
1.6 -0.5 0.935255 2.697e-05 0.130602 4.674e-05 
1.8 -0.5 0.937095 1.15e-05 0.134318 2.466e-05 
2 -0.5 0.938163 0.0003538 0.137467 0.0003731 
2.2 -0.5 0.940767 9.638e-06 0.142397 2.612e-05 
2.4 -0.5 0.942582 2.252e-05 0.146527 5.61e-05 
2.6 -0.5 0.944418 3.865e-06 0.150436 1.141e-05 
2.8 -0.5 0.946187 1.042e-05 0.15426 2.427e-05 
3 -0.5 0.947901 3.301e-06 0.157933 1.049e-05 
3.2 -0.5 0.949554 4.725e-06 0.161435 1.389e-05 
3.4 -0.5 0.951138 4.208e-06 0.164766 1.679e-05 
3.6 -0.5 0.952661 6.9e-06 0.167904 2.001e-05 
3.8 -0.5 0.954122 7.025e-06 0.170865 2.777e-05 
4 -0.5 0.95551 3.664e-06 0.173669 1.385e-05 
4.2 -0.5 0.956834 0 0.176333 0 
4.4 -0.5 0.958118 0 0.17874 0 
4.6 -0.5 0.95931 0 0.181154 0 
4.8 -0.5 0.960468 0 0.183339 0 
5 -0.5 0.961558 0 0.185452 0 
5.2 -0.5 0.962584 0 0.187522 0 
5.4 -0.5 0.96358 0 0.189396 0 
5.6 -0.5 0.964544 0 0.191101 0 
5.8 -0.5 0.965458 0 0.192735 0 
6 -0.5 0.966294 0 0.194501 0 
6.2 -0.5 0.967142 0 0.195884 0 
6.4 -0.5 0.967914 0 0.197439 0 
6.6 -0.5 0.968656 0 0.198898 0 
6.8 -0.5 0.96941 0 0.200012 0 
7 -0.5 0.970096 0 0.201307 0 
7.2 -0.5 0.970768 0 0.202432 0 
7.4 -0.5 0.971404 0 0.203582 0 
7.6 -0.5 0.972024 0 0.204595 0 
7.8 -0.5 0.97262 0 0.205566 0 
8 -0.5 0.973168 0 0.206677 0 
8.2 -0.5 0.973712 0 0.207619 0 
8.4 -0.5 0.974228 0 0.208561 0 
8.6 -0.5 0.974738 0 0.209386 0 
8.8 -0.5 0.975216 0 0.210267 0 
9 -0.5 0.975676 0 0.211131 0 
9.2 -0.5 0.976142 0 0.211768 0 
9.4 -0.5 0.97657 0 0.212554 0 
9.6 -0.5 0.976994 0 0.213239 0 
9.8 -0.5 0.977404 0 0.213864 0 
10 -0.5 0.977792 0 0.214574 0 
10.2 -0.5 0.978172 0 0.215191 0 
10.4 -0.5 0.978528 0 0.215901 0 
10.6 -0.5 0.978886 0 0.216464 0 
10.8 -0.5 0.979228 0 0.217067 0 
11 -0.5 0.97956 0 0.21762 0 
11.2 -0.5 0.97988 0 0.218185 0 
11.4 -0.5 0.98019 0 0.218733 0 
11.6 -0.5 0.9805 0 0.219165 0 
11.8 -0.5 0.980796 0 0.219638 0 
12 -0.5 0.981078 0 0.220152 0 
12.4 -0.5 0.981624 0 0.221056 0 
12.8 -0.5 0.98214 0 0.221938 0 
13.2 -0.5 0.98263 0 0.222711 0 
13.6 -0.5 0.983092 0 0.223504 0 
14 -0.5 0.98354 0 0.224105 0 
14.4 -0.5 0.983954 0 0.224847 0 
14.8 -0.5 0.984344 0 0.225572 0 
15.2 -0.5 0.98473 0 0.226075 0 
15.6 -0.5 0.985094 0 0.226617 0 
16 -0.5 0.985434 0 0.227226 0 
16.8 -0.5 0.986076 0 0.228306 0 
17.6 -0.5 0.986664 0 0.229272 0 
18.4 -0.5 0.987206 0 0.230136 0 
19.2 -0.5 0.987706 0 0.230927 0 
20 -0.5 0.98817 0 0.23164 0 
20.8 -0.5 0.988596 0 0.232375 0 
21.6 -0.5 0.988994 0 0.233023 0 
22.4 -0.5 0.989366 0 0.233629 0 
23.2 -0.5 0.989716 0 0.234159 0 
24 -0.5 0.990044 0 0.234649 0 
24.8 -0.5 0.99035 0 0.235107 0 
25.6 -0.5 0.990638 0 0.235555 0 
26.4 -0.5 0.990912 0 0.235952 0 
27.2 -0.5 0.991166 0 0.236386 0 
28 -0.5 0.991408 0 0.236795 0 
28.8 -0.5 0.991636 0 0.237178 0 
29.6 -0.5 0.991852 0 0.237522 0 
30.4 -0.5 0.99206 0 0.237833 0 
31.2 -0.5 0.992258 0 0.238077 0 
32 -0.5 0.992444 0 0.238417 0 
32.8 -0.5 0.992622 0 0.238695 0 
33.6 -0.5 0.992792 0 0.238936 0 
34.4 -0.5 0.992954 0 0.239195 0 
35.2 -0.5 0.99311 0 0.239423 0 
36 -0.5 0.993258 0 0.239651 0 
36.8 -0.5 0.9934 0 0.239893 0 
37.6 -0.5 0.993536 0 0.240126 0 
38.4 -0.5 0.993666 0 0.240314 0 
39.2 -0.5 0.993792 0 0.240491 0 
40 -0.5 0.993914 0 0.240677 0 
0.15 0 1 0 0.170209 0.0005681 
0.2 0 1 0 0.169123 0.0006479 
0.25 0 1 0 0.167895 0.0004477 
0.3 0 1 0 0.166472 0.0002812 
0.4 0 1 0 0.163683 0.000354 
0.5 0 1 0 0.161258 0.0002196 
0.6 0 1 0 0.158879 0.0001549 
0.7 0 1 0 0.157133 0.0001267 
0.8 0 1 0 0.155988 9.285e-05 
0.9 0 1 0 0.155328 0.0001042 
1 0 1 0 0.15506 0.0001059 
1.2 0 1 0 0.155995 3.435e-05 
1.4 0 1 0 0.15785 1.877e-05 
1.6 0 1 0 0.160549 4.297e-05 
1.8 0 1 0 0.163595 2.068e-05 
2 0 1 0 0.166905 1.839e-05 
2.2 0 1 0 0.170208 3.459e-05 
2.4 0 1 0 0.173498 2.469e-05 
2.6 0 1 0 0.176813 2.129e-05 
2.8 0 1 0 0.179848 2.658e-05 
3 0 1 0 0.182802 3.027e-05 
3.2 0 1 0 0.185598 9.391e-06 
3.4 0 1 0 0.188226 1.789e-05 
3.6 0 1 0 0.190655 1.587e-05 
3.8 0 1 0 0.192968 2.063e-05 
4 0 1 0 0.195099 1.718e-05 
4.2 0 1 0 0.197218 0 
4.4 0 1 0 0.199028 0 
4.6 0 1 0 0.20095 0 
4.8 0 1 0 0.202579 0 
5 0 1 0 0.20416 0 
5.2 0 1 0 0.205723 0 
5.4 0 1 0 0.20714 0 
5.6 0 1 0 0.208361 0 
5.8 0 1 0 0.209594 0 
6 0 1 0 0.210967 0 
6.2 0 1 0 0.212003 0 
6.4 0 1 0 0.213095 0 
6.6 0 1 0 0.214152 0 
6.8 0 1 0 0.215029 0 
7 0 1 0 0.215977 0 
7.2 0 1 0 0.216777 0 
7.4 0 1 0 0.217609 0 
7.6 0 1 0 0.21831 0 
7.8 0 1 0 0.219031 0 
8 0 1 0 0.21986 0 
8.2 0 1 0 0.220499 0 
8.4 0 1 0 0.221238 0 
8.6 0 1 0 0.221818 0 
8.8 0 1 0 0.222451 0 
9 0 1 0 0.223052 0 
9.2 0 1 0 0.223526 0 
9.4 0 1 0 0.224089 0 
9.6 0 1 0 0.224566 0 
9.8 0 1 0 0.225021 0 
10 0 1 0 0.22552 0 
10.2 0 1 0 0.225977 0 
10.4 0 1 0 0.226475 0 
10.6 0 1 0 0.226905 0 
10.8 0 1 0 0.227344 0 
11 0 1 0 0.227754 0 
11.2 0 1 0 0.228142 0 
11.4 0 1 0 0.228541 0 
11.6 0 1 0 0.228809 0 
11.8 0 1 0 0.229137 0 
12 0 1 0 0.229504 0 
12.4 0 1 0 0.230137 0 
12.8 0 1 0 0.230776 0 
13.2 0 1 0 0.231323 0 
13.6 0 1 0 0.23184 0 
14 0 1 0 0.232285 0 
14.4 0 1 0 0.232812 0 
14.8 0 1 0 0.233308 0 
15.2 0 1 0 0.233661 0 
15.6 0 1 0 0.234023 0 
16 0 1 0 0.234491 0 
16.8 0 1 0 0.235233 0 
17.6 0 1 0 0.235878 0 
18.4 0 1 0 0.2365 0 
19.2 0 1 0 0.237022 0 
20 0 1 0 0.237535 0 
20.8 0 1 0 0.238039 0 
21.6 0 1 0 0.238503 0 
22.4 0 1 0 0.23892 0 
23.2 0 1 0 0.239265 0 
24 0 1 0 0.239643 0 
24.8 0 1 0 0.239938 0 
25.6 0 1 0 0.240213 0 
26.4 0 1 0 0.240538 0 
27.2 0 1 0 0.2408 0 
28 0 1 0 0.241092 0 
28.8 0 1 0 0.241325 0 
29.6 0 1 0 0.241552 0 
30.4 0 1 0 0.241788 0 
31.2 0 1 0 0.241976 0 
32 0 1 0 0.242204 0 
32.8 0 1 0 0.242388 0 
33.6 0 1 0 0.242544 0 
34.4 0 1 0 0.242722 0 
35.2 0 1 0 0.242878 0 
36 0 1 0 0.243031 0 
36.8 0 1 0 0.2432 0 
37.6 0 1 0 0.243368 0 
38.4 0 1 0 0.24348 0 
39.2 0 1 0 0.243595 0 
40 0 1 0 0.243721 0 


==> aux/tables/doubleocc_U6.dat <==
3.4 -24 0.00535092 0 1.78131e-06 0 
3.6 -24 0.0073225 0 3.47583e-06 0 
3.8 -24 0.00973608 0 6.37217e-06 0 
4 -24 0.0124905 0 1.10114e-05 0 
4.2 -24 0.01569436 0 1.81887e-05 0 
4.4 -24 0.01931212 0 2.88011e-05 0 
4.6 -24 0.0233356 0 4.38242e-05 0 
4.8 -24 0.0279298 0 6.46426e-05 0 
5 -24 0.0328206 0 9.26022e-05 0 
5.2 -24 0.0379586 0 0.000128937 0 
5.4 -24 0.0435242 0 0.00017544 0 
5.6 -24 0.0493696 0 0.000233613 0 
5.8 -24 0.055421 0 0.000304998 0 
6 -24 0.0620034 0 0.000391594 0 
6.2 -24 0.0685706 0 0.000494634 0 
6.4 -24 0.0754044 0 0.000615797 0 
6.6 -24 0.0825836 0 0.000756704 0 
6.8 -24 0.0897568 0 0.000918343 0 
7 -24 0.0970114 0 0.00110196 0 
7.2 -24 0.1045356 0 0.00130887 0 
7.4 -24 0.1122752 0 0.00153986 0 
7.6 -24 0.1199702 0 0.00179595 0 
7.8 -24 0.1276288 0 0.0020776 0 
8 -24 0.1352744 0 0.00238555 0 
8.2 -24 0.1431894 0 0.00271968 0 
8.4 -24 0.1509426 0 0.00308095 0 
8.6 -24 0.1588322 0 0.00346886 0 
8.8 -24 0.1665616 0 0.00388406 0 
9 -24 0.174415 0 0.00432547 0 
9.2 -24 0.1822148 0 0.00479343 0 
9.4 -24 0.1900468 0 0.00528733 0 
9.6 -24 0.1977064 0 0.0058077 0 
9.8 -24 0.20525 0 0.0063538 0 
10 -24 0.21267 0 0.0069252 0 
10.2 -24 0.22011 0 0.00752042 0 
10.4 -24 0.227706 0 0.00813734 0 
10.6 -24 0.235136 0 0.00877773 0 
10.8 -24 0.242482 0 0.00944019 0 
11 -24 0.24982 0 0.0101228 0 
11.2 -24 0.256834 0 0.0108291 0 
11.4 -24 0.264004 0 0.0115518 0 
11.6 -24 0.270974 0 0.012295 0 
11.8 -24 0.27782 0 0.0130569 0 
12 -24 0.284744 0 0.0138331 0 
12.4 -24 0.298072 0 0.015438 0 
12.8 -24 0.311084 0 0.0171012 0 
13.2 -24 0.323824 0 0.0188147 0 
13.6 -24 0.336222 0 0.0205738 0 
14 -24 0.348244 0 0.0223734 0 
14.4 -24 0.360008 0 0.0242041 0 
14.8 -24 0.37134 0 0.0260676 0 
15.2 -24 0.382446 0 0.0279506 0 
15.6 -24 0.393178 0 0.0298548 0 
16 -24 0.403752 0 0.0317662 0 
16.8 -24 0.423768 0 0.0356294 0 
17.6 -24 0.442648 0 0.0395078 0 
18.4 -24 0.460638 0 0.0433662 0 
19.2 -24 0.477588 0 0.0471999 0 
20 -24 0.49352 0 0.051 0 
20.8 -24 0.508676 0 0.0547372 0 
21.6 -24 0.523012 0 0.0584121 0 
22.4 -24 0.536526 0 0.0620263 0 
23.2 -24 0.5494 0 0.0655569 0 
24 -24 0.561734 0 0.068991 0 
24.8 -24 0.573436 0 0.072345 0 
25.6 -24 0.5845 0 0.0756272 0 
26.4 -24 0.595088 0 0.0788145 0 
27.2 -24 0.60513 0 0.0819277 0 
28 -24 0.61476 0 0.0849453 0 
28.8 -24 0.623898 0 0.0878934 0 
29.6 -24 0.632664 0 0.0907515 0 
30.4 -24 0.64114 0 0.0935069 0 
31.2 -24 0.649124 0 0.0962175 0 
32 -24 0.656782 0 0.0988502 0 
32.8 -24 0.664206 0 0.101384 0 
33.6 -24 0.671298 0 0.103855 0 
34.4 -24 0.678144 0 0.106244 0 
35.2 -24 0.684638 0 0.108593 0 
36 -24 0.69092 0 0.110863 0 
36.8 -24 0.696908 0 0.113091 0 
37.6 -24 0.702724 0 0.115239 0 
38.4 -24 0.708318 0 0.117331 0 
39.2 -24 0.713728 0 0.119358 0 
40 -24 0.71892 0 0.121341 0 
3.2 -22 0.0070118 0 2.93512e-06 0 
3.4 -22 0.00957016 0 5.72817e-06 0 
3.6 -22 0.01264592 0 1.04481e-05 0 
3.8 -22 0.01631446 0 1.80449e-05 0 
4 -22 0.020317 0 2.9558e-05 0 
4.2 -22 0.0249988 0 4.65073e-05 0 
4.4 -22 0.030099 0 7.03157e-05 0 
4.6 -22 0.0357276 0 0.000102807 0 
4.8 -22 0.0416316 0 0.000145781 0 
5 -22 0.0480844 0 0.000201515 0 
5.2 -22 0.0546234 0 0.000271608 0 
5.4 -22 0.0617174 0 0.00035879 0 
5.6 -22 0.0691708 0 0.000464803 0 
5.8 -22 0.0767246 0 0.000591481 0 
6 -22 0.084373 0 0.000740643 0 
6.2 -22 0.0926796 0 0.000914421 0 
6.4 -22 0.1008726 0 0.00111416 0 
6.6 -22 0.1091546 0 0.00134115 0 
6.8 -22 0.1173646 0 0.00159672 0 
7 -22 0.1258058 0 0.00188192 0 
7.2 -22 0.1344932 0 0.00219717 0 
7.4 -22 0.142972 0 0.00254381 0 
7.6 -22 0.1516616 0 0.00292131 0 
7.8 -22 0.160295 0 0.00333071 0 
8 -22 0.168891 0 0.00377199 0 
8.2 -22 0.177123 0 0.0042456 0 
8.4 -22 0.1856136 0 0.00474972 0 
8.6 -22 0.1942398 0 0.00528387 0 
8.8 -22 0.202406 0 0.00585055 0 
9 -22 0.210818 0 0.00644524 0 
9.2 -22 0.219356 0 0.00706719 0 
9.4 -22 0.22746 0 0.00771975 0 
9.6 -22 0.235468 0 0.00839997 0 
9.8 -22 0.243542 0 0.00910523 0 
10 -22 0.25151 0 0.00983618 0 
10.2 -22 0.259298 0 0.0105923 0 
10.4 -22 0.267 0 0.0113717 0 
10.6 -22 0.274646 0 0.0121729 0 
10.8 -22 0.282168 0 0.0129957 0 
11 -22 0.289536 0 0.0138394 0 
11.2 -22 0.29688 0 0.0147008 0 
11.4 -22 0.303978 0 0.0155833 0 
11.6 -22 0.311124 0 0.0164796 0 
11.8 -22 0.318116 0 0.0173929 0 
12 -22 0.324996 0 0.0183214 0 
12.4 -22 0.338454 0 0.0202194 0 
12.8 -22 0.351566 0 0.0221634 0 
13.2 -22 0.364416 0 0.0241426 0 
13.6 -22 0.376688 0 0.0261619 0 
14 -22 0.388448 0 0.0282146 0 
14.4 -22 0.400056 0 0.0302795 0 
14.8 -22 0.411246 0 0.0323627 0 
15.2 -22 0.422116 0 0.0344555 0 
15.6 -22 0.432684 0 0.0365525 0 
16 -22 0.442944 0 0.0386501 0 
16.8 -22 0.462346 0 0.042851 0 
17.6 -22 0.480632 0 0.0470191 0 
18.4 -22 0.49782 0 0.0511395 0 
19.2 -22 0.51406 0 0.0551894 0 
20 -22 0.529384 0 0.0591611 0 
20.8 -22 0.543848 0 0.0630458 0 
21.6 -22 0.557576 0 0.0668302 0 
22.4 -22 0.57043 0 0.070538 0 
23.2 -22 0.582592 0 0.0741508 0 
24 -22 0.594126 0 0.0776635 0 
24.8 -22 0.605108 0 0.081071 0 
25.6 -22 0.61571 0 0.0843408 0 
26.4 -22 0.625656 0 0.0875432 0 
27.2 -22 0.635066 0 0.0906628 0 
28 -22 0.64408 0 0.0936764 0 
28.8 -22 0.652704 0 0.0965912 0 
29.6 -22 0.66086 0 0.0994384 0 
30.4 -22 0.668764 0 0.102165 0 
31.2 -22 0.676302 0 0.104814 0 
32 -22 0.683448 0 0.107405 0 
32.8 -22 0.690336 0 0.109903 0 
33.6 -22 0.696938 0 0.112325 0 
34.4 -22 0.70338 0 0.114633 0 
35.2 -22 0.709418 0 0.116927 0 
36 -22 0.715258 0 0.119139 0 
36.8 -22 0.720866 0 0.121289 0 
37.6 -22 0.726254 0 0.12338 0 
38.4 -22 0.731416 0 0.125422 0 
39.2 -22 0.73647 0 0.127367 0 
40 -22 0.741284 0 0.129286 0 
2.8 -20 0.00666798 0 2.47911e-06 0 
3 -20 0.00950874 0 5.2093e-06 0 
3.2 -20 0.01293228 0 1.00912e-05 0 
3.4 -20 0.01708104 0 1.82844e-05 0 
3.6 -20 0.021771 0 3.11712e-05 0 
3.8 -20 0.0270572 0 5.06277e-05 0 
4 -20 0.0329388 0 7.85682e-05 0 
4.2 -20 0.039468 0 0.000117667 0 
4.4 -20 0.0464626 0 0.000169985 0 
4.6 -20 0.0538794 0 0.00023841 0 
4.8 -20 0.0617802 0 0.000325844 0 
5 -20 0.0698076 0 0.000434358 0 
5.2 -20 0.0785706 0 0.00056764 0 
5.4 -20 0.087351 0 0.000727119 0 
5.6 -20 0.0961622 0 0.000915354 0 
5.8 -20 0.105118 0 0.00113422 0 
6 -20 0.1145812 0 0.00138615 0 
6.2 -20 0.1240552 0 0.00167246 0 
6.4 -20 0.1335436 0 0.00199399 0 
6.6 -20 0.1430426 0 0.00235222 0 
6.8 -20 0.1524048 0 0.00274786 0 
7 -20 0.161811 0 0.00318121 0 
7.2 -20 0.1712992 0 0.00365202 0 
7.4 -20 0.1809086 0 0.00416013 0 
7.6 -20 0.1903538 0 0.00470557 0 
7.8 -20 0.1997556 0 0.00528788 0 
8 -20 0.20902 0 0.00590655 0 
8.2 -20 0.218344 0 0.00655968 0 
8.4 -20 0.227216 0 0.00724932 0 
8.6 -20 0.236154 0 0.00797145 0 
8.8 -20 0.244984 0 0.00872581 0 
9 -20 0.25359 0 0.00951212 0 
9.2 -20 0.262342 0 0.0103257 0 
9.4 -20 0.270666 0 0.0111709 0 
9.6 -20 0.278994 0 0.0120417 0 
9.8 -20 0.287218 0 0.0129377 0 
10 -20 0.295466 0 0.0138554 0 
10.2 -20 0.303414 0 0.0147988 0 
10.4 -20 0.311306 0 0.0157622 0 
10.6 -20 0.319116 0 0.0167445 0 
10.8 -20 0.326722 0 0.0177468 0 
11 -20 0.334186 0 0.0187669 0 
11.2 -20 0.341584 0 0.0198014 0 
11.4 -20 0.34882 0 0.0208512 0 
11.6 -20 0.355996 0 0.0219126 0 
11.8 -20 0.362808 0 0.0229945 0 
12 -20 0.369728 0 0.02408 0 
12.4 -20 0.38304 0 0.0262862 0 
12.8 -20 0.39593 0 0.028523 0 
13.2 -20 0.408344 0 0.0307865 0 
13.6 -20 0.420414 0 0.0330632 0 
14 -20 0.432108 0 0.0353482 0 
14.4 -20 0.443358 0 0.0376414 0 
14.8 -20 0.454094 0 0.0399442 0 
15.2 -20 0.464494 0 0.0422428 0 
15.6 -20 0.474646 0 0.0445252 0 
16 -20 0.484444 0 0.0467973 0 
16.8 -20 0.50312 0 0.0512925 0 
17.6 -20 0.520584 0 0.0557116 0 
18.4 -20 0.536842 0 0.0600525 0 
19.2 -20 0.552316 0 0.0642628 0 
20 -20 0.566854 0 0.0683611 0 
20.8 -20 0.58031 0 0.0723815 0 
21.6 -20 0.593302 0 0.0762303 0 
22.4 -20 0.605428 0 0.0799835 0 
23.2 -20 0.616852 0 0.0836267 0 
24 -20 0.6277 0 0.0871447 0 
24.8 -20 0.637882 0 0.0905706 0 
25.6 -20 0.647662 0 0.0938532 0 
26.4 -20 0.656994 0 0.0970144 0 
27.2 -20 0.665798 0 0.100086 0 
28 -20 0.67414 0 0.103069 0 
28.8 -20 0.682082 0 0.105954 0 
29.6 -20 0.689714 0 0.108725 0 
30.4 -20 0.696972 0 0.111413 0 
31.2 -20 0.703942 0 0.113999 0 
32 -20 0.710606 0 0.116501 0 
32.8 -20 0.716964 0 0.11893 0 
33.6 -20 0.723032 0 0.12129 0 
34.4 -20 0.728946 0 0.123533 0 
35.2 -20 0.73458 0 0.125721 0 
36 -20 0.739958 0 0.127856 0 
36.8 -20 0.745134 0 0.129921 0 
37.6 -20 0.75011 0 0.131923 0 
38.4 -20 0.754862 0 0.133884 0 
39.2 -20 0.75948 0 0.135765 0 
40 -20 0.763908 0 0.137603 0 
2.4 -18 0.00636096 0 2.13655e-06 0 
2.6 -18 0.00944366 0 4.8842e-06 0 
2.8 -18 0.01346282 0 1.01407e-05 0 
3 -18 0.01810402 0 1.92324e-05 0 
3.2 -18 0.0238312 0 3.4395e-05 0 
3.4 -18 0.0301484 0 5.774e-05 0 
3.6 -18 0.0371188 0 9.19894e-05 0 
3.8 -18 0.0448406 0 0.00014051 0 
4 -18 0.0532802 0 0.000207022 0 
4.2 -18 0.0619574 0 0.000294114 0 
4.4 -18 0.0714144 0 0.000406501 0 
4.6 -18 0.080758 0 0.000546193 0 
4.8 -18 0.090782 0 0.000718074 0 
5 -18 0.1011898 0 0.00092483 0 
5.2 -18 0.1113708 0 0.00116852 0 
5.4 -18 0.1218742 0 0.00145253 0 
5.6 -18 0.1323014 0 0.00177757 0 
5.8 -18 0.1430886 0 0.00214638 0 
6 -18 0.153723 0 0.00256001 0 
6.2 -18 0.164569 0 0.00301847 0 
6.4 -18 0.1753864 0 0.00352276 0 
6.6 -18 0.1861832 0 0.00407193 0 
6.8 -18 0.1965122 0 0.00466745 0 
7 -18 0.20679 0 0.00530773 0 
7.2 -18 0.216834 0 0.00599256 0 
7.4 -18 0.226976 0 0.00671961 0 
7.6 -18 0.23704 0 0.00748732 0 
7.8 -18 0.246998 0 0.00829471 0 
8 -18 0.256618 0 0.00914246 0 
8.2 -18 0.266208 0 0.0100256 0 
8.4 -18 0.27541 0 0.0109466 0 
8.6 -18 0.284656 0 0.0118984 0 
8.8 -18 0.293726 0 0.0128819 0 
9 -18 0.302668 0 0.0138943 0 
9.2 -18 0.311362 0 0.014936 0 
9.4 -18 0.320018 0 0.0160007 0 
9.6 -18 0.328188 0 0.0170971 0 
9.8 -18 0.336696 0 0.0182037 0 
10 -18 0.344716 0 0.0193391 0 
10.2 -18 0.352722 0 0.0204894 0 
10.4 -18 0.360558 0 0.0216573 0 
10.6 -18 0.368244 0 0.02284 0 
10.8 -18 0.375648 0 0.0240414 0 
11 -18 0.383076 0 0.0252493 0 
11.2 -18 0.390338 0 0.0264685 0 
11.4 -18 0.397458 0 0.0276975 0 
11.6 -18 0.404528 0 0.0289305 0 
11.8 -18 0.411304 0 0.0301776 0 
12 -18 0.417936 0 0.0314315 0 
12.4 -18 0.430874 0 0.0339502 0 
12.8 -18 0.443374 0 0.0364774 0 
13.2 -18 0.455362 0 0.0390105 0 
13.6 -18 0.466996 0 0.0415345 0 
14 -18 0.478198 0 0.0440501 0 
14.4 -18 0.489024 0 0.0465484 0 
14.8 -18 0.4994 0 0.0490342 0 
15.2 -18 0.509464 0 0.0514924 0 
15.6 -18 0.51903 0 0.053941 0 
16 -18 0.52848 0 0.0563374 0 
16.8 -18 0.545992 0 0.0610921 0 
17.6 -18 0.562262 0 0.0657306 0 
18.4 -18 0.577718 0 0.0701942 0 
19.2 -18 0.59217 0 0.0745175 0 
20 -18 0.605554 0 0.078728 0 
20.8 -18 0.618214 0 0.0827783 0 
21.6 -18 0.630162 0 0.0866756 0 
22.4 -18 0.64149 0 0.0904138 0 
23.2 -18 0.652066 0 0.0940448 0 
24 -18 0.662072 0 0.0975385 0 
24.8 -18 0.671516 0 0.10091 0 
25.6 -18 0.680502 0 0.104148 0 
26.4 -18 0.688984 0 0.10728 0 
27.2 -18 0.69717 0 0.110251 0 
28 -18 0.704844 0 0.113153 0 
28.8 -18 0.712134 0 0.115955 0 
29.6 -18 0.71906 0 0.118668 0 
30.4 -18 0.725754 0 0.121246 0 
31.2 -18 0.732118 0 0.123745 0 
32 -18 0.738182 0 0.126166 0 
32.8 -18 0.744044 0 0.128472 0 
33.6 -18 0.749556 0 0.130752 0 
34.4 -18 0.75494 0 0.132899 0 
35.2 -18 0.76004 0 0.13501 0 
36 -18 0.764986 0 0.137022 0 
36.8 -18 0.769734 0 0.138969 0 
37.6 -18 0.774276 0 0.140866 0 
38.4 -18 0.778552 0 0.142762 0 
39.2 -18 0.78277 0 0.144534 0 
40 -18 0.786796 0 0.146277 0 
2 -16 0.00602028 0 1.93645e-06 0 
2.2 -16 0.00966 0 4.93085e-06 0 
2.4 -16 0.0142912 0 1.09052e-05 0 
2.6 -16 0.01993282 0 2.19986e-05 0 
2.8 -16 0.0267648 0 4.07739e-05 0 
3 -16 0.0344606 0 7.04603e-05 0 
3.2 -16 0.0431942 0 0.000115106 0 
3.4 -16 0.0526574 0 0.000179023 0 
3.6 -16 0.0627282 0 0.000266739 0 
3.8 -16 0.073444 0 0.000382912 0 
4 -16 0.0843658 0 0.000532725 0 
4.2 -16 0.0960502 0 0.000721033 0 
4.4 -16 0.1077006 0 0.000950639 0 
4.6 -16 0.119739 0 0.00122718 0 
4.8 -16 0.1317404 0 0.00155291 0 
5 -16 0.1442878 0 0.00193113 0 
5.2 -16 0.1564356 0 0.00236277 0 
5.4 -16 0.1686246 0 0.00284959 0 
5.6 -16 0.1805432 0 0.00339237 0 
5.8 -16 0.1924114 0 0.00399183 0 
6 -16 0.204032 0 0.0046475 0 
6.2 -16 0.215736 0 0.0053581 0 
6.4 -16 0.227364 0 0.00612227 0 
6.6 -16 0.238584 0 0.00694 0 
6.8 -16 0.249726 0 0.00780858 0 
7 -16 0.260456 0 0.00872752 0 
7.2 -16 0.271378 0 0.00968946 0 
7.4 -16 0.281792 0 0.0106984 0 
7.6 -16 0.292106 0 0.011748 0 
7.8 -16 0.302296 0 0.0128357 0 
8 -16 0.312232 0 0.0139608 0 
8.2 -16 0.32199 0 0.015119 0 
8.4 -16 0.33149 0 0.0163094 0 
8.6 -16 0.34077 0 0.0175289 0 
8.8 -16 0.349738 0 0.0187777 0 
9 -16 0.358652 0 0.0200475 0 
9.2 -16 0.367284 0 0.0213414 0 
9.4 -16 0.375884 0 0.0226495 0 
9.6 -16 0.384002 0 0.0239858 0 
9.8 -16 0.39228 0 0.0253245 0 
10 -16 0.400338 0 0.0266779 0 
10.2 -16 0.408094 0 0.028048 0 
10.4 -16 0.415576 0 0.029433 0 
10.6 -16 0.422982 0 0.0308222 0 
10.8 -16 0.430224 0 0.0322185 0 
11 -16 0.437308 0 0.0336201 0 
11.2 -16 0.444278 0 0.0350227 0 
11.4 -16 0.45107 0 0.0364301 0 
11.6 -16 0.457644 0 0.0378434 0 
11.8 -16 0.464198 0 0.0392491 0 
12 -16 0.470658 0 0.04065 0 
12.4 -16 0.482974 0 0.0434604 0 
12.8 -16 0.494918 0 0.0462444 0 
13.2 -16 0.506346 0 0.0490096 0 
13.6 -16 0.517248 0 0.0517563 0 
14 -16 0.527726 0 0.0544714 0 
14.4 -16 0.537738 0 0.0571598 0 
14.8 -16 0.54739 0 0.0598099 0 
15.2 -16 0.556788 0 0.062405 0 
15.6 -16 0.565798 0 0.0649632 0 
16 -16 0.57441 0 0.0674898 0 
16.8 -16 0.590746 0 0.0724047 0 
17.6 -16 0.606056 0 0.0771201 0 
18.4 -16 0.620166 0 0.0816877 0 
19.2 -16 0.633318 0 0.0860848 0 
20 -16 0.645882 0 0.0902442 0 
20.8 -16 0.657286 0 0.0943313 0 
21.6 -16 0.66822 0 0.0981919 0 
22.4 -16 0.678512 0 0.10189 0 
23.2 -16 0.68815 0 0.105457 0 
24 -16 0.697308 0 0.108855 0 
24.8 -16 0.705934 0 0.112125 0 
25.6 -16 0.714042 0 0.115284 0 
26.4 -16 0.721766 0 0.1183 0 
27.2 -16 0.729084 0 0.121201 0 
28 -16 0.736148 0 0.123937 0 
28.8 -16 0.742722 0 0.126633 0 
29.6 -16 0.748976 0 0.129231 0 
30.4 -16 0.75498 0 0.131709 0 
31.2 -16 0.760718 0 0.134089 0 
32 -16 0.766196 0 0.136383 0 
32.8 -16 0.771458 0 0.138578 0 
33.6 -16 0.77648 0 0.140702 0 
34.4 -16 0.781248 0 0.142778 0 
35.2 -16 0.785848 0 0.144761 0 
36 -16 0.79033 0 0.14663 0 
36.8 -16 0.79455 0 0.148492 0 
37.6 -16 0.798668 0 0.150245 0 
38.4 -16 0.802572 0 0.151981 0 
39.2 -16 0.806294 0 0.15369 0 
40 -16 0.809908 0 0.15532 0 
1.6 -14 0.0060488 0 2.09103e-06 0 
1.8 -14 0.01032836 0 5.7295e-06 0 
2 -14 0.01610616 0 1.3783e-05 0 
2.2 -14 0.0233474 0 2.89131e-05 0 
2.4 -14 0.0318608 0 5.50749e-05 0 
2.6 -14 0.0416314 0 9.65229e-05 0 
2.8 -14 0.0527162 0 0.00015955 0 
3 -14 0.0646444 0 0.000250178 0 
3.2 -14 0.0771048 0 0.000373675 0 
3.4 -14 0.090362 0 0.000538598 0 
3.6 -14 0.1037928 0 0.000749311 0 
3.8 -14 0.1180084 0 0.0010141 0 
4 -14 0.1320676 0 0.00133583 0 
4.2 -14 0.1461822 0 0.00172043 0 
4.4 -14 0.160059 0 0.00216965 0 
4.6 -14 0.1739892 0 0.00268815 0 
4.8 -14 0.1879226 0 0.00327637 0 
5 -14 0.201774 0 0.00393523 0 
5.2 -14 0.21513 0 0.00466494 0 
5.4 -14 0.22844 0 0.00546383 0 
5.6 -14 0.241254 0 0.00633292 0 
5.8 -14 0.254258 0 0.00726541 0 
6 -14 0.266554 0 0.00826311 0 
6.2 -14 0.27888 0 0.00931982 0 
6.4 -14 0.290968 0 0.0104324 0 
6.6 -14 0.302512 0 0.0116019 0 
6.8 -14 0.314102 0 0.0128164 0 
7 -14 0.325248 0 0.0140801 0 
7.2 -14 0.336012 0 0.0153879 0 
7.4 -14 0.346318 0 0.0167391 0 
7.6 -14 0.356496 0 0.0181246 0 
7.8 -14 0.366614 0 0.0195372 0 
8 -14 0.376172 0 0.020987 0 
8.2 -14 0.385652 0 0.0224581 0 
8.4 -14 0.394928 0 0.0239511 0 
8.6 -14 0.403966 0 0.0254634 0 
8.8 -14 0.41276 0 0.0269931 0 
9 -14 0.421298 0 0.0285391 0 
9.2 -14 0.429548 0 0.0301005 0 
9.4 -14 0.437854 0 0.0316584 0 
9.6 -14 0.445488 0 0.0332493 0 
9.8 -14 0.453384 0 0.0348197 0 
10 -14 0.460922 0 0.0364033 0 
10.2 -14 0.468318 0 0.037986 0 
10.4 -14 0.47542 0 0.0395767 0 
10.6 -14 0.482552 0 0.0411513 0 
10.8 -14 0.489336 0 0.0427369 0 
11 -14 0.49611 0 0.0443062 0 
11.2 -14 0.502696 0 0.0458721 0 
11.4 -14 0.509046 0 0.0474392 0 
11.6 -14 0.51519 0 0.049005 0 
11.8 -14 0.52129 0 0.0505531 0 
12 -14 0.527264 0 0.052091 0 
12.4 -14 0.53862 0 0.0551584 0 
12.8 -14 0.549666 0 0.058161 0 
13.2 -14 0.560204 0 0.0611199 0 
13.6 -14 0.57031 0 0.064025 0 
14 -14 0.579856 0 0.0668987 0 
14.4 -14 0.589144 0 0.069696 0 
14.8 -14 0.598056 0 0.0724367 0 
15.2 -14 0.60657 0 0.0751288 0 
15.6 -14 0.61478 0 0.0777581 0 
16 -14 0.6226 0 0.0803457 0 
16.8 -14 0.63744 0 0.0853343 0 
17.6 -14 0.651226 0 0.0900943 0 
18.4 -14 0.664122 0 0.0946168 0 
19.2 -14 0.67594 0 0.098989 0 
20 -14 0.687108 0 0.103121 0 
20.8 -14 0.697678 0 0.107021 0 
21.6 -14 0.707286 0 0.110848 0 
22.4 -14 0.716508 0 0.114431 0 
23.2 -14 0.72519 0 0.117845 0 
24 -14 0.733296 0 0.121141 0 
24.8 -14 0.740998 0 0.124269 0 
25.6 -14 0.748248 0 0.127275 0 
26.4 -14 0.75516 0 0.130126 0 
27.2 -14 0.76164 0 0.132894 0 
28 -14 0.767838 0 0.135521 0 
28.8 -14 0.773762 0 0.138019 0 
29.6 -14 0.779328 0 0.140458 0 
30.4 -14 0.784662 0 0.142779 0 
31.2 -14 0.789682 0 0.145054 0 
32 -14 0.794584 0 0.147166 0 
32.8 -14 0.799234 0 0.149221 0 
33.6 -14 0.803658 0 0.151216 0 
34.4 -14 0.80792 0 0.153114 0 
35.2 -14 0.81196 0 0.154979 0 
36 -14 0.81593 0 0.1567 0 
36.8 -14 0.819668 0 0.158418 0 
37.6 -14 0.823268 0 0.160069 0 
38.4 -14 0.826742 0 0.161649 0 
39.2 -14 0.830016 0 0.163242 0 
40 -14 0.83322 0 0.164732 0 
1.2 -12 0.00650484 0 2.75262e-06 0 
1.4 -12 0.01222568 0 8.809e-06 0 
1.6 -12 0.0199586 0 2.2201e-05 0 
1.8 -12 0.0296906 0 4.77625e-05 0 
2 -12 0.0413944 0 9.14672e-05 0 
2.2 -12 0.0542456 0 0.000158798 0 
2.4 -12 0.068699 0 0.000259259 0 
2.6 -12 0.084343 0 0.000401179 0 
2.8 -12 0.1002926 0 0.000592135 0 
3 -12 0.1167528 0 0.000840162 0 
3.2 -12 0.1336456 0 0.00115696 0 
3.4 -12 0.1502484 0 0.00154597 0 
3.6 -12 0.1667622 0 0.00201536 0 
3.8 -12 0.1832536 0 0.00257087 0 
4 -12 0.199808 0 0.00321471 0 
4.2 -12 0.215942 0 0.00394855 0 
4.4 -12 0.231646 0 0.00477301 0 
4.6 -12 0.246884 0 0.00568739 0 
4.8 -12 0.261752 0 0.00668837 0 
5 -12 0.276134 0 0.00777576 0 
5.2 -12 0.290238 0 0.00894233 0 
5.4 -12 0.303938 0 0.0101841 0 
5.6 -12 0.317186 0 0.0114983 0 
5.8 -12 0.329932 0 0.0128817 0 
6 -12 0.34245 0 0.0143242 0 
6.2 -12 0.354644 0 0.0158202 0 
6.4 -12 0.366356 0 0.0173683 0 
6.6 -12 0.37771 0 0.0189627 0 
6.8 -12 0.388814 0 0.0205947 0 
7 -12 0.39952 0 0.0222637 0 
7.2 -12 0.409768 0 0.0239689 0 
7.4 -12 0.419974 0 0.0256903 0 
7.6 -12 0.429574 0 0.0274464 0 
7.8 -12 0.439246 0 0.0292065 0 
8 -12 0.44844 0 0.0309891 0 
8.2 -12 0.457334 0 0.0327848 0 
8.4 -12 0.465952 0 0.0345903 0 
8.6 -12 0.474296 0 0.0364037 0 
8.8 -12 0.482604 0 0.0382065 0 
9 -12 0.490566 0 0.0400175 0 
9.2 -12 0.498378 0 0.0418204 0 
9.4 -12 0.505972 0 0.0436185 0 
9.6 -12 0.513068 0 0.045437 0 
9.8 -12 0.520142 0 0.0472337 0 
10 -12 0.526976 0 0.0490264 0 
10.2 -12 0.53379 0 0.0507937 0 
10.4 -12 0.540498 0 0.0525402 0 
10.6 -12 0.546838 0 0.0542963 0 
10.8 -12 0.553104 0 0.056028 0 
11 -12 0.559178 0 0.0577494 0 
11.2 -12 0.565216 0 0.0594403 0 
11.4 -12 0.57107 0 0.0611197 0 
11.6 -12 0.576564 0 0.0628131 0 
11.8 -12 0.582024 0 0.064476 0 
12 -12 0.587464 0 0.0661049 0 
12.4 -12 0.597756 0 0.0693414 0 
12.8 -12 0.607716 0 0.0724807 0 
13.2 -12 0.617064 0 0.0755756 0 
13.6 -12 0.626036 0 0.0785891 0 
14 -12 0.634636 0 0.0815252 0 
14.4 -12 0.642876 0 0.084385 0 
14.8 -12 0.650932 0 0.0871313 0 
15.2 -12 0.658508 0 0.0898415 0 
15.6 -12 0.665788 0 0.0924764 0 
16 -12 0.672812 0 0.0950322 0 
16.8 -12 0.685862 0 0.099997 0 
17.6 -12 0.69808 0 0.104657 0 
18.4 -12 0.709344 0 0.109097 0 
19.2 -12 0.7199 0 0.113276 0 
20 -12 0.729644 0 0.117277 0 
20.8 -12 0.738804 0 0.12105 0 
21.6 -12 0.747432 0 0.124607 0 
22.4 -12 0.755382 0 0.128058 0 
23.2 -12 0.762944 0 0.131292 0 
24 -12 0.77005 0 0.134378 0 
24.8 -12 0.77676 0 0.137312 0 
25.6 -12 0.783074 0 0.140123 0 
26.4 -12 0.78904 0 0.142809 0 
27.2 -12 0.794712 0 0.145362 0 
28 -12 0.800088 0 0.147804 0 
28.8 -12 0.805232 0 0.150109 0 
29.6 -12 0.81009 0 0.152342 0 
30.4 -12 0.814694 0 0.154498 0 
31.2 -12 0.819064 0 0.156581 0 
32 -12 0.823284 0 0.158537 0 
32.8 -12 0.827318 0 0.16041 0 
33.6 -12 0.83114 0 0.162243 0 
34.4 -12 0.834828 0 0.163975 0 
35.2 -12 0.838348 0 0.165654 0 
36 -12 0.841766 0 0.167226 0 
36.8 -12 0.844976 0 0.168813 0 
37.6 -12 0.848104 0 0.170294 0 
38.4 -12 0.851106 0 0.171724 0 
39.2 -12 0.853956 0 0.173149 0 
40 -12 0.856712 0 0.174509 0 
0.9 -11 0.0050545 0 1.87597e-06 0 
1 -11 0.0075986 0 4.02358e-06 0 
1.2 -11 0.01447918 0 1.32605e-05 0 
1.4 -11 0.023859 0 3.33067e-05 0 
1.6 -11 0.0355502 0 7.11084e-05 0 
1.8 -11 0.049482 0 0.000132787 0 
2 -11 0.0648716 0 0.000226167 0 
2.2 -11 0.0815722 0 0.000360485 0 
2.4 -11 0.0991616 0 0.000544263 0 
2.6 -11 0.1170564 0 0.000787237 0 
2.8 -11 0.1359194 0 0.0011054 0 
3 -11 0.1539668 0 0.00149642 0 
3.2 -11 0.172373 0 0.00198119 0 
3.4 -11 0.1903112 0 0.00255709 0 
3.6 -11 0.208326 0 0.00323534 0 
3.8 -11 0.225926 0 0.0040145 0 
4 -11 0.24299 0 0.00489882 0 
4.2 -11 0.2593 0 0.00588122 0 
4.4 -11 0.27536 0 0.00696571 0 
4.6 -11 0.290576 0 0.00814822 0 
4.8 -11 0.305572 0 0.00942114 0 
5 -11 0.320172 0 0.0107782 0 
5.2 -11 0.334132 0 0.0122164 0 
5.4 -11 0.347538 0 0.0137318 0 
5.6 -11 0.360802 0 0.0153099 0 
5.8 -11 0.373448 0 0.0169516 0 
6 -11 0.385462 0 0.0186519 0 
6.2 -11 0.397316 0 0.0203957 0 
6.4 -11 0.408548 0 0.0221892 0 
6.6 -11 0.419574 0 0.0240133 0 
6.8 -11 0.430384 0 0.0258628 0 
7 -11 0.44057 0 0.0277491 0 
7.2 -11 0.450592 0 0.0296498 0 
7.4 -11 0.460294 0 0.031567 0 
7.6 -11 0.469494 0 0.0335075 0 
7.8 -11 0.478308 0 0.0354647 0 
8 -11 0.487244 0 0.037402 0 
8.2 -11 0.495882 0 0.0393422 0 
8.4 -11 0.504014 0 0.0412992 0 
8.6 -11 0.51216 0 0.0432326 0 
8.8 -11 0.519994 0 0.0451653 0 
9 -11 0.527614 0 0.0470873 0 
9.2 -11 0.534824 0 0.0490185 0 
9.4 -11 0.541874 0 0.0509347 0 
9.6 -11 0.548682 0 0.0528439 0 
9.8 -11 0.555442 0 0.0547219 0 
10 -11 0.56206 0 0.0565785 0 
10.2 -11 0.568516 0 0.0584153 0 
10.4 -11 0.574728 0 0.060244 0 
10.6 -11 0.580702 0 0.0620637 0 
10.8 -11 0.586428 0 0.0638786 0 
11 -11 0.59218 0 0.0656483 0 
11.2 -11 0.597788 0 0.0673957 0 
11.4 -11 0.603264 0 0.0691207 0 
11.6 -11 0.608572 0 0.0708308 0 
11.8 -11 0.613788 0 0.0725113 0 
12 -11 0.61883 0 0.0741786 0 
12.4 -11 0.628544 0 0.0774509 0 
12.8 -11 0.637726 0 0.0806526 0 
13.2 -11 0.646598 0 0.0837425 0 
13.6 -11 0.654994 0 0.0867651 0 
14 -11 0.662998 0 0.0897087 0 
14.4 -11 0.670594 0 0.0925865 0 
14.8 -11 0.678092 0 0.0953197 0 
15.2 -11 0.685236 0 0.0979822 0 
15.6 -11 0.691944 0 0.100612 0 
16 -11 0.698448 0 0.103146 0 
16.8 -11 0.710682 0 0.108001 0 
17.6 -11 0.722 0 0.11258 0 
18.4 -11 0.732512 0 0.116894 0 
19.2 -11 0.742256 0 0.120981 0 
20 -11 0.751326 0 0.124848 0 
20.8 -11 0.759698 0 0.128561 0 
21.6 -11 0.767698 0 0.131987 0 
22.4 -11 0.775116 0 0.135283 0 
23.2 -11 0.782072 0 0.138418 0 
24 -11 0.788668 0 0.141363 0 
24.8 -11 0.794836 0 0.144197 0 
25.6 -11 0.800688 0 0.146873 0 
26.4 -11 0.806192 0 0.149447 0 
27.2 -11 0.811458 0 0.151858 0 
28 -11 0.816386 0 0.154211 0 
28.8 -11 0.82112 0 0.156413 0 
29.6 -11 0.825594 0 0.158544 0 
30.4 -11 0.829848 0 0.160584 0 
31.2 -11 0.833868 0 0.162573 0 
32 -11 0.83776 0 0.164424 0 
32.8 -11 0.841442 0 0.166233 0 
33.6 -11 0.844986 0 0.167945 0 
34.4 -11 0.848412 0 0.16955 0 
35.2 -11 0.851616 0 0.17118 0 
36 -11 0.854754 0 0.172672 0 
36.8 -11 0.85772 0 0.174161 0 
37.6 -11 0.86059 0 0.175566 0 
38.4 -11 0.863342 0 0.176928 0 
39.2 -11 0.865978 0 0.178255 0 
40 -11 0.86851 0 0.179543 0 
0.7 -10 0.0067316 0 3.66823e-06 0 
0.8 -10 0.01024246 0 8.08675e-06 0 
0.9 -10 0.01420776 0 1.48907e-05 0 
1 -10 0.01892448 0 2.47798e-05 0 
1.2 -10 0.030621 0 5.92261e-05 0 
1.4 -10 0.045085 0 0.000118109 0 
1.6 -10 0.061654 0 0.000211958 0 
1.8 -10 0.0795518 0 0.000345268 0 
2 -10 0.0992274 0 0.000533041 0 
2.2 -10 0.1190956 0 0.000777414 0 
2.4 -10 0.139663 0 0.00109933 0 
2.6 -10 0.1600042 0 0.00150425 0 
2.8 -10 0.180638 0 0.0020074 0 
3 -10 0.200692 0 0.002613 0 
3.2 -10 0.220086 0 0.00332788 0 
3.4 -10 0.238842 0 0.00415968 0 
3.6 -10 0.257126 0 0.00510631 0 
3.8 -10 0.274602 0 0.00617094 0 
4 -10 0.292064 0 0.00735211 0 
4.2 -10 0.308162 0 0.00864543 0 
4.4 -10 0.32417 0 0.0100395 0 
4.6 -10 0.339418 0 0.0115355 0 
4.8 -10 0.353908 0 0.0131261 0 
5 -10 0.367932 0 0.0147978 0 
5.2 -10 0.381442 0 0.0165463 0 
5.4 -10 0.394662 0 0.0183543 0 
5.6 -10 0.407264 0 0.0202267 0 
5.8 -10 0.419398 0 0.0221509 0 
6 -10 0.43077 0 0.0241312 0 
6.2 -10 0.442216 0 0.0261301 0 
6.4 -10 0.453024 0 0.0281694 0 
6.6 -10 0.463596 0 0.0302255 0 
6.8 -10 0.473626 0 0.0323112 0 
7 -10 0.48361 0 0.0343934 0 
7.2 -10 0.492988 0 0.0364996 0 
7.4 -10 0.502058 0 0.0386118 0 
7.6 -10 0.510978 0 0.0407138 0 
7.8 -10 0.519692 0 0.0428057 0 
8 -10 0.528012 0 0.0449001 0 
8.2 -10 0.536042 0 0.0469894 0 
8.4 -10 0.543884 0 0.0490604 0 
8.6 -10 0.551356 0 0.0511314 0 
8.8 -10 0.558518 0 0.0531966 0 
9 -10 0.565708 0 0.0552162 0 
9.2 -10 0.572606 0 0.0572275 0 
9.4 -10 0.579196 0 0.0592327 0 
9.6 -10 0.585722 0 0.0612 0 
9.8 -10 0.592042 0 0.0631476 0 
10 -10 0.598044 0 0.0650947 0 
10.2 -10 0.604004 0 0.0669977 0 
10.4 -10 0.609746 0 0.0688874 0 
10.6 -10 0.61545 0 0.0707315 0 
10.8 -10 0.620952 0 0.0725588 0 
11 -10 0.626156 0 0.0743909 0 
11.2 -10 0.631504 0 0.0761424 0 
11.4 -10 0.63639 0 0.0779349 0 
11.6 -10 0.641322 0 0.0796659 0 
11.8 -10 0.646138 0 0.0813701 0 
12 -10 0.650888 0 0.0830354 0 
12.4 -10 0.659858 0 0.0863351 0 
12.8 -10 0.668472 0 0.0895157 0 
13.2 -10 0.676612 0 0.092619 0 
13.6 -10 0.684438 0 0.0956096 0 
14 -10 0.691846 0 0.0985271 0 
14.4 -10 0.698936 0 0.101352 0 
14.8 -10 0.705698 0 0.104097 0 
15.2 -10 0.712336 0 0.106698 0 
15.6 -10 0.718568 0 0.109264 0 
16 -10 0.724528 0 0.111757 0 
16.8 -10 0.735808 0 0.11649 0 
17.6 -10 0.746194 0 0.120957 0 
18.4 -10 0.755862 0 0.125137 0 
19.2 -10 0.764836 0 0.129075 0 
20 -10 0.773178 0 0.132794 0 
20.8 -10 0.780966 0 0.136301 0 
21.6 -10 0.788186 0 0.139657 0 
22.4 -10 0.795052 0 0.142765 0 
23.2 -10 0.801378 0 0.145794 0 
24 -10 0.807414 0 0.148604 0 
24.8 -10 0.81306 0 0.151305 0 
25.6 -10 0.818408 0 0.153855 0 
26.4 -10 0.82348 0 0.156267 0 
27.2 -10 0.82825 0 0.158591 0 
28 -10 0.832762 0 0.160817 0 
28.8 -10 0.837066 0 0.162924 0 
29.6 -10 0.841192 0 0.164898 0 
30.4 -10 0.84506 0 0.166843 0 
31.2 -10 0.84878 0 0.16867 0 
32 -10 0.852276 0 0.170478 0 
32.8 -10 0.855664 0 0.172155 0 
33.6 -10 0.858902 0 0.173761 0 
34.4 -10 0.861992 0 0.175314 0 
35.2 -10 0.864932 0 0.176828 0 
36 -10 0.867802 0 0.178218 0 
36.8 -10 0.870504 0 0.17962 0 
37.6 -10 0.873134 0 0.180922 0 
38.4 -10 0.87566 0 0.182173 0 
39.2 -10 0.878072 0 0.183406 0 
40 -10 0.880338 0 0.184681 0 
0.3 -9 0.00597832 0 3.29562e-06 0 
0.4 -9 0.0092023 0 7.82858e-06 0 
0.5 -9 0.01326592 0 1.5317e-05 0 
0.6 -9 0.01787056 0 2.65042e-05 0 
0.7 -9 0.023216 0 4.29395e-05 0 
0.8 -9 0.0295302 0 6.60993e-05 0 
0.9 -9 0.036499 0 9.52565e-05 0 
1 -9 0.0445046 0 0.000134147 0 
1.2 -9 0.0617958 0 0.000236394 0 
1.4 -9 0.08116 0 0.000383667 0 
1.6 -9 0.1020028 0 0.000583085 0 
1.8 -9 0.1245524 0 0.000851347 0 
2 -9 0.147263 0 0.00118921 0 
2.2 -9 0.1702402 0 0.00161871 0 
2.4 -9 0.192661 0 0.00214413 0 
2.6 -9 0.214642 0 0.00278391 0 
2.8 -9 0.235868 0 0.00354285 0 
3 -9 0.256136 0 0.00443013 0 
3.2 -9 0.275788 0 0.00545458 0 
3.4 -9 0.294394 0 0.00661576 0 
3.6 -9 0.312932 0 0.00790961 0 
3.8 -9 0.330446 0 0.00933033 0 
4 -9 0.347334 0 0.0108709 0 
4.2 -9 0.363244 0 0.0125278 0 
4.4 -9 0.378552 0 0.0142883 0 
4.6 -9 0.39346 0 0.0161367 0 
4.8 -9 0.407204 0 0.0180761 0 
5 -9 0.420636 0 0.0200856 0 
5.2 -9 0.433396 0 0.022164 0 
5.4 -9 0.445618 0 0.0242978 0 
5.6 -9 0.457586 0 0.0264696 0 
5.8 -9 0.46894 0 0.0286824 0 
6 -9 0.47995 0 0.0309224 0 
6.2 -9 0.49044 0 0.0331904 0 
6.4 -9 0.500626 0 0.0354696 0 
6.6 -9 0.51055 0 0.0377485 0 
6.8 -9 0.520104 0 0.0400316 0 
7 -9 0.5287 0 0.0423651 0 
7.2 -9 0.537694 0 0.0446385 0 
7.4 -9 0.546472 0 0.046891 0 
7.6 -9 0.554616 0 0.0491628 0 
7.8 -9 0.562608 0 0.051407 0 
8 -9 0.57032 0 0.0536343 0 
8.2 -9 0.577712 0 0.0558503 0 
8.4 -9 0.584848 0 0.058048 0 
8.6 -9 0.59179 0 0.0602194 0 
8.8 -9 0.59867 0 0.0623423 0 
9 -9 0.60536 0 0.0644335 0 
9.2 -9 0.611618 0 0.0665352 0 
9.4 -9 0.617824 0 0.0685859 0 
9.6 -9 0.623684 0 0.0706371 0 
9.8 -9 0.629442 0 0.0726471 0 
10 -9 0.635106 0 0.0746152 0 
10.2 -9 0.64053 0 0.0765683 0 
10.4 -9 0.64595 0 0.0784605 0 
10.6 -9 0.651166 0 0.0803345 0 
10.8 -9 0.656196 0 0.082187 0 
11 -9 0.661086 0 0.0840122 0 
11.2 -9 0.665802 0 0.0858179 0 
11.4 -9 0.670424 0 0.0875873 0 
11.6 -9 0.675064 0 0.0892906 0 
11.8 -9 0.679376 0 0.0910209 0 
12 -9 0.683584 0 0.0927219 0 
12.4 -9 0.691956 0 0.0959594 0 
12.8 -9 0.699886 0 0.0990946 0 
13.2 -9 0.707384 0 0.102141 0 
13.6 -9 0.714408 0 0.105129 0 
14 -9 0.721236 0 0.107971 0 
14.4 -9 0.727682 0 0.110747 0 
14.8 -9 0.733884 0 0.113416 0 
15.2 -9 0.739776 0 0.116014 0 
15.6 -9 0.745506 0 0.118488 0 
16 -9 0.750994 0 0.120881 0 
16.8 -9 0.761258 0 0.125461 0 
17.6 -9 0.770742 0 0.129747 0 
18.4 -9 0.77951 0 0.13377 0 
19.2 -9 0.787642 0 0.137554 0 
20 -9 0.795294 0 0.141053 0 
20.8 -9 0.802246 0 0.144478 0 
21.6 -9 0.808842 0 0.147637 0 
22.4 -9 0.815092 0 0.150563 0 
23.2 -9 0.820832 0 0.153431 0 
24 -9 0.826272 0 0.156112 0 
24.8 -9 0.831398 0 0.158653 0 
25.6 -9 0.836258 0 0.161039 0 
26.4 -9 0.840852 0 0.163304 0 
27.2 -9 0.845134 0 0.165528 0 
28 -9 0.849252 0 0.167581 0 
28.8 -9 0.853162 0 0.169535 0 
29.6 -9 0.856864 0 0.171415 0 
30.4 -9 0.860362 0 0.17324 0 
31.2 -9 0.863712 0 0.174961 0 
32 -9 0.866886 0 0.176638 0 
32.8 -9 0.869956 0 0.17819 0 
33.6 -9 0.872856 0 0.179724 0 
34.4 -9 0.875658 0 0.181154 0 
35.2 -9 0.87832 0 0.182558 0 
36 -9 0.880894 0 0.183874 0 
36.8 -9 0.883346 0 0.185165 0 
37.6 -9 0.885708 0 0.186389 0 
38.4 -9 0.887976 0 0.187572 0 
39.2 -9 0.890132 0 0.188755 0 
40 -9 0.892214 0 0.189884 0 
0.3 -8 0.0385276 0 0.000135743 0 
0.4 -8 0.0426516 0 0.000162086 0 
0.5 -8 0.048276 0 0.000198742 0 
0.6 -8 0.0547272 0 0.000243805 0 
0.7 -8 0.0624138 0 0.000302261 0 
0.8 -8 0.0712328 0 0.00037161 0 
0.9 -8 0.080635 0 0.000455187 0 
1 -8 0.0904452 0 0.000548751 0 
1.2 -8 0.1130512 0 0.000787866 0 
1.4 -8 0.1368164 0 0.00109018 0 
1.6 -8 0.1614916 0 0.00146423 0 
1.8 -8 0.1861544 0 0.00192751 0 
2 -8 0.210688 0 0.00249054 0 
2.2 -8 0.23479 0 0.00317374 0 
2.4 -8 0.257932 0 0.00398827 0 
2.6 -8 0.27991 0 0.00494777 0 
2.8 -8 0.301254 0 0.00605517 0 
3 -8 0.321756 0 0.00732393 0 
3.2 -8 0.341394 0 0.00874228 0 
3.4 -8 0.358852 0 0.0103095 0 
3.6 -8 0.376066 0 0.0120194 0 
3.8 -8 0.392658 0 0.0138568 0 
4 -8 0.40801 0 0.0158233 0 
4.2 -8 0.423092 0 0.0178881 0 
4.4 -8 0.437666 0 0.0200438 0 
4.6 -8 0.451366 0 0.022282 0 
4.8 -8 0.464202 0 0.024596 0 
5 -8 0.47681 0 0.0269568 0 
5.2 -8 0.488618 0 0.0293766 0 
5.4 -8 0.499896 0 0.0318327 0 
5.6 -8 0.510782 0 0.0343116 0 
5.8 -8 0.52168 0 0.0367795 0 
6 -8 0.531422 0 0.0393097 0 
6.2 -8 0.541194 0 0.0418112 0 
6.4 -8 0.55055 0 0.044313 0 
6.6 -8 0.55955 0 0.0468081 0 
6.8 -8 0.568154 0 0.0492976 0 
7 -8 0.576598 0 0.0517532 0 
7.2 -8 0.58449 0 0.0542183 0 
7.4 -8 0.592206 0 0.0566479 0 
7.6 -8 0.599684 0 0.0590479 0 
7.8 -8 0.606944 0 0.0614156 0 
8 -8 0.613806 0 0.0637769 0 
8.2 -8 0.62088 0 0.0660363 0 
8.4 -8 0.627426 0 0.0683111 0 
8.6 -8 0.633916 0 0.0705218 0 
8.8 -8 0.640014 0 0.0727329 0 
9 -8 0.645966 0 0.0749017 0 
9.2 -8 0.65163 0 0.0770572 0 
9.4 -8 0.657292 0 0.0791407 0 
9.6 -8 0.662746 0 0.081196 0 
9.8 -8 0.668084 0 0.083204 0 
10 -8 0.673154 0 0.085204 0 
10.2 -8 0.678176 0 0.0871426 0 
10.4 -8 0.68295 0 0.0890745 0 
10.6 -8 0.687618 0 0.0909636 0 
10.8 -8 0.6923 0 0.0927769 0 
11 -8 0.69664 0 0.0946199 0 
11.2 -8 0.701018 0 0.0963807 0 
11.4 -8 0.70519 0 0.0981371 0 
11.6 -8 0.709228 0 0.0998693 0 
11.8 -8 0.713208 0 0.101553 0 
12 -8 0.717158 0 0.10318 0 
12.4 -8 0.72457 0 0.106409 0 
12.8 -8 0.731718 0 0.109479 0 
13.2 -8 0.738414 0 0.112481 0 
13.6 -8 0.744852 0 0.115347 0 
14 -8 0.75103 0 0.118091 0 
14.4 -8 0.756888 0 0.120754 0 
14.8 -8 0.762402 0 0.123363 0 
15.2 -8 0.76776 0 0.125837 0 
15.6 -8 0.772854 0 0.128244 0 
16 -8 0.777746 0 0.130562 0 
16.8 -8 0.787052 0 0.134888 0 
17.6 -8 0.795566 0 0.138968 0 
18.4 -8 0.803392 0 0.142818 0 
19.2 -8 0.810672 0 0.146411 0 
20 -8 0.817542 0 0.149701 0 
20.8 -8 0.823804 0 0.152906 0 
21.6 -8 0.829678 0 0.155908 0 
22.4 -8 0.83527 0 0.158649 0 
23.2 -8 0.840412 0 0.161335 0 
24 -8 0.845284 0 0.163838 0 
24.8 -8 0.849868 0 0.166209 0 
25.6 -8 0.854198 0 0.16845 0 
26.4 -8 0.85827 0 0.170597 0 
27.2 -8 0.862116 0 0.172648 0 
28 -8 0.865806 0 0.174541 0 
28.8 -8 0.86926 0 0.176402 0 
29.6 -8 0.872594 0 0.178106 0 
30.4 -8 0.875714 0 0.179804 0 
31.2 -8 0.87871 0 0.181392 0 
32 -8 0.88154 0 0.182948 0 
32.8 -8 0.88426 0 0.184412 0 
33.6 -8 0.88688 0 0.185776 0 
34.4 -8 0.889344 0 0.187154 0 
35.2 -8 0.891742 0 0.188412 0 
36 -8 0.894028 0 0.189639 0 
36.8 -8 0.896202 0 0.190849 0 
37.6 -8 0.898312 0 0.19197 0 
38.4 -8 0.900356 0 0.193016 0 
39.2 -8 0.902282 0 0.194096 0 
40 -8 0.904116 0 0.195177 0 
0.3 -7 0.1024916 0 0.000933889 0 
0.4 -7 0.1078786 0 0.000996472 0 
0.5 -7 0.113757 0 0.00106398 0 
0.6 -7 0.12155 0 0.00116748 0 
0.7 -7 0.1303368 0 0.00128033 0 
0.8 -7 0.1403588 0 0.00141597 0 
0.9 -7 0.1523296 0 0.00158626 0 
1 -7 0.1635252 0 0.00175171 0 
1.2 -7 0.1891974 0 0.00218195 0 
1.4 -7 0.215114 0 0.00269478 0 
1.6 -7 0.241236 0 0.00330776 0 
1.8 -7 0.266328 0 0.00403459 0 
2 -7 0.290676 0 0.0049002 0 
2.2 -7 0.313842 0 0.00591781 0 
2.4 -7 0.335824 0 0.00711238 0 
2.6 -7 0.35685 0 0.00848017 0 
2.8 -7 0.377094 0 0.0100304 0 
3 -7 0.395774 0 0.0117563 0 
3.2 -7 0.413358 0 0.0136497 0 
3.4 -7 0.429774 0 0.0156935 0 
3.6 -7 0.445522 0 0.017878 0 
3.8 -7 0.460918 0 0.0201809 0 
4 -7 0.474902 0 0.0226057 0 
4.2 -7 0.488204 0 0.0251209 0 
4.4 -7 0.500792 0 0.0277115 0 
4.6 -7 0.51316 0 0.0303541 0 
4.8 -7 0.524806 0 0.0330464 0 
5 -7 0.536014 0 0.0357658 0 
5.2 -7 0.54683 0 0.0385048 0 
5.4 -7 0.55729 0 0.0412439 0 
5.6 -7 0.566996 0 0.0440132 0 
5.8 -7 0.57637 0 0.0467699 0 
6 -7 0.58556 0 0.049495 0 
6.2 -7 0.594176 0 0.0522258 0 
6.4 -7 0.602296 0 0.0549561 0 
6.6 -7 0.610448 0 0.0576145 0 
6.8 -7 0.61857 0 0.0601986 0 
7 -7 0.625938 0 0.0628191 0 
7.2 -7 0.633006 0 0.0654087 0 
7.4 -7 0.639818 0 0.0679621 0 
7.6 -7 0.646562 0 0.0704467 0 
7.8 -7 0.653136 0 0.0728751 0 
8 -7 0.659238 0 0.0753128 0 
8.2 -7 0.665132 0 0.0777128 0 
8.4 -7 0.67108 0 0.0800126 0 
8.6 -7 0.676856 0 0.0822625 0 
8.8 -7 0.682484 0 0.0844581 0 
9 -7 0.687792 0 0.0866459 0 
9.2 -7 0.69289 0 0.0888032 0 
9.4 -7 0.697952 0 0.0908822 0 
9.6 -7 0.702794 0 0.0929388 0 
9.8 -7 0.707434 0 0.0949732 0 
10 -7 0.712042 0 0.0969317 0 
10.2 -7 0.71642 0 0.0988818 0 
10.4 -7 0.720778 0 0.100754 0 
10.6 -7 0.72504 0 0.102577 0 
10.8 -7 0.729064 0 0.104405 0 
11 -7 0.732962 0 0.106202 0 
11.2 -7 0.736838 0 0.107929 0 
11.4 -7 0.740516 0 0.109657 0 
11.6 -7 0.744144 0 0.11133 0 
11.8 -7 0.747708 0 0.112956 0 
12 -7 0.75112 0 0.114573 0 
12.4 -7 0.757818 0 0.117648 0 
12.8 -7 0.764076 0 0.120648 0 
13.2 -7 0.7701 0 0.123491 0 
13.6 -7 0.77575 0 0.12627 0 
14 -7 0.781196 0 0.128908 0 
14.4 -7 0.786426 0 0.13142 0 
14.8 -7 0.79132 0 0.133901 0 
15.2 -7 0.796056 0 0.136252 0 
15.6 -7 0.800552 0 0.13854 0 
16 -7 0.804914 0 0.140705 0 
16.8 -7 0.813072 0 0.144827 0 
17.6 -7 0.820554 0 0.148691 0 
18.4 -7 0.827482 0 0.152285 0 
19.2 -7 0.833956 0 0.155597 0 
20 -7 0.839952 0 0.158713 0 
20.8 -7 0.845536 0 0.161633 0 
21.6 -7 0.850646 0 0.164492 0 
22.4 -7 0.855552 0 0.167045 0 
23.2 -7 0.860112 0 0.169499 0 
24 -7 0.864376 0 0.171838 0 
24.8 -7 0.86843 0 0.174 0 
25.6 -7 0.872228 0 0.176075 0 
26.4 -7 0.875804 0 0.178061 0 
27.2 -7 0.879196 0 0.179934 0 
28 -7 0.882434 0 0.181675 0 
28.8 -7 0.885466 0 0.183391 0 
29.6 -7 0.888398 0 0.184942 0 
30.4 -7 0.891138 0 0.186501 0 
31.2 -7 0.893748 0 0.187986 0 
32 -7 0.896242 0 0.189397 0 
32.8 -7 0.898622 0 0.19075 0 
33.6 -7 0.900908 0 0.192019 0 
34.4 -7 0.903096 0 0.193233 0 
35.2 -7 0.905186 0 0.194404 0 
36 -7 0.90718 0 0.195547 0 
36.8 -7 0.909108 0 0.196609 0 
37.6 -7 0.910954 0 0.197637 0 
38.4 -7 0.91273 0 0.198621 0 
39.2 -7 0.91442 0 0.199611 0 
40 -7 0.91605 0 0.20055 0 
0.3 -6 0.194628 0 0.00326446 0 
0.4 -6 0.20091 0 0.00334049 0 
0.5 -6 0.208924 0 0.00347249 0 
0.6 -6 0.218978 0 0.00363326 0 
0.7 -6 0.229978 0 0.00382677 0 
0.8 -6 0.240466 0 0.00402529 0 
0.9 -6 0.251508 0 0.00424424 0 
1 -6 0.264598 0 0.00453548 0 
1.2 -6 0.290156 0 0.00515256 0 
1.4 -6 0.31508 0 0.00586165 0 
1.6 -6 0.339526 0 0.00673534 0 
1.8 -6 0.36298 0 0.00777902 0 
2 -6 0.385328 0 0.00902068 0 
2.2 -6 0.405512 0 0.0104531 0 
2.4 -6 0.424994 0 0.0121077 0 
2.6 -6 0.442928 0 0.0139839 0 
2.8 -6 0.459956 0 0.0160552 0 
3 -6 0.476228 0 0.0183309 0 
3.2 -6 0.491528 0 0.0207683 0 
3.4 -6 0.505358 0 0.0233662 0 
3.6 -6 0.519666 0 0.0260561 0 
3.8 -6 0.532342 0 0.0288776 0 
4 -6 0.544392 0 0.0317947 0 
4.2 -6 0.556564 0 0.0347313 0 
4.4 -6 0.56765 0 0.0377388 0 
4.6 -6 0.578242 0 0.0407739 0 
4.8 -6 0.58852 0 0.0438139 0 
5 -6 0.598314 0 0.0468572 0 
5.2 -6 0.60752 0 0.0499103 0 
5.4 -6 0.616486 0 0.0529313 0 
5.6 -6 0.624912 0 0.0559481 0 
5.8 -6 0.633054 0 0.0589284 0 
6 -6 0.641108 0 0.0618356 0 
6.2 -6 0.64891 0 0.0646891 0 
6.4 -6 0.656282 0 0.0675198 0 
6.6 -6 0.663196 0 0.0703333 0 
6.8 -6 0.670054 0 0.0730596 0 
7 -6 0.676552 0 0.0757582 0 
7.2 -6 0.682768 0 0.0784131 0 
7.4 -6 0.689088 0 0.0809358 0 
7.6 -6 0.694836 0 0.0834947 0 
7.8 -6 0.70028 0 0.08603 0 
8 -6 0.705762 0 0.0884516 0 
8.2 -6 0.711088 0 0.0908094 0 
8.4 -6 0.716134 0 0.0931475 0 
8.6 -6 0.721102 0 0.0954057 0 
8.8 -6 0.725842 0 0.0976356 0 
9 -6 0.73043 0 0.0998159 0 
9.2 -6 0.735074 0 0.101873 0 
9.4 -6 0.739448 0 0.103928 0 
9.6 -6 0.743736 0 0.105914 0 
9.8 -6 0.747802 0 0.107892 0 
10 -6 0.75165 0 0.109868 0 
10.2 -6 0.755574 0 0.111716 0 
10.4 -6 0.759346 0 0.113537 0 
10.6 -6 0.763042 0 0.115301 0 
10.8 -6 0.766616 0 0.11703 0 
11 -6 0.77004 0 0.118744 0 
11.2 -6 0.77326 0 0.120478 0 
11.4 -6 0.776494 0 0.122118 0 
11.6 -6 0.779708 0 0.123688 0 
11.8 -6 0.78267 0 0.125313 0 
12 -6 0.785752 0 0.126787 0 
12.4 -6 0.791434 0 0.129787 0 
12.8 -6 0.796946 0 0.132584 0 
13.2 -6 0.80216 0 0.135277 0 
13.6 -6 0.807066 0 0.137895 0 
14 -6 0.811828 0 0.140342 0 
14.4 -6 0.816294 0 0.142743 0 
14.8 -6 0.820572 0 0.145037 0 
15.2 -6 0.824598 0 0.147293 0 
15.6 -6 0.828574 0 0.149356 0 
16 -6 0.83225 0 0.151454 0 
16.8 -6 0.839336 0 0.155248 0 
17.6 -6 0.845816 0 0.158811 0 
18.4 -6 0.8518 0 0.162126 0 
19.2 -6 0.85735 0 0.165211 0 
20 -6 0.862498 0 0.168101 0 
20.8 -6 0.867312 0 0.170781 0 
21.6 -6 0.871778 0 0.173329 0 
22.4 -6 0.875984 0 0.175684 0 
23.2 -6 0.879924 0 0.177906 0 
24 -6 0.883576 0 0.180071 0 
24.8 -6 0.887058 0 0.182044 0 
25.6 -6 0.890326 0 0.183938 0 
26.4 -6 0.89341 0 0.18573 0 
27.2 -6 0.896324 0 0.187434 0 
28 -6 0.899104 0 0.189019 0 
28.8 -6 0.901732 0 0.190537 0 
29.6 -6 0.904214 0 0.192009 0 
30.4 -6 0.906596 0 0.19337 0 
31.2 -6 0.908842 0 0.19471 0 
32 -6 0.910984 0 0.195991 0 
32.8 -6 0.913026 0 0.19722 0 
33.6 -6 0.914996 0 0.198349 0 
34.4 -6 0.916866 0 0.199467 0 
35.2 -6 0.91867 0 0.200498 0 
36 -6 0.9204 0 0.201485 0 
36.8 -6 0.92203 0 0.202501 0 
37.6 -6 0.923624 0 0.203404 0 
38.4 -6 0.925138 0 0.204317 0 
39.2 -6 0.926614 0 0.205138 0 
40 -6 0.928 0 0.20602 0 
0.3 -5 0.317185 0.0005949 0.0083838 1.39e-05 
0.4 -5 0.325607 0.000197 0.00850369 3.037e-05 
0.5 -5 0.33464 0.0006218 0.00860303 1.108e-05 
0.6 -5 0.344961 0.000168 0.00879014 6.03e-06 
0.7 -5 0.355522 0.0003563 0.00896387 1.645e-05 
0.8 -5 0.366712 0.0001175 0.0091896 7.297e-06 
0.9 -5 0.377426 0.0002206 0.00946793 8.877e-06 
1 -5 0.388998 9.873e-05 0.00976234 7.348e-06 
1.2 -5 0.410937 0.0001124 0.0104869 1.099e-05 
1.4 -5 0.432172 0.0002118 0.0114119 1.195e-05 
1.6 -5 0.452583 0.0002033 0.0125404 8.35e-06 
1.8 -5 0.471176 0.0001324 0.0139517 5.787e-06 
2 -5 0.488915 0.0001169 0.0156032 8.511e-06 
2.2 -5 0.505205 0.0003791 0.0175378 1.316e-05 
2.4 -5 0.520752 0.0002564 0.019747 5.303e-06 
2.6 -5 0.535355 8.701e-05 0.0222079 5.374e-06 
2.8 -5 0.548865 7.711e-05 0.0248979 4.18e-06 
3 -5 0.561775 0.0001503 0.027779 1.01e-05 
3.2 -5 0.574263 2.213e-05 0.0307993 3.868e-06 
3.4 -5 0.586099 8.747e-05 0.033933 9.742e-06 
3.6 -5 0.597229 8.451e-05 0.0371829 7.996e-06 
3.8 -5 0.607741 2.691e-05 0.0405084 3.839e-06 
4 -5 0.617898 3.275e-06 0.0438591 1.458e-06 
4.2 -5 0.62769 0 0.0472333 0 
4.4 -5 0.636874 0 0.0506321 0 
4.6 -5 0.645666 0 0.0540186 0 
4.8 -5 0.654342 0 0.0573411 0 
5 -5 0.662404 0 0.0606762 0 
5.2 -5 0.67011 0 0.0639725 0 
5.4 -5 0.677538 0 0.0672153 0 
5.6 -5 0.685106 0 0.0703157 0 
5.8 -5 0.692058 0 0.073419 0 
6 -5 0.69869 0 0.0764702 0 
6.2 -5 0.705068 0 0.0794606 0 
6.4 -5 0.711266 0 0.0823681 0 
6.6 -5 0.717294 0 0.0851943 0 
6.8 -5 0.722968 0 0.0879905 0 
7 -5 0.728646 0 0.0906519 0 
7.2 -5 0.73387 0 0.0933256 0 
7.4 -5 0.738998 0 0.0959055 0 
7.6 -5 0.743944 0 0.0984209 0 
7.8 -5 0.748746 0 0.100861 0 
8 -5 0.75343 0 0.103221 0 
8.2 -5 0.757804 0 0.105583 0 
8.4 -5 0.762014 0 0.107896 0 
8.6 -5 0.76629 0 0.110056 0 
8.8 -5 0.770294 0 0.112222 0 
9 -5 0.774078 0 0.114378 0 
9.2 -5 0.777928 0 0.116388 0 
9.4 -5 0.781628 0 0.11836 0 
9.6 -5 0.785296 0 0.120234 0 
9.8 -5 0.788742 0 0.122121 0 
10 -5 0.792118 0 0.123939 0 
10.2 -5 0.79532 0 0.125755 0 
10.4 -5 0.798388 0 0.127553 0 
10.6 -5 0.80159 0 0.129164 0 
10.8 -5 0.804526 0 0.130847 0 
11 -5 0.807568 0 0.132361 0 
11.2 -5 0.810394 0 0.133922 0 
11.4 -5 0.812966 0 0.135575 0 
11.6 -5 0.815626 0 0.137074 0 
11.8 -5 0.81825 0 0.138509 0 
12 -5 0.820734 0 0.139964 0 
12.4 -5 0.82558 0 0.142718 0 
12.8 -5 0.830172 0 0.145351 0 
13.2 -5 0.834518 0 0.14788 0 
13.6 -5 0.838718 0 0.150239 0 
14 -5 0.84266 0 0.152546 0 
14.4 -5 0.846414 0 0.15476 0 
14.8 -5 0.850048 0 0.156829 0 
15.2 -5 0.85346 0 0.158875 0 
15.6 -5 0.856728 0 0.160831 0 
16 -5 0.859844 0 0.162724 0 
16.8 -5 0.865776 0 0.166191 0 
17.6 -5 0.871224 0 0.169413 0 
18.4 -5 0.876252 0 0.172403 0 
19.2 -5 0.88089 0 0.175209 0 
20 -5 0.88521 0 0.177806 0 
20.8 -5 0.889254 0 0.180197 0 
21.6 -5 0.892988 0 0.182496 0 
22.4 -5 0.896502 0 0.184619 0 
23.2 -5 0.899802 0 0.186598 0 
24 -5 0.902862 0 0.188535 0 
24.8 -5 0.905764 0 0.190317 0 
25.6 -5 0.908492 0 0.192017 0 
26.4 -5 0.91108 0 0.193595 0 
27.2 -5 0.913516 0 0.195116 0 
28 -5 0.915842 0 0.196516 0 
28.8 -5 0.918024 0 0.197897 0 
29.6 -5 0.920114 0 0.199172 0 
30.4 -5 0.922094 0 0.200401 0 
31.2 -5 0.923978 0 0.201573 0 
32 -5 0.925764 0 0.202719 0 
32.8 -5 0.927472 0 0.203799 0 
33.6 -5 0.929118 0 0.204795 0 
34.4 -5 0.930692 0 0.205748 0 
35.2 -5 0.932176 0 0.20672 0 
36 -5 0.933612 0 0.207617 0 
36.8 -5 0.935 0 0.208434 0 
37.6 -5 0.936318 0 0.209267 0 
38.4 -5 0.937584 0 0.210067 0 
39.2 -5 0.938814 0 0.210791 0 
40 -5 0.939974 0 0.211564 0 
0.3 -4 0.468535 0.0002179 0.0184825 3.42e-05 
0.4 -4 0.475066 0.0002953 0.0183572 2.321e-05 
0.5 -4 0.483279 0.0001887 0.0182596 2.249e-05 
0.6 -4 0.491572 9.221e-05 0.0182031 1.237e-05 
0.7 -4 0.500681 0.0001185 0.0182162 1.354e-05 
0.8 -4 0.509102 0.0001533 0.0183041 1.059e-05 
0.9 -4 0.518125 9.594e-05 0.0184378 1.544e-05 
1 -4 0.526454 8.727e-05 0.0186345 6.542e-06 
1.2 -4 0.542968 7.937e-05 0.0192779 1.137e-05 
1.4 -4 0.558012 6.958e-05 0.0202808 6.304e-06 
1.6 -4 0.572091 3.669e-05 0.0216641 6.521e-06 
1.8 -4 0.585521 0.0001068 0.0234303 8.43e-06 
2 -4 0.597836 8.273e-05 0.0255785 1.065e-05 
2.2 -4 0.609406 0.0001304 0.0281173 8.226e-06 
2.4 -4 0.620172 4.861e-05 0.0309805 5e-06 
2.6 -4 0.630637 5.416e-05 0.0340998 3.525e-06 
2.8 -4 0.640718 9.057e-05 0.0374312 8.135e-06 
3 -4 0.650269 3.265e-05 0.0409304 5.135e-06 
3.2 -4 0.659628 2.514e-05 0.0445315 1.914e-06 
3.4 -4 0.668447 6.218e-05 0.0482343 6.255e-06 
3.6 -4 0.67695 6.108e-05 0.0519822 9.657e-06 
3.8 -4 0.685228 2.924e-05 0.0557277 5.257e-06 
4 -4 0.693072 2.708e-05 0.0594895 5.124e-06 
4.2 -4 0.700632 0 0.0632217 0 
4.4 -4 0.70799 0 0.0668863 0 
4.6 -4 0.715124 0 0.0704965 0 
4.8 -4 0.722004 0 0.0740205 0 
5 -4 0.728346 0 0.0775442 0 
5.2 -4 0.734468 0 0.0809945 0 
5.4 -4 0.74056 0 0.0843019 0 
5.6 -4 0.746362 0 0.0875415 0 
5.8 -4 0.752012 0 0.0906778 0 
6 -4 0.757498 0 0.0937019 0 
6.2 -4 0.762628 0 0.0967017 0 
6.4 -4 0.767682 0 0.0995641 0 
6.6 -4 0.772526 0 0.102361 0 
6.8 -4 0.777056 0 0.105138 0 
7 -4 0.781618 0 0.107743 0 
7.2 -4 0.785912 0 0.110319 0 
7.4 -4 0.790088 0 0.112802 0 
7.6 -4 0.794138 0 0.1152 0 
7.8 -4 0.797888 0 0.117616 0 
8 -4 0.801674 0 0.119871 0 
8.2 -4 0.805294 0 0.122081 0 
8.4 -4 0.808766 0 0.124243 0 
8.6 -4 0.812092 0 0.126365 0 
8.8 -4 0.815382 0 0.128377 0 
9 -4 0.818528 0 0.130357 0 
9.2 -4 0.821582 0 0.132277 0 
9.4 -4 0.824564 0 0.134124 0 
9.6 -4 0.827408 0 0.135955 0 
9.8 -4 0.830284 0 0.137642 0 
10 -4 0.833094 0 0.13926 0 
10.2 -4 0.83562 0 0.140995 0 
10.4 -4 0.838154 0 0.14262 0 
10.6 -4 0.84062 0 0.144193 0 
10.8 -4 0.843014 0 0.145727 0 
11 -4 0.845408 0 0.147156 0 
11.2 -4 0.847772 0 0.148508 0 
11.4 -4 0.849988 0 0.149906 0 
11.6 -4 0.851994 0 0.151414 0 
11.8 -4 0.854054 0 0.152779 0 
12 -4 0.856168 0 0.153993 0 
12.4 -4 0.86005 0 0.156524 0 
12.8 -4 0.86372 0 0.158946 0 
13.2 -4 0.867252 0 0.161204 0 
13.6 -4 0.87061 0 0.163353 0 
14 -4 0.87381 0 0.165402 0 
14.4 -4 0.876888 0 0.167319 0 
14.8 -4 0.879752 0 0.169249 0 
15.2 -4 0.882514 0 0.171061 0 
15.6 -4 0.885146 0 0.172808 0 
16 -4 0.88768 0 0.174462 0 
16.8 -4 0.892396 0 0.177626 0 
17.6 -4 0.89679 0 0.180457 0 
18.4 -4 0.900848 0 0.183072 0 
19.2 -4 0.904582 0 0.185534 0 
20 -4 0.90805 0 0.187826 0 
20.8 -4 0.911306 0 0.189897 0 
21.6 -4 0.91428 0 0.191973 0 
22.4 -4 0.917096 0 0.193842 0 
23.2 -4 0.919754 0 0.195545 0 
24 -4 0.922206 0 0.197257 0 
24.8 -4 0.924534 0 0.19881 0 
25.6 -4 0.926724 0 0.20029 0 
26.4 -4 0.928798 0 0.201671 0 
27.2 -4 0.930768 0 0.202949 0 
28 -4 0.932616 0 0.204208 0 
28.8 -4 0.93438 0 0.205368 0 
29.6 -4 0.936034 0 0.206536 0 
30.4 -4 0.937636 0 0.207553 0 
31.2 -4 0.939142 0 0.208585 0 
32 -4 0.940572 0 0.209586 0 
32.8 -4 0.94195 0 0.210491 0 
33.6 -4 0.943254 0 0.211405 0 
34.4 -4 0.94451 0 0.212237 0 
35.2 -4 0.94572 0 0.213014 0 
36 -4 0.946874 0 0.213766 0 
36.8 -4 0.947968 0 0.21454 0 
37.6 -4 0.949026 0 0.215253 0 
38.4 -4 0.95005 0 0.2159 0 
39.2 -4 0.951026 0 0.216558 0 
40 -4 0.951958 0 0.217218 0 
0.3 -3 0.626953 0.0002361 0.0348237 5.392e-05 
0.4 -3 0.631054 9.473e-05 0.0341196 5.658e-05 
0.5 -3 0.637061 0.0001672 0.0334793 2.299e-05 
0.6 -3 0.643039 7.724e-05 0.0329071 3.513e-05 
0.7 -3 0.648822 0.0002003 0.0324642 2.158e-05 
0.8 -3 0.655225 7.369e-05 0.0321019 3.121e-05 
0.9 -3 0.660623 0.0001001 0.0319585 3.089e-05 
1 -3 0.665552 0.0002049 0.0318884 1.814e-05 
1.2 -3 0.675211 0.0001179 0.0322773 6.447e-06 
1.4 -3 0.683722 8.83e-05 0.0334061 1.552e-05 
1.6 -3 0.691264 7.46e-05 0.0350817 9.669e-06 
1.8 -3 0.698618 8.639e-05 0.0373684 3.524e-06 
2 -3 0.705699 0.0001221 0.0401773 1.421e-05 
2.2 -3 0.712536 7.574e-05 0.0434074 1.069e-05 
2.4 -3 0.71933 6.987e-05 0.0469567 5.846e-06 
2.6 -3 0.725949 5.287e-05 0.0507702 6.18e-06 
2.8 -3 0.73258 5.79e-05 0.0547426 9.483e-06 
3 -3 0.739017 3.364e-05 0.0588236 9.263e-06 
3.2 -3 0.745416 4.806e-05 0.0629567 1.011e-05 
3.4 -3 0.751691 3.151e-05 0.0670837 6.728e-06 
3.6 -3 0.757708 3.997e-05 0.0712134 1.121e-05 
3.8 -3 0.76369 3.479e-05 0.0752626 1.054e-05 
4 -3 0.769411 1.205e-05 0.0792667 4.418e-06 
4.2 -3 0.774812 0 0.0832404 0 
4.4 -3 0.780244 0 0.0870501 0 
4.6 -3 0.785524 0 0.0907455 0 
4.8 -3 0.790664 0 0.0943096 0 
5 -3 0.795446 0 0.0978574 0 
5.2 -3 0.800096 0 0.101268 0 
5.4 -3 0.804584 0 0.104569 0 
5.6 -3 0.80911 0 0.107654 0 
5.8 -3 0.81306 0 0.110869 0 
6 -3 0.817314 0 0.113715 0 
6.2 -3 0.821156 0 0.116616 0 
6.4 -3 0.824914 0 0.119386 0 
6.6 -3 0.82854 0 0.12206 0 
6.8 -3 0.832116 0 0.124584 0 
7 -3 0.835472 0 0.127092 0 
7.2 -3 0.83878 0 0.129458 0 
7.4 -3 0.841856 0 0.131833 0 
7.6 -3 0.84494 0 0.134038 0 
7.8 -3 0.84781 0 0.136262 0 
8 -3 0.850678 0 0.138327 0 
8.2 -3 0.853388 0 0.140379 0 
8.4 -3 0.856034 0 0.142345 0 
8.6 -3 0.85861 0 0.144227 0 
8.8 -3 0.861034 0 0.14612 0 
9 -3 0.863468 0 0.147862 0 
9.2 -3 0.865724 0 0.149656 0 
9.4 -3 0.867996 0 0.1513 0 
9.6 -3 0.87007 0 0.153044 0 
9.8 -3 0.872296 0 0.154482 0 
10 -3 0.87435 0 0.155997 0 
10.2 -3 0.876364 0 0.157438 0 
10.4 -3 0.878256 0 0.15892 0 
10.6 -3 0.880136 0 0.1603 0 
10.8 -3 0.881884 0 0.161747 0 
11 -3 0.883734 0 0.162945 0 
11.2 -3 0.885478 0 0.164181 0 
11.4 -3 0.88719 0 0.165357 0 
11.6 -3 0.888774 0 0.166618 0 
11.8 -3 0.890294 0 0.167878 0 
12 -3 0.891818 0 0.16904 0 
12.4 -3 0.894802 0 0.171178 0 
12.8 -3 0.897582 0 0.173292 0 
13.2 -3 0.90023 0 0.175286 0 
13.6 -3 0.902784 0 0.177118 0 
14 -3 0.905184 0 0.178921 0 
14.4 -3 0.907474 0 0.180629 0 
14.8 -3 0.90965 0 0.182279 0 
15.2 -3 0.911754 0 0.1838 0 
15.6 -3 0.913698 0 0.185396 0 
16 -3 0.915624 0 0.186782 0 
16.8 -3 0.919156 0 0.18956 0 
17.6 -3 0.9225 0 0.191895 0 
18.4 -3 0.925538 0 0.194165 0 
19.2 -3 0.928354 0 0.196251 0 
20 -3 0.930948 0 0.198244 0 
20.8 -3 0.9334 0 0.199989 0 
21.6 -3 0.935642 0 0.201752 0 
22.4 -3 0.93776 0 0.203332 0 
23.2 -3 0.93976 0 0.20476 0 
24 -3 0.941606 0 0.206213 0 
24.8 -3 0.943362 0 0.207506 0 
25.6 -3 0.945 0 0.208787 0 
26.4 -3 0.946556 0 0.209958 0 
27.2 -3 0.948046 0 0.210985 0 
28 -3 0.949428 0 0.212072 0 
28.8 -3 0.950752 0 0.213056 0 
29.6 -3 0.95201 0 0.213979 0 
30.4 -3 0.953202 0 0.214873 0 
31.2 -3 0.954334 0 0.215735 0 
32 -3 0.955414 0 0.216543 0 
32.8 -3 0.956436 0 0.217371 0 
33.6 -3 0.95742 0 0.218107 0 
34.4 -3 0.958376 0 0.218744 0 
35.2 -3 0.95927 0 0.219459 0 
36 -3 0.960132 0 0.220108 0 
36.8 -3 0.960968 0 0.220678 0 
37.6 -3 0.961758 0 0.221298 0 
38.4 -3 0.962522 0 0.221858 0 
39.2 -3 0.96326 0 0.22237 0 
40 -3 0.963958 0 0.22294 0 
0.3 -2 0.773402 0.0006488 0.0576906 4.955e-05 
0.4 -2 0.776916 0.0003907 0.0561632 0.0001123 
0.5 -2 0.781377 0.0002504 0.0542503 4.017e-05 
0.6 -2 0.784548 0.0001822 0.0528781 0.0001054 
0.7 -2 0.787544 0.0003551 0.0518509 4.277e-05 
0.8 -2 0.790576 5.645e-05 0.0509883 4.617e-05 
0.9 -2 0.792775 0.0001632 0.0504243 4.751e-05 
1 -2 0.794568 0.0001013 0.0501234 3.609e-05 
1.2 -2 0.797586 0.0001699 0.0505438 2.102e-05 
1.4 -2 0.800473 9.397e-05 0.0518997 1.848e-05 
1.6 -2 0.803128 5.53e-05 0.0542641 1.577e-05 
1.8 -2 0.805881 4.538e-05 0.0573007 1.268e-05 
2 -2 0.809075 9.309e-05 0.0608646 1.867e-05 
2.2 -2 0.812387 4.988e-05 0.0648565 1.759e-05 
2.4 -2 0.815723 4.162e-05 0.0691801 1.183e-05 
2.6 -2 0.819476 2.058e-05 0.0735496 8.16e-06 
2.8 -2 0.823251 1.317e-05 0.0780488 4.89e-06 
3 -2 0.827143 3.56e-05 0.0825317 1.472e-05 
3.2 -2 0.831013 2.996e-05 0.0869783 1.373e-05 
3.4 -2 0.834858 3.718e-05 0.0913725 1.784e-05 
3.6 -2 0.838723 1.544e-05 0.0956355 1.041e-05 
3.8 -2 0.842488 3.325e-05 0.0997967 1.89e-05 
4 -2 0.846202 1.837e-05 0.103819 1.092e-05 
4.2 -2 0.849678 0 0.107813 0 
4.4 -2 0.853252 0 0.111537 0 
4.6 -2 0.856636 0 0.115187 0 
4.8 -2 0.859976 0 0.118642 0 
5 -2 0.863286 0 0.121904 0 
5.2 -2 0.866328 0 0.125181 0 
5.4 -2 0.86937 0 0.128226 0 
5.6 -2 0.87224 0 0.131208 0 
5.8 -2 0.87504 0 0.134049 0 
6 -2 0.877806 0 0.136709 0 
6.2 -2 0.88043 0 0.139304 0 
6.4 -2 0.882898 0 0.141867 0 
6.6 -2 0.88531 0 0.144301 0 
6.8 -2 0.887724 0 0.146525 0 
7 -2 0.889982 0 0.148756 0 
7.2 -2 0.892166 0 0.150893 0 
7.4 -2 0.894274 0 0.15295 0 
7.6 -2 0.896362 0 0.154852 0 
7.8 -2 0.898236 0 0.156894 0 
8 -2 0.900124 0 0.158751 0 
8.2 -2 0.902034 0 0.160401 0 
8.4 -2 0.903768 0 0.162173 0 
8.6 -2 0.905512 0 0.163776 0 
8.8 -2 0.907132 0 0.165436 0 
9 -2 0.908706 0 0.167034 0 
9.2 -2 0.910288 0 0.16847 0 
9.4 -2 0.911782 0 0.169927 0 
9.6 -2 0.9132 0 0.171399 0 
9.8 -2 0.91464 0 0.172695 0 
10 -2 0.91604 0 0.173936 0 
10.2 -2 0.91739 0 0.175156 0 
10.4 -2 0.91867 0 0.1764 0 
10.6 -2 0.919888 0 0.177656 0 
10.8 -2 0.921124 0 0.178759 0 
11 -2 0.9223 0 0.179886 0 
11.2 -2 0.92349 0 0.180867 0 
11.4 -2 0.924636 0 0.181842 0 
11.6 -2 0.925726 0 0.182849 0 
11.8 -2 0.926708 0 0.184015 0 
12 -2 0.927744 0 0.184953 0 
12.4 -2 0.929748 0 0.186714 0 
12.8 -2 0.931614 0 0.18847 0 
13.2 -2 0.933374 0 0.190168 0 
13.6 -2 0.93506 0 0.191745 0 
14 -2 0.936678 0 0.193208 0 
14.4 -2 0.938222 0 0.194585 0 
14.8 -2 0.939694 0 0.195898 0 
15.2 -2 0.941088 0 0.197188 0 
15.6 -2 0.9424 0 0.198486 0 
16 -2 0.94368 0 0.19964 0 
16.8 -2 0.94607 0 0.201837 0 
17.6 -2 0.948282 0 0.203802 0 
18.4 -2 0.950316 0 0.205635 0 
19.2 -2 0.952194 0 0.207342 0 
20 -2 0.953932 0 0.208955 0 
20.8 -2 0.955576 0 0.210324 0 
21.6 -2 0.957068 0 0.211791 0 
22.4 -2 0.95848 0 0.213077 0 
23.2 -2 0.959816 0 0.214212 0 
24 -2 0.961048 0 0.215397 0 
24.8 -2 0.962216 0 0.216455 0 
25.6 -2 0.963314 0 0.217468 0 
26.4 -2 0.964358 0 0.218382 0 
27.2 -2 0.965348 0 0.219222 0 
28 -2 0.966274 0 0.220075 0 
28.8 -2 0.967152 0 0.220894 0 
29.6 -2 0.967988 0 0.221661 0 
30.4 -2 0.96879 0 0.22232 0 
31.2 -2 0.969542 0 0.223038 0 
32 -2 0.970262 0 0.223698 0 
32.8 -2 0.97095 0 0.224315 0 
33.6 -2 0.971604 0 0.224935 0 
34.4 -2 0.972236 0 0.225463 0 
35.2 -2 0.97284 0 0.225977 0 
36 -2 0.973412 0 0.226521 0 
36.8 -2 0.973968 0 0.22699 0 
37.6 -2 0.974496 0 0.227472 0 
38.4 -2 0.975008 0 0.22789 0 
39.2 -2 0.9755 0 0.228298 0 
40 -2 0.97597 0 0.22872 0 
0.3 -1.5 0.840833 0.0007956 0.0712652 0.0001075 
0.4 -1.5 0.843431 0.0006414 0.0689819 7.803e-05 
0.5 -1.5 0.845996 0.0003898 0.0667628 0.0001676 
0.6 -1.5 0.847927 0.0002842 0.0650844 7.945e-05 
0.7 -1.5 0.849551 0.0002544 0.0635726 5.869e-05 
0.8 -1.5 0.850775 0.0001808 0.0624836 3.756e-05 
0.9 -1.5 0.851635 0.0001296 0.0619238 2.794e-05 
1 -1.5 0.852537 0.0001923 0.0615517 2.92e-05 
1.2 -1.5 0.853113 6.706e-05 0.0620944 2.235e-05 
1.4 -1.5 0.854035 7.255e-05 0.0639639 3.23e-05 
1.6 -1.5 0.855242 7.532e-05 0.0666736 2.305e-05 
1.8 -1.5 0.85671 5.749e-05 0.0701803 3.395e-05 
2 -1.5 0.858459 7.201e-05 0.074202 2.306e-05 
2.2 -1.5 0.860486 4.127e-05 0.0785409 2.415e-05 
2.4 -1.5 0.862714 5.854e-05 0.0831274 3.162e-05 
2.6 -1.5 0.8653 1.579e-05 0.0877141 9.262e-06 
2.8 -1.5 0.867901 1.998e-05 0.0923819 9.217e-06 
3 -1.5 0.870734 3.465e-05 0.0969134 2.602e-05 
3.2 -1.5 0.873514 2.221e-05 0.101403 1.464e-05 
3.4 -1.5 0.876299 1.912e-05 0.105812 1.519e-05 
3.6 -1.5 0.87925 0.0001986 0.110164 0.0001196 
3.8 -1.5 0.881884 1.914e-05 0.114147 1.822e-05 
4 -1.5 0.884659 1.966e-05 0.118046 1.986e-05 
4.2 -1.5 0.887224 0 0.121956 0 
4.4 -1.5 0.889956 0 0.125454 0 
4.6 -1.5 0.892502 0 0.128928 0 
4.8 -1.5 0.894948 0 0.132283 0 
5 -1.5 0.897316 0 0.135504 0 
5.2 -1.5 0.899642 0 0.138545 0 
5.4 -1.5 0.901948 0 0.14137 0 
5.6 -1.5 0.90412 0 0.14415 0 
5.8 -1.5 0.906204 0 0.146834 0 
6 -1.5 0.908206 0 0.149413 0 
6.2 -1.5 0.910174 0 0.15183 0 
6.4 -1.5 0.912072 0 0.154144 0 
6.6 -1.5 0.913926 0 0.156323 0 
6.8 -1.5 0.915706 0 0.158424 0 
7 -1.5 0.917412 0 0.160455 0 
7.2 -1.5 0.919052 0 0.162421 0 
7.4 -1.5 0.920632 0 0.164312 0 
7.6 -1.5 0.922196 0 0.166051 0 
7.8 -1.5 0.923624 0 0.167896 0 
8 -1.5 0.925038 0 0.169598 0 
8.2 -1.5 0.926456 0 0.171123 0 
8.4 -1.5 0.927756 0 0.17275 0 
8.6 -1.5 0.92907 0 0.174185 0 
8.8 -1.5 0.930284 0 0.17571 0 
9 -1.5 0.931458 0 0.177189 0 
9.2 -1.5 0.932672 0 0.178412 0 
9.4 -1.5 0.933772 0 0.179791 0 
9.6 -1.5 0.934854 0 0.181088 0 
9.8 -1.5 0.935896 0 0.182359 0 
10 -1.5 0.936984 0 0.183368 0 
10.2 -1.5 0.938 0 0.184455 0 
10.4 -1.5 0.938952 0 0.185603 0 
10.6 -1.5 0.939876 0 0.186715 0 
10.8 -1.5 0.940804 0 0.187697 0 
11 -1.5 0.94168 0 0.188735 0 
11.2 -1.5 0.942566 0 0.189623 0 
11.4 -1.5 0.943436 0 0.190456 0 
11.6 -1.5 0.944254 0 0.191354 0 
11.8 -1.5 0.945016 0 0.192342 0 
12 -1.5 0.945794 0 0.19317 0 
12.4 -1.5 0.94727 0 0.194837 0 
12.8 -1.5 0.948676 0 0.19638 0 
13.2 -1.5 0.950004 0 0.197876 0 
13.6 -1.5 0.95128 0 0.19924 0 
14 -1.5 0.952492 0 0.200536 0 
14.4 -1.5 0.953648 0 0.201767 0 
14.8 -1.5 0.954752 0 0.202932 0 
15.2 -1.5 0.9558 0 0.204064 0 
15.6 -1.5 0.956784 0 0.20523 0 
16 -1.5 0.957748 0 0.206228 0 
16.8 -1.5 0.959534 0 0.208215 0 
17.6 -1.5 0.961196 0 0.209921 0 
18.4 -1.5 0.96272 0 0.211547 0 
19.2 -1.5 0.964126 0 0.213075 0 
20 -1.5 0.96544 0 0.214432 0 
20.8 -1.5 0.966668 0 0.215652 0 
21.6 -1.5 0.967802 0 0.216857 0 
22.4 -1.5 0.968854 0 0.21804 0 
23.2 -1.5 0.969858 0 0.219018 0 
24 -1.5 0.970786 0 0.220035 0 
24.8 -1.5 0.97166 0 0.220977 0 
25.6 -1.5 0.972482 0 0.22188 0 
26.4 -1.5 0.973264 0 0.22268 0 
27.2 -1.5 0.97401 0 0.223372 0 
28 -1.5 0.974702 0 0.224158 0 
28.8 -1.5 0.975364 0 0.224842 0 
29.6 -1.5 0.975988 0 0.22553 0 
30.4 -1.5 0.976592 0 0.226086 0 
31.2 -1.5 0.977154 0 0.226731 0 
32 -1.5 0.977694 0 0.227297 0 
32.8 -1.5 0.978206 0 0.227877 0 
33.6 -1.5 0.978704 0 0.228356 0 
34.4 -1.5 0.979178 0 0.228817 0 
35.2 -1.5 0.97963 0 0.229258 0 
36 -1.5 0.98006 0 0.229734 0 
36.8 -1.5 0.980476 0 0.230127 0 
37.6 -1.5 0.980874 0 0.230545 0 
38.4 -1.5 0.981258 0 0.230896 0 
39.2 -1.5 0.981624 0 0.231268 0 
40 -1.5 0.981978 0 0.231634 0 
0.3 -1 0.902211 0.0007788 0.0856418 0.0002739 
0.4 -1 0.902953 0.0005389 0.0831293 0.0001877 
0.5 -1 0.904396 0.0004877 0.0804554 0.0001217 
0.6 -1 0.904723 0.0003764 0.0784396 5.785e-05 
0.7 -1 0.905163 0.0002535 0.0768245 8.919e-05 
0.8 -1 0.905295 0.0002601 0.0757138 6.567e-05 
0.9 -1 0.905289 0.0001591 0.0751208 7.568e-05 
1 -1 0.905079 0.0002026 0.074906 8.089e-05 
1.2 -1 0.904845 7.862e-05 0.0759983 5.983e-05 
1.4 -1 0.904752 5.743e-05 0.078359 5.091e-05 
1.6 -1 0.90506 7.159e-05 0.0816067 4.217e-05 
1.8 -1 0.905638 3.095e-05 0.0855537 1.524e-05 
2 -1 0.906508 3.347e-05 0.0899084 2.839e-05 
2.2 -1 0.907615 2.551e-05 0.0945377 2.484e-05 
2.4 -1 0.908968 1.319e-05 0.099294 1.358e-05 
2.6 -1 0.910583 1.325e-05 0.10394 1.862e-05 
2.8 -1 0.912208 5.459e-06 0.108665 4.643e-06 
3 -1 0.913994 2.642e-05 0.113195 3.579e-05 
3.2 -1 0.915822 1.166e-05 0.117599 1.359e-05 
3.4 -1 0.917629 1.466e-05 0.12189 2.085e-05 
3.6 -1 0.91954 0.0001363 0.126144 0.0001108 
3.8 -1 0.921282 5.998e-06 0.129944 9.535e-06 
4 -1 0.923106 1.099e-05 0.13367 1.716e-05 
4.2 -1 0.924766 0 0.137462 0 
4.4 -1 0.926566 0 0.140752 0 
4.6 -1 0.928284 0 0.143959 0 
4.8 -1 0.929926 0 0.147062 0 
5 -1 0.931488 0 0.150083 0 
5.2 -1 0.933066 0 0.152828 0 
5.4 -1 0.934588 0 0.15545 0 
5.6 -1 0.936018 0 0.158038 0 
5.8 -1 0.93742 0 0.160464 0 
6 -1 0.938774 0 0.162773 0 
6.2 -1 0.94008 0 0.164983 0 
6.4 -1 0.941342 0 0.167091 0 
6.6 -1 0.942574 0 0.169061 0 
6.8 -1 0.943762 0 0.170949 0 
7 -1 0.944894 0 0.172794 0 
7.2 -1 0.945972 0 0.174609 0 
7.4 -1 0.947036 0 0.176274 0 
7.6 -1 0.948102 0 0.177741 0 
7.8 -1 0.949028 0 0.179499 0 
8 -1 0.949974 0 0.181013 0 
8.2 -1 0.950932 0 0.182313 0 
8.4 -1 0.951802 0 0.183761 0 
8.6 -1 0.952688 0 0.184992 0 
8.8 -1 0.953498 0 0.186357 0 
9 -1 0.954286 0 0.18766 0 
9.2 -1 0.955072 0 0.188822 0 
9.4 -1 0.955824 0 0.189981 0 
9.6 -1 0.956552 0 0.191098 0 
9.8 -1 0.957258 0 0.19218 0 
10 -1 0.95796 0 0.193146 0 
10.2 -1 0.958638 0 0.19409 0 
10.4 -1 0.959288 0 0.19504 0 
10.6 -1 0.959896 0 0.19607 0 
10.8 -1 0.960516 0 0.196913 0 
11 -1 0.961102 0 0.197825 0 
11.2 -1 0.961698 0 0.198561 0 
11.4 -1 0.962266 0 0.199335 0 
11.6 -1 0.962818 0 0.200086 0 
11.8 -1 0.963338 0 0.200898 0 
12 -1 0.963846 0 0.201684 0 
12.4 -1 0.964834 0 0.203107 0 
12.8 -1 0.965774 0 0.20445 0 
13.2 -1 0.966662 0 0.205733 0 
13.6 -1 0.967508 0 0.206941 0 
14 -1 0.96832 0 0.208044 0 
14.4 -1 0.969092 0 0.209099 0 
14.8 -1 0.969818 0 0.210172 0 
15.2 -1 0.970522 0 0.211108 0 
15.6 -1 0.97118 0 0.212122 0 
16 -1 0.97182 0 0.212995 0 
16.8 -1 0.973018 0 0.214653 0 
17.6 -1 0.974122 0 0.216161 0 
18.4 -1 0.975144 0 0.217502 0 
19.2 -1 0.976078 0 0.218847 0 
20 -1 0.976954 0 0.22001 0 
20.8 -1 0.977776 0 0.221013 0 
21.6 -1 0.978524 0 0.222119 0 
22.4 -1 0.979232 0 0.223086 0 
23.2 -1 0.9799 0 0.223906 0 
24 -1 0.980522 0 0.224754 0 
24.8 -1 0.981102 0 0.225604 0 
25.6 -1 0.98165 0 0.226361 0 
26.4 -1 0.982174 0 0.22703 0 
27.2 -1 0.98267 0 0.227623 0 
28 -1 0.983132 0 0.228278 0 
28.8 -1 0.983574 0 0.228862 0 
29.6 -1 0.983992 0 0.229426 0 
30.4 -1 0.984392 0 0.229927 0 
31.2 -1 0.98477 0 0.23044 0 
32 -1 0.98513 0 0.230921 0 
32.8 -1 0.98547 0 0.231431 0 
33.6 -1 0.9858 0 0.231847 0 
34.4 -1 0.986118 0 0.232195 0 
35.2 -1 0.986418 0 0.232612 0 
36 -1 0.986704 0 0.233016 0 
36.8 -1 0.986984 0 0.233325 0 
37.6 -1 0.987246 0 0.233724 0 
38.4 -1 0.987502 0 0.234012 0 
39.2 -1 0.987748 0 0.234316 0 
40 -1 0.987982 0 0.234639 0 
0.3 -0.5 0.954496 0.0007254 0.101774 0.0002891 
0.4 -0.5 0.955015 0.0005064 0.0983545 0.0002808 
0.5 -0.5 0.954842 0.000336 0.0959044 0.0001461 
0.6 -0.5 0.954711 0.0002636 0.0939737 0.0001874 
0.7 -0.5 0.954599 0.0001892 0.0923349 0.0001147 
0.8 -0.5 0.954352 0.0001509 0.0915536 0.0001383 
0.9 -0.5 0.953998 8.501e-05 0.090853 0.0001391 
1 -0.5 0.953749 4.86e-05 0.0911364 7.804e-05 
1.2 -0.5 0.953332 4.302e-05 0.0928634 7.052e-05 
1.4 -0.5 0.953073 3.643e-05 0.095749 4.981e-05 
1.6 -0.5 0.952987 2.432e-05 0.0995425 6.117e-05 
1.8 -0.5 0.953187 1.648e-05 0.103741 3.552e-05 
2 -0.5 0.953559 1.821e-05 0.108291 3.313e-05 
2.2 -0.5 0.954035 1.21e-05 0.113078 2.926e-05 
2.4 -0.5 0.954654 1.562e-05 0.117851 3.909e-05 
2.6 -0.5 0.955393 9.064e-06 0.122512 1.505e-05 
2.8 -0.5 0.956184 1.509e-05 0.127111 4.173e-05 
3 -0.5 0.957053 1.164e-05 0.131475 3.274e-05 
3.2 -0.5 0.957946 5.497e-06 0.135682 1.688e-05 
3.4 -0.5 0.95884 5.24e-06 0.139747 1.784e-05 
3.6 -0.5 0.959736 6.53e-06 0.143636 2.341e-05 
3.8 -0.5 0.960654 3.323e-06 0.147255 1.433e-05 
4 -0.5 0.961555 4.586e-06 0.150712 1.679e-05 
4.2 -0.5 0.962376 0 0.154253 0 
4.4 -0.5 0.96327 0 0.157245 0 
4.6 -0.5 0.964138 0 0.160111 0 
4.8 -0.5 0.964964 0 0.162881 0 
5 -0.5 0.965736 0 0.165656 0 
5.2 -0.5 0.966516 0 0.16813 0 
5.4 -0.5 0.967282 0 0.170441 0 
5.6 -0.5 0.968002 0 0.172719 0 
5.8 -0.5 0.968714 0 0.174805 0 
6 -0.5 0.969374 0 0.176939 0 
6.2 -0.5 0.970038 0 0.178826 0 
6.4 -0.5 0.970668 0 0.180676 0 
6.6 -0.5 0.971276 0 0.182438 0 
6.8 -0.5 0.971862 0 0.184135 0 
7 -0.5 0.972446 0 0.185628 0 
7.2 -0.5 0.972984 0 0.18723 0 
7.4 -0.5 0.973512 0 0.1887 0 
7.6 -0.5 0.974032 0 0.190032 0 
7.8 -0.5 0.974514 0 0.191455 0 
8 -0.5 0.974984 0 0.192781 0 
8.2 -0.5 0.975458 0 0.193914 0 
8.4 -0.5 0.975896 0 0.195161 0 
8.6 -0.5 0.976334 0 0.196232 0 
8.8 -0.5 0.976748 0 0.197348 0 
9 -0.5 0.977134 0 0.198548 0 
9.2 -0.5 0.97753 0 0.199504 0 
9.4 -0.5 0.977906 0 0.200501 0 
9.6 -0.5 0.97827 0 0.201457 0 
9.8 -0.5 0.97861 0 0.202502 0 
10 -0.5 0.978964 0 0.203296 0 
10.2 -0.5 0.97931 0 0.204014 0 
10.4 -0.5 0.979638 0 0.204794 0 
10.6 -0.5 0.979942 0 0.205679 0 
10.8 -0.5 0.980256 0 0.206349 0 
11 -0.5 0.980542 0 0.207196 0 
11.2 -0.5 0.980844 0 0.207763 0 
11.4 -0.5 0.981128 0 0.208413 0 
11.6 -0.5 0.981404 0 0.209041 0 
11.8 -0.5 0.981666 0 0.209721 0 
12 -0.5 0.981918 0 0.210408 0 
12.4 -0.5 0.982416 0 0.21156 0 
12.8 -0.5 0.98288 0 0.212763 0 
13.2 -0.5 0.983326 0 0.213825 0 
13.6 -0.5 0.983748 0 0.21485 0 
14 -0.5 0.984156 0 0.21574 0 
14.4 -0.5 0.984542 0 0.216623 0 
14.8 -0.5 0.984908 0 0.217479 0 
15.2 -0.5 0.985258 0 0.218278 0 
15.6 -0.5 0.985586 0 0.219143 0 
16 -0.5 0.98591 0 0.219841 0 
16.8 -0.5 0.986506 0 0.221246 0 
17.6 -0.5 0.98706 0 0.222459 0 
18.4 -0.5 0.98757 0 0.223598 0 
19.2 -0.5 0.988038 0 0.224715 0 
20 -0.5 0.988478 0 0.225623 0 
20.8 -0.5 0.988886 0 0.226477 0 
21.6 -0.5 0.989262 0 0.227375 0 
22.4 -0.5 0.989616 0 0.228176 0 
23.2 -0.5 0.98995 0 0.228825 0 
24 -0.5 0.990258 0 0.229573 0 
24.8 -0.5 0.99055 0 0.23023 0 
25.6 -0.5 0.990826 0 0.230864 0 
26.4 -0.5 0.991086 0 0.231415 0 
27.2 -0.5 0.991334 0 0.231872 0 
28 -0.5 0.991566 0 0.232428 0 
28.8 -0.5 0.991786 0 0.232911 0 
29.6 -0.5 0.991994 0 0.233381 0 
30.4 -0.5 0.992196 0 0.23375 0 
31.2 -0.5 0.992384 0 0.23421 0 
32 -0.5 0.992564 0 0.234604 0 
32.8 -0.5 0.992734 0 0.235022 0 
33.6 -0.5 0.9929 0 0.235338 0 
34.4 -0.5 0.993058 0 0.235654 0 
35.2 -0.5 0.99321 0 0.235944 0 
36 -0.5 0.993352 0 0.236284 0 
36.8 -0.5 0.993492 0 0.236529 0 
37.6 -0.5 0.993624 0 0.236832 0 
38.4 -0.5 0.993752 0 0.237061 0 
39.2 -0.5 0.993874 0 0.237308 0 
40 -0.5 0.993992 0 0.237567 0 
0.3 0 1 0 0.120841 0.0006247 
0.4 0 1 0 0.117585 0.0005002 
0.5 0 1 0 0.114774 0.0003047 
0.6 0 1 0 0.113266 0.0002282 
0.7 0 1 0 0.112065 0.0002079 
0.8 0 1 0 0.11079 0.0001601 
0.9 0 1 0 0.110868 0.0001223 
1 0 1 0 0.111434 0.0001164 
1.2 0 1 0 0.113695 0.0001062 
1.4 0 1 0 0.116914 7.38e-05 
1.6 0 1 0 0.12102 7.134e-05 
1.8 0 1 0 0.125306 6.173e-05 
2 0 1 0 0.129955 5.735e-05 
2.2 0 1 0 0.134464 4.088e-05 
2.4 0 1 0 0.139039 5.322e-05 
2.6 0 1 0 0.143573 2.681e-05 
2.8 0 1 0 0.147783 2.42e-05 
3 0 1 0 0.151869 1.683e-05 
3.2 0 1 0 0.15572 2.787e-05 
3.4 0 1 0 0.159444 3.542e-05 
3.6 0 1 0 0.162921 2.358e-05 
3.8 0 1 0 0.166116 1.804e-05 
4 0 1 0 0.169252 1.887e-05 
4.2 0 1 0 0.172309 0 
4.4 0 1 0 0.174988 0 
4.6 0 1 0 0.177486 0 
4.8 0 1 0 0.179945 0 
5 0 1 0 0.182374 0 
5.2 0 1 0 0.18438 0 
5.4 0 1 0 0.18641 0 
5.6 0 1 0 0.188326 0 
5.8 0 1 0 0.19008 0 
6 0 1 0 0.191873 0 
6.2 0 1 0 0.193475 0 
6.4 0 1 0 0.195012 0 
6.6 0 1 0 0.196455 0 
6.8 0 1 0 0.197914 0 
7 0 1 0 0.19915 0 
7.2 0 1 0 0.200531 0 
7.4 0 1 0 0.201714 0 
7.6 0 1 0 0.202821 0 
7.8 0 1 0 0.203988 0 
8 0 1 0 0.205138 0 
8.2 0 1 0 0.206014 0 
8.4 0 1 0 0.20701 0 
8.6 0 1 0 0.207891 0 
8.8 0 1 0 0.208822 0 
9 0 1 0 0.209793 0 
9.2 0 1 0 0.210624 0 
9.4 0 1 0 0.21137 0 
9.6 0 1 0 0.212138 0 
9.8 0 1 0 0.212982 0 
10 0 1 0 0.213585 0 
10.2 0 1 0 0.214255 0 
10.4 0 1 0 0.214844 0 
10.6 0 1 0 0.215615 0 
10.8 0 1 0 0.216091 0 
11 0 1 0 0.216833 0 
11.2 0 1 0 0.217198 0 
11.4 0 1 0 0.217725 0 
11.6 0 1 0 0.218207 0 
11.8 0 1 0 0.218793 0 
12 0 1 0 0.219367 0 
12.4 0 1 0 0.220289 0 
12.8 0 1 0 0.221236 0 
13.2 0 1 0 0.222089 0 
13.6 0 1 0 0.222926 0 
14 0 1 0 0.223569 0 
14.4 0 1 0 0.224274 0 
14.8 0 1 0 0.224987 0 
15.2 0 1 0 0.225576 0 
15.6 0 1 0 0.226262 0 
16 0 1 0 0.226847 0 
16.8 0 1 0 0.227927 0 
17.6 0 1 0 0.228898 0 
18.4 0 1 0 0.229766 0 
19.2 0 1 0 0.230655 0 
20 0 1 0 0.231381 0 
20.8 0 1 0 0.231983 0 
21.6 0 1 0 0.232711 0 
22.4 0 1 0 0.23336 0 
23.2 0 1 0 0.233826 0 
24 0 1 0 0.23443 0 
24.8 0 1 0 0.23495 0 
25.6 0 1 0 0.235431 0 
26.4 0 1 0 0.235831 0 
27.2 0 1 0 0.236198 0 
28 0 1 0 0.236653 0 
28.8 0 1 0 0.237007 0 
29.6 0 1 0 0.237386 0 
30.4 0 1 0 0.237664 0 
31.2 0 1 0 0.237998 0 
32 0 1 0 0.238311 0 
32.4 0 1 0 0.238475 0 
33.6 0 1 0 0.238891 0 
34.4 0 1 0 0.239126 0 
35.2 0 1 0 0.239322 0 
36 0 1 0 0.239613 0 
36.8 0 1 0 0.239803 0 
37.6 0 1 0 0.240033 0 
38.4 0 1 0 0.240206 0 
39.2 0 1 0 0.240414 0 
40 0 1 0 0.240614 0 
40.8 0 1 0 0.240798 0 
41.6 0 1 0 0.240996 0 
42.4 0 1 0 0.241149 0 
43.2 0 1 0 0.241314 0 
44 0 1 0 0.241465 0 
44.8 0 1 0 0.241625 0 
45.6 0 1 0 0.241785 0 
46.4 0 1 0 0.241882 0 
47.2 0 1 0 0.242057 0 
48 0 1 0 0.242204 0 
48.8 0 1 0 0.242305 0 
49.6 0 1 0 0.242441 0 
50.4 0 1 0 0.242543 0 
51.2 0 1 0 0.242653 0 
52 0 1 0 0.242771 0 
52.8 0 1 0 0.242869 0 
53.6 0 1 0 0.242968 0 
54.4 0 1 0 0.243098 0 
55.2 0 1 0 0.243202 0 
56 0 1 0 0.2433 0 
56.8 0 1 0 0.243394 0 
57.6 0 1 0 0.243484 0 
58.4 0 1 0 0.243559 0 
59.2 0 1 0 0.243642 0 
60 0 1 0 0.24372 0 
60.8 0 1 0 0.243777 0 
61.6 0 1 0 0.243859 0 
62.4 0 1 0 0.243935 0 
63.2 0 1 0 0.244027 0 
64 0 1 0 0.244119 0 
64.8 0 1 0 0.244156 0 
65.6 0 1 0 0.244232 0 
66.4 0 1 0 0.244305 0 
67.2 0 1 0 0.244379 0 
68 0 1 0 0.244466 0 
68.8 0 1 0 0.244539 0 
69.6 0 1 0 0.244591 0 
70.4 0 1 0 0.244669 0 
71.2 0 1 0 0.244722 0 
72 0 1 0 0.244756 0 
72.8 0 1 0 0.24485 0 
73.6 0 1 0 0.244903 0 
74.4 0 1 0 0.244959 0 
75.2 0 1 0 0.245032 0 
76 0 1 0 0.245072 0 
76.8 0 1 0 0.24513 0 
77.6 0 1 0 0.245169 0 
78.4 0 1 0 0.24521 0 
79.2 0 1 0 0.245243 0 
80 0 1 0 0.24528 0 


==> aux/tables/doubleocc_U8.dat <==
3.2 -24 0.00514036 0 1.05488e-06 0 
3.4 -24 0.00713702 0 2.12965e-06 0 
3.6 -24 0.0095882 0 4.045e-06 0 
3.8 -24 0.0125796 0 7.25251e-06 0 
4 -24 0.01594238 0 1.22921e-05 0 
4.2 -24 0.01976672 0 1.98975e-05 0 
4.4 -24 0.024065 0 3.10611e-05 0 
4.6 -24 0.0288528 0 4.67625e-05 0 
4.8 -24 0.0339212 0 6.81497e-05 0 
5 -24 0.0395164 0 9.66341e-05 0 
5.2 -24 0.0453714 0 0.000133641 0 
5.4 -24 0.0516478 0 0.000180831 0 
5.6 -24 0.0581596 0 0.00023945 0 
5.8 -24 0.065024 0 0.000311262 0 
6 -24 0.0721884 0 0.000397677 0 
6.2 -24 0.079387 0 0.00050041 0 
6.4 -24 0.0867472 0 0.000620851 0 
6.6 -24 0.0943148 0 0.000760326 0 
6.8 -24 0.1021492 0 0.00092028 0 
7 -24 0.1099692 0 0.00110174 0 
7.2 -24 0.1178472 0 0.00130588 0 
7.4 -24 0.1257538 0 0.0015336 0 
7.6 -24 0.1336726 0 0.0017856 0 
7.8 -24 0.1416936 0 0.00206239 0 
8 -24 0.1497866 0 0.00236459 0 
8.2 -24 0.1578118 0 0.00269282 0 
8.4 -24 0.1660828 0 0.00304624 0 
8.6 -24 0.1742228 0 0.00342602 0 
8.8 -24 0.1822206 0 0.00383207 0 
9 -24 0.1902826 0 0.00426372 0 
9.2 -24 0.1981318 0 0.00472171 0 
9.4 -24 0.205702 0 0.00520625 0 
9.6 -24 0.213676 0 0.00571348 0 
9.8 -24 0.221002 0 0.00624884 0 
10 -24 0.22876 0 0.00680501 0 
10.2 -24 0.236116 0 0.00738724 0 
10.4 -24 0.243722 0 0.00798949 0 
10.6 -24 0.251162 0 0.00861444 0 
10.8 -24 0.258466 0 0.00926149 0 
11 -24 0.26569 0 0.00992895 0 
11.2 -24 0.272674 0 0.0106183 0 
11.4 -24 0.279746 0 0.0113244 0 
11.6 -24 0.286638 0 0.01205 0 
11.8 -24 0.293252 0 0.0127968 0 
12 -24 0.300022 0 0.0135562 0 
12.4 -24 0.313318 0 0.0151207 0 
12.8 -24 0.326026 0 0.0167477 0 
13.2 -24 0.338524 0 0.0184223 0 
13.6 -24 0.350664 0 0.0201421 0 
14 -24 0.362442 0 0.0219013 0 
14.4 -24 0.373772 0 0.0236981 0 
14.8 -24 0.384896 0 0.0255191 0 
15.2 -24 0.395712 0 0.0273632 0 
15.6 -24 0.406244 0 0.0292247 0 
16 -24 0.416376 0 0.0311055 0 
16.8 -24 0.435762 0 0.0348984 0 
17.6 -24 0.454106 0 0.0387056 0 
18.4 -24 0.471438 0 0.0425067 0 
19.2 -24 0.487942 0 0.0462727 0 
20 -24 0.503536 0 0.0499986 0 
20.8 -24 0.51809 0 0.0536946 0 
21.6 -24 0.53213 0 0.0573015 0 
22.4 -24 0.545266 0 0.0608617 0 
23.2 -24 0.557526 0 0.0643801 0 
24 -24 0.569402 0 0.0677884 0 
24.8 -24 0.580794 0 0.0711015 0 
25.6 -24 0.591542 0 0.0743495 0 
26.4 -24 0.60173 0 0.0775252 0 
27.2 -24 0.611504 0 0.0806082 0 
28 -24 0.620806 0 0.0836147 0 
28.8 -24 0.629736 0 0.0865315 0 
29.6 -24 0.638298 0 0.0893632 0 
30.4 -24 0.646478 0 0.0921182 0 
31.2 -24 0.65429 0 0.0948031 0 
32 -24 0.661756 0 0.0974194 0 
32.8 -24 0.668876 0 0.0999756 0 
33.6 -24 0.675838 0 0.102422 0 
34.4 -24 0.68238 0 0.104847 0 
35.2 -24 0.688732 0 0.107185 0 
36 -24 0.694942 0 0.109422 0 
36.8 -24 0.70086 0 0.111618 0 
37.6 -24 0.706478 0 0.113785 0 
38.4 -24 0.711942 0 0.115874 0 
39.2 -24 0.717178 0 0.117921 0 
40 -24 0.722276 0 0.119893 0 
3 -22 0.00689026 0 1.81174e-06 0 
3.2 -22 0.00955952 0 3.65615e-06 0 
3.4 -22 0.01282658 0 6.85971e-06 0 
3.6 -22 0.0165914 0 1.21508e-05 0 
3.8 -22 0.0210188 0 2.04273e-05 0 
4 -22 0.0258468 0 3.27288e-05 0 
4.2 -22 0.031352 0 5.05989e-05 0 
4.4 -22 0.0371574 0 7.52589e-05 0 
4.6 -22 0.0436898 0 0.000109001 0 
4.8 -22 0.050503 0 0.000153058 0 
5 -22 0.0577682 0 0.000209594 0 
5.2 -22 0.065352 0 0.000280553 0 
5.4 -22 0.0730074 0 0.000367716 0 
5.6 -22 0.081283 0 0.000473535 0 
5.8 -22 0.0894814 0 0.000599693 0 
6 -22 0.0979784 0 0.000747902 0 
6.2 -22 0.1066048 0 0.000919902 0 
6.4 -22 0.1152814 0 0.00111684 0 
6.6 -22 0.123987 0 0.0013405 0 
6.8 -22 0.1328234 0 0.0015919 0 
7 -22 0.1415912 0 0.00187173 0 
7.2 -22 0.1506592 0 0.00218106 0 
7.4 -22 0.1597906 0 0.00251989 0 
7.6 -22 0.16868 0 0.0028897 0 
7.8 -22 0.1773388 0 0.00329023 0 
8 -22 0.185869 0 0.00372198 0 
8.2 -22 0.1948282 0 0.00418252 0 
8.4 -22 0.20342 0 0.00467417 0 
8.6 -22 0.211868 0 0.00519635 0 
8.8 -22 0.22054 0 0.00574597 0 
9 -22 0.22872 0 0.00632697 0 
9.2 -22 0.237068 0 0.00693459 0 
9.4 -22 0.245094 0 0.00757097 0 
9.6 -22 0.25318 0 0.00823267 0 
9.8 -22 0.26103 0 0.00892159 0 
10 -22 0.268944 0 0.00963334 0 
10.2 -22 0.276564 0 0.0103713 0 
10.4 -22 0.284158 0 0.0111308 0 
10.6 -22 0.291692 0 0.0119116 0 
10.8 -22 0.299212 0 0.0127117 0 
11 -22 0.306518 0 0.0135328 0 
11.2 -22 0.31363 0 0.0143743 0 
11.4 -22 0.320522 0 0.015236 0 
11.6 -22 0.327456 0 0.0161114 0 
11.8 -22 0.33422 0 0.0170041 0 
12 -22 0.341122 0 0.0179055 0 
12.4 -22 0.354488 0 0.0197503 0 
12.8 -22 0.36714 0 0.0216508 0 
13.2 -22 0.379618 0 0.0235839 0 
13.6 -22 0.391524 0 0.025557 0 
14 -22 0.40305 0 0.0275578 0 
14.4 -22 0.414288 0 0.0295772 0 
14.8 -22 0.425064 0 0.0316182 0 
15.2 -22 0.435526 0 0.0336703 0 
15.6 -22 0.445844 0 0.0357179 0 
16 -22 0.455596 0 0.0377848 0 
16.8 -22 0.474332 0 0.041907 0 
17.6 -22 0.49199 0 0.0460007 0 
18.4 -22 0.508544 0 0.0500562 0 
19.2 -22 0.524222 0 0.0540431 0 
20 -22 0.538976 0 0.057962 0 
20.8 -22 0.552928 0 0.0617978 0 
21.6 -22 0.566196 0 0.0655341 0 
22.4 -22 0.578658 0 0.069193 0 
23.2 -22 0.590458 0 0.0727582 0 
24 -22 0.601616 0 0.0762354 0 
24.8 -22 0.612196 0 0.0796191 0 
25.6 -22 0.622368 0 0.0828836 0 
26.4 -22 0.632122 0 0.0860347 0 
27.2 -22 0.641112 0 0.0891639 0 
28 -22 0.64987 0 0.0921553 0 
28.8 -22 0.658162 0 0.0950756 0 
29.6 -22 0.666232 0 0.0978654 0 
30.4 -22 0.673834 0 0.100604 0 
31.2 -22 0.681138 0 0.10325 0 
32 -22 0.688088 0 0.105832 0 
32.8 -22 0.694802 0 0.108319 0 
33.6 -22 0.701164 0 0.110761 0 
34.4 -22 0.707412 0 0.113076 0 
35.2 -22 0.713292 0 0.11537 0 
36 -22 0.718994 0 0.117577 0 
36.8 -22 0.724492 0 0.119714 0 
37.6 -22 0.729802 0 0.121781 0 
38.4 -22 0.73483 0 0.123829 0 
39.2 -22 0.739692 0 0.125812 0 
40 -22 0.744398 0 0.127731 0 
2.6 -20 0.00647698 0 1.54905e-06 0 
2.8 -20 0.00943392 0 3.35744e-06 0 
3 -20 0.0131232 0 6.66943e-06 0 
3.2 -20 0.01748708 0 1.24222e-05 0 
3.4 -20 0.0225816 0 2.16949e-05 0 
3.6 -20 0.0283344 0 3.59943e-05 0 
3.8 -20 0.0347744 0 5.68769e-05 0 
4 -20 0.0418078 0 8.66409e-05 0 
4.2 -20 0.0493598 0 0.000127266 0 
4.4 -20 0.0575428 0 0.000181318 0 
4.6 -20 0.0657698 0 0.000250895 0 
4.8 -20 0.0746874 0 0.000339514 0 
5 -20 0.0837708 0 0.000448631 0 
5.2 -20 0.0930668 0 0.000581067 0 
5.4 -20 0.1025362 0 0.000739436 0 
5.6 -20 0.1122336 0 0.000925665 0 
5.8 -20 0.1219744 0 0.00114222 0 
6 -20 0.1318784 0 0.00138998 0 
6.2 -20 0.1422268 0 0.001671 0 
6.4 -20 0.1520816 0 0.00198602 0 
6.6 -20 0.1619324 0 0.0023361 0 
6.8 -20 0.1715954 0 0.002722 0 
7 -20 0.1813508 0 0.00314421 0 
7.2 -20 0.1909212 0 0.00360325 0 
7.4 -20 0.200374 0 0.00409858 0 
7.6 -20 0.21001 0 0.0046288 0 
7.8 -20 0.21925 0 0.00519604 0 
8 -20 0.228826 0 0.00579648 0 
8.2 -20 0.237944 0 0.00643237 0 
8.4 -20 0.247102 0 0.00710051 0 
8.6 -20 0.25605 0 0.00780125 0 
8.8 -20 0.26476 0 0.00853396 0 
9 -20 0.273288 0 0.00929749 0 
9.2 -20 0.281934 0 0.0100871 0 
9.4 -20 0.290182 0 0.0109075 0 
9.6 -20 0.298394 0 0.0117523 0 
9.8 -20 0.306588 0 0.0126204 0 
10 -20 0.314386 0 0.0135164 0 
10.2 -20 0.32218 0 0.0144324 0 
10.4 -20 0.329878 0 0.0153686 0 
10.6 -20 0.337458 0 0.0163238 0 
10.8 -20 0.344788 0 0.0173001 0 
11 -20 0.352082 0 0.0182913 0 
11.2 -20 0.35923 0 0.0192987 0 
11.4 -20 0.366068 0 0.0203256 0 
11.6 -20 0.372944 0 0.0213618 0 
11.8 -20 0.379616 0 0.0224131 0 
12 -20 0.386218 0 0.023474 0 
12.4 -20 0.39918 0 0.0256212 0 
12.8 -20 0.411668 0 0.0278017 0 
13.2 -20 0.423808 0 0.0300024 0 
13.6 -20 0.435418 0 0.0322262 0 
14 -20 0.446538 0 0.034468 0 
14.4 -20 0.457336 0 0.0367129 0 
14.8 -20 0.46783 0 0.0389556 0 
15.2 -20 0.477806 0 0.0412075 0 
15.6 -20 0.487526 0 0.0434474 0 
16 -20 0.496934 0 0.045677 0 
16.8 -20 0.514868 0 0.0500916 0 
17.6 -20 0.531522 0 0.0544507 0 
18.4 -20 0.547322 0 0.0587029 0 
19.2 -20 0.5622 0 0.0628519 0 
20 -20 0.576082 0 0.066912 0 
20.8 -20 0.589172 0 0.0708599 0 
21.6 -20 0.601532 0 0.0746932 0 
22.4 -20 0.613156 0 0.0784223 0 
23.2 -20 0.624254 0 0.0820162 0 
24 -20 0.634772 0 0.0854932 0 
24.8 -20 0.644602 0 0.0888936 0 
25.6 -20 0.653934 0 0.0921865 0 
26.4 -20 0.662898 0 0.0953467 0 
27.2 -20 0.671572 0 0.0983603 0 
28 -20 0.679592 0 0.101348 0 
28.8 -20 0.687308 0 0.104215 0 
29.6 -20 0.694654 0 0.106996 0 
30.4 -20 0.701746 0 0.109659 0 
31.2 -20 0.70845 0 0.112265 0 
32 -20 0.714934 0 0.114761 0 
32.8 -20 0.72112 0 0.117185 0 
33.6 -20 0.727058 0 0.119529 0 
34.4 -20 0.732714 0 0.121817 0 
35.2 -20 0.738178 0 0.124018 0 
36 -20 0.74339 0 0.12617 0 
36.8 -20 0.748436 0 0.128239 0 
37.6 -20 0.753382 0 0.130197 0 
38.4 -20 0.758002 0 0.132172 0 
39.2 -20 0.762498 0 0.134062 0 
40 -20 0.766834 0 0.135898 0 
2.2 -18 0.0062221 0 1.40374e-06 0 
2.4 -18 0.00946268 0 3.29058e-06 0 
2.6 -18 0.01383432 0 7.04549e-06 0 
2.8 -18 0.01890076 0 1.36395e-05 0 
3 -18 0.0250978 0 2.47431e-05 0 
3.2 -18 0.0320406 0 4.19344e-05 0 
3.4 -18 0.0398134 0 6.79961e-05 0 
3.6 -18 0.0481462 0 0.000104925 0 
3.8 -18 0.0573532 0 0.000156392 0 
4 -18 0.0669908 0 0.000225198 0 
4.2 -18 0.0769982 0 0.000314731 0 
4.4 -18 0.087492 0 0.000428293 0 
4.6 -18 0.0981792 0 0.000568902 0 
4.8 -18 0.1090874 0 0.000740744 0 
5 -18 0.1202758 0 0.000945316 0 
5.2 -18 0.1315814 0 0.00118571 0 
5.4 -18 0.1426942 0 0.00146436 0 
5.6 -18 0.1536024 0 0.00178224 0 
5.8 -18 0.1645818 0 0.00214226 0 
6 -18 0.1755444 0 0.00254508 0 
6.2 -18 0.1865896 0 0.00299103 0 
6.4 -18 0.1978962 0 0.00347983 0 
6.6 -18 0.208518 0 0.0040134 0 
6.8 -18 0.219118 0 0.00458978 0 
7 -18 0.229334 0 0.00521036 0 
7.2 -18 0.239704 0 0.00587151 0 
7.4 -18 0.249646 0 0.00657564 0 
7.6 -18 0.259474 0 0.00731936 0 
7.8 -18 0.269454 0 0.00809937 0 
8 -18 0.279122 0 0.00891701 0 
8.2 -18 0.288536 0 0.00977048 0 
8.4 -18 0.29791 0 0.0106564 0 
8.6 -18 0.306956 0 0.0115762 0 
8.8 -18 0.31573 0 0.0125278 0 
9 -18 0.324562 0 0.0135047 0 
9.2 -18 0.33303 0 0.0145112 0 
9.4 -18 0.341368 0 0.0155422 0 
9.6 -18 0.349536 0 0.0165968 0 
9.8 -18 0.35745 0 0.0176755 0 
10 -18 0.365298 0 0.0187719 0 
10.2 -18 0.37293 0 0.0198885 0 
10.4 -18 0.3806 0 0.0210162 0 
10.6 -18 0.388008 0 0.0221618 0 
10.8 -18 0.395112 0 0.0233272 0 
11 -18 0.40221 0 0.0245001 0 
11.2 -18 0.409106 0 0.0256867 0 
11.4 -18 0.415862 0 0.0268832 0 
11.6 -18 0.422502 0 0.0280873 0 
11.8 -18 0.42888 0 0.0293055 0 
12 -18 0.435336 0 0.0305199 0 
12.4 -18 0.447794 0 0.0329673 0 
12.8 -18 0.45977 0 0.0354272 0 
13.2 -18 0.471168 0 0.037901 0 
13.6 -18 0.482146 0 0.0403749 0 
14 -18 0.492728 0 0.0428426 0 
14.4 -18 0.50317 0 0.0452783 0 
14.8 -18 0.512836 0 0.047735 0 
15.2 -18 0.522462 0 0.0501435 0 
15.6 -18 0.531626 0 0.0525434 0 
16 -18 0.54045 0 0.054921 0 
16.8 -18 0.557204 0 0.0595951 0 
17.6 -18 0.57288 0 0.0641469 0 
18.4 -18 0.587744 0 0.0685377 0 
19.2 -18 0.601406 0 0.0728383 0 
20 -18 0.614338 0 0.0769828 0 
20.8 -18 0.62662 0 0.0809626 0 
21.6 -18 0.638022 0 0.0848392 0 
22.4 -18 0.648764 0 0.0885851 0 
23.2 -18 0.658894 0 0.0922037 0 
24 -18 0.668634 0 0.0956485 0 
24.8 -18 0.677762 0 0.0989967 0 
25.6 -18 0.686426 0 0.10222 0 
26.4 -18 0.694584 0 0.105351 0 
27.2 -18 0.702378 0 0.108358 0 
28 -18 0.709922 0 0.111208 0 
28.8 -18 0.716908 0 0.114035 0 
29.6 -18 0.723674 0 0.116721 0 
30.4 -18 0.73011 0 0.119323 0 
31.2 -18 0.736298 0 0.121816 0 
32 -18 0.742144 0 0.124259 0 
32.8 -18 0.747828 0 0.126575 0 
33.6 -18 0.753236 0 0.128832 0 
34.4 -18 0.75839 0 0.13103 0 
35.2 -18 0.763406 0 0.133117 0 
36 -18 0.768132 0 0.135189 0 
36.8 -18 0.772736 0 0.137159 0 
37.6 -18 0.777168 0 0.139062 0 
38.4 -18 0.781454 0 0.140892 0 
39.2 -18 0.785524 0 0.142703 0 
40 -18 0.789452 0 0.144455 0 
1.8 -16 0.00594664 0 1.39143e-06 0 
2 -16 0.00990986 0 3.68073e-06 0 
2.2 -16 0.0149231 0 8.17193e-06 0 
2.4 -16 0.0214066 0 1.67218e-05 0 
2.6 -16 0.0288548 0 3.09537e-05 0 
2.8 -16 0.0375762 0 5.41006e-05 0 
3 -16 0.0471924 0 8.83068e-05 0 
3.2 -16 0.0577352 0 0.000138139 0 
3.4 -16 0.0688072 0 0.000206589 0 
3.6 -16 0.0806192 0 0.000298874 0 
3.8 -16 0.0930024 0 0.000419515 0 
4 -16 0.1052786 0 0.000571073 0 
4.2 -16 0.1181468 0 0.000759814 0 
4.4 -16 0.130885 0 0.000987627 0 
4.6 -16 0.1439806 0 0.00126028 0 
4.8 -16 0.1563346 0 0.00157872 0 
5 -16 0.1692522 0 0.00194762 0 
5.2 -16 0.181674 0 0.00236654 0 
5.4 -16 0.1942666 0 0.00283791 0 
5.6 -16 0.206782 0 0.00336226 0 
5.8 -16 0.219126 0 0.00393956 0 
6 -16 0.231012 0 0.00457062 0 
6.2 -16 0.242658 0 0.00525448 0 
6.4 -16 0.253908 0 0.00599105 0 
6.6 -16 0.26498 0 0.00677783 0 
6.8 -16 0.276232 0 0.00760962 0 
7 -16 0.287184 0 0.00848932 0 
7.2 -16 0.29742 0 0.00941751 0 
7.4 -16 0.30747 0 0.010388 0 
7.6 -16 0.317724 0 0.0113936 0 
7.8 -16 0.327558 0 0.0124395 0 
8 -16 0.33706 0 0.0135225 0 
8.2 -16 0.346324 0 0.0146396 0 
8.4 -16 0.35539 0 0.0157872 0 
8.6 -16 0.364148 0 0.0169655 0 
8.8 -16 0.372964 0 0.0181632 0 
9 -16 0.381462 0 0.0193888 0 
9.2 -16 0.389838 0 0.020633 0 
9.4 -16 0.39792 0 0.0218999 0 
9.6 -16 0.40593 0 0.0231808 0 
9.8 -16 0.413628 0 0.0244813 0 
10 -16 0.421218 0 0.0257936 0 
10.2 -16 0.428386 0 0.0271289 0 
10.4 -16 0.435728 0 0.0284596 0 
10.6 -16 0.44274 0 0.0298068 0 
10.8 -16 0.449656 0 0.031158 0 
11 -16 0.456306 0 0.0325218 0 
11.2 -16 0.462906 0 0.0338848 0 
11.4 -16 0.469304 0 0.0352541 0 
11.6 -16 0.475844 0 0.0366072 0 
11.8 -16 0.482054 0 0.0379734 0 
12 -16 0.487942 0 0.0393534 0 
12.4 -16 0.499812 0 0.0420739 0 
12.8 -16 0.510776 0 0.044819 0 
13.2 -16 0.521458 0 0.0475335 0 
13.6 -16 0.531784 0 0.0502199 0 
14 -16 0.541796 0 0.0528692 0 
14.4 -16 0.551422 0 0.0554874 0 
14.8 -16 0.560612 0 0.05808 0 
15.2 -16 0.569502 0 0.0606309 0 
15.6 -16 0.57782 0 0.06318 0 
16 -16 0.586062 0 0.0656562 0 
16.8 -16 0.601494 0 0.0705154 0 
17.6 -16 0.615996 0 0.0751848 0 
18.4 -16 0.629368 0 0.0797183 0 
19.2 -16 0.642076 0 0.0840379 0 
20 -16 0.653956 0 0.0881937 0 
20.8 -16 0.665064 0 0.0921962 0 
21.6 -16 0.675486 0 0.0960475 0 
22.4 -16 0.685262 0 0.0997569 0 
23.2 -16 0.694534 0 0.103303 0 
24 -16 0.70328 0 0.106712 0 
24.8 -16 0.71167 0 0.109942 0 
25.6 -16 0.719516 0 0.113081 0 
26.4 -16 0.726872 0 0.116132 0 
27.2 -16 0.733888 0 0.119056 0 
28 -16 0.740662 0 0.121819 0 
28.8 -16 0.747134 0 0.124464 0 
29.6 -16 0.753128 0 0.127095 0 
30.4 -16 0.75893 0 0.129588 0 
31.2 -16 0.764518 0 0.131962 0 
32 -16 0.76982 0 0.13427 0 
32.8 -16 0.774908 0 0.136488 0 
33.6 -16 0.779732 0 0.138656 0 
34.4 -16 0.784454 0 0.140686 0 
35.2 -16 0.788864 0 0.142724 0 
36 -16 0.793192 0 0.144629 0 
36.8 -16 0.797296 0 0.146508 0 
37.6 -16 0.801292 0 0.148288 0 
38.4 -16 0.805104 0 0.150033 0 
39.2 -16 0.808788 0 0.151712 0 
40 -16 0.81228 0 0.153382 0 
1.4 -14 0.00601156 0 1.56673e-06 0 
1.6 -14 0.01096794 0 4.89536e-06 0 
1.8 -14 0.017466 0 1.17041e-05 0 
2 -14 0.0256784 0 2.46862e-05 0 
2.2 -14 0.0356332 0 4.67298e-05 0 
2.4 -14 0.0467096 0 8.09644e-05 0 
2.6 -14 0.0593688 0 0.000132274 0 
2.8 -14 0.0728434 0 0.000205421 0 
3 -14 0.0869574 0 0.000305108 0 
3.2 -14 0.101753 0 0.000436983 0 
3.4 -14 0.116286 0 0.000605191 0 
3.6 -14 0.1312952 0 0.000818678 0 
3.8 -14 0.1464976 0 0.00108168 0 
4 -14 0.161134 0 0.00139648 0 
4.2 -14 0.1762554 0 0.00177168 0 
4.4 -14 0.1910846 0 0.0022071 0 
4.6 -14 0.205106 0 0.00270667 0 
4.8 -14 0.219678 0 0.00327171 0 
5 -14 0.233234 0 0.00390323 0 
5.2 -14 0.247202 0 0.00460043 0 
5.4 -14 0.260464 0 0.00536083 0 
5.6 -14 0.273166 0 0.00618861 0 
5.8 -14 0.285624 0 0.00707897 0 
6 -14 0.297944 0 0.00802691 0 
6.2 -14 0.309624 0 0.00903566 0 
6.4 -14 0.321116 0 0.0100976 0 
6.6 -14 0.332518 0 0.0112092 0 
6.8 -14 0.343106 0 0.0123756 0 
7 -14 0.353522 0 0.0135867 0 
7.2 -14 0.36387 0 0.0148352 0 
7.4 -14 0.374 0 0.0161217 0 
7.6 -14 0.383562 0 0.017449 0 
7.8 -14 0.39313 0 0.0188017 0 
8 -14 0.402056 0 0.0201943 0 
8.2 -14 0.411122 0 0.0216031 0 
8.4 -14 0.419874 0 0.023036 0 
8.6 -14 0.428392 0 0.0244889 0 
8.8 -14 0.436652 0 0.0259608 0 
9 -14 0.444566 0 0.0274544 0 
9.2 -14 0.452462 0 0.0289522 0 
9.4 -14 0.460126 0 0.0304618 0 
9.6 -14 0.467644 0 0.031977 0 
9.8 -14 0.474798 0 0.0335088 0 
10 -14 0.482058 0 0.0350269 0 
10.2 -14 0.48885 0 0.0365675 0 
10.4 -14 0.49556 0 0.0381039 0 
10.6 -14 0.502194 0 0.0396333 0 
10.8 -14 0.50867 0 0.0411614 0 
11 -14 0.514748 0 0.0427073 0 
11.2 -14 0.520866 0 0.0442341 0 
11.4 -14 0.526804 0 0.0457597 0 
11.6 -14 0.532608 0 0.0472794 0 
11.8 -14 0.53834 0 0.0487858 0 
12 -14 0.543906 0 0.0502888 0 
12.4 -14 0.554886 0 0.0532445 0 
12.8 -14 0.565114 0 0.0561937 0 
13.2 -14 0.574766 0 0.0591211 0 
13.6 -14 0.584202 0 0.0619782 0 
14 -14 0.59335 0 0.0647714 0 
14.4 -14 0.602162 0 0.067508 0 
14.8 -14 0.61025 0 0.0702578 0 
15.2 -14 0.618222 0 0.0729204 0 
15.6 -14 0.626054 0 0.0754977 0 
16 -14 0.633516 0 0.0780358 0 
16.8 -14 0.64748 0 0.0829831 0 
17.6 -14 0.660542 0 0.0876987 0 
18.4 -14 0.67267 0 0.0922177 0 
19.2 -14 0.683874 0 0.0965736 0 
20 -14 0.694598 0 0.10066 0 
20.8 -14 0.704538 0 0.104597 0 
21.6 -14 0.713888 0 0.108353 0 
22.4 -14 0.722674 0 0.111946 0 
23.2 -14 0.73093 0 0.115389 0 
24 -14 0.738762 0 0.118663 0 
24.8 -14 0.746082 0 0.121833 0 
25.6 -14 0.75315 0 0.1248 0 
26.4 -14 0.75975 0 0.12769 0 
27.2 -14 0.765954 0 0.130493 0 
28 -14 0.771942 0 0.133129 0 
28.8 -14 0.77767 0 0.135638 0 
29.6 -14 0.783096 0 0.138062 0 
30.4 -14 0.788176 0 0.140452 0 
31.2 -14 0.793114 0 0.14269 0 
32 -14 0.79781 0 0.144858 0 
32.8 -14 0.802284 0 0.146956 0 
33.6 -14 0.806588 0 0.14896 0 
34.4 -14 0.810724 0 0.150881 0 
35.2 -14 0.814658 0 0.152757 0 
36 -14 0.818446 0 0.154558 0 
36.8 -14 0.822096 0 0.156285 0 
37.6 -14 0.825588 0 0.157968 0 
38.4 -14 0.828942 0 0.159598 0 
39.2 -14 0.832254 0 0.161094 0 
40 -14 0.835328 0 0.162652 0 
1 -12 0.00762338 0 3.00769e-06 0 
1.2 -12 0.01427142 0 9.76907e-06 0 
1.4 -12 0.0236346 0 2.38664e-05 0 
1.6 -12 0.0355392 0 4.97937e-05 0 
1.8 -12 0.0490742 0 9.14781e-05 0 
2 -12 0.06422 0 0.000153184 0 
2.2 -12 0.080881 0 0.000242133 0 
2.4 -12 0.0985572 0 0.000361544 0 
2.6 -12 0.116067 0 0.000516488 0 
2.8 -12 0.134715 0 0.000720051 0 
3 -12 0.1524238 0 0.000972886 0 
3.2 -12 0.1710194 0 0.00129029 0 
3.4 -12 0.1890494 0 0.00167168 0 
3.6 -12 0.206204 0 0.00212452 0 
3.8 -12 0.223034 0 0.00265418 0 
4 -12 0.239668 0 0.00326486 0 
4.2 -12 0.255524 0 0.00395754 0 
4.4 -12 0.271032 0 0.00473504 0 
4.6 -12 0.285802 0 0.0055956 0 
4.8 -12 0.299576 0 0.00653925 0 
5 -12 0.31362 0 0.00756175 0 
5.2 -12 0.327154 0 0.00865958 0 
5.4 -12 0.340274 0 0.00982808 0 
5.6 -12 0.353228 0 0.0110624 0 
5.8 -12 0.365008 0 0.0123699 0 
6 -12 0.377136 0 0.0137268 0 
6.2 -12 0.387986 0 0.0151519 0 
6.4 -12 0.399026 0 0.0166157 0 
6.6 -12 0.409566 0 0.0181275 0 
6.8 -12 0.419884 0 0.0196771 0 
7 -12 0.429474 0 0.021275 0 
7.2 -12 0.439352 0 0.0228846 0 
7.4 -12 0.448452 0 0.0245389 0 
7.6 -12 0.45733 0 0.0262156 0 
7.8 -12 0.466272 0 0.0278963 0 
8 -12 0.47446 0 0.0296186 0 
8.2 -12 0.482746 0 0.0313363 0 
8.4 -12 0.490872 0 0.0330595 0 
8.6 -12 0.498642 0 0.0347964 0 
8.8 -12 0.506168 0 0.0365391 0 
9 -12 0.51314 0 0.0383119 0 
9.2 -12 0.520318 0 0.0400547 0 
9.4 -12 0.527352 0 0.0417913 0 
9.6 -12 0.534228 0 0.0435215 0 
9.8 -12 0.540874 0 0.0452497 0 
10 -12 0.547306 0 0.0469737 0 
10.2 -12 0.553516 0 0.0486959 0 
10.4 -12 0.55942 0 0.0504245 0 
10.6 -12 0.565574 0 0.0520975 0 
10.8 -12 0.571184 0 0.053805 0 
11 -12 0.576882 0 0.0554718 0 
11.2 -12 0.582232 0 0.0571534 0 
11.4 -12 0.587748 0 0.058781 0 
11.6 -12 0.592898 0 0.0604266 0 
11.8 -12 0.598034 0 0.0620418 0 
12 -12 0.603112 0 0.0636309 0 
12.4 -12 0.61276 0 0.0667855 0 
12.8 -12 0.621808 0 0.0699038 0 
13.2 -12 0.63048 0 0.0729529 0 
13.6 -12 0.638904 0 0.0759087 0 
14 -12 0.647016 0 0.0787845 0 
14.4 -12 0.654754 0 0.0815981 0 
14.8 -12 0.66213 0 0.0843548 0 
15.2 -12 0.669134 0 0.0870627 0 
15.6 -12 0.676042 0 0.0896549 0 
16 -12 0.682484 0 0.0922373 0 
16.8 -12 0.694938 0 0.0971201 0 
17.6 -12 0.70646 0 0.101763 0 
18.4 -12 0.717074 0 0.106205 0 
19.2 -12 0.72696 0 0.110429 0 
20 -12 0.736172 0 0.114453 0 
20.8 -12 0.744974 0 0.118198 0 
21.6 -12 0.753206 0 0.121764 0 
22.4 -12 0.760762 0 0.125246 0 
23.2 -12 0.768028 0 0.128481 0 
24 -12 0.7748 0 0.131607 0 
24.8 -12 0.781256 0 0.134551 0 
25.6 -12 0.787328 0 0.137379 0 
26.4 -12 0.793158 0 0.140026 0 
27.2 -12 0.798544 0 0.142651 0 
28 -12 0.803706 0 0.145132 0 
28.8 -12 0.808604 0 0.147514 0 
29.6 -12 0.813362 0 0.14972 0 
30.4 -12 0.817788 0 0.15192 0 
31.2 -12 0.822032 0 0.154015 0 
32 -12 0.826096 0 0.156017 0 
32.8 -12 0.830002 0 0.157919 0 
33.6 -12 0.83371 0 0.159776 0 
34.4 -12 0.837262 0 0.161561 0 
35.2 -12 0.840726 0 0.16322 0 
36 -12 0.843936 0 0.164934 0 
36.8 -12 0.847112 0 0.166488 0 
37.6 -12 0.850118 0 0.168036 0 
38.4 -12 0.853026 0 0.169512 0 
39.2 -12 0.855858 0 0.170895 0 
40 -12 0.858532 0 0.172295 0 
0.7 -11 0.00670598 0 2.95191e-06 0 
0.8 -11 0.01006176 0 5.83978e-06 0 
0.9 -11 0.014307 0 1.12278e-05 0 
1 -11 0.01886404 0 1.85921e-05 0 
1.2 -11 0.0303504 0 4.2878e-05 0 
1.4 -11 0.0446574 0 8.49553e-05 0 
1.6 -11 0.0611208 0 0.000148904 0 
1.8 -11 0.0792064 0 0.000238346 0 
2 -11 0.0982312 0 0.000360322 0 
2.2 -11 0.1181144 0 0.000518763 0 
2.4 -11 0.138527 0 0.000725321 0 
2.6 -11 0.1588216 0 0.000980577 0 
2.8 -11 0.1782126 0 0.00129467 0 
3 -11 0.1982314 0 0.00168438 0 
3.2 -11 0.217068 0 0.00214911 0 
3.4 -11 0.235856 0 0.00269728 0 
3.6 -11 0.253224 0 0.00333197 0 
3.8 -11 0.27061 0 0.00406284 0 
4 -11 0.286984 0 0.00488653 0 
4.2 -11 0.302758 0 0.00580298 0 
4.4 -11 0.318012 0 0.00681466 0 
4.6 -11 0.332788 0 0.00791495 0 
4.8 -11 0.346974 0 0.00909955 0 
5 -11 0.360224 0 0.0103716 0 
5.2 -11 0.373378 0 0.0117164 0 
5.4 -11 0.38575 0 0.0131367 0 
5.6 -11 0.39753 0 0.0146243 0 
5.8 -11 0.409182 0 0.0161686 0 
6 -11 0.420638 0 0.017763 0 
6.2 -11 0.4315 0 0.0194064 0 
6.4 -11 0.441784 0 0.0210994 0 
6.6 -11 0.45189 0 0.022825 0 
6.8 -11 0.461676 0 0.024583 0 
7 -11 0.471046 0 0.0263715 0 
7.2 -11 0.480096 0 0.0281832 0 
7.4 -11 0.488598 0 0.030028 0 
7.6 -11 0.49704 0 0.0318778 0 
7.8 -11 0.505446 0 0.0337249 0 
8 -11 0.51347 0 0.0355873 0 
8.2 -11 0.52107 0 0.037467 0 
8.4 -11 0.528604 0 0.0393371 0 
8.6 -11 0.536168 0 0.0411863 0 
8.8 -11 0.543166 0 0.0430615 0 
9 -11 0.549884 0 0.0449396 0 
9.2 -11 0.55647 0 0.0468055 0 
9.4 -11 0.562914 0 0.0486596 0 
9.6 -11 0.569064 0 0.0505175 0 
9.8 -11 0.57537 0 0.0523267 0 
10 -11 0.581222 0 0.0541572 0 
10.2 -11 0.587192 0 0.0559386 0 
10.4 -11 0.592848 0 0.057725 0 
10.6 -11 0.598504 0 0.0594749 0 
10.8 -11 0.60383 0 0.0612352 0 
11 -11 0.609144 0 0.0629596 0 
11.2 -11 0.614314 0 0.0646672 0 
11.4 -11 0.619288 0 0.0663675 0 
11.6 -11 0.62414 0 0.0680495 0 
11.8 -11 0.628936 0 0.0697014 0 
12 -11 0.633572 0 0.0713432 0 
12.4 -11 0.642598 0 0.0745508 0 
12.8 -11 0.651086 0 0.0777062 0 
13.2 -11 0.659176 0 0.0807872 0 
13.6 -11 0.667122 0 0.0837382 0 
14 -11 0.67457 0 0.0866497 0 
14.4 -11 0.681854 0 0.0894424 0 
14.8 -11 0.68874 0 0.0921847 0 
15.2 -11 0.695222 0 0.0948908 0 
15.6 -11 0.701546 0 0.0974918 0 
16 -11 0.707736 0 0.099984 0 
16.8 -11 0.719168 0 0.104846 0 
17.6 -11 0.729792 0 0.109435 0 
18.4 -11 0.739714 0 0.113757 0 
19.2 -11 0.748856 0 0.117891 0 
20 -11 0.757458 0 0.121778 0 
20.8 -11 0.765512 0 0.125456 0 
21.6 -11 0.773046 0 0.128954 0 
22.4 -11 0.780108 0 0.132285 0 
23.2 -11 0.78682 0 0.135406 0 
24 -11 0.79306 0 0.138429 0 
24.8 -11 0.798976 0 0.141291 0 
25.6 -11 0.804596 0 0.143998 0 
26.4 -11 0.809942 0 0.146558 0 
27.2 -11 0.814954 0 0.149044 0 
28 -11 0.81971 0 0.151423 0 
28.8 -11 0.824234 0 0.153693 0 
29.6 -11 0.82859 0 0.155821 0 
30.4 -11 0.832716 0 0.157878 0 
31.2 -11 0.836602 0 0.159899 0 
32 -11 0.840372 0 0.161777 0 
32.8 -11 0.843948 0 0.163607 0 
33.6 -11 0.847346 0 0.165391 0 
34.4 -11 0.850638 0 0.167063 0 
35.2 -11 0.853776 0 0.16869 0 
36 -11 0.85679 0 0.170253 0 
36.8 -11 0.85969 0 0.17175 0 
37.6 -11 0.862446 0 0.17323 0 
38.4 -11 0.865136 0 0.174605 0 
39.2 -11 0.867718 0 0.175943 0 
40 -11 0.870192 0 0.177248 0 
0.3 -10 0.00599372 0 2.70186e-06 0 
0.35 -10 0.00746516 0 4.03923e-06 0 
0.4 -10 0.00939002 0 6.24925e-06 0 
0.5 -10 0.0133365 0 1.17806e-05 0 
0.6 -10 0.01789788 0 2.05007e-05 0 
0.7 -10 0.0228624 0 3.19407e-05 0 
0.8 -10 0.0294184 0 4.88213e-05 0 
0.9 -10 0.0363934 0 7.06134e-05 0 
1 -10 0.043914 0 9.79368e-05 0 
1.2 -10 0.0610928 0 0.000171107 0 
1.4 -10 0.0805766 0 0.000273882 0 
1.6 -10 0.101601 0 0.00041151 0 
1.8 -10 0.1234944 0 0.00058085 0 
2 -10 0.1453096 0 0.000793591 0 
2.2 -10 0.1679902 0 0.00105946 0 
2.4 -10 0.1902346 0 0.00139407 0 
2.6 -10 0.211866 0 0.00179043 0 
2.8 -10 0.232642 0 0.00226675 0 
3 -10 0.252386 0 0.00283399 0 
3.2 -10 0.27153 0 0.00349893 0 
3.4 -10 0.289632 0 0.00426375 0 
3.6 -10 0.307574 0 0.00513815 0 
3.8 -10 0.32425 0 0.00611723 0 
4 -10 0.34051 0 0.00720109 0 
4.2 -10 0.355706 0 0.00839028 0 
4.4 -10 0.37053 0 0.00967735 0 
4.6 -10 0.38417 0 0.0110596 0 
4.8 -10 0.397422 0 0.0125315 0 
5 -10 0.410402 0 0.0140767 0 
5.2 -10 0.422464 0 0.0157059 0 
5.4 -10 0.43417 0 0.017397 0 
5.6 -10 0.445544 0 0.0191462 0 
5.8 -10 0.456232 0 0.0209546 0 
6 -10 0.466872 0 0.0227981 0 
6.2 -10 0.476808 0 0.0246925 0 
6.4 -10 0.48689 0 0.0265983 0 
6.6 -10 0.496292 0 0.0285453 0 
6.8 -10 0.505276 0 0.0305201 0 
7 -10 0.514042 0 0.0325067 0 
7.2 -10 0.522526 0 0.0345057 0 
7.4 -10 0.530536 0 0.0365289 0 
7.6 -10 0.53813 0 0.0385685 0 
7.8 -10 0.54605 0 0.0405648 0 
8 -10 0.553378 0 0.0425877 0 
8.2 -10 0.56072 0 0.044584 0 
8.4 -10 0.567734 0 0.0465828 0 
8.6 -10 0.57459 0 0.048567 0 
8.8 -10 0.580888 0 0.0505796 0 
9 -10 0.587244 0 0.0525527 0 
9.2 -10 0.593524 0 0.0544962 0 
9.4 -10 0.599686 0 0.0564161 0 
9.6 -10 0.605374 0 0.0583597 0 
9.8 -10 0.610968 0 0.0602761 0 
10 -10 0.6165 0 0.0621609 0 
10.2 -10 0.622044 0 0.0639984 0 
10.4 -10 0.627048 0 0.0658823 0 
10.6 -10 0.632154 0 0.0677046 0 
10.8 -10 0.637164 0 0.0694994 0 
11 -10 0.642158 0 0.0712494 0 
11.2 -10 0.646842 0 0.0730128 0 
11.4 -10 0.651564 0 0.0747215 0 
11.6 -10 0.656202 0 0.0763984 0 
11.8 -10 0.660528 0 0.078096 0 
12 -10 0.664766 0 0.0797673 0 
12.4 -10 0.673116 0 0.0829997 0 
12.8 -10 0.680952 0 0.0861737 0 
13.2 -10 0.688628 0 0.0892029 0 
13.6 -10 0.69578 0 0.0921957 0 
14 -10 0.70273 0 0.0950687 0 
14.4 -10 0.709242 0 0.0979018 0 
14.8 -10 0.715736 0 0.100564 0 
15.2 -10 0.721692 0 0.103244 0 
15.6 -10 0.72752 0 0.105803 0 
16 -10 0.733108 0 0.108291 0 
16.8 -10 0.743596 0 0.113069 0 
17.6 -10 0.753472 0 0.1175 0 
18.4 -10 0.762512 0 0.121738 0 
19.2 -10 0.771032 0 0.125683 0 
20 -10 0.778828 0 0.129494 0 
20.8 -10 0.786182 0 0.133062 0 
21.6 -10 0.793094 0 0.136427 0 
22.4 -10 0.79959 0 0.139609 0 
23.2 -10 0.805714 0 0.142616 0 
24 -10 0.811468 0 0.14548 0 
24.8 -10 0.816894 0 0.148205 0 
25.6 -10 0.822024 0 0.150795 0 
26.4 -10 0.826896 0 0.153246 0 
27.2 -10 0.831472 0 0.155619 0 
28 -10 0.83583 0 0.157871 0 
28.8 -10 0.83994 0 0.160051 0 
29.6 -10 0.843934 0 0.162051 0 
30.4 -10 0.847716 0 0.163987 0 
31.2 -10 0.851244 0 0.165924 0 
32 -10 0.854688 0 0.167698 0 
32.8 -10 0.857948 0 0.169431 0 
33.6 -10 0.86106 0 0.171106 0 
34.4 -10 0.864046 0 0.172706 0 
35.2 -10 0.866908 0 0.174244 0 
36 -10 0.86967 0 0.175699 0 
36.8 -10 0.872306 0 0.177122 0 
37.6 -10 0.87483 0 0.178505 0 
38.4 -10 0.877264 0 0.179825 0 
39.2 -10 0.879624 0 0.181074 0 
40 -10 0.881892 0 0.182281 0 
0.3 -9 0.0380688 0 0.000102628 0 
0.35 -9 0.0397208 0 0.000110066 0 
0.4 -9 0.0423982 0 0.000123706 0 
0.5 -9 0.0473266 0 0.000148234 0 
0.6 -9 0.0541502 0 0.000183886 0 
0.7 -9 0.0617122 0 0.000223574 0 
0.8 -9 0.0698244 0 0.000271434 0 
0.9 -9 0.0788768 0 0.000326383 0 
1 -9 0.0892652 0 0.000391324 0 
1.2 -9 0.1115698 0 0.000555617 0 
1.4 -9 0.1347224 0 0.000756683 0 
1.6 -9 0.1588224 0 0.000996027 0 
1.8 -9 0.1834582 0 0.00128624 0 
2 -9 0.207888 0 0.00163947 0 
2.2 -9 0.231796 0 0.00205885 0 
2.4 -9 0.25408 0 0.00255161 0 
2.6 -9 0.275488 0 0.00313728 0 
2.8 -9 0.296396 0 0.00383032 0 
3 -9 0.315444 0 0.00463342 0 
3.2 -9 0.334102 0 0.00555617 0 
3.4 -9 0.351522 0 0.00660086 0 
3.6 -9 0.368236 0 0.00776535 0 
3.8 -9 0.384284 0 0.00904817 0 
4 -9 0.398822 0 0.0104462 0 
4.2 -9 0.413232 0 0.0119504 0 
4.4 -9 0.427016 0 0.0135585 0 
4.6 -9 0.439812 0 0.0152579 0 
4.8 -9 0.451786 0 0.0170443 0 
5 -9 0.46366 0 0.0188988 0 
5.2 -9 0.475136 0 0.0208172 0 
5.4 -9 0.48596 0 0.0227955 0 
5.6 -9 0.496094 0 0.0248345 0 
5.8 -9 0.505912 0 0.026912 0 
6 -9 0.515458 0 0.0290198 0 
6.2 -9 0.524582 0 0.0311619 0 
6.4 -9 0.53344 0 0.0333196 0 
6.6 -9 0.542278 0 0.0354701 0 
6.8 -9 0.550492 0 0.0376517 0 
7 -9 0.55848 0 0.0398373 0 
7.2 -9 0.566268 0 0.0420173 0 
7.4 -9 0.573924 0 0.0441792 0 
7.6 -9 0.581114 0 0.0463572 0 
7.8 -9 0.588 0 0.0485333 0 
8 -9 0.59502 0 0.0506565 0 
8.2 -9 0.60138 0 0.0528185 0 
8.4 -9 0.607762 0 0.0549362 0 
8.6 -9 0.613926 0 0.0570399 0 
8.8 -9 0.619932 0 0.0591194 0 
9 -9 0.625756 0 0.0611779 0 
9.2 -9 0.631662 0 0.0631721 0 
9.4 -9 0.63713 0 0.0651872 0 
9.6 -9 0.642414 0 0.0671845 0 
9.8 -9 0.64744 0 0.069179 0 
10 -9 0.652492 0 0.0711153 0 
10.2 -9 0.657436 0 0.0730203 0 
10.4 -9 0.662272 0 0.0748935 0 
10.6 -9 0.66703 0 0.076728 0 
10.8 -9 0.671466 0 0.0785819 0 
11 -9 0.675786 0 0.0804093 0 
11.2 -9 0.68015 0 0.0821734 0 
11.4 -9 0.684494 0 0.0838865 0 
11.6 -9 0.688536 0 0.0856232 0 
11.8 -9 0.692724 0 0.087266 0 
12 -9 0.696684 0 0.0889167 0 
12.4 -9 0.704152 0 0.0921895 0 
12.8 -9 0.711422 0 0.0953122 0 
13.2 -9 0.718224 0 0.0983816 0 
13.6 -9 0.724824 0 0.101318 0 
14 -9 0.731216 0 0.104127 0 
14.4 -9 0.737268 0 0.106868 0 
14.8 -9 0.742948 0 0.10957 0 
15.2 -9 0.748504 0 0.112139 0 
15.6 -9 0.753802 0 0.114641 0 
16 -9 0.758886 0 0.117065 0 
16.8 -9 0.768534 0 0.12165 0 
17.6 -9 0.77741 0 0.125985 0 
18.4 -9 0.785656 0 0.130051 0 
19.2 -9 0.793282 0 0.133909 0 
20 -9 0.800404 0 0.13754 0 
20.8 -9 0.807044 0 0.140979 0 
21.6 -9 0.813324 0 0.144181 0 
22.4 -9 0.819264 0 0.147171 0 
23.2 -9 0.824776 0 0.150058 0 
24 -9 0.829988 0 0.152777 0 
24.8 -9 0.834868 0 0.15539 0 
25.6 -9 0.839504 0 0.15785 0 
26.4 -9 0.843906 0 0.160174 0 
27.2 -9 0.848104 0 0.162355 0 
28 -9 0.852034 0 0.164492 0 
28.8 -9 0.855726 0 0.166579 0 
29.6 -9 0.859332 0 0.168462 0 
30.4 -9 0.862754 0 0.170274 0 
31.2 -9 0.865946 0 0.172095 0 
32 -9 0.86903 0 0.173795 0 
32.8 -9 0.872 0 0.175391 0 
33.6 -9 0.874804 0 0.17697 0 
34.4 -9 0.877518 0 0.178447 0 
35.2 -9 0.88009 0 0.179904 0 
36 -9 0.882592 0 0.181252 0 
36.8 -9 0.884964 0 0.182596 0 
37.6 -9 0.887246 0 0.183882 0 
38.4 -9 0.889448 0 0.185112 0 
39.2 -9 0.89155 0 0.186319 0 
40 -9 0.893606 0 0.187431 0 
0.3 -8 0.099831 0 0.000685543 0 
0.35 -8 0.1024812 0 0.000701026 0 
0.4 -8 0.1048064 0 0.000722267 0 
0.5 -8 0.1113224 0 0.000772076 0 
0.6 -8 0.1192108 0 0.000842457 0 
0.7 -8 0.127922 0 0.000917653 0 
0.8 -8 0.137451 0 0.0010072 0 
0.9 -8 0.14909 0 0.00111871 0 
1 -8 0.1605954 0 0.00123184 0 
1.2 -8 0.1855916 0 0.00150667 0 
1.4 -8 0.21142 0 0.0018309 0 
1.6 -8 0.236928 0 0.00220826 0 
1.8 -8 0.261714 0 0.00264261 0 
2 -8 0.286182 0 0.00316413 0 
2.2 -8 0.30884 0 0.00376035 0 
2.4 -8 0.330116 0 0.00446336 0 
2.6 -8 0.350256 0 0.00530023 0 
2.8 -8 0.369368 0 0.00626268 0 
3 -8 0.386922 0 0.00735789 0 
3.2 -8 0.403586 0 0.00860704 0 
3.4 -8 0.419826 0 0.00998583 0 
3.6 -8 0.434568 0 0.0114989 0 
3.8 -8 0.448354 0 0.013146 0 
4 -8 0.461688 0 0.0149063 0 
4.2 -8 0.474454 0 0.0167751 0 
4.4 -8 0.486272 0 0.0187434 0 
4.6 -8 0.498158 0 0.0207819 0 
4.8 -8 0.508794 0 0.0229156 0 
5 -8 0.519476 0 0.0250979 0 
5.2 -8 0.529492 0 0.0273376 0 
5.4 -8 0.538994 0 0.0296287 0 
5.6 -8 0.548068 0 0.0319557 0 
5.8 -8 0.557162 0 0.0342923 0 
6 -8 0.565912 0 0.0366369 0 
6.2 -8 0.574448 0 0.0389872 0 
6.4 -8 0.582368 0 0.0413675 0 
6.6 -8 0.589844 0 0.0437646 0 
6.8 -8 0.5974 0 0.0461217 0 
7 -8 0.604656 0 0.0484741 0 
7.2 -8 0.611318 0 0.0508564 0 
7.4 -8 0.618198 0 0.053168 0 
7.6 -8 0.624686 0 0.0554817 0 
7.8 -8 0.630984 0 0.0577719 0 
8 -8 0.637248 0 0.0600124 0 
8.2 -8 0.643256 0 0.0622365 0 
8.4 -8 0.648924 0 0.0644598 0 
8.6 -8 0.654578 0 0.0666266 0 
8.8 -8 0.660012 0 0.068773 0 
9 -8 0.66519 0 0.0709107 0 
9.2 -8 0.670326 0 0.0729939 0 
9.4 -8 0.675298 0 0.0750492 0 
9.6 -8 0.680066 0 0.0770883 0 
9.8 -8 0.684914 0 0.0790433 0 
10 -8 0.689508 0 0.080996 0 
10.2 -8 0.693818 0 0.0829588 0 
10.4 -8 0.698046 0 0.0848823 0 
10.6 -8 0.702222 0 0.0867584 0 
10.8 -8 0.706446 0 0.0885558 0 
11 -8 0.710392 0 0.0903723 0 
11.2 -8 0.714082 0 0.0922083 0 
11.4 -8 0.717954 0 0.093925 0 
11.6 -8 0.721778 0 0.0955946 0 
11.8 -8 0.72537 0 0.0972801 0 
12 -8 0.728808 0 0.0989612 0 
12.4 -8 0.73587 0 0.102073 0 
12.8 -8 0.742306 0 0.105186 0 
13.2 -8 0.748498 0 0.108169 0 
13.6 -8 0.754412 0 0.111048 0 
14 -8 0.76002 0 0.113848 0 
14.4 -8 0.765554 0 0.116468 0 
14.8 -8 0.770614 0 0.119117 0 
15.2 -8 0.775576 0 0.121619 0 
15.6 -8 0.780348 0 0.124028 0 
16 -8 0.784944 0 0.126347 0 
16.8 -8 0.793522 0 0.130802 0 
17.6 -8 0.801526 0 0.134928 0 
18.4 -8 0.808908 0 0.138821 0 
19.2 -8 0.815796 0 0.142458 0 
20 -8 0.822154 0 0.145925 0 
20.8 -8 0.828132 0 0.149158 0 
21.6 -8 0.833754 0 0.152181 0 
22.4 -8 0.839004 0 0.155057 0 
23.2 -8 0.843952 0 0.157761 0 
24 -8 0.84862 0 0.160309 0 
24.8 -8 0.85295 0 0.162802 0 
25.6 -8 0.857116 0 0.165081 0 
26.4 -8 0.861054 0 0.167251 0 
27.2 -8 0.864804 0 0.169285 0 
28 -8 0.868306 0 0.171291 0 
28.8 -8 0.87161 0 0.173235 0 
29.6 -8 0.874792 0 0.175036 0 
30.4 -8 0.877856 0 0.176707 0 
31.2 -8 0.880704 0 0.178412 0 
32 -8 0.883456 0 0.179991 0 
32.8 -8 0.886094 0 0.181491 0 
33.6 -8 0.888614 0 0.18293 0 
34.4 -8 0.891022 0 0.184318 0 
35.2 -8 0.893312 0 0.185681 0 
36 -8 0.895556 0 0.186905 0 
36.8 -8 0.897656 0 0.188176 0 
37.6 -8 0.899686 0 0.189379 0 
38.4 -8 0.90165 0 0.190512 0 
39.2 -8 0.903532 0 0.191615 0 
40 -8 0.90536 0 0.192646 0 
0.3 -7 0.1878922 0 0.00231281 0 
0.35 -7 0.191361 0 0.00234944 0 
0.4 -7 0.1949818 0 0.00238126 0 
0.5 -7 0.20305 0 0.00245858 0 
0.6 -7 0.212324 0 0.00255606 0 
0.7 -7 0.222632 0 0.00265772 0 
0.8 -7 0.23486 0 0.00279927 0 
0.9 -7 0.246226 0 0.00293187 0 
1 -7 0.258284 0 0.00308369 0 
1.2 -7 0.283572 0 0.003463 0 
1.4 -7 0.30818 0 0.0038921 0 
1.6 -7 0.333032 0 0.00439916 0 
1.8 -7 0.35564 0 0.0049764 0 
2 -7 0.377188 0 0.00567206 0 
2.2 -7 0.396666 0 0.00648533 0 
2.4 -7 0.415668 0 0.00746891 0 
2.6 -7 0.4331 0 0.00859496 0 
2.8 -7 0.449254 0 0.00988783 0 
3 -7 0.46406 0 0.0113488 0 
3.2 -7 0.478552 0 0.0129817 0 
3.4 -7 0.49131 0 0.014764 0 
3.6 -7 0.50411 0 0.0166899 0 
3.8 -7 0.516006 0 0.018747 0 
4 -7 0.527486 0 0.020908 0 
4.2 -7 0.537946 0 0.0231888 0 
4.4 -7 0.548692 0 0.0255263 0 
4.6 -7 0.558582 0 0.0279511 0 
4.8 -7 0.568372 0 0.0304092 0 
5 -7 0.57697 0 0.0329631 0 
5.2 -7 0.585934 0 0.035505 0 
5.4 -7 0.594462 0 0.0380771 0 
5.6 -7 0.602374 0 0.040685 0 
5.8 -7 0.610244 0 0.0432814 0 
6 -7 0.61782 0 0.0458696 0 
6.2 -7 0.624926 0 0.0484761 0 
6.4 -7 0.63207 0 0.0510362 0 
6.6 -7 0.638716 0 0.0536123 0 
6.8 -7 0.64533 0 0.0561376 0 
7 -7 0.651778 0 0.0586296 0 
7.2 -7 0.657926 0 0.0611073 0 
7.4 -7 0.663838 0 0.0635614 0 
7.6 -7 0.669562 0 0.0659837 0 
7.8 -7 0.675254 0 0.0683407 0 
8 -7 0.680756 0 0.0706631 0 
8.2 -7 0.685756 0 0.0730252 0 
8.4 -7 0.690848 0 0.0752961 0 
8.6 -7 0.695952 0 0.0774874 0 
8.8 -7 0.70078 0 0.0796713 0 
9 -7 0.705452 0 0.0818204 0 
9.2 -7 0.709922 0 0.0839486 0 
9.4 -7 0.714432 0 0.0859915 0 
9.6 -7 0.718586 0 0.088064 0 
9.8 -7 0.72278 0 0.0900504 0 
10 -7 0.726776 0 0.0920267 0 
10.2 -7 0.730712 0 0.0939493 0 
10.4 -7 0.734598 0 0.0958163 0 
10.6 -7 0.738304 0 0.0976754 0 
10.8 -7 0.741888 0 0.0995071 0 
11 -7 0.745362 0 0.101313 0 
11.2 -7 0.748736 0 0.103088 0 
11.4 -7 0.752212 0 0.104752 0 
11.6 -7 0.755444 0 0.106449 0 
11.8 -7 0.758616 0 0.108106 0 
12 -7 0.761694 0 0.109737 0 
12.4 -7 0.76777 0 0.112842 0 
12.8 -7 0.77355 0 0.11583 0 
13.2 -7 0.779072 0 0.118697 0 
13.6 -7 0.784256 0 0.121503 0 
14 -7 0.789276 0 0.124167 0 
14.4 -7 0.794128 0 0.126701 0 
14.8 -7 0.798728 0 0.129165 0 
15.2 -7 0.80301 0 0.131623 0 
15.6 -7 0.807232 0 0.133916 0 
16 -7 0.811314 0 0.136104 0 
16.8 -7 0.818832 0 0.140375 0 
17.6 -7 0.825888 0 0.144281 0 
18.4 -7 0.832356 0 0.147993 0 
19.2 -7 0.838424 0 0.151418 0 
20 -7 0.844066 0 0.154639 0 
20.8 -7 0.849318 0 0.157683 0 
21.6 -7 0.854222 0 0.160559 0 
22.4 -7 0.858852 0 0.163236 0 
23.2 -7 0.863218 0 0.165738 0 
24 -7 0.867296 0 0.168144 0 
24.8 -7 0.87114 0 0.17042 0 
25.6 -7 0.874798 0 0.172538 0 
26.4 -7 0.878246 0 0.174563 0 
27.2 -7 0.881524 0 0.176469 0 
28 -7 0.884624 0 0.178293 0 
28.8 -7 0.887538 0 0.180075 0 
29.6 -7 0.890312 0 0.181771 0 
30.4 -7 0.893008 0 0.183298 0 
31.2 -7 0.895528 0 0.184839 0 
32 -7 0.897948 0 0.186286 0 
32.8 -7 0.900236 0 0.187715 0 
33.6 -7 0.902458 0 0.189017 0 
34.4 -7 0.90457 0 0.190294 0 
35.2 -7 0.90658 0 0.191548 0 
36 -7 0.908534 0 0.192694 0 
36.8 -7 0.910374 0 0.193871 0 
37.6 -7 0.91218 0 0.194921 0 
38.4 -7 0.91388 0 0.196008 0 
39.2 -7 0.915536 0 0.197009 0 
40 -7 0.917132 0 0.197968 0 
0.3 -6 0.305344 0 0.00578821 0 
0.35 -6 0.309746 0 0.00580544 0 
0.4 -6 0.314782 0 0.00586501 0 
0.5 -6 0.324262 0 0.00592253 0 
0.6 -6 0.333652 0 0.00600177 0 
0.7 -6 0.344514 0 0.00610054 0 
0.8 -6 0.354608 0 0.00620738 0 
0.9 -6 0.366104 0 0.00632566 0 
1 -6 0.377904 0 0.00649052 0 
1.2 -6 0.39943 0 0.0068553 0 
1.4 -6 0.420722 0 0.00731905 0 
1.6 -6 0.441156 0 0.00789775 0 
1.8 -6 0.459032 0 0.00861499 0 
2 -6 0.475866 0 0.00951584 0 
2.2 -6 0.491522 0 0.0106135 0 
2.4 -6 0.505922 0 0.0119038 0 
2.6 -6 0.519852 0 0.0134099 0 
2.8 -6 0.532348 0 0.0151158 0 
3 -6 0.545182 0 0.0170251 0 
3.2 -6 0.555852 0 0.0191144 0 
3.4 -6 0.566414 0 0.0213541 0 
3.6 -6 0.57671 0 0.0237371 0 
3.8 -6 0.586292 0 0.0262431 0 
4 -6 0.595148 0 0.0288727 0 
4.2 -6 0.604172 0 0.0315462 0 
4.4 -6 0.612804 0 0.0342974 0 
4.6 -6 0.620918 0 0.0371 0 
4.8 -6 0.628634 0 0.0399414 0 
5 -6 0.636272 0 0.0427879 0 
5.2 -6 0.643728 0 0.0456343 0 
5.4 -6 0.650816 0 0.0484925 0 
5.6 -6 0.657918 0 0.051305 0 
5.8 -6 0.664482 0 0.0541343 0 
6 -6 0.67093 0 0.0569319 0 
6.2 -6 0.676948 0 0.0597351 0 
6.4 -6 0.68295 0 0.0624718 0 
6.6 -6 0.688994 0 0.0651266 0 
6.8 -6 0.694552 0 0.0677996 0 
7 -6 0.699698 0 0.0704841 0 
7.2 -6 0.705124 0 0.0730292 0 
7.4 -6 0.710214 0 0.0755641 0 
7.6 -6 0.71531 0 0.0780127 0 
7.8 -6 0.720174 0 0.0804329 0 
8 -6 0.724814 0 0.082828 0 
8.2 -6 0.72947 0 0.0851294 0 
8.4 -6 0.733724 0 0.0874643 0 
8.6 -6 0.738074 0 0.0896835 0 
8.8 -6 0.74218 0 0.0918968 0 
9 -6 0.746182 0 0.094058 0 
9.2 -6 0.750034 0 0.0961893 0 
9.4 -6 0.754104 0 0.0981485 0 
9.6 -6 0.75786 0 0.10014 0 
9.8 -6 0.76126 0 0.102193 0 
10 -6 0.764746 0 0.10413 0 
10.2 -6 0.768228 0 0.105984 0 
10.4 -6 0.771432 0 0.107883 0 
10.6 -6 0.77482 0 0.109616 0 
10.8 -6 0.777874 0 0.111427 0 
11 -6 0.780926 0 0.113164 0 
11.2 -6 0.78385 0 0.11489 0 
11.4 -6 0.786736 0 0.11656 0 
11.6 -6 0.78963 0 0.11815 0 
11.8 -6 0.792364 0 0.119756 0 
12 -6 0.79507 0 0.121306 0 
12.4 -6 0.800076 0 0.124438 0 
12.8 -6 0.805236 0 0.127198 0 
13.2 -6 0.810018 0 0.129929 0 
13.6 -6 0.81445 0 0.132639 0 
14 -6 0.818786 0 0.135171 0 
14.4 -6 0.822922 0 0.137611 0 
14.8 -6 0.827022 0 0.139841 0 
15.2 -6 0.830728 0 0.14216 0 
15.6 -6 0.834302 0 0.144381 0 
16 -6 0.837788 0 0.146467 0 
16.8 -6 0.844342 0 0.150423 0 
17.6 -6 0.850388 0 0.154111 0 
18.4 -6 0.856026 0 0.157513 0 
19.2 -6 0.861242 0 0.160713 0 
20 -6 0.866114 0 0.163687 0 
20.8 -6 0.870614 0 0.166538 0 
21.6 -6 0.874828 0 0.169213 0 
22.4 -6 0.878792 0 0.171711 0 
23.2 -6 0.882602 0 0.173941 0 
24 -6 0.886088 0 0.176188 0 
24.8 -6 0.88941 0 0.178258 0 
25.6 -6 0.89255 0 0.180211 0 
26.4 -6 0.89551 0 0.182073 0 
27.2 -6 0.898326 0 0.183818 0 
28 -6 0.90098 0 0.185506 0 
28.8 -6 0.903496 0 0.18712 0 
29.6 -6 0.905892 0 0.188648 0 
30.4 -6 0.908192 0 0.190069 0 
31.2 -6 0.910372 0 0.191447 0 
32 -6 0.912434 0 0.192801 0 
32.8 -6 0.914414 0 0.194075 0 
33.6 -6 0.916322 0 0.195259 0 
34.4 -6 0.918134 0 0.196424 0 
35.2 -6 0.919868 0 0.197547 0 
36 -6 0.921546 0 0.198583 0 
36.8 -6 0.923128 0 0.199654 0 
37.6 -6 0.924682 0 0.200587 0 
38.4 -6 0.926138 0 0.201589 0 
39.2 -6 0.927552 0 0.202518 0 
40 -6 0.928932 0 0.203355 0 
0.3 -5 0.44773 0 0.0120515 0 
0.35 -5 0.452018 0 0.0119932 0 
0.4 -5 0.455986 0 0.0119809 0 
0.5 -5 0.464192 0 0.0118549 0 
0.6 -5 0.473322 0 0.0118022 0 
0.7 -5 0.481496 0 0.0117472 0 
0.8 -5 0.49167 0 0.0116993 0 
0.9 -5 0.500974 0 0.0117274 0 
1 -5 0.50991 0 0.0118193 0 
1.2 -5 0.526448 0 0.0120446 0 
1.4 -5 0.541482 0 0.0124784 0 
1.6 -5 0.55575 0 0.0130933 0 
1.8 -5 0.567186 0 0.0139737 0 
2 -5 0.578794 0 0.0151024 0 
2.2 -5 0.589594 0 0.0165546 0 
2.4 -5 0.59936 0 0.0182772 0 
2.6 -5 0.608352 0 0.020262 0 
2.8 -5 0.61721 0 0.0224679 0 
3 -5 0.625586 0 0.0249065 0 
3.2 -5 0.634288 0 0.0275025 0 
3.4 -5 0.641796 0 0.0302924 0 
3.6 -5 0.649298 0 0.0331848 0 
3.8 -5 0.65656 0 0.0361753 0 
4 -5 0.663664 0 0.0392481 0 
4.2 -5 0.670826 0 0.0423233 0 
4.4 -5 0.677114 0 0.0455188 0 
4.6 -5 0.68404 0 0.0486247 0 
4.8 -5 0.69046 0 0.0517582 0 
5 -5 0.696692 0 0.0548827 0 
5.2 -5 0.702574 0 0.0580103 0 
5.4 -5 0.7081 0 0.0611453 0 
5.6 -5 0.71379 0 0.0641807 0 
5.8 -5 0.719418 0 0.0671413 0 
6 -5 0.724752 0 0.0700838 0 
6.2 -5 0.729928 0 0.0729741 0 
6.4 -5 0.734884 0 0.0758245 0 
6.6 -5 0.739586 0 0.0786501 0 
6.8 -5 0.744142 0 0.081421 0 
7 -5 0.748786 0 0.0840674 0 
7.2 -5 0.753394 0 0.0866171 0 
7.4 -5 0.757418 0 0.0892631 0 
7.6 -5 0.761782 0 0.0916829 0 
7.8 -5 0.765698 0 0.0941669 0 
8 -5 0.769776 0 0.0964803 0 
8.2 -5 0.773486 0 0.0988416 0 
8.4 -5 0.777222 0 0.101088 0 
8.6 -5 0.780742 0 0.10333 0 
8.8 -5 0.784324 0 0.105444 0 
9 -5 0.787658 0 0.107577 0 
9.2 -5 0.790872 0 0.109673 0 
9.4 -5 0.794236 0 0.111591 0 
9.6 -5 0.797258 0 0.113597 0 
9.8 -5 0.800268 0 0.115515 0 
10 -5 0.803188 0 0.117393 0 
10.2 -5 0.80615 0 0.119153 0 
10.4 -5 0.808908 0 0.120946 0 
10.6 -5 0.811572 0 0.12271 0 
10.8 -5 0.814204 0 0.12441 0 
11 -5 0.816824 0 0.126033 0 
11.2 -5 0.819318 0 0.127658 0 
11.4 -5 0.821714 0 0.129269 0 
11.6 -5 0.824088 0 0.130817 0 
11.8 -5 0.826412 0 0.132321 0 
12 -5 0.828704 0 0.133774 0 
12.4 -5 0.832956 0 0.136711 0 
12.8 -5 0.83719 0 0.139369 0 
13.2 -5 0.841208 0 0.141927 0 
13.6 -5 0.844974 0 0.144434 0 
14 -5 0.848622 0 0.146787 0 
14.4 -5 0.852098 0 0.149052 0 
14.8 -5 0.855466 0 0.151181 0 
15.2 -5 0.858666 0 0.153245 0 
15.6 -5 0.86158 0 0.155399 0 
16 -5 0.864568 0 0.157253 0 
16.8 -5 0.870008 0 0.160964 0 
17.6 -5 0.87509 0 0.164337 0 
18.4 -5 0.879794 0 0.167477 0 
19.2 -5 0.884208 0 0.170337 0 
20 -5 0.88826 0 0.17309 0 
20.8 -5 0.89202 0 0.175703 0 
21.6 -5 0.895558 0 0.17812 0 
22.4 -5 0.898872 0 0.180395 0 
23.2 -5 0.902024 0 0.182463 0 
24 -5 0.904974 0 0.18444 0 
24.8 -5 0.907742 0 0.186326 0 
25.6 -5 0.91037 0 0.188077 0 
26.4 -5 0.912844 0 0.189757 0 
27.2 -5 0.915192 0 0.191337 0 
28 -5 0.917414 0 0.192849 0 
28.8 -5 0.919518 0 0.194294 0 
29.6 -5 0.92152 0 0.195667 0 
30.4 -5 0.923432 0 0.196957 0 
31.2 -5 0.92525 0 0.198203 0 
32 -5 0.926984 0 0.199388 0 
32.8 -5 0.928628 0 0.200553 0 
33.6 -5 0.93022 0 0.201611 0 
34.4 -5 0.93173 0 0.202663 0 
35.2 -5 0.933176 0 0.203678 0 
36 -5 0.934592 0 0.204551 0 
36.8 -5 0.935904 0 0.205537 0 
37.6 -5 0.937194 0 0.206389 0 
38.4 -5 0.938414 0 0.207278 0 
39.2 -5 0.939608 0 0.208057 0 
40 -5 0.940752 0 0.208829 0 
0.3 -4 0.59573 0.0005923 0.0219879 9.649e-05 
0.35 -4 0.599254 0.0004607 0.0218257 3.012e-05 
0.4 -4 0.601741 0.0005296 0.0215605 2.757e-05 
0.5 -4 0.609025 0.0003074 0.0209128 4.973e-05 
0.6 -4 0.616887 0.0002785 0.0205412 4.24e-05 
0.7 -4 0.623599 0.0002892 0.0201352 2.326e-05 
0.8 -4 0.630415 0.0001425 0.0198288 1.664e-05 
0.9 -4 0.636201 0.0001624 0.0196293 2.489e-05 
1 -4 0.642222 0.0002226 0.0195534 2.741e-05 
1.2 -4 0.652312 9.854e-05 0.0194746 2.104e-05 
1.4 -4 0.660898 0.0001866 0.0197445 1.885e-05 
1.6 -4 0.667808 0.0001189 0.0205163 1.244e-05 
1.8 -4 0.674033 0.0002141 0.0215688 1.171e-05 
2 -4 0.680138 3.812e-05 0.0230555 9.211e-06 
2.2 -4 0.685523 9.712e-05 0.024938 7.084e-06 
2.4 -4 0.690883 0.0001317 0.0271892 7.537e-06 
2.6 -4 0.696296 7.904e-05 0.0297427 7.691e-06 
2.8 -4 0.701514 0.0001295 0.0325659 9.592e-06 
3 -4 0.706717 0.0001032 0.0355877 1.047e-05 
3.2 -4 0.711949 3.95e-05 0.0387774 2e-06 
3.4 -4 0.717399 9.347e-05 0.0420628 1.432e-05 
3.6 -4 0.722729 9.221e-05 0.04545 1.482e-05 
3.8 -4 0.727809 5.284e-05 0.0489243 7.13e-06 
4 -4 0.732873 4.048e-05 0.0524224 7.212e-06 
4.2 -4 0.737958 0 0.0559053 0 
4.4 -4 0.742736 0 0.0594364 0 
4.6 -4 0.74721 0 0.0629896 0 
4.8 -4 0.752306 0 0.0663472 0 
5 -4 0.757014 0 0.0697228 0 
5.2 -4 0.761896 0 0.0729581 0 
5.4 -4 0.766428 0 0.0761886 0 
5.6 -4 0.770872 0 0.0793518 0 
5.8 -4 0.775126 0 0.082468 0 
6 -4 0.779258 0 0.0855148 0 
6.2 -4 0.783382 0 0.0884503 0 
6.4 -4 0.787358 0 0.091324 0 
6.6 -4 0.791072 0 0.0941889 0 
6.8 -4 0.795038 0 0.096816 0 
7 -4 0.798338 0 0.0996363 0 
7.2 -4 0.80191 0 0.102208 0 
7.4 -4 0.805422 0 0.104685 0 
7.6 -4 0.808678 0 0.107177 0 
7.8 -4 0.81195 0 0.109542 0 
8 -4 0.81513 0 0.111837 0 
8.2 -4 0.818244 0 0.114056 0 
8.4 -4 0.821108 0 0.11631 0 
8.6 -4 0.824056 0 0.1184 0 
8.8 -4 0.82686 0 0.12047 0 
9 -4 0.829654 0 0.122436 0 
9.2 -4 0.832264 0 0.124425 0 
9.4 -4 0.83481 0 0.126356 0 
9.6 -4 0.837374 0 0.128166 0 
9.8 -4 0.839764 0 0.130008 0 
10 -4 0.842124 0 0.131776 0 
10.2 -4 0.844444 0 0.133477 0 
10.4 -4 0.846668 0 0.135164 0 
10.6 -4 0.84888 0 0.136765 0 
10.8 -4 0.850978 0 0.138377 0 
11 -4 0.85302 0 0.13995 0 
11.2 -4 0.855054 0 0.141443 0 
11.4 -4 0.857042 0 0.142891 0 
11.6 -4 0.858906 0 0.144377 0 
11.8 -4 0.860758 0 0.145792 0 
12 -4 0.862582 0 0.147158 0 
12.4 -4 0.866076 0 0.149811 0 
12.8 -4 0.8694 0 0.152347 0 
13.2 -4 0.872646 0 0.154676 0 
13.6 -4 0.87575 0 0.156888 0 
14 -4 0.87861 0 0.15913 0 
14.4 -4 0.88135 0 0.161272 0 
14.8 -4 0.88411 0 0.163132 0 
15.2 -4 0.88672 0 0.164954 0 
15.6 -4 0.889074 0 0.166913 0 
16 -4 0.891406 0 0.168688 0 
16.8 -4 0.895834 0 0.171963 0 
17.6 -4 0.899902 0 0.175028 0 
18.4 -4 0.903682 0 0.177848 0 
19.2 -4 0.907214 0 0.180426 0 
20 -4 0.910496 0 0.182836 0 
20.8 -4 0.913496 0 0.185218 0 
21.6 -4 0.916332 0 0.187384 0 
22.4 -4 0.919008 0 0.189377 0 
23.2 -4 0.921548 0 0.191177 0 
24 -4 0.923908 0 0.192943 0 
24.8 -4 0.926134 0 0.194603 0 
25.6 -4 0.928242 0 0.196147 0 
26.4 -4 0.930222 0 0.19764 0 
27.2 -4 0.932096 0 0.19906 0 
28 -4 0.93388 0 0.200384 0 
28.8 -4 0.935562 0 0.201672 0 
29.6 -4 0.937162 0 0.2029 0 
30.4 -4 0.9387 0 0.204014 0 
31.2 -4 0.940168 0 0.205067 0 
32 -4 0.941542 0 0.206167 0 
32.8 -4 0.942876 0 0.207136 0 
33.6 -4 0.94416 0 0.208028 0 
34.4 -4 0.945356 0 0.20901 0 
35.2 -4 0.946508 0 0.209916 0 
36 -4 0.947638 0 0.210697 0 
36.8 -4 0.948698 0 0.211532 0 
37.6 -4 0.949736 0 0.212252 0 
38.4 -4 0.950714 0 0.213024 0 
39.2 -4 0.951658 0 0.213758 0 
40 -4 0.952584 0 0.214387 0 
0.3 -3 0.733314 0.0005023 0.0354532 0.0001367 
0.35 -3 0.736439 0.0005145 0.0347123 7.55e-05 
0.4 -3 0.740682 0.0007557 0.0339151 6.143e-05 
0.5 -3 0.746225 0.00046 0.0327456 8.224e-05 
0.6 -3 0.75147 9.987e-05 0.0316906 5.444e-05 
0.7 -3 0.755844 0.0005132 0.0308648 3.527e-05 
0.8 -3 0.759394 0.000129 0.0301715 4.332e-05 
0.9 -3 0.762183 0.0002548 0.0296676 4.644e-05 
1 -3 0.764416 0.0001429 0.0292014 5.035e-05 
1.2 -3 0.767671 0.0002027 0.0288476 1.331e-05 
1.4 -3 0.769325 8.974e-05 0.0292317 2.837e-05 
1.6 -3 0.770932 0.0001923 0.0301589 2.648e-05 
1.8 -3 0.771756 8.454e-05 0.0317238 1.506e-05 
2 -3 0.773365 0.0001646 0.0338093 1.853e-05 
2.2 -3 0.774797 8.537e-05 0.0364004 6.548e-06 
2.4 -3 0.776737 0.0001116 0.039387 9.306e-06 
2.6 -3 0.779153 7.361e-05 0.0426352 1.085e-05 
2.8 -3 0.781686 5.305e-05 0.0461563 7.998e-06 
3 -3 0.784491 7.694e-05 0.0498373 1.533e-05 
3.2 -3 0.787747 0.0001804 0.0535895 3.241e-05 
3.4 -3 0.790871 6.814e-05 0.057459 6.038e-06 
3.6 -3 0.794254 6.459e-05 0.0613218 1.329e-05 
3.8 -3 0.797583 0.0001167 0.0652074 1.98e-05 
4 -3 0.801036 5.834e-05 0.0690511 7.618e-06 
4.2 -3 0.804158 0 0.0729525 0 
4.4 -3 0.807736 0 0.0766563 0 
4.6 -3 0.811 0 0.0803944 0 
4.8 -3 0.814548 0 0.083937 0 
5 -3 0.818148 0 0.0873508 0 
5.2 -3 0.821342 0 0.0908156 0 
5.4 -3 0.824696 0 0.0940945 0 
5.6 -3 0.828032 0 0.097242 0 
5.8 -3 0.831106 0 0.100403 0 
6 -3 0.834214 0 0.103408 0 
6.2 -3 0.837198 0 0.106351 0 
6.4 -3 0.840194 0 0.109151 0 
6.6 -3 0.84315 0 0.111826 0 
6.8 -3 0.845754 0 0.114618 0 
7 -3 0.84845 0 0.117205 0 
7.2 -3 0.851118 0 0.119679 0 
7.4 -3 0.853668 0 0.122108 0 
7.6 -3 0.856172 0 0.124441 0 
7.8 -3 0.85859 0 0.126713 0 
8 -3 0.86099 0 0.128873 0 
8.2 -3 0.863294 0 0.130986 0 
8.4 -3 0.865522 0 0.133049 0 
8.6 -3 0.867662 0 0.13507 0 
8.8 -3 0.869754 0 0.137026 0 
9 -3 0.871856 0 0.138846 0 
9.2 -3 0.873894 0 0.140614 0 
9.4 -3 0.875806 0 0.142412 0 
9.6 -3 0.87767 0 0.14415 0 
9.8 -3 0.879498 0 0.145824 0 
10 -3 0.881312 0 0.147405 0 
10.2 -3 0.883014 0 0.14902 0 
10.4 -3 0.884706 0 0.150546 0 
10.6 -3 0.886314 0 0.152082 0 
10.8 -3 0.887994 0 0.153422 0 
11 -3 0.889526 0 0.154866 0 
11.2 -3 0.891054 0 0.156224 0 
11.4 -3 0.892554 0 0.15753 0 
11.6 -3 0.893966 0 0.158873 0 
11.8 -3 0.895374 0 0.160137 0 
12 -3 0.896726 0 0.161402 0 
12.4 -3 0.899338 0 0.163827 0 
12.8 -3 0.901882 0 0.16604 0 
13.2 -3 0.90431 0 0.168143 0 
13.6 -3 0.906652 0 0.170095 0 
14 -3 0.908786 0 0.172142 0 
14.4 -3 0.910906 0 0.173948 0 
14.8 -3 0.912946 0 0.175644 0 
15.2 -3 0.914918 0 0.177224 0 
15.6 -3 0.916714 0 0.178929 0 
16 -3 0.918442 0 0.180559 0 
16.8 -3 0.921756 0 0.183475 0 
17.6 -3 0.92484 0 0.186113 0 
18.4 -3 0.927674 0 0.188604 0 
19.2 -3 0.930336 0 0.19083 0 
20 -3 0.93279 0 0.192964 0 
20.8 -3 0.935064 0 0.195 0 
21.6 -3 0.937208 0 0.196852 0 
22.4 -3 0.939218 0 0.198573 0 
23.2 -3 0.941118 0 0.200148 0 
24 -3 0.94289 0 0.201683 0 
24.8 -3 0.944554 0 0.203137 0 
25.6 -3 0.946144 0 0.204441 0 
26.4 -3 0.947632 0 0.20573 0 
27.2 -3 0.949034 0 0.206974 0 
28 -3 0.950388 0 0.208056 0 
28.8 -3 0.95165 0 0.209172 0 
29.6 -3 0.95285 0 0.210235 0 
30.4 -3 0.954008 0 0.211173 0 
31.2 -3 0.955112 0 0.212061 0 
32 -3 0.956148 0 0.212988 0 
32.8 -3 0.957138 0 0.213868 0 
33.6 -3 0.958092 0 0.214667 0 
34.4 -3 0.959 0 0.215467 0 
35.2 -3 0.959868 0 0.216232 0 
36 -3 0.960712 0 0.216907 0 
36.8 -3 0.961512 0 0.2176 0 
37.6 -3 0.962286 0 0.218239 0 
38.4 -3 0.963024 0 0.218881 0 
39.2 -3 0.963736 0 0.219487 0 
40 -3 0.964424 0 0.220058 0 
0.3 -2 0.859012 0.001144 0.0504964 0.0002908 
0.35 -2 0.860367 0.0005486 0.0490559 0.0002319 
0.4 -2 0.861594 0.0008955 0.0482759 0.0001428 
0.5 -2 0.864907 0.0007743 0.0460985 9.788e-05 
0.6 -2 0.866105 0.0004452 0.0444725 7.65e-05 
0.7 -2 0.867591 0.0003835 0.0430265 9.719e-05 
0.8 -2 0.866851 0.0002101 0.0419625 5.786e-05 
0.9 -2 0.866822 0.0002554 0.0412128 7.762e-05 
1 -2 0.866247 0.000276 0.0405838 3.872e-05 
1.2 -2 0.863752 0.0001734 0.0404913 3.373e-05 
1.4 -2 0.861397 0.000119 0.0413064 5.841e-05 
1.6 -2 0.859196 2.931e-05 0.0430934 2.403e-05 
1.8 -2 0.85775 6.809e-05 0.0454773 3.044e-05 
2 -2 0.856798 5.518e-05 0.048559 1.727e-05 
2.2 -2 0.856278 9.953e-05 0.0520871 2.987e-05 
2.4 -2 0.856325 3.545e-05 0.0559577 8.917e-06 
2.6 -2 0.856751 5.145e-05 0.0600581 1.965e-05 
2.8 -2 0.857723 2.362e-05 0.0642618 8.981e-06 
3 -2 0.858945 6.833e-05 0.0685655 2.684e-05 
3.2 -2 0.860414 6.024e-05 0.072902 2.478e-05 
3.4 -2 0.862195 4.583e-05 0.077162 2.253e-05 
3.6 -2 0.864013 2.649e-05 0.081434 1.096e-05 
3.8 -2 0.865964 4.497e-05 0.0856176 2.661e-05 
4 -2 0.868071 5.912e-05 0.089669 3.575e-05 
4.2 -2 0.870086 0 0.0937186 0 
4.4 -2 0.872188 0 0.0976206 0 
4.6 -2 0.874396 0 0.101337 0 
4.8 -2 0.876538 0 0.104987 0 
5 -2 0.878718 0 0.10848 0 
5.2 -2 0.881084 0 0.111674 0 
5.4 -2 0.883076 0 0.115048 0 
5.6 -2 0.885298 0 0.118056 0 
5.8 -2 0.887316 0 0.121111 0 
6 -2 0.889324 0 0.124028 0 
6.2 -2 0.89137 0 0.12675 0 
6.4 -2 0.893318 0 0.129423 0 
6.6 -2 0.895226 0 0.13199 0 
6.8 -2 0.897038 0 0.134518 0 
7 -2 0.898812 0 0.136957 0 
7.2 -2 0.900608 0 0.139205 0 
7.4 -2 0.902324 0 0.141423 0 
7.6 -2 0.90394 0 0.143637 0 
7.8 -2 0.905604 0 0.145638 0 
8 -2 0.907084 0 0.147782 0 
8.2 -2 0.90871 0 0.149561 0 
8.4 -2 0.91024 0 0.151352 0 
8.6 -2 0.91166 0 0.153195 0 
8.8 -2 0.913038 0 0.154987 0 
9 -2 0.914372 0 0.156733 0 
9.2 -2 0.915752 0 0.158272 0 
9.4 -2 0.91707 0 0.159804 0 
9.6 -2 0.91833 0 0.161327 0 
9.8 -2 0.919554 0 0.162808 0 
10 -2 0.920734 0 0.164262 0 
10.2 -2 0.921942 0 0.165556 0 
10.4 -2 0.922992 0 0.167067 0 
10.6 -2 0.924096 0 0.16837 0 
10.8 -2 0.925196 0 0.169574 0 
11 -2 0.926256 0 0.170767 0 
11.2 -2 0.927256 0 0.172005 0 
11.4 -2 0.92827 0 0.173109 0 
11.6 -2 0.929206 0 0.174312 0 
11.8 -2 0.93014 0 0.175433 0 
12 -2 0.93103 0 0.176573 0 
12.4 -2 0.932826 0 0.178564 0 
12.8 -2 0.934484 0 0.180584 0 
13.2 -2 0.936106 0 0.182394 0 
13.6 -2 0.937672 0 0.184057 0 
14 -2 0.939132 0 0.185736 0 
14.4 -2 0.940536 0 0.187313 0 
14.8 -2 0.941884 0 0.188803 0 
15.2 -2 0.943194 0 0.190151 0 
15.6 -2 0.944438 0 0.191475 0 
16 -2 0.945578 0 0.192924 0 
16.8 -2 0.947808 0 0.195343 0 
17.6 -2 0.949846 0 0.197653 0 
18.4 -2 0.95175 0 0.199707 0 
19.2 -2 0.953524 0 0.201582 0 
20 -2 0.955162 0 0.203381 0 
20.8 -2 0.956684 0 0.205083 0 
21.6 -2 0.958112 0 0.206646 0 
22.4 -2 0.959454 0 0.208082 0 
23.2 -2 0.960724 0 0.209379 0 
24 -2 0.961904 0 0.21066 0 
24.8 -2 0.963022 0 0.211845 0 
25.6 -2 0.964072 0 0.212982 0 
26.4 -2 0.965066 0 0.214038 0 
27.2 -2 0.966004 0 0.215071 0 
28 -2 0.96691 0 0.215928 0 
28.8 -2 0.967754 0 0.216849 0 
29.6 -2 0.968552 0 0.217752 0 
30.4 -2 0.969332 0 0.218467 0 
31.2 -2 0.970064 0 0.219213 0 
32 -2 0.970752 0 0.220016 0 
32.8 -2 0.971416 0 0.220719 0 
33.6 -2 0.972056 0 0.221348 0 
34.4 -2 0.972658 0 0.222042 0 
35.2 -2 0.973242 0 0.222633 0 
36 -2 0.9738 0 0.22322 0 
36.8 -2 0.974334 0 0.223801 0 
37.6 -2 0.97485 0 0.224305 0 
38.4 -2 0.975344 0 0.224826 0 
39.2 -2 0.975816 0 0.225344 0 
40 -2 0.97628 0 0.225769 0 
0.3 -1.5 0.911921 0.001562 0.0577231 0.0002676 
0.35 -1.5 0.911539 0.001511 0.0562536 0.0002254 
0.4 -1.5 0.912541 0.0009336 0.0548929 0.000231 
0.5 -1.5 0.912477 0.0009252 0.0527617 0.0001338 
0.6 -1.5 0.913151 0.0005188 0.0508027 0.0001028 
0.7 -1.5 0.911923 0.0004321 0.0493071 3.3e-05 
0.8 -1.5 0.910645 0.000332 0.048259 7.917e-05 
0.9 -1.5 0.90872 0.000208 0.0475767 6.419e-05 
1 -1.5 0.907056 0.0002869 0.0470638 7.173e-05 
1.2 -1.5 0.903994 0.0001279 0.0473347 2.806e-05 
1.4 -1.5 0.900797 0.0001027 0.0487768 2.122e-05 
1.6 -1.5 0.898317 5.329e-05 0.0511933 1.699e-05 
1.8 -1.5 0.896321 0.0001001 0.0542696 2.993e-05 
2 -1.5 0.894914 8.506e-05 0.0579454 4.672e-05 
2.2 -1.5 0.894136 4.713e-05 0.0620027 2.33e-05 
2.4 -1.5 0.893758 4.494e-05 0.0663297 2.278e-05 
2.6 -1.5 0.893781 4.978e-05 0.0708299 2.471e-05 
2.8 -1.5 0.894161 5.302e-05 0.0754297 2.984e-05 
3 -1.5 0.894968 2.777e-05 0.0799467 1.587e-05 
3.2 -1.5 0.895928 3.416e-05 0.0844782 2.595e-05 
3.4 -1.5 0.897033 3.042e-05 0.0889729 2.584e-05 
3.6 -1.5 0.898383 3.925e-05 0.0932841 3.968e-05 
3.8 -1.5 0.899811 2.573e-05 0.0975108 2.282e-05 
4 -1.5 0.901242 1.41e-05 0.101669 1.428e-05 
4.2 -1.5 0.902772 0 0.105669 0 
4.4 -1.5 0.904258 0 0.109618 0 
4.6 -1.5 0.905788 0 0.11341 0 
4.8 -1.5 0.907456 0 0.116898 0 
5 -1.5 0.909124 0 0.12025 0 
5.2 -1.5 0.910792 0 0.123462 0 
5.4 -1.5 0.91236 0 0.126639 0 
5.6 -1.5 0.913904 0 0.129693 0 
5.8 -1.5 0.915484 0 0.13253 0 
6 -1.5 0.917024 0 0.135273 0 
6.2 -1.5 0.918566 0 0.137842 0 
6.4 -1.5 0.920012 0 0.140408 0 
6.6 -1.5 0.921332 0 0.143034 0 
6.8 -1.5 0.922796 0 0.145247 0 
7 -1.5 0.92407 0 0.14766 0 
7.2 -1.5 0.925448 0 0.149715 0 
7.4 -1.5 0.926692 0 0.151886 0 
7.6 -1.5 0.927914 0 0.153951 0 
7.8 -1.5 0.929106 0 0.155945 0 
8 -1.5 0.930302 0 0.157784 0 
8.2 -1.5 0.931514 0 0.159442 0 
8.4 -1.5 0.932616 0 0.161211 0 
8.6 -1.5 0.93369 0 0.162918 0 
8.8 -1.5 0.934742 0 0.164549 0 
9 -1.5 0.935754 0 0.166148 0 
9.2 -1.5 0.936774 0 0.167605 0 
9.4 -1.5 0.937778 0 0.168978 0 
9.6 -1.5 0.938684 0 0.1705 0 
9.8 -1.5 0.939626 0 0.171806 0 
10 -1.5 0.940522 0 0.173124 0 
10.2 -1.5 0.941412 0 0.174351 0 
10.4 -1.5 0.942218 0 0.175713 0 
10.6 -1.5 0.943024 0 0.176979 0 
10.8 -1.5 0.943856 0 0.17806 0 
11 -1.5 0.944672 0 0.179087 0 
11.2 -1.5 0.94541 0 0.180272 0 
11.4 -1.5 0.946156 0 0.181331 0 
11.6 -1.5 0.946898 0 0.182311 0 
11.8 -1.5 0.947582 0 0.183394 0 
12 -1.5 0.948262 0 0.184408 0 
12.4 -1.5 0.9496 0 0.186253 0 
12.8 -1.5 0.950848 0 0.188092 0 
13.2 -1.5 0.952046 0 0.189815 0 
13.6 -1.5 0.95324 0 0.191244 0 
14 -1.5 0.954334 0 0.192781 0 
14.4 -1.5 0.955386 0 0.194224 0 
14.8 -1.5 0.956396 0 0.195575 0 
15.2 -1.5 0.957376 0 0.196803 0 
15.6 -1.5 0.958316 0 0.197969 0 
16 -1.5 0.95917 0 0.199303 0 
16.8 -1.5 0.960834 0 0.201534 0 
17.6 -1.5 0.962382 0 0.203524 0 
18.4 -1.5 0.963814 0 0.20535 0 
19.2 -1.5 0.965132 0 0.207109 0 
20 -1.5 0.966362 0 0.208716 0 
20.8 -1.5 0.967504 0 0.210248 0 
21.6 -1.5 0.968582 0 0.211611 0 
22.4 -1.5 0.969586 0 0.212916 0 
23.2 -1.5 0.970536 0 0.214085 0 
24 -1.5 0.97142 0 0.215255 0 
24.8 -1.5 0.97226 0 0.216292 0 
25.6 -1.5 0.973046 0 0.217327 0 
26.4 -1.5 0.9738 0 0.218217 0 
27.2 -1.5 0.974498 0 0.219175 0 
28 -1.5 0.975178 0 0.219943 0 
28.8 -1.5 0.975812 0 0.220745 0 
29.6 -1.5 0.97641 0 0.221563 0 
30.4 -1.5 0.976998 0 0.222168 0 
31.2 -1.5 0.977546 0 0.22285 0 
32 -1.5 0.97806 0 0.22357 0 
32.8 -1.5 0.978558 0 0.224198 0 
33.6 -1.5 0.979036 0 0.224791 0 
34.4 -1.5 0.97949 0 0.225371 0 
35.2 -1.5 0.979926 0 0.225921 0 
36 -1.5 0.980348 0 0.226416 0 
36.8 -1.5 0.980748 0 0.226922 0 
37.6 -1.5 0.981136 0 0.227366 0 
38.4 -1.5 0.981506 0 0.227838 0 
39.2 -1.5 0.981862 0 0.228283 0 
40 -1.5 0.982208 0 0.228675 0 
0.3 -1 0.956189 0.001816 0.0641559 0.0004018 
0.35 -1 0.954296 0.001363 0.062463 0.0002355 
0.4 -1 0.953916 0.001047 0.0612234 0.0001404 
0.5 -1 0.951062 0.0005328 0.059176 0.0001801 
0.6 -1 0.94966 0.000427 0.0572904 5.168e-05 
0.7 -1 0.947968 0.0004539 0.0557236 0.0001963 
0.8 -1 0.945838 0.0002526 0.054934 0.0001786 
0.9 -1 0.944172 0.0001969 0.0543639 9.26e-05 
1 -1 0.942726 0.0002104 0.054127 4.772e-05 
1.2 -1 0.939322 8.394e-05 0.0553295 4.703e-05 
1.4 -1 0.936369 0.0001164 0.0577184 8.912e-05 
1.6 -1 0.934091 5.033e-05 0.0609433 4.881e-05 
1.8 -1 0.932367 6.511e-05 0.0647851 4.15e-05 
2 -1 0.931141 4.106e-05 0.0690689 4.211e-05 
2.2 -1 0.930319 3.87e-05 0.0736776 3.952e-05 
2.4 -1 0.929858 2.199e-05 0.0784763 2.084e-05 
2.6 -1 0.929774 3.77e-05 0.083276 3.926e-05 
2.8 -1 0.929936 3.097e-05 0.0881118 3.717e-05 
3 -1 0.930258 2.142e-05 0.0929588 2.789e-05 
3.2 -1 0.930903 9.894e-06 0.0975398 1.768e-05 
3.4 -1 0.931567 2.181e-05 0.102152 3.26e-05 
3.6 -1 0.932402 2.925e-05 0.106535 4.995e-05 
3.8 -1 0.933288 2.549e-05 0.1108 3.677e-05 
4 -1 0.93429 1.56e-05 0.11482 2.705e-05 
4.2 -1 0.93521 0 0.1189 0 
4.4 -1 0.93627 0 0.122619 0 
4.6 -1 0.937288 0 0.126296 0 
4.8 -1 0.938396 0 0.129654 0 
5 -1 0.939396 0 0.133085 0 
5.2 -1 0.940504 0 0.136147 0 
5.4 -1 0.941544 0 0.139192 0 
5.6 -1 0.942614 0 0.141996 0 
5.8 -1 0.943642 0 0.144731 0 
6 -1 0.944674 0 0.147293 0 
6.2 -1 0.945662 0 0.149803 0 
6.4 -1 0.946642 0 0.152172 0 
6.6 -1 0.947542 0 0.154594 0 
6.8 -1 0.94848 0 0.156756 0 
7 -1 0.949376 0 0.158877 0 
7.2 -1 0.950256 0 0.160892 0 
7.4 -1 0.951116 0 0.162814 0 
7.6 -1 0.951912 0 0.164795 0 
7.8 -1 0.952758 0 0.166464 0 
8 -1 0.9535 0 0.168351 0 
8.2 -1 0.954292 0 0.169913 0 
8.4 -1 0.955052 0 0.171453 0 
8.6 -1 0.955768 0 0.173023 0 
8.8 -1 0.956486 0 0.174451 0 
9 -1 0.957146 0 0.175988 0 
9.2 -1 0.957838 0 0.177261 0 
9.4 -1 0.958494 0 0.178554 0 
9.6 -1 0.959114 0 0.179888 0 
9.8 -1 0.959726 0 0.181141 0 
10 -1 0.960334 0 0.182293 0 
10.2 -1 0.960916 0 0.183452 0 
10.4 -1 0.961462 0 0.184671 0 
10.6 -1 0.962006 0 0.185792 0 
10.8 -1 0.962546 0 0.186833 0 
11 -1 0.963098 0 0.18771 0 
11.2 -1 0.963596 0 0.188758 0 
11.4 -1 0.9641 0 0.189679 0 
11.6 -1 0.96458 0 0.190629 0 
11.8 -1 0.965038 0 0.191611 0 
12 -1 0.965494 0 0.192519 0 
12.4 -1 0.966394 0 0.194132 0 
12.8 -1 0.967228 0 0.195781 0 
13.2 -1 0.968028 0 0.197322 0 
13.6 -1 0.968814 0 0.198649 0 
14 -1 0.969538 0 0.200058 0 
14.4 -1 0.97025 0 0.201282 0 
14.8 -1 0.970922 0 0.202491 0 
15.2 -1 0.971576 0 0.203579 0 
15.6 -1 0.972202 0 0.204614 0 
16 -1 0.972772 0 0.205816 0 
16.8 -1 0.97389 0 0.207733 0 
17.6 -1 0.974914 0 0.209557 0 
18.4 -1 0.975864 0 0.21121 0 
19.2 -1 0.97675 0 0.212704 0 
20 -1 0.977572 0 0.214124 0 
20.8 -1 0.97833 0 0.215517 0 
21.6 -1 0.979048 0 0.216713 0 
22.4 -1 0.979724 0 0.217799 0 
23.2 -1 0.980358 0 0.218829 0 
24 -1 0.980946 0 0.219869 0 
24.8 -1 0.981504 0 0.220791 0 
25.6 -1 0.98203 0 0.221686 0 
26.4 -1 0.98253 0 0.222493 0 
27.2 -1 0.982998 0 0.223302 0 
28 -1 0.98345 0 0.223987 0 
28.8 -1 0.983874 0 0.224682 0 
29.6 -1 0.984272 0 0.225403 0 
30.4 -1 0.984662 0 0.225934 0 
31.2 -1 0.985028 0 0.226514 0 
32 -1 0.985376 0 0.227096 0 
32.8 -1 0.985704 0 0.227698 0 
33.6 -1 0.986022 0 0.228213 0 
34.4 -1 0.986326 0 0.228711 0 
35.2 -1 0.986616 0 0.229203 0 
36 -1 0.9869 0 0.229597 0 
36.8 -1 0.987166 0 0.230042 0 
37.6 -1 0.987424 0 0.230449 0 
38.4 -1 0.987668 0 0.230889 0 
39.2 -1 0.987908 0 0.231246 0 
40 -1 0.988138 0 0.231599 0 
0.3 -0.5 0.987409 0.001464 0.0676693 0.0004296 
0.35 -0.5 0.98444 0.001079 0.0665878 0.0005099 
0.4 -0.5 0.981512 0.0006616 0.0671761 0.0002719 
0.5 -0.5 0.979822 0.0004572 0.0646587 0.000228 
0.6 -0.5 0.977959 0.0002834 0.063362 0.0002127 
0.7 -0.5 0.976344 0.0002153 0.0628667 0.0001749 
0.8 -0.5 0.975035 0.0001329 0.0624993 0.0001039 
0.9 -0.5 0.973726 0.0001176 0.0629965 9.51e-05 
1 -0.5 0.972506 7.092e-05 0.0638142 0.000101 
1.2 -0.5 0.970708 6.852e-05 0.0652495 0.0001115 
1.4 -0.5 0.968958 5.4e-05 0.0687731 6.185e-05 
1.6 -0.5 0.967695 4.226e-05 0.0727509 6.098e-05 
1.8 -0.5 0.966596 2.303e-05 0.0774774 3.883e-05 
2 -0.5 0.965932 2.158e-05 0.0822325 5.732e-05 
2.2 -0.5 0.965452 1.928e-05 0.0873261 5.501e-05 
2.4 -0.5 0.965142 1.537e-05 0.0925201 3.839e-05 
2.6 -0.5 0.965066 1.393e-05 0.0975525 3.479e-05 
2.8 -0.5 0.965122 1.578e-05 0.102571 4.713e-05 
3 -0.5 0.965268 8.07e-06 0.107488 2.52e-05 
3.2 -0.5 0.965539 1.382e-05 0.112196 3.478e-05 
3.4 -0.5 0.965892 2.378e-05 0.116673 7.82e-05 
3.6 -0.5 0.966273 1.014e-05 0.121076 3.403e-05 
3.8 -0.5 0.966694 9.497e-06 0.125309 3.536e-05 
4 -0.5 0.967174 2.466e-06 0.129269 7.69e-06 
4.2 -0.5 0.9676 0 0.133341 0 
4.4 -0.5 0.968176 0 0.13672 0 
4.6 -0.5 0.968644 0 0.140396 0 
4.8 -0.5 0.969168 0 0.143692 0 
5 -0.5 0.969708 0 0.146769 0 
5.2 -0.5 0.970244 0 0.149715 0 
5.4 -0.5 0.970784 0 0.152457 0 
5.6 -0.5 0.97131 0 0.15511 0 
5.8 -0.5 0.971826 0 0.157643 0 
6 -0.5 0.972342 0 0.160003 0 
6.2 -0.5 0.972824 0 0.162381 0 
6.4 -0.5 0.973306 0 0.164599 0 
6.6 -0.5 0.973766 0 0.166791 0 
6.8 -0.5 0.974244 0 0.168703 0 
7 -0.5 0.974682 0 0.170707 0 
7.2 -0.5 0.975124 0 0.172514 0 
7.4 -0.5 0.975558 0 0.174238 0 
7.6 -0.5 0.975962 0 0.176014 0 
7.8 -0.5 0.976372 0 0.177595 0 
8 -0.5 0.976752 0 0.179253 0 
8.2 -0.5 0.977146 0 0.18067 0 
8.4 -0.5 0.977512 0 0.182157 0 
8.6 -0.5 0.97788 0 0.18349 0 
8.8 -0.5 0.978238 0 0.184765 0 
9 -0.5 0.978566 0 0.186176 0 
9.2 -0.5 0.978906 0 0.18736 0 
9.4 -0.5 0.979242 0 0.18844 0 
9.6 -0.5 0.979554 0 0.189624 0 
9.8 -0.5 0.979858 0 0.190756 0 
10 -0.5 0.98016 0 0.191792 0 
10.2 -0.5 0.980456 0 0.192763 0 
10.4 -0.5 0.980732 0 0.193837 0 
10.6 -0.5 0.980998 0 0.194894 0 
10.8 -0.5 0.98127 0 0.195791 0 
11 -0.5 0.981544 0 0.196575 0 
11.2 -0.5 0.981794 0 0.197505 0 
11.4 -0.5 0.982042 0 0.19835 0 
11.6 -0.5 0.982292 0 0.199093 0 
11.8 -0.5 0.982514 0 0.200047 0 
12 -0.5 0.982742 0 0.200841 0 
12.4 -0.5 0.983188 0 0.202301 0 
12.8 -0.5 0.98361 0 0.203715 0 
13.2 -0.5 0.984008 0 0.205096 0 
13.6 -0.5 0.984404 0 0.206201 0 
14 -0.5 0.984772 0 0.20738 0 
14.4 -0.5 0.985126 0 0.208457 0 
14.8 -0.5 0.985458 0 0.209578 0 
15.2 -0.5 0.985786 0 0.210492 0 
15.6 -0.5 0.986098 0 0.211388 0 
16 -0.5 0.986384 0 0.212436 0 
16.8 -0.5 0.98694 0 0.214139 0 
17.6 -0.5 0.987454 0 0.215689 0 
18.4 -0.5 0.987934 0 0.217043 0 
19.2 -0.5 0.988374 0 0.218402 0 
20 -0.5 0.988786 0 0.219594 0 
20.8 -0.5 0.989164 0 0.220801 0 
21.6 -0.5 0.989524 0 0.22182 0 
22.4 -0.5 0.989858 0 0.222837 0 
23.2 -0.5 0.990176 0 0.223683 0 
24 -0.5 0.990472 0 0.224566 0 
24.8 -0.5 0.990752 0 0.225338 0 
25.6 -0.5 0.991014 0 0.226135 0 
26.4 -0.5 0.991264 0 0.226818 0 
27.2 -0.5 0.991498 0 0.227517 0 
28 -0.5 0.991724 0 0.228051 0 
28.8 -0.5 0.991936 0 0.228676 0 
29.6 -0.5 0.992136 0 0.229286 0 
30.4 -0.5 0.99233 0 0.229744 0 
31.2 -0.5 0.992514 0 0.230205 0 
32 -0.5 0.992686 0 0.230768 0 
32.8 -0.5 0.992852 0 0.23123 0 
33.6 -0.5 0.99301 0 0.231682 0 
34.4 -0.5 0.993162 0 0.232113 0 
35.2 -0.5 0.993308 0 0.232507 0 
36 -0.5 0.993448 0 0.232875 0 
36.8 -0.5 0.993582 0 0.233242 0 
37.6 -0.5 0.993712 0 0.233567 0 
38.4 -0.5 0.993834 0 0.233917 0 
39.2 -0.5 0.993954 0 0.234237 0 
40 -0.5 0.994068 0 0.234529 0 
0.3 0 1 0 0.0700166 0.001029 
0.35 0 1 0 0.0713223 0.0008613 
0.4 0 1 0 0.0729841 0.0004768 
0.5 0 1 0 0.0729339 0.0005608 
0.6 0 1 0 0.0715699 0.0005425 
0.7 0 1 0 0.0720989 0.0002386 
0.8 0 1 0 0.0730406 8.432e-05 
0.9 0 1 0 0.0739574 0.0001701 
1 0 1 0 0.0754578 0.000187 
1.2 0 1 0 0.0781114 0.0001624 
1.4 0 1 0 0.0823846 9.373e-05 
1.6 0 1 0 0.0873971 9.956e-05 
1.8 0 1 0 0.0925806 4.733e-05 
2 0 1 0 0.0979838 0.0001029 
2.2 0 1 0 0.103319 6.028e-05 
2.4 0 1 0 0.108771 5.238e-05 
2.6 0 1 0 0.113937 6.515e-05 
2.8 0 1 0 0.118981 3.146e-05 
3 0 1 0 0.123912 6.432e-05 
3.2 0 1 0 0.128631 4.512e-05 
3.4 0 1 0 0.132939 4.196e-05 
3.6 0 1 0 0.137192 1.022e-05 
3.8 0 1 0 0.141335 5.33e-05 
4 0 1 0 0.145028 2.681e-05 
4.2 0 1 0 0.148917 0 
4.4 0 1 0 0.152131 0 
4.6 0 1 0 0.155464 0 
4.8 0 1 0 0.15851 0 
5 0 1 0 0.161414 0 
5.2 0 1 0 0.164063 0 
5.4 0 1 0 0.16667 0 
5.6 0 1 0 0.169047 0 
5.8 0 1 0 0.171393 0 
6 0 1 0 0.173535 0 
6.2 0 1 0 0.175686 0 
6.4 0 1 0 0.177697 0 
6.6 0 1 0 0.179618 0 
6.8 0 1 0 0.181324 0 
7 0 1 0 0.183073 0 
7.2 0 1 0 0.184678 0 
7.4 0 1 0 0.186161 0 
7.6 0 1 0 0.187771 0 
7.8 0 1 0 0.189201 0 
8 0 1 0 0.19069 0 
8.2 0 1 0 0.191893 0 
8.4 0 1 0 0.19321 0 
8.6 0 1 0 0.194333 0 
8.8 0 1 0 0.19546 0 
9 0 1 0 0.196748 0 
9.2 0 1 0 0.197759 0 
9.4 0 1 0 0.198731 0 
9.6 0 1 0 0.199771 0 
9.8 0 1 0 0.200683 0 
10 0 1 0 0.201621 0 
10.2 0 1 0 0.202415 0 
10.4 0 1 0 0.203347 0 
10.6 0 1 0 0.204266 0 
10.8 0 1 0 0.205056 0 
11 0 1 0 0.205707 0 
11.2 0 1 0 0.206489 0 
11.4 0 1 0 0.20719 0 
11.6 0 1 0 0.207864 0 
11.8 0 1 0 0.208691 0 
12 0 1 0 0.209376 0 
12.4 0 1 0 0.21061 0 
12.8 0 1 0 0.211821 0 
13.2 0 1 0 0.212965 0 
13.6 0 1 0 0.213933 0 
14 0 1 0 0.214973 0 
14.4 0 1 0 0.215842 0 
14.8 0 1 0 0.216766 0 
15.2 0 1 0 0.217503 0 
15.6 0 1 0 0.21825 0 
16 0 1 0 0.21921 0 
16.8 0 1 0 0.220579 0 
17.6 0 1 0 0.221947 0 
18.4 0 1 0 0.223028 0 
19.2 0 1 0 0.22417 0 
20 0 1 0 0.22516 0 
20.8 0 1 0 0.226158 0 
21.6 0 1 0 0.22705 0 
22.4 0 1 0 0.227862 0 
23.2 0 1 0 0.228561 0 
24 0 1 0 0.229283 0 
24.8 0 1 0 0.229937 0 
25.6 0 1 0 0.230585 0 
26.4 0 1 0 0.231135 0 
27.2 0 1 0 0.231695 0 
28 0 1 0 0.23215 0 
28.8 0 1 0 0.232682 0 
29.6 0 1 0 0.233163 0 
30.4 0 1 0 0.233559 0 
31.2 0 1 0 0.233929 0 
32 0 1 0 0.234408 0 
32.8 0 1 0 0.234802 0 
33.6 0 1 0 0.235154 0 
34.4 0 1 0 0.235508 0 
35.2 0 1 0 0.23582 0 
36 0 1 0 0.236124 0 
36.8 0 1 0 0.23642 0 
37.6 0 1 0 0.236701 0 
38.4 0 1 0 0.23699 0 
39.2 0 1 0 0.237251 0 
40 0 1 0 0.2375 0 


==> aux/tables/energy_U10.dat <==
3.2 -24 0.00694052 0 -0.01246088 0 
3.4 -24 0.00955178 0 -0.01616572 0 
3.6 -24 0.01260148 0 -0.0200756 0 
3.8 -24 0.01615072 0 -0.02436752 0 
4 -24 0.0202298 0 -0.02899708 0 
4.2 -24 0.024895 0 -0.0339142 0 
4.4 -24 0.0298348 0 -0.0386386 0 
4.6 -24 0.0352914 0 -0.0434512 0 
4.8 -24 0.0413262 0 -0.0486024 0 
5 -24 0.0476834 0 -0.053416 0 
5.2 -24 0.0545116 0 -0.0582864 0 
5.4 -24 0.0613288 0 -0.062488 0 
5.6 -24 0.0687786 0 -0.0669044 0 
5.8 -24 0.0762688 0 -0.070876 0 
6 -24 0.083918 0 -0.07438 0 
6.2 -24 0.0918476 0 -0.077638 0 
6.4 -24 0.0995334 0 -0.0802532 0 
6.6 -24 0.1079248 0 -0.0829084 0 
6.8 -24 0.116006 0 -0.0848964 0 
7 -24 0.1242194 0 -0.0864496 0 
7.2 -24 0.132831 0 -0.0878916 0 
7.4 -24 0.1412446 0 -0.0886888 0 
7.6 -24 0.1497212 0 -0.0891108 0 
7.8 -24 0.1579848 0 -0.0889252 0 
8 -24 0.1658704 0 -0.0880552 0 
8.2 -24 0.1743312 0 -0.0871992 0 
8.4 -24 0.182492 0 -0.0857088 0 
8.6 -24 0.1905672 0 -0.0837328 0 
8.8 -24 0.198529 0 -0.0813952 0 
9 -24 0.206516 0 -0.0787336 0 
9.2 -24 0.2144 0 -0.0756068 0 
9.4 -24 0.222252 0 -0.072162 0 
9.6 -24 0.23038 0 -0.0685576 0 
9.8 -24 0.238018 0 -0.0643676 0 
10 -24 0.245546 0 -0.0597732 0 
10.2 -24 0.252968 0 -0.054866 0 
10.4 -24 0.260364 0 -0.0496584 0 
10.6 -24 0.26784 0 -0.0442392 0 
10.8 -24 0.275186 0 -0.03852224 0 
11 -24 0.282232 0 -0.03241068 0 
11.2 -24 0.289316 0 -0.02608204 0 
11.4 -24 0.29628 0 -0.01948876 0 
11.6 -24 0.303048 0 -0.012583 0 
11.8 -24 0.309654 0 -0.0054218 0 
12 -24 0.316308 0 0.001886792 0 
12.4 -24 0.329178 0 0.01720588 0 
12.8 -24 0.341688 0 0.033252 0 
13.2 -24 0.354004 0 0.0498544 0 
13.6 -24 0.365836 0 0.0671344 0 
14 -24 0.377242 0 0.0849724 0 
14.4 -24 0.388358 0 0.1031964 0 
14.8 -24 0.399066 0 0.1218704 0 
15.2 -24 0.409368 0 0.1409228 0 
15.6 -24 0.419546 0 0.1601108 0 
16 -24 0.429392 0 0.1795168 0 
16.8 -24 0.448162 0 0.218814 0 
17.6 -24 0.46603 0 0.2583076 0 
18.4 -24 0.482546 0 0.298208 0 
19.2 -24 0.498424 0 0.3376212 0 
20 -24 0.513352 0 0.3768532 0 
20.8 -24 0.527436 0 0.415632 0 
21.6 -24 0.540968 0 0.453604 0 
22.4 -24 0.553564 0 0.491232 0 
23.2 -24 0.565724 0 0.527836 0 
24 -24 0.577256 0 0.563692 0 
24.8 -24 0.58823 0 0.59872 0 
25.6 -24 0.59866 0 0.632936 0 
26.4 -24 0.608556 0 0.666396 0 
27.2 -24 0.61801 0 0.698992 0 
28 -24 0.62699 0 0.73084 0 
28.8 -24 0.635664 0 0.76164 0 
29.6 -24 0.643944 0 0.791664 0 
30.4 -24 0.651878 0 0.820844 0 
31.2 -24 0.659458 0 0.849296 0 
32 -24 0.666666 0 0.877132 0 
32.8 -24 0.673594 0 0.904172 0 
33.6 -24 0.680348 0 0.930164 0 
34.4 -24 0.686856 0 0.955372 0 
35.2 -24 0.693006 0 0.98024 0 
36 -24 0.69888 0 1.004612 0 
36.8 -24 0.704626 0 1.027988 0 
37.6 -24 0.710208 0 1.050568 0 
38.4 -24 0.715574 0 1.072576 0 
39.2 -24 0.720652 0 1.094396 0 
40 -24 0.725704 0 1.115008 0 
2.8 -22 0.00660198 0 -0.01347584 0 
3 -22 0.00940622 0 -0.01790696 0 
3.2 -22 0.01293638 0 -0.02301144 0 
3.4 -22 0.0169558 0 -0.02841256 0 
3.6 -22 0.0216722 0 -0.0342328 0 
3.8 -22 0.0269258 0 -0.0401996 0 
4 -22 0.0329424 0 -0.0465432 0 
4.2 -22 0.039262 0 -0.0526452 0 
4.4 -22 0.0463056 0 -0.058828 0 
4.6 -22 0.0536804 0 -0.0648144 0 
4.8 -22 0.0615304 0 -0.0705208 0 
5 -22 0.069545 0 -0.0759368 0 
5.2 -22 0.077992 0 -0.0810004 0 
5.4 -22 0.0865696 0 -0.0854996 0 
5.6 -22 0.0953212 0 -0.0895648 0 
5.8 -22 0.1043798 0 -0.093258 0 
6 -22 0.1135316 0 -0.0964516 0 
6.2 -22 0.1226416 0 -0.098892 0 
6.4 -22 0.131859 0 -0.1009344 0 
6.6 -22 0.1412152 0 -0.102546 0 
6.8 -22 0.1503868 0 -0.1033804 0 
7 -22 0.159507 0 -0.1037496 0 
7.2 -22 0.1686436 0 -0.1035024 0 
7.4 -22 0.177606 0 -0.1026236 0 
7.6 -22 0.1866428 0 -0.1014544 0 
7.8 -22 0.195809 0 -0.0997816 0 
8 -22 0.204866 0 -0.0976252 0 
8.2 -22 0.213598 0 -0.0947636 0 
8.4 -22 0.222014 0 -0.0913608 0 
8.6 -22 0.230864 0 -0.0877476 0 
8.8 -22 0.23938 0 -0.0836468 0 
9 -22 0.247428 0 -0.0789332 0 
9.2 -22 0.255592 0 -0.073852 0 
9.4 -22 0.26377 0 -0.0684816 0 
9.6 -22 0.271878 0 -0.0627852 0 
9.8 -22 0.279666 0 -0.0565896 0 
10 -22 0.287662 0 -0.050208 0 
10.2 -22 0.295308 0 -0.0433784 0 
10.4 -22 0.302872 0 -0.03624944 0 
10.6 -22 0.310162 0 -0.02874012 0 
10.8 -22 0.317328 0 -0.02102596 0 
11 -22 0.324416 0 -0.01297228 0 
11.2 -22 0.331448 0 -0.00474572 0 
11.4 -22 0.338326 0 0.003735784 0 
11.6 -22 0.34505 0 0.01246868 0 
11.8 -22 0.351926 0 0.02127464 0 
12 -22 0.358486 0 0.03038212 0 
12.4 -22 0.371284 0 0.04908 0 
12.8 -22 0.383472 0 0.0685208 0 
13.2 -22 0.395414 0 0.0884384 0 
13.6 -22 0.406984 0 0.1087408 0 
14 -22 0.418006 0 0.1295416 0 
14.4 -22 0.428738 0 0.1505876 0 
14.8 -22 0.439312 0 0.1717416 0 
15.2 -22 0.449268 0 0.193264 0 
15.6 -22 0.459154 0 0.2147156 0 
16 -22 0.468642 0 0.2363036 0 
16.8 -22 0.486736 0 0.2795796 0 
17.6 -22 0.503666 0 0.3227224 0 
18.4 -22 0.51957 0 0.3655152 0 
19.2 -22 0.53455 0 0.407756 0 
20 -22 0.548806 0 0.44912 0 
20.8 -22 0.562204 0 0.489788 0 
21.6 -22 0.574754 0 0.529768 0 
22.4 -22 0.586788 0 0.568548 0 
23.2 -22 0.598258 0 0.606224 0 
24 -22 0.609052 0 0.643104 0 
24.8 -22 0.619266 0 0.679056 0 
25.6 -22 0.629134 0 0.713664 0 
26.4 -22 0.63845 0 0.747448 0 
27.2 -22 0.647268 0 0.780416 0 
28 -22 0.655764 0 0.812184 0 
28.8 -22 0.663782 0 0.843272 0 
29.6 -22 0.671526 0 0.87322 0 
30.4 -22 0.678946 0 0.90224 0 
31.2 -22 0.686018 0 0.93048 0 
32 -22 0.692734 0 0.958088 0 
32.8 -22 0.699262 0 0.984568 0 
33.6 -22 0.705392 0 1.01076 0 
34.4 -22 0.711496 0 1.035368 0 
35.2 -22 0.717312 0 1.059428 0 
36 -22 0.722752 0 1.083416 0 
36.8 -22 0.728088 0 1.106312 0 
37.6 -22 0.733182 0 1.128736 0 
38.4 -22 0.738182 0 1.150124 0 
39.2 -22 0.742958 0 1.171104 0 
40 -22 0.747544 0 1.191604 0 
2.4 -20 0.00628908 0 -0.01468696 0 
2.6 -20 0.0094918 0 -0.02048108 0 
2.8 -20 0.013482 0 -0.02702328 0 
3 -20 0.01823678 0 -0.0341836 0 
3.2 -20 0.0238054 0 -0.04176 0 
3.4 -20 0.030035 0 -0.0494524 0 
3.6 -20 0.0368854 0 -0.0573356 0 
3.8 -20 0.0446966 0 -0.0653748 0 
4 -20 0.0527916 0 -0.0729336 0 
4.2 -20 0.061643 0 -0.0805432 0 
4.4 -20 0.0708548 0 -0.0876648 0 
4.6 -20 0.0802252 0 -0.0939904 0 
4.8 -20 0.0902936 0 -0.1001968 0 
5 -20 0.10029 0 -0.1053656 0 
5.2 -20 0.110372 0 -0.1099424 0 
5.4 -20 0.1206566 0 -0.1138872 0 
5.6 -20 0.1309854 0 -0.11711 0 
5.8 -20 0.1412354 0 -0.1194788 0 
6 -20 0.1515824 0 -0.1212784 0 
6.2 -20 0.1618238 0 -0.12228 0 
6.4 -20 0.1722692 0 -0.1228484 0 
6.6 -20 0.1822554 0 -0.1223648 0 
6.8 -20 0.1923054 0 -0.1213472 0 
7 -20 0.202198 0 -0.1196008 0 
7.2 -20 0.212544 0 -0.1176904 0 
7.4 -20 0.222272 0 -0.114742 0 
7.6 -20 0.231834 0 -0.1112488 0 
7.8 -20 0.241288 0 -0.1072044 0 
8 -20 0.250402 0 -0.1024816 0 
8.2 -20 0.259104 0 -0.0971504 0 
8.4 -20 0.26812 0 -0.0915396 0 
8.6 -20 0.277164 0 -0.0855036 0 
8.8 -20 0.285976 0 -0.0790608 0 
9 -20 0.294502 0 -0.0721048 0 
9.2 -20 0.302816 0 -0.0646576 0 
9.4 -20 0.310712 0 -0.0566756 0 
9.6 -20 0.318942 0 -0.0486536 0 
9.8 -20 0.326748 0 -0.0400468 0 
10 -20 0.33435 0 -0.03113132 0 
10.2 -20 0.341908 0 -0.02197872 0 
10.4 -20 0.349364 0 -0.012618 0 
10.6 -20 0.356488 0 -0.002824556 0 
10.8 -20 0.363828 0 0.00692984 0 
11 -20 0.370654 0 0.01720356 0 
11.2 -20 0.377698 0 0.02742244 0 
11.4 -20 0.384546 0 0.0379234 0 
11.6 -20 0.391232 0 0.0486172 0 
11.8 -20 0.397606 0 0.0595852 0 
12 -20 0.403854 0 0.0706764 0 
12.4 -20 0.416292 0 0.0930688 0 
12.8 -20 0.428118 0 0.1159948 0 
13.2 -20 0.43989 0 0.1389704 0 
13.6 -20 0.450792 0 0.1625568 0 
14 -20 0.461456 0 0.1862044 0 
14.4 -20 0.472032 0 0.2097184 0 
14.8 -20 0.482044 0 0.2334916 0 
15.2 -20 0.491608 0 0.2573748 0 
15.6 -20 0.500928 0 0.2810968 0 
16 -20 0.509682 0 0.305052 0 
16.8 -20 0.52664 0 0.3522756 0 
17.6 -20 0.542858 0 0.3983784 0 
18.4 -20 0.558062 0 0.443628 0 
19.2 -20 0.572128 0 0.488236 0 
20 -20 0.585358 0 0.531712 0 
20.8 -20 0.597944 0 0.573856 0 
21.6 -20 0.609852 0 0.614772 0 
22.4 -20 0.62096 0 0.654816 0 
23.2 -20 0.63152 0 0.69356 0 
24 -20 0.641582 0 0.730968 0 
24.8 -20 0.651298 0 0.766788 0 
25.6 -20 0.660374 0 0.801836 0 
26.4 -20 0.668992 0 0.835784 0 
27.2 -20 0.677198 0 0.868624 0 
28 -20 0.685022 0 0.900404 0 
28.8 -20 0.692496 0 0.93112 0 
29.6 -20 0.699592 0 0.960984 0 
30.4 -20 0.706432 0 0.989684 0 
31.2 -20 0.713052 0 1.017164 0 
32 -20 0.719262 0 1.044252 0 
32.8 -20 0.725314 0 1.07008 0 
33.6 -20 0.731018 0 1.095508 0 
34.4 -20 0.736482 0 1.120196 0 
35.2 -20 0.74183 0 1.143668 0 
36 -20 0.746992 0 1.166304 0 
36.8 -20 0.751832 0 1.188864 0 
37.6 -20 0.75652 0 1.210624 0 
38.4 -20 0.761096 0 1.231404 0 
39.2 -20 0.765494 0 1.251644 0 
40 -20 0.769716 0 1.271392 0 
2 -18 0.00596722 0 -0.01596984 0 
2.2 -18 0.0096308 0 -0.02400056 0 
2.4 -18 0.0142945 0 -0.0325886 0 
2.6 -18 0.0201076 0 -0.0425388 0 
2.8 -18 0.026937 0 -0.0530532 0 
3 -18 0.0343452 0 -0.063108 0 
3.2 -18 0.0431756 0 -0.0743364 0 
3.4 -18 0.0524652 0 -0.0845132 0 
3.6 -18 0.0622746 0 -0.0941104 0 
3.8 -18 0.0729684 0 -0.103556 0 
4 -18 0.084063 0 -0.1125184 0 
4.2 -18 0.0953378 0 -0.1200188 0 
4.4 -18 0.1069186 0 -0.1270684 0 
4.6 -18 0.118537 0 -0.1327284 0 
4.8 -18 0.1302164 0 -0.1376352 0 
5 -18 0.1419704 0 -0.1415084 0 
5.2 -18 0.1540918 0 -0.1448856 0 
5.4 -18 0.1654658 0 -0.146486 0 
5.6 -18 0.1769668 0 -0.147544 0 
5.8 -18 0.1886924 0 -0.147914 0 
6 -18 0.1999694 0 -0.1472212 0 
6.2 -18 0.211298 0 -0.1458056 0 
6.4 -18 0.221842 0 -0.1430744 0 
6.6 -18 0.232948 0 -0.14022 0 
6.8 -18 0.243786 0 -0.1364272 0 
7 -18 0.254338 0 -0.1319964 0 
7.2 -18 0.264522 0 -0.1266416 0 
7.4 -18 0.274526 0 -0.1207176 0 
7.6 -18 0.28413 0 -0.1139744 0 
7.8 -18 0.293772 0 -0.1069512 0 
8 -18 0.303082 0 -0.099268 0 
8.2 -18 0.312108 0 -0.0909616 0 
8.4 -18 0.321008 0 -0.0823092 0 
8.6 -18 0.330084 0 -0.0734284 0 
8.8 -18 0.338532 0 -0.0638852 0 
9 -18 0.34693 0 -0.0539508 0 
9.2 -18 0.35499 0 -0.0434972 0 
9.4 -18 0.363204 0 -0.03306252 0 
9.6 -18 0.371116 0 -0.02221376 0 
9.8 -18 0.378752 0 -0.01100248 0 
10 -18 0.386346 0 0.00039413 0 
10.2 -18 0.393702 0 0.01208016 0 
10.4 -18 0.400842 0 0.02403064 0 
10.6 -18 0.40788 0 0.03611792 0 
10.8 -18 0.414644 0 0.04848 0 
11 -18 0.421236 0 0.0610064 0 
11.2 -18 0.427978 0 0.0735036 0 
11.4 -18 0.43458 0 0.0860912 0 
11.6 -18 0.440782 0 0.0990332 0 
11.8 -18 0.447076 0 0.1118532 0 
12 -18 0.452994 0 0.1249612 0 
12.4 -18 0.464958 0 0.1510156 0 
12.8 -18 0.47621 0 0.1774492 0 
13.2 -18 0.486874 0 0.2041172 0 
13.6 -18 0.49752 0 0.2304632 0 
14 -18 0.507668 0 0.2568512 0 
14.4 -18 0.517442 0 0.2831764 0 
14.8 -18 0.52698 0 0.3091444 0 
15.2 -18 0.535988 0 0.3352232 0 
15.6 -18 0.5446 0 0.3611456 0 
16 -18 0.552828 0 0.38697 0 
16.8 -18 0.568812 0 0.437236 0 
17.6 -18 0.5839 0 0.486032 0 
18.4 -18 0.597728 0 0.53396 0 
19.2 -18 0.61095 0 0.580036 0 
20 -18 0.623352 0 0.624648 0 
20.8 -18 0.634916 0 0.66802 0 
21.6 -18 0.645838 0 0.709876 0 
22.4 -18 0.656196 0 0.750164 0 
23.2 -18 0.66592 0 0.78922 0 
24 -18 0.675078 0 0.827036 0 
24.8 -18 0.683872 0 0.863196 0 
25.6 -18 0.692254 0 0.897948 0 
26.4 -18 0.70023 0 0.931372 0 
27.2 -18 0.70771 0 0.964004 0 
28 -18 0.714878 0 0.995296 0 
28.8 -18 0.721742 0 1.025372 0 
29.6 -18 0.728242 0 1.0546 0 
30.4 -18 0.734456 0 1.082796 0 
31.2 -18 0.740438 0 1.109836 0 
32 -18 0.746174 0 1.135896 0 
32.8 -18 0.751704 0 1.160888 0 
33.6 -18 0.756862 0 1.185772 0 
34.4 -18 0.761924 0 1.20924 0 
35.2 -18 0.76667 0 1.232568 0 
36 -18 0.771366 0 1.254376 0 
36.8 -18 0.775872 0 1.275524 0 
37.6 -18 0.780124 0 1.296516 0 
38.4 -18 0.78425 0 1.316684 0 
39.2 -18 0.788226 0 1.336216 0 
40 -18 0.792088 0 1.354956 0 
1.6 -16 0.00582238 0 -0.018464 0 
1.8 -16 0.01035182 0 -0.02978528 0 
2 -16 0.01606016 0 -0.0424192 0 
2.2 -16 0.0230978 0 -0.056012 0 
2.4 -16 0.031799 0 -0.0708768 0 
2.6 -16 0.041669 0 -0.0858556 0 
2.8 -16 0.052448 0 -0.1004152 0 
3 -16 0.0640968 0 -0.1141052 0 
3.2 -16 0.0766058 0 -0.1270632 0 
3.4 -16 0.0898092 0 -0.139034 0 
3.6 -16 0.1031266 0 -0.1491004 0 
3.8 -16 0.11652 0 -0.1579556 0 
4 -16 0.1302208 0 -0.1654592 0 
4.2 -16 0.143778 0 -0.1712836 0 
4.4 -16 0.157369 0 -0.1758276 0 
4.6 -16 0.1713564 0 -0.179694 0 
4.8 -16 0.1846664 0 -0.181768 0 
5 -16 0.1980734 0 -0.1825884 0 
5.2 -16 0.211202 0 -0.1825552 0 
5.4 -16 0.223802 0 -0.1809776 0 
5.6 -16 0.236092 0 -0.178354 0 
5.8 -16 0.24802 0 -0.1745484 0 
6 -16 0.25959 0 -0.169676 0 
6.2 -16 0.271284 0 -0.1643992 0 
6.4 -16 0.28285 0 -0.1582856 0 
6.6 -16 0.29375 0 -0.151042 0 
6.8 -16 0.304584 0 -0.1432372 0 
7 -16 0.31462 0 -0.134468 0 
7.2 -16 0.324494 0 -0.12505 0 
7.4 -16 0.33427 0 -0.1151784 0 
7.6 -16 0.344178 0 -0.1050372 0 
7.8 -16 0.353312 0 -0.0940552 0 
8 -16 0.362372 0 -0.0826888 0 
8.2 -16 0.371104 0 -0.0707116 0 
8.4 -16 0.380026 0 -0.0587672 0 
8.6 -16 0.388458 0 -0.0462392 0 
8.8 -16 0.39648 0 -0.0331566 0 
9 -16 0.404774 0 -0.02015468 0 
9.2 -16 0.412644 0 -0.00672884 0 
9.4 -16 0.420358 0 0.0068934 0 
9.6 -16 0.428038 0 0.02060896 0 
9.8 -16 0.435268 0 0.03474408 0 
10 -16 0.44227 0 0.049076 0 
10.2 -16 0.449322 0 0.06339 0 
10.4 -16 0.456008 0 0.0779972 0 
10.6 -16 0.462482 0 0.0927824 0 
10.8 -16 0.469218 0 0.1073256 0 
11 -16 0.47551 0 0.1221596 0 
11.2 -16 0.481542 0 0.1371268 0 
11.4 -16 0.487702 0 0.1519676 0 
11.6 -16 0.493568 0 0.1669532 0 
11.8 -16 0.499364 0 0.1819268 0 
12 -16 0.505078 0 0.1968104 0 
12.4 -16 0.516262 0 0.2264284 0 
12.8 -16 0.526702 0 0.256308 0 
13.2 -16 0.536934 0 0.2856752 0 
13.6 -16 0.54667 0 0.3150336 0 
14 -16 0.5562 0 0.3437832 0 
14.4 -16 0.565122 0 0.37256 0 
14.8 -16 0.573708 0 0.400968 0 
15.2 -16 0.582164 0 0.428732 0 
15.6 -16 0.590156 0 0.45632 0 
16 -16 0.597822 0 0.483536 0 
16.8 -16 0.612404 0 0.536616 0 
17.6 -16 0.626156 0 0.587568 0 
18.4 -16 0.638968 0 0.636732 0 
19.2 -16 0.650872 0 0.684316 0 
20 -16 0.662188 0 0.7297 0 
20.8 -16 0.672774 0 0.773432 0 
21.6 -16 0.682714 0 0.815536 0 
22.4 -16 0.692114 0 0.85584 0 
23.2 -16 0.700956 0 0.894676 0 
24 -16 0.709344 0 0.931876 0 
24.8 -16 0.717192 0 0.967976 0 
25.6 -16 0.724746 0 1.002272 0 
26.4 -16 0.73197 0 1.03496 0 
27.2 -16 0.73881 0 1.066496 0 
28 -16 0.74524 0 1.097172 0 
28.8 -16 0.751428 0 1.126396 0 
29.6 -16 0.757236 0 1.155004 0 
30.4 -16 0.76289 0 1.181988 0 
31.2 -16 0.768268 0 1.2081 0 
32 -16 0.773412 0 1.233272 0 
32.8 -16 0.778422 0 1.257028 0 
33.6 -16 0.783104 0 1.280668 0 
34.4 -16 0.787594 0 1.303476 0 
35.2 -16 0.791828 0 1.326016 0 
36 -16 0.796038 0 1.346844 0 
36.8 -16 0.800136 0 1.3666 0 
37.6 -16 0.803958 0 1.386544 0 
38.4 -16 0.80767 0 1.405608 0 
39.2 -16 0.811204 0 1.424404 0 
40 -16 0.814664 0 1.442164 0 
1.2 -14 0.0065931 0 -0.02510156 0 
1.4 -14 0.0118305 0 -0.04057 0 
1.6 -14 0.0197227 0 -0.061358 0 
1.8 -14 0.0296382 0 -0.083026 0 
2 -14 0.0411078 0 -0.1053224 0 
2.2 -14 0.0540564 0 -0.1265564 0 
2.4 -14 0.0684864 0 -0.1469288 0 
2.6 -14 0.0834006 0 -0.1645372 0 
2.8 -14 0.0995022 0 -0.1813448 0 
3 -14 0.115119 0 -0.1941296 0 
3.2 -14 0.1316362 0 -0.2059588 0 
3.4 -14 0.147992 0 -0.2153976 0 
3.6 -14 0.1643424 0 -0.2224096 0 
3.8 -14 0.1804968 0 -0.2277256 0 
4 -14 0.196055 0 -0.2302724 0 
4.2 -14 0.21165 0 -0.232154 0 
4.4 -14 0.226336 0 -0.2312716 0 
4.6 -14 0.240824 0 -0.2295204 0 
4.8 -14 0.255376 0 -0.2266412 0 
5 -14 0.26825 0 -0.2210656 0 
5.2 -14 0.28189 0 -0.2157416 0 
5.4 -14 0.294596 0 -0.2085656 0 
5.6 -14 0.306832 0 -0.2004956 0 
5.8 -14 0.319174 0 -0.1916784 0 
6 -14 0.330914 0 -0.1817664 0 
6.2 -14 0.342244 0 -0.1711664 0 
6.4 -14 0.35309 0 -0.1596088 0 
6.6 -14 0.363606 0 -0.1474188 0 
6.8 -14 0.373842 0 -0.1345976 0 
7 -14 0.383816 0 -0.1213852 0 
7.2 -14 0.39329 0 -0.1072644 0 
7.4 -14 0.402828 0 -0.093052 0 
7.6 -14 0.411804 0 -0.0781396 0 
7.8 -14 0.420688 0 -0.063064 0 
8 -14 0.429032 0 -0.0474092 0 
8.2 -14 0.437502 0 -0.03172924 0 
8.4 -14 0.445596 0 -0.01557632 0 
8.6 -14 0.453468 0 0.000652356 0 
8.8 -14 0.461148 0 0.01714892 0 
9 -14 0.468656 0 0.03374664 0 
9.2 -14 0.475874 0 0.050598 0 
9.4 -14 0.482878 0 0.0675788 0 
9.6 -14 0.489864 0 0.0844664 0 
9.8 -14 0.496716 0 0.1014732 0 
10 -14 0.503054 0 0.1187892 0 
10.2 -14 0.509496 0 0.135888 0 
10.4 -14 0.515768 0 0.1529504 0 
10.6 -14 0.521814 0 0.1701396 0 
10.8 -14 0.527882 0 0.18706 0 
11 -14 0.533584 0 0.2042716 0 
11.2 -14 0.539292 0 0.2212648 0 
11.4 -14 0.54475 0 0.2383124 0 
11.6 -14 0.549972 0 0.2553868 0 
11.8 -14 0.555336 0 0.2721096 0 
12 -14 0.560496 0 0.2888204 0 
12.4 -14 0.570504 0 0.3219804 0 
12.8 -14 0.580264 0 0.3544416 0 
13.2 -14 0.589304 0 0.38685 0 
13.6 -14 0.598222 0 0.418404 0 
14 -14 0.606764 0 0.449404 0 
14.4 -14 0.614796 0 0.480168 0 
14.8 -14 0.622616 0 0.510116 0 
15.2 -14 0.63011 0 0.539584 0 
15.6 -14 0.63751 0 0.568016 0 
16 -14 0.644426 0 0.596372 0 
16.8 -14 0.657432 0 0.651516 0 
17.6 -14 0.669892 0 0.703364 0 
18.4 -14 0.681324 0 0.75344 0 
19.2 -14 0.692066 0 0.80118 0 
20 -14 0.702138 0 0.846772 0 
20.8 -14 0.711542 0 0.890504 0 
21.6 -14 0.720456 0 0.932032 0 
22.4 -14 0.728836 0 0.971804 0 
23.2 -14 0.736736 0 1.009808 0 
24 -14 0.744166 0 1.04632 0 
24.8 -14 0.751196 0 1.08128 0 
25.6 -14 0.757866 0 1.114732 0 
26.4 -14 0.764236 0 1.146544 0 
27.2 -14 0.770324 0 1.17684 0 
28 -14 0.776034 0 1.206324 0 
28.8 -14 0.781522 0 1.23432 0 
29.6 -14 0.786712 0 1.261452 0 
30.4 -14 0.79169 0 1.28736 0 
31.2 -14 0.796426 0 1.312404 0 
32 -14 0.800972 0 1.336344 0 
32.8 -14 0.805372 0 1.359036 0 
33.6 -14 0.809594 0 1.380816 0 
34.4 -14 0.813572 0 1.402308 0 
35.2 -14 0.81736 0 1.423292 0 
36 -14 0.82102 0 1.443336 0 
36.8 -14 0.82458 0 1.46234 0 
37.6 -14 0.828022 0 1.480504 0 
38.4 -14 0.831234 0 1.498976 0 
39.2 -14 0.834388 0 1.516264 0 
40 -14 0.837422 0 1.533064 0 
0.7 -12 0.00665328 0 -0.03162 0 
0.8 -12 0.0100877 0 -0.046052 0 
0.9 -12 0.01366734 0 -0.0589172 0 
1 -12 0.0188193 0 -0.0766172 0 
1.2 -12 0.030471 0 -0.1114288 0 
1.4 -12 0.0447296 0 -0.145782 0 
1.6 -12 0.060604 0 -0.1777008 0 
1.8 -12 0.0790068 0 -0.2088204 0 
2 -12 0.0976818 0 -0.2335264 0 
2.2 -12 0.1176084 0 -0.2557396 0 
2.4 -12 0.1376646 0 -0.2736132 0 
2.6 -12 0.1576944 0 -0.2870676 0 
2.8 -12 0.1774896 0 -0.296674 0 
3 -12 0.1966336 0 -0.3023736 0 
3.2 -12 0.21541 0 -0.306636 0 
3.4 -12 0.233746 0 -0.3073264 0 
3.6 -12 0.250854 0 -0.3054752 0 
3.8 -12 0.267532 0 -0.3021668 0 
4 -12 0.283776 0 -0.2969892 0 
4.2 -12 0.29916 0 -0.2897408 0 
4.4 -12 0.313926 0 -0.2811904 0 
4.6 -12 0.328076 0 -0.271174 0 
4.8 -12 0.342072 0 -0.260544 0 
5 -12 0.354696 0 -0.2476748 0 
5.2 -12 0.36714 0 -0.2345176 0 
5.4 -12 0.379264 0 -0.2205348 0 
5.6 -12 0.391354 0 -0.2058824 0 
5.8 -12 0.402164 0 -0.1898192 0 
6 -12 0.413154 0 -0.1735408 0 
6.2 -12 0.423348 0 -0.1565252 0 
6.4 -12 0.433474 0 -0.1390008 0 
6.6 -12 0.442722 0 -0.1206248 0 
6.8 -12 0.452104 0 -0.10223 0 
7 -12 0.461054 0 -0.0833456 0 
7.2 -12 0.469848 0 -0.0643184 0 
7.4 -12 0.478204 0 -0.0448684 0 
7.6 -12 0.486326 0 -0.02516476 0 
7.8 -12 0.494276 0 -0.00541136 0 
8 -12 0.501968 0 0.01441332 0 
8.2 -12 0.50952 0 0.03437384 0 
8.4 -12 0.516516 0 0.0546052 0 
8.6 -12 0.523648 0 0.074616 0 
8.8 -12 0.530566 0 0.0946904 0 
9 -12 0.537138 0 0.1149532 0 
9.2 -12 0.543474 0 0.1351148 0 
9.4 -12 0.54978 0 0.1551576 0 
9.6 -12 0.555792 0 0.1752456 0 
9.8 -12 0.56175 0 0.1950952 0 
10 -12 0.567596 0 0.214936 0 
10.2 -12 0.573382 0 0.2343772 0 
10.4 -12 0.578684 0 0.2541948 0 
10.6 -12 0.58422 0 0.2734224 0 
10.8 -12 0.589684 0 0.2924028 0 
11 -12 0.594752 0 0.3115624 0 
11.2 -12 0.599896 0 0.3302656 0 
11.4 -12 0.604622 0 0.3493008 0 
11.6 -12 0.609326 0 0.3679804 0 
11.8 -12 0.614122 0 0.3861728 0 
12 -12 0.618604 0 0.404524 0 
12.4 -12 0.627294 0 0.440628 0 
12.8 -12 0.635794 0 0.475644 0 
13.2 -12 0.643756 0 0.510224 0 
13.6 -12 0.651496 0 0.543776 0 
14 -12 0.659034 0 0.576248 0 
14.4 -12 0.666368 0 0.607648 0 
14.8 -12 0.673244 0 0.638716 0 
15.2 -12 0.679766 0 0.669252 0 
15.6 -12 0.686202 0 0.69854 0 
16 -12 0.692348 0 0.727216 0 
16.8 -12 0.703816 0 0.782912 0 
17.6 -12 0.714752 0 0.834836 0 
18.4 -12 0.724818 0 0.884548 0 
19.2 -12 0.73415 0 0.932012 0 
20 -12 0.742966 0 0.976768 0 
20.8 -12 0.751206 0 1.019412 0 
21.6 -12 0.75895 0 1.05994 0 
22.4 -12 0.76624 0 1.098508 0 
23.2 -12 0.773102 0 1.135252 0 
24 -12 0.779628 0 1.17002 0 
24.8 -12 0.785688 0 1.203832 0 
25.6 -12 0.791536 0 1.235424 0 
26.4 -12 0.797028 0 1.26594 0 
27.2 -12 0.802248 0 1.295088 0 
28 -12 0.807284 0 1.32242 0 
28.8 -12 0.812016 0 1.34902 0 
29.6 -12 0.81657 0 1.374132 0 
30.4 -12 0.820804 0 1.399088 0 
31.2 -12 0.824962 0 1.422104 0 
32 -12 0.828882 0 1.444632 0 
32.8 -12 0.83266 0 1.466044 0 
33.6 -12 0.8363 0 1.486408 0 
34.4 -12 0.839748 0 1.506364 0 
35.2 -12 0.843014 0 1.526 0 
36 -12 0.846164 0 1.54478 0 
36.8 -12 0.849254 0 1.5622 0 
37.6 -12 0.852224 0 1.579016 0 
38.4 -12 0.855034 0 1.595744 0 
39.2 -12 0.857726 0 1.612076 0 
40 -12 0.860338 0 1.627644 0 
0.4 -11 0.00937704 0 -0.0493924 0 
0.5 -11 0.01344204 0 -0.0673736 0 
0.6 -11 0.01753584 0 -0.0852264 0 
0.7 -11 0.0225848 0 -0.1048132 0 
0.8 -11 0.0289004 0 -0.1265868 0 
0.9 -11 0.0359046 0 -0.1488252 0 
1 -11 0.0434964 0 -0.1709072 0 
1.2 -11 0.0602506 0 -0.2104648 0 
1.4 -11 0.0800508 0 -0.2496524 0 
1.6 -11 0.1005674 0 -0.280946 0 
1.8 -11 0.1223746 0 -0.3081212 0 
2 -11 0.1445618 0 -0.3276992 0 
2.2 -11 0.1665312 0 -0.3427404 0 
2.4 -11 0.1888758 0 -0.353928 0 
2.6 -11 0.209732 0 -0.3599112 0 
2.8 -11 0.2302 0 -0.3622916 0 
3 -11 0.250392 0 -0.3618616 0 
3.2 -11 0.269128 0 -0.3583892 0 
3.4 -11 0.287228 0 -0.3532696 0 
3.6 -11 0.304228 0 -0.3455156 0 
3.8 -11 0.320348 0 -0.3358264 0 
4 -11 0.336068 0 -0.3251864 0 
4.2 -11 0.350308 0 -0.312326 0 
4.4 -11 0.36457 0 -0.2990116 0 
4.6 -11 0.377968 0 -0.2839084 0 
4.8 -11 0.391028 0 -0.2684692 0 
5 -11 0.403352 0 -0.2517832 0 
5.2 -11 0.414558 0 -0.2335884 0 
5.4 -11 0.426458 0 -0.2161836 0 
5.6 -11 0.437328 0 -0.1973188 0 
5.8 -11 0.44747 0 -0.1775396 0 
6 -11 0.456984 0 -0.1570976 0 
6.2 -11 0.466822 0 -0.1369624 0 
6.4 -11 0.476148 0 -0.1159876 0 
6.6 -11 0.485234 0 -0.0949436 0 
6.8 -11 0.493786 0 -0.0733532 0 
7 -11 0.502068 0 -0.0516792 0 
7.2 -11 0.510234 0 -0.029969 0 
7.4 -11 0.518058 0 -0.00805516 0 
7.6 -11 0.52543 0 0.01414184 0 
7.8 -11 0.532666 0 0.03639116 0 
8 -11 0.539928 0 0.0581884 0 
8.2 -11 0.546684 0 0.0804508 0 
8.4 -11 0.553714 0 0.1022804 0 
8.6 -11 0.560168 0 0.1242956 0 
8.8 -11 0.56627 0 0.1463468 0 
9 -11 0.572426 0 0.168162 0 
9.2 -11 0.578638 0 0.1895604 0 
9.4 -11 0.584652 0 0.2108148 0 
9.6 -11 0.590276 0 0.2322096 0 
9.8 -11 0.595776 0 0.2533768 0 
10 -11 0.600996 0 0.27456 0 
10.2 -11 0.606604 0 0.2948552 0 
10.4 -11 0.61153 0 0.3157412 0 
10.6 -11 0.616548 0 0.3360996 0 
10.8 -11 0.621426 0 0.3562748 0 
11 -11 0.62607 0 0.37639 0 
11.2 -11 0.630814 0 0.395956 0 
11.4 -11 0.635384 0 0.415452 0 
11.6 -11 0.63992 0 0.434548 0 
11.8 -11 0.644154 0 0.453736 0 
12 -11 0.648688 0 0.47194 0 
12.4 -11 0.656644 0 0.509324 0 
12.8 -11 0.664406 0 0.5454 0 
13.2 -11 0.672026 0 0.580192 0 
13.6 -11 0.679124 0 0.614484 0 
14 -11 0.685862 0 0.648092 0 
14.4 -11 0.692576 0 0.680108 0 
14.8 -11 0.699038 0 0.711152 0 
15.2 -11 0.70525 0 0.741332 0 
15.6 -11 0.711148 0 0.77092 0 
16 -11 0.716914 0 0.79936 0 
16.8 -11 0.727584 0 0.854688 0 
17.6 -11 0.737618 0 0.906544 0 
18.4 -11 0.746854 0 0.956084 0 
19.2 -11 0.755536 0 1.002704 0 
20 -11 0.763688 0 1.04672 0 
20.8 -11 0.771332 0 1.088388 0 
21.6 -11 0.778452 0 1.128256 0 
22.4 -11 0.785198 0 1.16584 0 
23.2 -11 0.791554 0 1.201532 0 
24 -11 0.797528 0 1.235648 0 
24.8 -11 0.803164 0 1.268208 0 
25.6 -11 0.808512 0 1.299148 0 
26.4 -11 0.813558 0 1.328864 0 
27.2 -11 0.818396 0 1.356844 0 
28 -11 0.82303 0 1.383284 0 
28.8 -11 0.827404 0 1.408824 0 
29.6 -11 0.83154 0 1.433536 0 
30.4 -11 0.835502 0 1.457036 0 
31.2 -11 0.839328 0 1.479152 0 
32 -11 0.842908 0 1.50112 0 
32.8 -11 0.846392 0 1.521604 0 
33.6 -11 0.849712 0 1.541432 0 
34.4 -11 0.852894 0 1.560464 0 
35.2 -11 0.85592 0 1.579088 0 
36 -11 0.8588 0 1.597292 0 
36.8 -11 0.86167 0 1.613608 0 
37.6 -11 0.864374 0 1.629988 0 
38.4 -11 0.866966 0 1.645912 0 
39.2 -11 0.869448 0 1.661464 0 
40 -11 0.871848 0 1.676344 0 
0.4 -10 0.0419994 0 -0.2078384 0 
0.5 -10 0.0473998 0 -0.2263564 0 
0.6 -10 0.0529908 0 -0.2441392 0 
0.7 -10 0.0608866 0 -0.2652556 0 
0.8 -10 0.069272 0 -0.2839556 0 
0.9 -10 0.078383 0 -0.3052532 0 
1 -10 0.0884594 0 -0.3249644 0 
1.2 -10 0.1101824 0 -0.3588692 0 
1.4 -10 0.1330736 0 -0.3868912 0 
1.6 -10 0.1575048 0 -0.409652 0 
1.8 -10 0.1812248 0 -0.423352 0 
2 -10 0.205592 0 -0.433264 0 
2.2 -10 0.229374 0 -0.438132 0 
2.4 -10 0.251314 0 -0.437432 0 
2.6 -10 0.272848 0 -0.433456 0 
2.8 -10 0.293174 0 -0.42662 0 
3 -10 0.312434 0 -0.417676 0 
3.2 -10 0.330336 0 -0.406548 0 
3.4 -10 0.347688 0 -0.3937616 0 
3.6 -10 0.363296 0 -0.378388 0 
3.8 -10 0.378334 0 -0.3625596 0 
4 -10 0.392546 0 -0.345256 0 
4.2 -10 0.406098 0 -0.3270876 0 
4.4 -10 0.41915 0 -0.3079304 0 
4.6 -10 0.43196 0 -0.2882572 0 
4.8 -10 0.44314 0 -0.2674408 0 
5 -10 0.454424 0 -0.2459468 0 
5.2 -10 0.464948 0 -0.2237624 0 
5.4 -10 0.475418 0 -0.201458 0 
5.6 -10 0.485276 0 -0.1785436 0 
5.8 -10 0.49467 0 -0.1550856 0 
6 -10 0.503528 0 -0.131184 0 
6.2 -10 0.512292 0 -0.1072956 0 
6.4 -10 0.520852 0 -0.0830516 0 
6.6 -10 0.5289 0 -0.0586888 0 
6.8 -10 0.536882 0 -0.03441956 0 
7 -10 0.544266 0 -0.00975368 0 
7.2 -10 0.551732 0 0.0146738 0 
7.4 -10 0.559118 0 0.03884112 0 
7.6 -10 0.565988 0 0.0632424 0 
7.8 -10 0.572772 0 0.0875352 0 
8 -10 0.579282 0 0.111548 0 
8.2 -10 0.585526 0 0.1357212 0 
8.4 -10 0.591658 0 0.1595412 0 
8.6 -10 0.597666 0 0.1832036 0 
8.8 -10 0.603502 0 0.2066464 0 
9 -10 0.60911 0 0.2299972 0 
9.2 -10 0.61457 0 0.25304 0 
9.4 -10 0.619768 0 0.2761032 0 
9.6 -10 0.625004 0 0.2987 0 
9.8 -10 0.630324 0 0.320608 0 
10 -10 0.635286 0 0.342634 0 
10.2 -10 0.640326 0 0.3640464 0 
10.4 -10 0.644842 0 0.3858132 0 
10.6 -10 0.649556 0 0.406804 0 
10.8 -10 0.65404 0 0.427752 0 
11 -10 0.658506 0 0.448276 0 
11.2 -10 0.662682 0 0.468732 0 
11.4 -10 0.666902 0 0.488716 0 
11.6 -10 0.670828 0 0.508868 0 
11.8 -10 0.674956 0 0.528152 0 
12 -10 0.678852 0 0.547356 0 
12.4 -10 0.686418 0 0.584888 0 
12.8 -10 0.693566 0 0.621572 0 
13.2 -10 0.70038 0 0.657276 0 
13.6 -10 0.707048 0 0.691512 0 
14 -10 0.713204 0 0.725504 0 
14.4 -10 0.7194 0 0.757492 0 
14.8 -10 0.725288 0 0.788768 0 
15.2 -10 0.73092 0 0.819092 0 
15.6 -10 0.736454 0 0.848088 0 
16 -10 0.741658 0 0.876696 0 
16.8 -10 0.751454 0 0.931536 0 
17.6 -10 0.76068 0 0.982636 0 
18.4 -10 0.769232 0 1.030944 0 
19.2 -10 0.777132 0 1.07696 0 
20 -10 0.784544 0 1.120296 0 
20.8 -10 0.791534 0 1.161032 0 
21.6 -10 0.798032 0 1.2 0 
22.4 -10 0.804268 0 1.236076 0 
23.2 -10 0.810078 0 1.27072 0 
24 -10 0.815552 0 1.30368 0 
24.8 -10 0.820722 0 1.335024 0 
25.6 -10 0.825588 0 1.365064 0 
26.4 -10 0.830232 0 1.393436 0 
27.2 -10 0.83463 0 1.42054 0 
28 -10 0.838866 0 1.445872 0 
28.8 -10 0.842846 0 1.470532 0 
29.6 -10 0.846626 0 1.494232 0 
30.4 -10 0.85027 0 1.51646 0 
31.2 -10 0.853698 0 1.538288 0 
32 -10 0.857002 0 1.558916 0 
32.8 -10 0.860182 0 1.578464 0 
33.6 -10 0.86322 0 1.597272 0 
34.4 -10 0.866114 0 1.615548 0 
35.2 -10 0.868902 0 1.632956 0 
36 -10 0.871538 0 1.6502 0 
36.8 -10 0.87409 0 1.666568 0 
37.6 -10 0.876574 0 1.6819 0 
38.4 -10 0.878978 0 1.696432 0 
39.2 -10 0.881214 0 1.71162 0 
40 -10 0.8834 0 1.725828 0 
0.4 -9 0.1029834 0 -0.460088 0 
0.5 -9 0.1094386 0 -0.470464 0 
0.6 -9 0.1171226 0 -0.481344 0 
0.7 -9 0.125422 0 -0.491528 0 
0.8 -9 0.1366504 0 -0.506984 0 
0.9 -9 0.1467016 0 -0.515788 0 
1 -9 0.1587794 0 -0.526892 0 
1.2 -9 0.1832882 0 -0.541012 0 
1.4 -9 0.20853 0 -0.550288 0 
1.6 -9 0.233686 0 -0.551432 0 
1.8 -9 0.258636 0 -0.549248 0 
2 -9 0.282618 0 -0.5414 0 
2.2 -9 0.304832 0 -0.53012 0 
2.4 -9 0.326706 0 -0.517008 0 
2.6 -9 0.34615 0 -0.501556 0 
2.8 -9 0.3646 0 -0.483372 0 
3 -9 0.382152 0 -0.46444 0 
3.2 -9 0.398256 0 -0.444388 0 
3.4 -9 0.413794 0 -0.423716 0 
3.6 -9 0.427702 0 -0.400732 0 
3.8 -9 0.44044 0 -0.3774164 0 
4 -9 0.453384 0 -0.3544656 0 
4.2 -9 0.464906 0 -0.3300964 0 
4.4 -9 0.476818 0 -0.305406 0 
4.6 -9 0.487698 0 -0.2799124 0 
4.8 -9 0.498198 0 -0.2543296 0 
5 -9 0.50776 0 -0.2278568 0 
5.2 -9 0.517332 0 -0.2015876 0 
5.4 -9 0.52632 0 -0.1743124 0 
5.6 -9 0.534864 0 -0.1470868 0 
5.8 -9 0.543212 0 -0.119936 0 
6 -9 0.551316 0 -0.0925132 0 
6.2 -9 0.55908 0 -0.0651244 0 
6.4 -9 0.56685 0 -0.03795632 0 
6.6 -9 0.574068 0 -0.01054696 0 
6.8 -9 0.580796 0 0.01694472 0 
7 -9 0.587984 0 0.0436172 0 
7.2 -9 0.594522 0 0.0706696 0 
7.4 -9 0.600724 0 0.097632 0 
7.6 -9 0.607198 0 0.1239828 0 
7.8 -9 0.613476 0 0.1500924 0 
8 -9 0.619272 0 0.1762252 0 
8.2 -9 0.625148 0 0.2018672 0 
8.4 -9 0.630382 0 0.227852 0 
8.6 -9 0.636022 0 0.252672 0 
8.8 -9 0.64143 0 0.2773128 0 
9 -9 0.64652 0 0.301914 0 
9.2 -9 0.65131 0 0.3265424 0 
9.4 -9 0.656214 0 0.3503064 0 
9.6 -9 0.660968 0 0.373938 0 
9.8 -9 0.665606 0 0.3971488 0 
10 -9 0.670118 0 0.41996 0 
10.2 -9 0.674434 0 0.44268 0 
10.4 -9 0.678668 0 0.464972 0 
10.6 -9 0.683028 0 0.486424 0 
10.8 -9 0.68722 0 0.507664 0 
11 -9 0.691226 0 0.528756 0 
11.2 -9 0.694994 0 0.549884 0 
11.4 -9 0.69889 0 0.570144 0 
11.6 -9 0.702574 0 0.59038 0 
11.8 -9 0.706206 0 0.61016 0 
12 -9 0.70975 0 0.629688 0 
12.4 -9 0.716472 0 0.668128 0 
12.8 -9 0.723184 0 0.704384 0 
13.2 -9 0.72927 0 0.74064 0 
13.6 -9 0.735368 0 0.774768 0 
14 -9 0.741036 0 0.808448 0 
14.4 -9 0.746518 0 0.8409 0 
14.8 -9 0.75183 0 0.872064 0 
15.2 -9 0.756878 0 0.9025 0 
15.6 -9 0.76194 0 0.930912 0 
16 -9 0.766724 0 0.958848 0 
16.8 -9 0.775602 0 1.01288 0 
17.6 -9 0.78394 0 1.06312 0 
18.4 -9 0.79176 0 1.109924 0 
19.2 -9 0.798854 0 1.155208 0 
20 -9 0.80565 0 1.196804 0 
20.8 -9 0.811954 0 1.236472 0 
21.6 -9 0.817844 0 1.274156 0 
22.4 -9 0.823484 0 1.308988 0 
23.2 -9 0.828744 0 1.342352 0 
24 -9 0.833692 0 1.374088 0 
24.8 -9 0.838386 0 1.404028 0 
25.6 -9 0.842784 0 1.432888 0 
26.4 -9 0.846968 0 1.460216 0 
27.2 -9 0.850962 0 1.485972 0 
28 -9 0.854728 0 1.510812 0 
28.8 -9 0.858394 0 1.53356 0 
29.6 -9 0.861784 0 1.55646 0 
30.4 -9 0.865066 0 1.577748 0 
31.2 -9 0.86815 0 1.598704 0 
32 -9 0.871174 0 1.617808 0 
32.8 -9 0.87401 0 1.636804 0 
33.6 -9 0.876768 0 1.654468 0 
34.4 -9 0.879404 0 1.671452 0 
35.2 -9 0.881888 0 1.688404 0 
36 -9 0.884274 0 1.704716 0 
36.8 -9 0.886586 0 1.72006 0 
37.6 -9 0.888804 0 1.73492 0 
38.4 -9 0.890966 0 1.748772 0 
39.2 -9 0.892998 0 1.76292 0 
40 -9 0.89498 0 1.776168 0 
0.4 -8 0.1913176 0 -0.7419 0 
0.5 -8 0.198591 0 -0.743312 0 
0.6 -8 0.207544 0 -0.743032 0 
0.7 -8 0.218752 0 -0.742488 0 
0.8 -8 0.230488 0 -0.742788 0 
0.9 -8 0.241486 0 -0.739548 0 
1 -8 0.254208 0 -0.736452 0 
1.2 -8 0.278434 0 -0.721824 0 
1.4 -8 0.303684 0 -0.703008 0 
1.6 -8 0.32758 0 -0.68362 0 
1.8 -8 0.351354 0 -0.66056 0 
2 -8 0.371762 0 -0.634308 0 
2.2 -8 0.392078 0 -0.607272 0 
2.4 -8 0.409366 0 -0.579088 0 
2.6 -8 0.42619 0 -0.550664 0 
2.8 -8 0.441574 0 -0.523016 0 
3 -8 0.456274 0 -0.49434 0 
3.2 -8 0.469982 0 -0.466576 0 
3.4 -8 0.482958 0 -0.437808 0 
3.6 -8 0.494402 0 -0.407808 0 
3.8 -8 0.505854 0 -0.3783376 0 
4 -8 0.516078 0 -0.3480452 0 
4.2 -8 0.525884 0 -0.3178308 0 
4.4 -8 0.536048 0 -0.287826 0 
4.6 -8 0.544954 0 -0.2567008 0 
4.8 -8 0.553942 0 -0.2261832 0 
5 -8 0.562394 0 -0.1950828 0 
5.2 -8 0.570342 0 -0.1638092 0 
5.4 -8 0.578176 0 -0.1326788 0 
5.6 -8 0.58573 0 -0.101592 0 
5.8 -8 0.593294 0 -0.0710048 0 
6 -8 0.600228 0 -0.0400288 0 
6.2 -8 0.607072 0 -0.00958772 0 
6.4 -8 0.613434 0 0.0213268 0 
6.6 -8 0.619984 0 0.0513592 0 
6.8 -8 0.62639 0 0.0808556 0 
7 -8 0.63241 0 0.110428 0 
7.2 -8 0.638104 0 0.1399228 0 
7.4 -8 0.643756 0 0.1688768 0 
7.6 -8 0.649358 0 0.197304 0 
7.8 -8 0.65474 0 0.2253568 0 
8 -8 0.660304 0 0.2525624 0 
8.2 -8 0.66519 0 0.2803756 0 
8.4 -8 0.670094 0 0.3072896 0 
8.6 -8 0.674736 0 0.3342148 0 
8.8 -8 0.679592 0 0.3599156 0 
9 -8 0.68396 0 0.3860168 0 
9.2 -8 0.688746 0 0.41056 0 
9.4 -8 0.693118 0 0.435268 0 
9.6 -8 0.69731 0 0.459732 0 
9.8 -8 0.701508 0 0.48352 0 
10 -8 0.705474 0 0.507232 0 
10.2 -8 0.709556 0 0.529948 0 
10.4 -8 0.713332 0 0.552812 0 
10.6 -8 0.716986 0 0.575336 0 
10.8 -8 0.72054 0 0.597556 0 
11 -8 0.724224 0 0.618668 0 
11.2 -8 0.727772 0 0.639596 0 
11.4 -8 0.731086 0 0.66056 0 
11.6 -8 0.734466 0 0.680708 0 
11.8 -8 0.737742 0 0.700652 0 
12 -8 0.741012 0 0.71988 0 
12.4 -8 0.747026 0 0.758532 0 
12.8 -8 0.752926 0 0.795216 0 
13.2 -8 0.758632 0 0.83034 0 
13.6 -8 0.763944 0 0.864844 0 
14 -8 0.769002 0 0.898292 0 
14.4 -8 0.774008 0 0.929904 0 
14.8 -8 0.77878 0 0.960556 0 
15.2 -8 0.783276 0 0.99062 0 
15.6 -8 0.787704 0 1.019052 0 
16 -8 0.792026 0 1.046096 0 
16.8 -8 0.799982 0 1.098852 0 
17.6 -8 0.807422 0 1.147852 0 
18.4 -8 0.814498 0 1.192644 0 
19.2 -8 0.8208 0 1.236836 0 
20 -8 0.826848 0 1.27716 0 
20.8 -8 0.83248 0 1.315392 0 
21.6 -8 0.83779 0 1.351192 0 
22.4 -8 0.842824 0 1.384564 0 
23.2 -8 0.847514 0 1.416588 0 
24 -8 0.851912 0 1.447128 0 
24.8 -8 0.856114 0 1.475568 0 
25.6 -8 0.860008 0 1.503484 0 
26.4 -8 0.863784 0 1.528972 0 
27.2 -8 0.867338 0 1.553564 0 
28 -8 0.870686 0 1.577348 0 
28.8 -8 0.873934 0 1.599152 0 
29.6 -8 0.87699 0 1.620452 0 
30.4 -8 0.879934 0 1.64034 0 
31.2 -8 0.88267 0 1.660412 0 
32 -8 0.885336 0 1.678856 0 
32.8 -8 0.887908 0 1.696156 0 
33.6 -8 0.890338 0 1.713224 0 
34.4 -8 0.892688 0 1.72922 0 
35.2 -8 0.89493 0 1.744732 0 
36 -8 0.897048 0 1.760248 0 
36.8 -8 0.899106 0 1.774748 0 
37.6 -8 0.9011 0 1.788372 0 
38.4 -8 0.903026 0 1.801328 0 
39.2 -8 0.90482 0 1.814996 0 
40 -8 0.90658 0 1.827548 0 
0.4 -7 0.305016 0 -0.994436 0 
0.5 -7 0.315876 0 -0.985524 0 
0.6 -7 0.325742 0 -0.97592 0 
0.7 -7 0.335996 0 -0.960052 0 
0.8 -7 0.347998 0 -0.943248 0 
0.9 -7 0.358856 0 -0.925932 0 
1 -7 0.369454 0 -0.90496 0 
1.2 -7 0.392112 0 -0.8639 0 
1.4 -7 0.413392 0 -0.819112 0 
1.6 -7 0.433754 0 -0.7766 0 
1.8 -7 0.452092 0 -0.734528 0 
2 -7 0.46865 0 -0.692208 0 
2.2 -7 0.48361 0 -0.652164 0 
2.4 -7 0.497488 0 -0.614076 0 
2.6 -7 0.510728 0 -0.576648 0 
2.8 -7 0.522456 0 -0.53974 0 
3 -7 0.533546 0 -0.502464 0 
3.2 -7 0.543952 0 -0.466532 0 
3.4 -7 0.554 0 -0.431356 0 
3.6 -7 0.563392 0 -0.3949852 0 
3.8 -7 0.572514 0 -0.3597972 0 
4 -7 0.58072 0 -0.3231964 0 
4.2 -7 0.58837 0 -0.2870968 0 
4.4 -7 0.596084 0 -0.2515832 0 
4.6 -7 0.60376 0 -0.2158984 0 
4.8 -7 0.611066 0 -0.1803348 0 
5 -7 0.61776 0 -0.1444456 0 
5.2 -7 0.624656 0 -0.1092256 0 
5.4 -7 0.631286 0 -0.0742532 0 
5.6 -7 0.637442 0 -0.03952204 0 
5.8 -7 0.643622 0 -0.00510348 0 
6 -7 0.649648 0 0.02878056 0 
6.2 -7 0.655566 0 0.0626664 0 
6.4 -7 0.661168 0 0.0958456 0 
6.6 -7 0.666724 0 0.1282204 0 
6.8 -7 0.672162 0 0.1604212 0 
7 -7 0.677432 0 0.1920696 0 
7.2 -7 0.682582 0 0.2229996 0 
7.4 -7 0.687294 0 0.2542552 0 
7.6 -7 0.6925 0 0.2836736 0 
7.8 -7 0.696914 0 0.3137944 0 
8 -7 0.701566 0 0.342752 0 
8.2 -7 0.705728 0 0.3720304 0 
8.4 -7 0.710268 0 0.3996192 0 
8.6 -7 0.714576 0 0.426884 0 
8.8 -7 0.718506 0 0.454348 0 
9 -7 0.722474 0 0.480952 0 
9.2 -7 0.72644 0 0.506732 0 
9.4 -7 0.730358 0 0.531876 0 
9.6 -7 0.73415 0 0.5565 0 
9.8 -7 0.737804 0 0.580876 0 
10 -7 0.74132 0 0.604884 0 
10.2 -7 0.74489 0 0.627904 0 
10.4 -7 0.748132 0 0.651368 0 
10.6 -7 0.751472 0 0.673724 0 
10.8 -7 0.754674 0 0.695792 0 
11 -7 0.757758 0 0.7176 0 
11.2 -7 0.760834 0 0.738724 0 
11.4 -7 0.763848 0 0.75944 0 
11.6 -7 0.766786 0 0.77968 0 
11.8 -7 0.769828 0 0.7988 0 
12 -7 0.772596 0 0.818408 0 
12.4 -7 0.777884 0 0.856876 0 
12.8 -7 0.783154 0 0.892828 0 
13.2 -7 0.78801 0 0.928348 0 
13.6 -7 0.7929 0 0.96114 0 
14 -7 0.797342 0 0.994116 0 
14.4 -7 0.801664 0 1.025496 0 
14.8 -7 0.805864 0 1.055448 0 
15.2 -7 0.80988 0 1.084448 0 
15.6 -7 0.81363 0 1.11308 0 
16 -7 0.817482 0 1.139016 0 
16.8 -7 0.824574 0 1.189428 0 
17.6 -7 0.831088 0 1.236964 0 
18.4 -7 0.837292 0 1.28014 0 
19.2 -7 0.8429 0 1.322076 0 
20 -7 0.84822 0 1.360628 0 
20.8 -7 0.853162 0 1.39724 0 
21.6 -7 0.857792 0 1.431764 0 
22.4 -7 0.862214 0 1.463492 0 
23.2 -7 0.866364 0 1.493564 0 
24 -7 0.87023 0 1.522532 0 
24.8 -7 0.873908 0 1.549612 0 
25.6 -7 0.877356 0 1.575672 0 
26.4 -7 0.880666 0 1.599816 0 
27.2 -7 0.883766 0 1.6233 0 
28 -7 0.886716 0 1.645568 0 
28.8 -7 0.889578 0 1.665864 0 
29.6 -7 0.892256 0 1.68596 0 
30.4 -7 0.894832 0 1.704736 0 
31.2 -7 0.897246 0 1.723396 0 
32 -7 0.899586 0 1.740656 0 
32.8 -7 0.90184 0 1.756844 0 
33.6 -7 0.903944 0 1.77336 0 
34.4 -7 0.906042 0 1.787564 0 
35.2 -7 0.907984 0 1.802556 0 
36 -7 0.90987 0 1.816496 0 
36.8 -7 0.91165 0 1.830564 0 
37.6 -7 0.913386 0 1.843556 0 
38.4 -7 0.915074 0 1.855636 0 
39.2 -7 0.91667 0 1.867884 0 
40 -7 0.918202 0 1.87986 0 
0.4 -6 0.441592 0 -1.162108 0 
0.5 -6 0.452086 0 -1.142336 0 
0.6 -6 0.461812 0 -1.117296 0 
0.7 -6 0.470352 0 -1.090164 0 
0.8 -6 0.481738 0 -1.0615 0 
0.9 -6 0.490232 0 -1.029696 0 
1 -6 0.499158 0 -0.996552 0 
1.2 -6 0.516134 0 -0.935552 0 
1.4 -6 0.531462 0 -0.87414 0 
1.6 -6 0.544464 0 -0.815864 0 
1.8 -6 0.557598 0 -0.762032 0 
2 -6 0.568282 0 -0.710752 0 
2.2 -6 0.578142 0 -0.663816 0 
2.4 -6 0.587746 0 -0.616568 0 
2.6 -6 0.59596 0 -0.571844 0 
2.8 -6 0.60377 0 -0.528372 0 
3 -6 0.610948 0 -0.485632 0 
3.2 -6 0.617972 0 -0.442996 0 
3.4 -6 0.62553 0 -0.40164 0 
3.6 -6 0.63192 0 -0.3593748 0 
3.8 -6 0.637976 0 -0.3173528 0 
4 -6 0.645128 0 -0.2768684 0 
4.2 -6 0.650936 0 -0.2354844 0 
4.4 -6 0.65689 0 -0.1947584 0 
4.6 -6 0.66275 0 -0.1541636 0 
4.8 -6 0.66824 0 -0.1138816 0 
5 -6 0.673262 0 -0.0736452 0 
5.2 -6 0.679186 0 -0.03534296 0 
5.4 -6 0.684464 0 0.00366294 0 
5.6 -6 0.689316 0 0.0420876 0 
5.8 -6 0.694788 0 0.0790436 0 
6 -6 0.69989 0 0.11549 0 
6.2 -6 0.704616 0 0.1520144 0 
6.4 -6 0.709514 0 0.1872452 0 
6.6 -6 0.713894 0 0.2225172 0 
6.8 -6 0.718364 0 0.2568088 0 
7 -6 0.722708 0 0.2904136 0 
7.2 -6 0.727164 0 0.322744 0 
7.4 -6 0.73146 0 0.3548392 0 
7.6 -6 0.735504 0 0.3864588 0 
7.8 -6 0.739604 0 0.416924 0 
8 -6 0.743506 0 0.446872 0 
8.2 -6 0.747358 0 0.476148 0 
8.4 -6 0.750892 0 0.505432 0 
8.6 -6 0.754234 0 0.534672 0 
8.8 -6 0.75796 0 0.561476 0 
9 -6 0.76171 0 0.587248 0 
9.2 -6 0.764836 0 0.614448 0 
9.4 -6 0.768212 0 0.639728 0 
9.6 -6 0.771372 0 0.664972 0 
9.8 -6 0.774394 0 0.689988 0 
10 -6 0.77756 0 0.713516 0 
10.2 -6 0.780494 0 0.737144 0 
10.4 -6 0.783378 0 0.760204 0 
10.6 -6 0.7863 0 0.782288 0 
10.8 -6 0.78902 0 0.804456 0 
11 -6 0.791834 0 0.825336 0 
11.2 -6 0.794472 0 0.846296 0 
11.4 -6 0.796958 0 0.867308 0 
11.6 -6 0.799508 0 0.887216 0 
11.8 -6 0.802094 0 0.906184 0 
12 -6 0.804496 0 0.925436 0 
12.4 -6 0.809022 0 0.963416 0 
12.8 -6 0.813618 0 0.998164 0 
13.2 -6 0.817894 0 1.03232 0 
13.6 -6 0.821934 0 1.065368 0 
14 -6 0.82587 0 1.096664 0 
14.4 -6 0.829614 0 1.126992 0 
14.8 -6 0.833194 0 1.156204 0 
15.2 -6 0.836654 0 1.184168 0 
15.6 -6 0.83995 0 1.211328 0 
16 -6 0.843204 0 1.236712 0 
16.8 -6 0.849372 0 1.284388 0 
17.6 -6 0.854934 0 1.330296 0 
18.4 -6 0.860238 0 1.371736 0 
19.2 -6 0.865158 0 1.410612 0 
20 -6 0.869674 0 1.447896 0 
20.8 -6 0.873914 0 1.482748 0 
21.6 -6 0.87793 0 1.51496 0 
22.4 -6 0.881716 0 1.545084 0 
23.2 -6 0.885284 0 1.573376 0 
24 -6 0.88867 0 1.5997 0 
24.8 -6 0.891796 0 1.625628 0 
25.6 -6 0.894762 0 1.650084 0 
26.4 -6 0.89759 0 1.672932 0 
27.2 -6 0.900266 0 1.694748 0 
28 -6 0.902806 0 1.715472 0 
28.8 -6 0.905268 0 1.734316 0 
29.6 -6 0.907556 0 1.753304 0 
30.4 -6 0.909778 0 1.770544 0 
31.2 -6 0.911858 0 1.787856 0 
32 -6 0.913874 0 1.803756 0 
32.8 -6 0.91578 0 1.819428 0 
33.6 -6 0.917614 0 1.834188 0 
34.4 -6 0.91941 0 1.847396 0 
35.2 -6 0.921074 0 1.861404 0 
36 -6 0.922674 0 1.874804 0 
36.8 -6 0.924214 0 1.88758 0 
37.6 -6 0.925712 0 1.899412 0 
38.4 -6 0.927176 0 1.910132 0 
39.2 -6 0.92854 0 1.921704 0 
40 -6 0.929848 0 1.93298 0 
0.4 -5 0.5843 0 -1.200312 0 
0.5 -5 0.592954 0 -1.169972 0 
0.6 -5 0.602004 0 -1.134144 0 
0.7 -5 0.609126 0 -1.098724 0 
0.8 -5 0.616102 0 -1.060764 0 
0.9 -5 0.621986 0 -1.02826 0 
1 -5 0.627758 0 -0.989752 0 
1.2 -5 0.63885 0 -0.922164 0 
1.4 -5 0.6479 0 -0.853728 0 
1.6 -5 0.65462 0 -0.792636 0 
1.8 -5 0.660862 0 -0.736692 0 
2 -5 0.66482 0 -0.6842 0 
2.2 -5 0.670322 0 -0.633056 0 
2.4 -5 0.674652 0 -0.583344 0 
2.6 -5 0.678624 0 -0.53352 0 
2.8 -5 0.68334 0 -0.486228 0 
3 -5 0.68729 0 -0.439152 0 
3.2 -5 0.691452 0 -0.3920124 0 
3.4 -5 0.695818 0 -0.3448512 0 
3.6 -5 0.700136 0 -0.2977344 0 
3.8 -5 0.704302 0 -0.251204 0 
4 -5 0.708254 0 -0.2044396 0 
4.2 -5 0.712264 0 -0.1584996 0 
4.4 -5 0.716794 0 -0.1131264 0 
4.6 -5 0.720954 0 -0.0683252 0 
4.8 -5 0.725538 0 -0.02508656 0 
5 -5 0.729634 0 0.01849708 0 
5.2 -5 0.733924 0 0.0610524 0 
5.4 -5 0.737976 0 0.1026132 0 
5.6 -5 0.741846 0 0.1440972 0 
5.8 -5 0.745704 0 0.1844236 0 
6 -5 0.749838 0 0.2231888 0 
6.2 -5 0.75379 0 0.2612808 0 
6.4 -5 0.757634 0 0.2987452 0 
6.6 -5 0.761668 0 0.334556 0 
6.8 -5 0.765152 0 0.3708604 0 
7 -5 0.768778 0 0.405596 0 
7.2 -5 0.772386 0 0.439144 0 
7.4 -5 0.775678 0 0.472848 0 
7.6 -5 0.77935 0 0.503968 0 
7.8 -5 0.78251 0 0.535824 0 
8 -5 0.7858 0 0.566244 0 
8.2 -5 0.788756 0 0.59694 0 
8.4 -5 0.792142 0 0.624772 0 
8.6 -5 0.79499 0 0.6538 0 
8.8 -5 0.797784 0 0.68218 0 
9 -5 0.800656 0 0.709208 0 
9.2 -5 0.803416 0 0.73566 0 
9.4 -5 0.806216 0 0.760888 0 
9.6 -5 0.808868 0 0.786016 0 
9.8 -5 0.811524 0 0.8101 0 
10 -5 0.814116 0 0.833668 0 
10.2 -5 0.816644 0 0.856576 0 
10.4 -5 0.819032 0 0.879508 0 
10.6 -5 0.821398 0 0.901576 0 
10.8 -5 0.82369 0 0.92324 0 
11 -5 0.82598 0 0.944084 0 
11.2 -5 0.828268 0 0.964096 0 
11.4 -5 0.83042 0 0.984184 0 
11.6 -5 0.832538 0 1.003612 0 
11.8 -5 0.834562 0 1.023036 0 
12 -5 0.836644 0 1.041204 0 
12.4 -5 0.840534 0 1.077352 0 
12.8 -5 0.844236 0 1.112052 0 
13.2 -5 0.847862 0 1.144572 0 
13.6 -5 0.851234 0 1.176524 0 
14 -5 0.854574 0 1.206064 0 
14.4 -5 0.857672 0 1.235456 0 
14.8 -5 0.860712 0 1.262988 0 
15.2 -5 0.86364 0 1.289316 0 
15.6 -5 0.86639 0 1.315308 0 
16 -5 0.869022 0 1.340392 0 
16.8 -5 0.874234 0 1.3849 0 
17.6 -5 0.878918 0 1.427964 0 
18.4 -5 0.883316 0 1.467468 0 
19.2 -5 0.887484 0 1.503188 0 
20 -5 0.891206 0 1.539048 0 
20.8 -5 0.894826 0 1.570532 0 
21.6 -5 0.898148 0 1.601168 0 
22.4 -5 0.901298 0 1.629512 0 
23.2 -5 0.904282 0 1.655756 0 
24 -5 0.907106 0 1.680284 0 
24.8 -5 0.909732 0 1.70418 0 
25.6 -5 0.912218 0 1.726708 0 
26.4 -5 0.914574 0 1.747992 0 
27.2 -5 0.916812 0 1.76814 0 
28 -5 0.918918 0 1.787664 0 
28.8 -5 0.920994 0 1.804488 0 
29.6 -5 0.922904 0 1.822044 0 
30.4 -5 0.924754 0 1.83804 0 
31.2 -5 0.926498 0 1.853812 0 
32 -5 0.92819 0 1.868188 0 
32.8 -5 0.929778 0 1.882676 0 
33.6 -5 0.931294 0 1.89666 0 
34.4 -5 0.932784 0 1.908952 0 
35.2 -5 0.934184 0 1.92156 0 
36 -5 0.935536 0 1.93336 0 
36.8 -5 0.93681 0 1.94546 0 
37.6 -5 0.938056 0 1.956436 0 
38.4 -5 0.939274 0 1.96624 0 
39.2 -5 0.94042 0 1.976592 0 
40 -5 0.941522 0 1.986596 0 
0.4 -4 0.720539 0.0006254 -1.10427 0.002605 
0.5 -4 0.725941 0.0001777 -1.06746 0.001266 
0.6 -4 0.732991 0.0009012 -1.02583 0.002209 
0.7 -4 0.737361 0.0007455 -0.99158 0.00156 
0.8 -4 0.742211 0.0002006 -0.951136 0.0009195 
0.9 -4 0.745742 0.000194 -0.919153 0.0007482 
1 -4 0.748621 0.0004076 -0.886727 0.001006 
1.2 -4 0.750994 0.000528 -0.825787 0.0009804 
1.4 -4 0.753245 0.000243 -0.770157 0.0003772 
1.6 -4 0.754394 0.0002808 -0.71604 0.0004957 
1.8 -4 0.754131 0.0001315 -0.665625 0.0004613 
2 -4 0.754835 0.0002684 -0.614868 0.0002811 
2.2 -4 0.7553 3.153e-05 -0.566219 0.0008224 
2.4 -4 0.755633 0.0001298 -0.515369 9.857e-05 
2.6 -4 0.75645 0.0001292 -0.464384 0.0004334 
2.8 -4 0.75763 0.0003381 -0.413537 0.001556 
3 -4 0.759336 0.000225 -0.36303 0.0008786 
3.2 -4 0.76121 0.0002006 -0.310799 0.0006872 
3.4 -4 0.763044 0.0001847 -0.258923 0.0005337 
3.6 -4 0.765537 0.0002134 -0.20712 0.0005203 
3.8 -4 0.767766 0.000197 -0.15553 0.0004232 
4 -4 0.770523 0.0001461 -0.104986 0.0003922 
4.2 -4 0.773016 0 -0.054332 0 
4.4 -4 0.775662 0 -0.00440516 0 
4.6 -4 0.778824 0 0.0435068 0 
4.8 -4 0.781838 0 0.0905528 0 
5 -4 0.784938 0 0.1366364 0 
5.2 -4 0.787858 0 0.1822824 0 
5.4 -4 0.79121 0 0.2260732 0 
5.6 -4 0.794256 0 0.268932 0 
5.8 -4 0.796976 0 0.3119836 0 
6 -4 0.800108 0 0.35278 0 
6.2 -4 0.803222 0 0.3920256 0 
6.4 -4 0.80613 0 0.430712 0 
6.6 -4 0.809196 0 0.467904 0 
6.8 -4 0.812154 0 0.50408 0 
7 -4 0.815152 0 0.538824 0 
7.2 -4 0.817654 0 0.574464 0 
7.4 -4 0.820474 0 0.60752 0 
7.6 -4 0.823098 0 0.640132 0 
7.8 -4 0.825762 0 0.671476 0 
8 -4 0.828276 0 0.702424 0 
8.2 -4 0.830952 0 0.731212 0 
8.4 -4 0.833258 0 0.76102 0 
8.6 -4 0.835794 0 0.788248 0 
8.8 -4 0.838014 0 0.816364 0 
9 -4 0.840258 0 0.843264 0 
9.2 -4 0.842498 0 0.8692 0 
9.4 -4 0.844686 0 0.894308 0 
9.6 -4 0.84688 0 0.91828 0 
9.8 -4 0.84889 0 0.942692 0 
10 -4 0.850934 0 0.965788 0 
10.2 -4 0.852978 0 0.987968 0 
10.4 -4 0.854902 0 1.010048 0 
10.6 -4 0.856836 0 1.0312 0 
10.8 -4 0.858716 0 1.051812 0 
11 -4 0.860462 0 1.072716 0 
11.2 -4 0.862306 0 1.091804 0 
11.4 -4 0.864024 0 1.111224 0 
11.6 -4 0.865758 0 1.129648 0 
11.8 -4 0.867404 0 1.148004 0 
12 -4 0.869038 0 1.165728 0 
12.4 -4 0.872194 0 1.199884 0 
12.8 -4 0.87516 0 1.233048 0 
13.2 -4 0.878016 0 1.264524 0 
13.6 -4 0.880846 0 1.293396 0 
14 -4 0.883522 0 1.321324 0 
14.4 -4 0.886006 0 1.349152 0 
14.8 -4 0.88838 0 1.37594 0 
15.2 -4 0.890738 0 1.40054 0 
15.6 -4 0.892944 0 1.425024 0 
16 -4 0.89507 0 1.448432 0 
16.8 -4 0.899222 0 1.490308 0 
17.6 -4 0.902992 0 1.530364 0 
18.4 -4 0.90654 0 1.566672 0 
19.2 -4 0.909864 0 1.60006 0 
20 -4 0.912882 0 1.632768 0 
20.8 -4 0.915776 0 1.661932 0 
21.6 -4 0.918436 0 1.690392 0 
22.4 -4 0.920954 0 1.716608 0 
23.2 -4 0.923364 0 1.740288 0 
24 -4 0.92561 0 1.763188 0 
24.8 -4 0.927726 0 1.784788 0 
25.6 -4 0.929724 0 1.805356 0 
26.4 -4 0.931608 0 1.824964 0 
27.2 -4 0.933408 0 1.84318 0 
28 -4 0.935108 0 1.860656 0 
28.8 -4 0.936752 0 1.876452 0 
29.6 -4 0.938284 0 1.892476 0 
30.4 -4 0.939764 0 1.907036 0 
31.2 -4 0.941166 0 1.921232 0 
32 -4 0.942516 0 1.934368 0 
32.8 -4 0.943784 0 1.947756 0 
33.6 -4 0.94501 0 1.96008 0 
34.4 -4 0.946196 0 1.971368 0 
35.2 -4 0.947328 0 1.982444 0 
36 -4 0.948404 0 1.993364 0 
36.8 -4 0.949434 0 2.003988 0 
37.6 -4 0.950422 0 2.01424 0 
38.4 -4 0.9514 0 2.023 0 
39.2 -4 0.95232 0 2.032216 0 
40 -4 0.953196 0 2.0416 0 
0.4 -3 0.839331 0.000911 -0.907721 0.001764 
0.5 -3 0.844647 0.0006272 -0.86549 0.001586 
0.6 -3 0.845108 0.0009431 -0.834884 0.002584 
0.7 -3 0.848357 0.0004992 -0.804927 0.001386 
0.8 -3 0.849357 0.000631 -0.778334 0.001073 
0.9 -3 0.849418 0.0003594 -0.753144 0.0007038 
1 -3 0.848804 0.000442 -0.731071 0.0009834 
1.2 -3 0.845719 0.0002521 -0.690043 0.0008792 
1.4 -3 0.842061 0.0003147 -0.648693 0.0003422 
1.6 -3 0.838184 0.0001608 -0.607195 0.0001304 
1.8 -3 0.835139 0.0002847 -0.562616 0.0006803 
2 -3 0.831691 0.0001449 -0.517017 0.0004234 
2.2 -3 0.829422 8.846e-05 -0.466944 0.0002037 
2.4 -3 0.827553 8.285e-05 -0.415084 0.0003159 
2.6 -3 0.82692 0.0003465 -0.363789 0.00109 
2.8 -3 0.825966 0.0003275 -0.307671 0.0009946 
3 -3 0.825785 0.0003323 -0.251284 0.0009113 
3.2 -3 0.825969 0.0002402 -0.195281 0.0005812 
3.4 -3 0.826676 9.69e-05 -0.138552 0.0004984 
3.6 -3 0.827549 0.0002149 -0.0823468 0.0004114 
3.8 -3 0.828866 5.792e-05 -0.0271803 0.0002112 
4 -3 0.830249 0.0001402 0.0276082 0.000332 
4.2 -3 0.831446 0 0.0822604 0 
4.4 -3 0.833492 0 0.1341612 0 
4.6 -3 0.835358 0 0.1855564 0 
4.8 -3 0.837396 0 0.2350496 0 
5 -3 0.839668 0 0.2830776 0 
5.2 -3 0.841816 0 0.3300664 0 
5.4 -3 0.8441 0 0.3750504 0 
5.6 -3 0.846088 0 0.420412 0 
5.8 -3 0.848154 0 0.464296 0 
6 -3 0.850492 0 0.504916 0 
6.2 -3 0.852512 0 0.546336 0 
6.4 -3 0.854838 0 0.58418 0 
6.6 -3 0.856998 0 0.621868 0 
6.8 -3 0.858938 0 0.659776 0 
7 -3 0.861122 0 0.69456 0 
7.2 -3 0.863322 0 0.727676 0 
7.4 -3 0.865196 0 0.761888 0 
7.6 -3 0.86729 0 0.793092 0 
7.8 -3 0.869236 0 0.824064 0 
8 -3 0.871076 0 0.854772 0 
8.2 -3 0.87297 0 0.88376 0 
8.4 -3 0.87484 0 0.911644 0 
8.6 -3 0.876566 0 0.93954 0 
8.8 -3 0.87834 0 0.965864 0 
9 -3 0.880112 0 0.99094 0 
9.2 -3 0.881676 0 1.017136 0 
9.4 -3 0.883332 0 1.041144 0 
9.6 -3 0.884956 0 1.064428 0 
9.8 -3 0.886466 0 1.087804 0 
10 -3 0.887984 0 1.110164 0 
10.2 -3 0.889564 0 1.130684 0 
10.4 -3 0.891028 0 1.151584 0 
10.6 -3 0.892458 0 1.171884 0 
10.8 -3 0.893872 0 1.191428 0 
11 -3 0.89521 0 1.210968 0 
11.2 -3 0.896502 0 1.230292 0 
11.4 -3 0.89787 0 1.247524 0 
11.6 -3 0.89919 0 1.264524 0 
11.8 -3 0.900406 0 1.282236 0 
12 -3 0.90161 0 1.29922 0 
12.4 -3 0.903986 0 1.331216 0 
12.8 -3 0.906244 0 1.361888 0 
13.2 -3 0.908374 0 1.39162 0 
13.6 -3 0.9105 0 1.418404 0 
14 -3 0.912458 0 1.445356 0 
14.4 -3 0.914392 0 1.469988 0 
14.8 -3 0.916166 0 1.49518 0 
15.2 -3 0.91793 0 1.51804 0 
15.6 -3 0.91958 0 1.540936 0 
16 -3 0.921222 0 1.561648 0 
16.8 -3 0.92434 0 1.600048 0 
17.6 -3 0.927156 0 1.637184 0 
18.4 -3 0.929822 0 1.6704 0 
19.2 -3 0.932346 0 1.70006 0 
20 -3 0.93459 0 1.73064 0 
20.8 -3 0.93678 0 1.75664 0 
21.6 -3 0.93877 0 1.782808 0 
22.4 -3 0.94068 0 1.805988 0 
23.2 -3 0.942472 0 1.827916 0 
24 -3 0.944176 0 1.847968 0 
24.8 -3 0.945758 0 1.867732 0 
25.6 -3 0.947266 0 1.88602 0 
26.4 -3 0.948682 0 1.90366 0 
27.2 -3 0.950018 0 1.920592 0 
28 -3 0.951302 0 1.936056 0 
28.8 -3 0.952534 0 1.950236 0 
29.6 -3 0.95369 0 1.964376 0 
30.4 -3 0.954802 0 1.97738 0 
31.2 -3 0.955852 0 1.990156 0 
32 -3 0.956866 0 2.001948 0 
32.8 -3 0.957824 0 2.013632 0 
33.6 -3 0.958746 0 2.02448 0 
34.4 -3 0.95963 0 2.034856 0 
35.2 -3 0.960482 0 2.044516 0 
36 -3 0.961286 0 2.054552 0 
36.8 -3 0.962058 0 2.064084 0 
37.6 -3 0.962806 0 2.072912 0 
38.4 -3 0.963538 0 2.080624 0 
39.2 -3 0.964228 0 2.088932 0 
40 -3 0.964894 0 2.096776 0 
0.4 -2 0.936609 0.001131 -0.663953 0.0022 
0.5 -2 0.934473 0.0009192 -0.636509 0.001939 
0.6 -2 0.931637 0.001041 -0.626048 0.002897 
0.7 -2 0.930058 0.0006548 -0.607106 0.001662 
0.8 -2 0.92856 0.0006882 -0.594874 0.002088 
0.9 -2 0.925112 0.0005653 -0.582973 0.0009467 
1 -2 0.922299 0.0004474 -0.57074 0.001982 
1.2 -2 0.916163 0.0002836 -0.547621 0.0004172 
1.4 -2 0.909971 0.0002219 -0.517803 0.0006592 
1.6 -2 0.905182 0.0002237 -0.479509 0.0005334 
1.8 -2 0.900608 7.921e-05 -0.437417 0.0003502 
2 -2 0.896576 4.498e-05 -0.388995 0.0004401 
2.2 -2 0.893588 0.0001978 -0.337542 0.0007131 
2.4 -2 0.890935 6.846e-05 -0.280405 0.0003238 
2.6 -2 0.889013 7.313e-05 -0.222488 0.0002368 
2.8 -2 0.887905 0.0001113 -0.162504 0.0004332 
3 -2 0.887103 4.577e-05 -0.102233 0.0002247 
3.2 -2 0.886484 6.549e-05 -0.0404209 0.0001359 
3.4 -2 0.886603 9.328e-05 0.0193782 0.0003454 
3.6 -2 0.886785 0.0001256 0.0794426 0.0006241 
3.8 -2 0.887288 0.0001361 0.13862 0.0006327 
4 -2 0.888201 2.256e-05 0.195018 0.0001466 
4.2 -2 0.888646 0 0.2537048 0 
4.4 -2 0.889896 0 0.3072344 0 
4.6 -2 0.890968 0 0.3601448 0 
4.8 -2 0.892238 0 0.411128 0 
5 -2 0.893474 0 0.461072 0 
5.2 -2 0.894962 0 0.507708 0 
5.4 -2 0.89634 0 0.553892 0 
5.6 -2 0.897608 0 0.599596 0 
5.8 -2 0.898968 0 0.64288 0 
6 -2 0.900332 0 0.685044 0 
6.2 -2 0.901884 0 0.723732 0 
6.4 -2 0.903244 0 0.762652 0 
6.6 -2 0.904712 0 0.79908 0 
6.8 -2 0.9061 0 0.834748 0 
7 -2 0.907338 0 0.87106 0 
7.2 -2 0.908728 0 0.903876 0 
7.4 -2 0.910172 0 0.93446 0 
7.6 -2 0.911428 0 0.966228 0 
7.8 -2 0.91276 0 0.995432 0 
8 -2 0.914026 0 1.024164 0 
8.2 -2 0.9152 0 1.053128 0 
8.4 -2 0.916482 0 1.078976 0 
8.6 -2 0.91763 0 1.105716 0 
8.8 -2 0.918794 0 1.13074 0 
9 -2 0.919988 0 1.154188 0 
9.2 -2 0.92106 0 1.178524 0 
9.4 -2 0.922172 0 1.20096 0 
9.6 -2 0.923238 0 1.22316 0 
9.8 -2 0.92427 0 1.24468 0 
10 -2 0.925234 0 1.266564 0 
10.2 -2 0.926292 0 1.285388 0 
10.4 -2 0.927242 0 1.305444 0 
10.6 -2 0.928234 0 1.323504 0 
10.8 -2 0.929186 0 1.341392 0 
11 -2 0.930056 0 1.360164 0 
11.2 -2 0.93092 0 1.378028 0 
11.4 -2 0.931824 0 1.394028 0 
11.6 -2 0.93271 0 1.4096 0 
11.8 -2 0.933536 0 1.425668 0 
12 -2 0.934328 0 1.441592 0 
12.4 -2 0.935926 0 1.47066 0 
12.8 -2 0.937462 0 1.49802 0 
13.2 -2 0.938852 0 1.526148 0 
13.6 -2 0.940266 0 1.550644 0 
14 -2 0.941584 0 1.574944 0 
14.4 -2 0.942868 0 1.597432 0 
14.8 -2 0.944072 0 1.619908 0 
15.2 -2 0.94523 0 1.641228 0 
15.6 -2 0.946356 0 1.6612 0 
16 -2 0.94744 0 1.680292 0 
16.8 -2 0.949508 0 1.715116 0 
17.6 -2 0.951402 0 1.7481 0 
18.4 -2 0.95317 0 1.778236 0 
19.2 -2 0.954868 0 1.803964 0 
20 -2 0.956374 0 1.831188 0 
20.8 -2 0.957822 0 1.8548 0 
21.6 -2 0.959164 0 1.877472 0 
22.4 -2 0.96043 0 1.898504 0 
23.2 -2 0.961636 0 1.917384 0 
24 -2 0.962764 0 1.93544 0 
24.8 -2 0.963826 0 1.952628 0 
25.6 -2 0.96483 0 1.968848 0 
26.4 -2 0.965772 0 1.984576 0 
27.2 -2 0.966666 0 1.999444 0 
28 -2 0.967534 0 2.012388 0 
28.8 -2 0.968346 0 2.025364 0 
29.6 -2 0.969116 0 2.037892 0 
30.4 -2 0.969852 0 2.049544 0 
31.2 -2 0.970558 0 2.060472 0 
32 -2 0.97123 0 2.071056 0 
32.8 -2 0.971874 0 2.08088 0 
33.6 -2 0.972488 0 2.09048 0 
34.4 -2 0.97308 0 2.099416 0 
35.2 -2 0.97365 0 2.107688 0 
36 -2 0.974186 0 2.116408 0 
36.8 -2 0.974698 0 2.125132 0 
37.6 -2 0.9752 0 2.132532 0 
38.4 -2 0.97569 0 2.139024 0 
39.2 -2 0.976148 0 2.146388 0 
40 -2 0.976588 0 2.153608 0 
0.4 -1.5 0.969148 0.001709 -0.560102 0.001813 
0.5 -1.5 0.965662 0.00108 -0.549099 0.002596 
0.6 -1.5 0.961715 0.0007049 -0.539752 0.002476 
0.7 -1.5 0.958584 0.0006442 -0.528732 0.001304 
0.8 -1.5 0.955052 0.0003528 -0.52028 0.001034 
0.9 -1.5 0.952179 0.0003857 -0.507863 0.001654 
1 -1.5 0.94841 0.0003294 -0.502297 0.001047 
1.2 -1.5 0.942898 0.0001859 -0.479894 0.000618 
1.4 -1.5 0.937418 0.0001637 -0.449032 0.001204 
1.6 -1.5 0.932461 0.0001942 -0.411082 0.0006135 
1.8 -1.5 0.928231 5.849e-05 -0.365305 0.0005388 
2 -1.5 0.924961 4.219e-05 -0.314198 0.0005513 
2.2 -1.5 0.922064 8.084e-05 -0.258314 0.0006257 
2.4 -1.5 0.919913 0.0001011 -0.199273 0.0002501 
2.6 -1.5 0.91828 5.656e-05 -0.138505 0.0004797 
2.8 -1.5 0.916963 2.1e-05 -0.0752591 0.0003245 
3 -1.5 0.916219 4.798e-05 -0.0116992 0.00035 
3.2 -1.5 0.915802 4.248e-05 0.0514504 0.0003368 
3.4 -1.5 0.915548 2.059e-05 0.114279 0.000103 
3.6 -1.5 0.915806 1.595e-05 0.174858 7.03e-05 
3.8 -1.5 0.915959 2.117e-05 0.235601 9.455e-05 
4 -1.5 0.916506 4.453e-05 0.293699 0.0004485 
4.2 -1.5 0.916792 0 0.3538036 0 
4.4 -1.5 0.917642 0 0.407308 0 
4.6 -1.5 0.918388 0 0.461396 0 
4.8 -1.5 0.919234 0 0.513308 0 
5 -1.5 0.92025 0 0.561996 0 
5.2 -1.5 0.92121 0 0.6099 0 
5.4 -1.5 0.922314 0 0.654696 0 
5.6 -1.5 0.923248 0 0.70036 0 
5.8 -1.5 0.924168 0 0.744544 0 
6 -1.5 0.925296 0 0.784684 0 
6.2 -1.5 0.926356 0 0.82384 0 
6.4 -1.5 0.927418 0 0.861424 0 
6.6 -1.5 0.928524 0 0.896856 0 
6.8 -1.5 0.929548 0 0.932028 0 
7 -1.5 0.930548 0 0.966316 0 
7.2 -1.5 0.931562 0 0.998836 0 
7.4 -1.5 0.932622 0 1.028768 0 
7.6 -1.5 0.933556 0 1.059636 0 
7.8 -1.5 0.934608 0 1.0869 0 
8 -1.5 0.935522 0 1.115392 0 
8.2 -1.5 0.936384 0 1.1439 0 
8.4 -1.5 0.937336 0 1.169 0 
8.6 -1.5 0.938224 0 1.19416 0 
8.8 -1.5 0.939088 0 1.218548 0 
9 -1.5 0.939964 0 1.241488 0 
9.2 -1.5 0.940786 0 1.264456 0 
9.4 -1.5 0.941584 0 1.286948 0 
9.6 -1.5 0.942378 0 1.308372 0 
9.8 -1.5 0.943176 0 1.328412 0 
10 -1.5 0.943902 0 1.34936 0 
10.2 -1.5 0.944704 0 1.367004 0 
10.4 -1.5 0.945404 0 1.386604 0 
10.6 -1.5 0.946166 0 1.403248 0 
10.8 -1.5 0.946868 0 1.4207 0 
11 -1.5 0.947534 0 1.43824 0 
11.2 -1.5 0.948172 0 1.455652 0 
11.4 -1.5 0.948854 0 1.47068 0 
11.6 -1.5 0.949504 0 1.485936 0 
11.8 -1.5 0.950138 0 1.500652 0 
12 -1.5 0.950714 0 1.516552 0 
12.4 -1.5 0.95192 0 1.543828 0 
12.8 -1.5 0.953066 0 1.56992 0 
13.2 -1.5 0.95412 0 1.59638 0 
13.6 -1.5 0.95519 0 1.619064 0 
14 -1.5 0.956172 0 1.64232 0 
14.4 -1.5 0.957136 0 1.663504 0 
14.8 -1.5 0.958044 0 1.684524 0 
15.2 -1.5 0.958908 0 1.704908 0 
15.6 -1.5 0.95976 0 1.723436 0 
16 -1.5 0.960572 0 1.741412 0 
16.8 -1.5 0.962118 0 1.774372 0 
17.6 -1.5 0.963552 0 1.804684 0 
18.4 -1.5 0.964868 0 1.83354 0 
19.2 -1.5 0.966142 0 1.85744 0 
20 -1.5 0.967272 0 1.882984 0 
20.8 -1.5 0.968356 0 1.905184 0 
21.6 -1.5 0.969366 0 1.92616 0 
22.4 -1.5 0.970316 0 1.945696 0 
23.2 -1.5 0.971218 0 1.963452 0 
24 -1.5 0.972068 0 1.98008 0 
24.8 -1.5 0.972866 0 1.99596 0 
25.6 -1.5 0.97362 0 2.010996 0 
26.4 -1.5 0.974326 0 2.025716 0 
27.2 -1.5 0.974994 0 2.039712 0 
28 -1.5 0.97564 0 2.052096 0 
28.8 -1.5 0.976258 0 2.063436 0 
29.6 -1.5 0.976834 0 2.075204 0 
30.4 -1.5 0.977388 0 2.085928 0 
31.2 -1.5 0.977916 0 2.096192 0 
32 -1.5 0.97842 0 2.105848 0 
32.8 -1.5 0.978902 0 2.11516 0 
33.6 -1.5 0.979366 0 2.1236 0 
34.4 -1.5 0.979808 0 2.132016 0 
35.2 -1.5 0.980236 0 2.13952 0 
36 -1.5 0.980636 0 2.147904 0 
36.8 -1.5 0.981024 0 2.155508 0 
37.6 -1.5 0.981402 0 2.162144 0 
38.4 -1.5 0.981764 0 2.168888 0 
39.2 -1.5 0.982112 0 2.17524 0 
40 -1.5 0.982438 0 2.18228 0 
0.4 -1 0.988751 0.001197 -0.498906 0.001831 
0.5 -1 0.984503 0.0007354 -0.486977 0.00553 
0.6 -1 0.981219 0.001066 -0.472294 0.003 
0.7 -1 0.978145 0.0003644 -0.468424 0.003699 
0.8 -1 0.974868 0.0004065 -0.460275 0.001791 
0.9 -1 0.972068 0.0001934 -0.450983 0.00148 
1 -1 0.969111 0.0001801 -0.439597 0.0005281 
1.2 -1 0.964329 0.0001356 -0.410019 0.0006733 
1.4 -1 0.960515 5.912e-05 -0.378582 0.001189 
1.6 -1 0.956915 7.923e-05 -0.336346 0.000823 
1.8 -1 0.953741 5.151e-05 -0.285959 0.0008073 
2 -1 0.951015 4.956e-05 -0.229819 0.0005433 
2.2 -1 0.949171 0.0001011 -0.170413 0.0008092 
2.4 -1 0.947381 5.321e-05 -0.106385 0.0003879 
2.6 -1 0.94617 8.592e-06 -0.0415949 0.0002899 
2.8 -1 0.945218 3.484e-05 0.0245909 0.0003227 
3 -1 0.944554 3.224e-05 0.090538 0.0003959 
3.2 -1 0.944247 1.407e-05 0.155441 0.00027 
3.4 -1 0.944102 5.815e-05 0.21951 0.0004056 
3.6 -1 0.944096 2.053e-05 0.282499 0.0001138 
3.8 -1 0.944156 2.012e-05 0.344403 0.0001781 
4 -1 0.944481 5.303e-05 0.403536 0.0006859 
4.2 -1 0.944756 0 0.462416 0 
4.4 -1 0.945228 0 0.51732 0 
4.6 -1 0.94569 0 0.5718 0 
4.8 -1 0.946312 0 0.622136 0 
5 -1 0.94692 0 0.671284 0 
5.2 -1 0.947486 0 0.720124 0 
5.4 -1 0.948252 0 0.76334 0 
5.6 -1 0.948878 0 0.8082 0 
5.8 -1 0.949576 0 0.849524 0 
6 -1 0.950252 0 0.890336 0 
6.2 -1 0.950896 0 0.930036 0 
6.4 -1 0.951638 0 0.965844 0 
6.6 -1 0.952362 0 1.00026 0 
6.8 -1 0.953026 0 1.03492 0 
7 -1 0.953726 0 1.067056 0 
7.2 -1 0.954388 0 1.098944 0 
7.4 -1 0.95506 0 1.128708 0 
7.6 -1 0.955684 0 1.15854 0 
7.8 -1 0.956382 0 1.184744 0 
8 -1 0.956998 0 1.211896 0 
8.2 -1 0.957582 0 1.239056 0 
8.4 -1 0.9582 0 1.263608 0 
8.6 -1 0.958806 0 1.287228 0 
8.8 -1 0.959374 0 1.31092 0 
9 -1 0.959964 0 1.33244 0 
9.2 -1 0.960512 0 1.354388 0 
9.4 -1 0.96105 0 1.375588 0 
9.6 -1 0.96158 0 1.395992 0 
9.8 -1 0.962092 0 1.415788 0 
10 -1 0.962596 0 1.43502 0 
10.2 -1 0.963124 0 1.451828 0 
10.4 -1 0.963594 0 1.470404 0 
10.6 -1 0.964102 0 1.48606 0 
10.8 -1 0.964556 0 1.503264 0 
11 -1 0.965018 0 1.519012 0 
11.2 -1 0.965438 0 1.535816 0 
11.4 -1 0.965898 0 1.549672 0 
11.6 -1 0.966326 0 1.564264 0 
11.8 -1 0.966758 0 1.577764 0 
12 -1 0.967144 0 1.592656 0 
12.4 -1 0.967942 0 1.618632 0 
12.8 -1 0.968706 0 1.643124 0 
13.2 -1 0.969404 0 1.668328 0 
13.6 -1 0.97011 0 1.689976 0 
14 -1 0.970774 0 1.711344 0 
14.4 -1 0.97142 0 1.73086 0 
14.8 -1 0.972018 0 1.751076 0 
15.2 -1 0.972602 0 1.769764 0 
15.6 -1 0.973172 0 1.786768 0 
16 -1 0.973712 0 1.803844 0 
16.8 -1 0.974746 0 1.834264 0 
17.6 -1 0.975692 0 1.86324 0 
18.4 -1 0.976576 0 1.889596 0 
19.2 -1 0.977424 0 1.911696 0 
20 -1 0.978178 0 1.935512 0 
20.8 -1 0.978902 0 1.955984 0 
21.6 -1 0.979578 0 1.975144 0 
22.4 -1 0.980208 0 1.993628 0 
23.2 -1 0.980808 0 2.010128 0 
24 -1 0.981376 0 2.025164 0 
24.8 -1 0.981906 0 2.040108 0 
25.6 -1 0.98241 0 2.053884 0 
26.4 -1 0.98288 0 2.067676 0 
27.2 -1 0.983328 0 2.080436 0 
28 -1 0.983758 0 2.091648 0 
28.8 -1 0.984168 0 2.102248 0 
29.6 -1 0.984554 0 2.1129 0 
30.4 -1 0.984924 0 2.12278 0 
31.2 -1 0.985276 0 2.132228 0 
32 -1 0.985612 0 2.141184 0 
32.8 -1 0.985936 0 2.149256 0 
33.6 -1 0.986242 0 2.157624 0 
34.4 -1 0.986538 0 2.165084 0 
35.2 -1 0.98682 0 2.17242 0 
36 -1 0.98709 0 2.179552 0 
36.8 -1 0.987346 0 2.186928 0 
37.6 -1 0.987598 0 2.193024 0 
38.4 -1 0.987842 0 2.198812 0 
39.2 -1 0.988072 0 2.20474 0 
40 -1 0.988294 0 2.21062 0 
0.4 -0.5 0.99758 0.0006856 -0.468132 0.007979 
0.5 -0.5 0.99448 0.0004465 -0.451701 0.005 
0.6 -0.5 0.992175 0.0002942 -0.439849 0.004742 
0.7 -0.5 0.990874 0.000259 -0.424826 0.00307 
0.8 -0.5 0.988963 0.0001606 -0.41209 0.003309 
0.9 -0.5 0.987332 0.0001432 -0.395777 0.001779 
1 -0.5 0.985653 0.0001824 -0.379354 0.002092 
1.2 -0.5 0.982994 9.098e-05 -0.342037 0.001997 
1.4 -0.5 0.980894 9.598e-05 -0.303412 0.001478 
1.6 -0.5 0.979012 3.385e-05 -0.25318 0.001401 
1.8 -0.5 0.97735 5.304e-05 -0.196226 0.000816 
2 -0.5 0.975975 2.529e-05 -0.133816 0.0008135 
2.2 -0.5 0.974819 1.075e-05 -0.0676819 0.0006403 
2.4 -0.5 0.973926 1.999e-05 -3.03827e-05 0.0004062 
2.6 -0.5 0.973282 1.368e-05 0.0682756 0.0001846 
2.8 -0.5 0.972784 1.169e-05 0.137479 0.00033 
3 -0.5 0.972451 1.612e-05 0.205625 0.0002972 
3.2 -0.5 0.972274 1.966e-05 0.271778 0.0004004 
3.4 -0.5 0.972088 2.887e-05 0.339791 0.0007939 
3.6 -0.5 0.972102 2.36e-05 0.402785 0.0007261 
3.8 -0.5 0.972186 1.412e-05 0.463804 0.0002857 
4 -0.5 0.972313 1.164e-05 0.523228 0.0004024 
4.2 -0.5 0.972442 0 0.582508 0 
4.4 -0.5 0.972594 0 0.6399 0 
4.6 -0.5 0.972882 0 0.691788 0 
4.8 -0.5 0.973172 0 0.741848 0 
5 -0.5 0.97345 0 0.791236 0 
5.2 -0.5 0.97378 0 0.836972 0 
5.4 -0.5 0.97414 0 0.8801 0 
5.6 -0.5 0.974462 0 0.92316 0 
5.8 -0.5 0.974768 0 0.965564 0 
6 -0.5 0.975134 0 1.003712 0 
6.2 -0.5 0.975458 0 1.042068 0 
6.4 -0.5 0.975832 0 1.076372 0 
6.6 -0.5 0.976172 0 1.110572 0 
6.8 -0.5 0.976518 0 1.143156 0 
7 -0.5 0.976868 0 1.173924 0 
7.2 -0.5 0.977192 0 1.204916 0 
7.4 -0.5 0.977526 0 1.233524 0 
7.6 -0.5 0.977854 0 1.261044 0 
7.8 -0.5 0.97818 0 1.287276 0 
8 -0.5 0.97849 0 1.313128 0 
8.2 -0.5 0.978786 0 1.338736 0 
8.4 -0.5 0.979094 0 1.362076 0 
8.6 -0.5 0.979404 0 1.383912 0 
8.8 -0.5 0.979678 0 1.407248 0 
9 -0.5 0.979976 0 1.427204 0 
9.2 -0.5 0.980264 0 1.44692 0 
9.4 -0.5 0.980526 0 1.467492 0 
9.6 -0.5 0.980782 0 1.487556 0 
9.8 -0.5 0.981048 0 1.505388 0 
10 -0.5 0.9813 0 1.523472 0 
10.2 -0.5 0.981554 0 1.54006 0 
10.4 -0.5 0.981796 0 1.556924 0 
10.6 -0.5 0.982042 0 1.572232 0 
10.8 -0.5 0.982276 0 1.587892 0 
11 -0.5 0.982506 0 1.60252 0 
11.2 -0.5 0.982716 0 1.61846 0 
11.4 -0.5 0.982946 0 1.631516 0 
11.6 -0.5 0.983162 0 1.644848 0 
11.8 -0.5 0.983372 0 1.657876 0 
12 -0.5 0.983568 0 1.671696 0 
12.4 -0.5 0.983968 0 1.695836 0 
12.8 -0.5 0.98435 0 1.718548 0 
13.2 -0.5 0.9847 0 1.742004 0 
13.6 -0.5 0.985054 0 1.761952 0 
14 -0.5 0.985386 0 1.781856 0 
14.4 -0.5 0.98571 0 1.799772 0 
14.8 -0.5 0.98601 0 1.818584 0 
15.2 -0.5 0.986298 0 1.836328 0 
15.6 -0.5 0.986584 0 1.851868 0 
16 -0.5 0.986854 0 1.8677 0 
16.8 -0.5 0.98737 0 1.89602 0 
17.6 -0.5 0.987848 0 1.922028 0 
18.4 -0.5 0.988286 0 1.946904 0 
19.2 -0.5 0.98871 0 1.967004 0 
20 -0.5 0.989088 0 1.988948 0 
20.8 -0.5 0.98945 0 2.007604 0 
21.6 -0.5 0.989786 0 2.025552 0 
22.4 -0.5 0.990102 0 2.042208 0 
23.2 -0.5 0.990404 0 2.057064 0 
24 -0.5 0.990688 0 2.071048 0 
24.8 -0.5 0.990954 0 2.084356 0 
25.6 -0.5 0.991204 0 2.096988 0 
26.4 -0.5 0.99144 0 2.109444 0 
27.2 -0.5 0.991664 0 2.12132 0 
28 -0.5 0.991878 0 2.131696 0 
28.8 -0.5 0.992084 0 2.141076 0 
29.6 -0.5 0.992278 0 2.15062 0 
30.4 -0.5 0.992462 0 2.159944 0 
31.2 -0.5 0.992638 0 2.168252 0 
32 -0.5 0.992806 0 2.176548 0 
32.8 -0.5 0.992968 0 2.18392 0 
33.6 -0.5 0.993122 0 2.191284 0 
34.4 -0.5 0.993268 0 2.198312 0 
35.2 -0.5 0.993412 0 2.204332 0 
36 -0.5 0.993544 0 2.211552 0 
36.8 -0.5 0.993674 0 2.217828 0 
37.6 -0.5 0.9938 0 2.223124 0 
38.4 -0.5 0.993922 0 2.2284 0 
39.2 -0.5 0.994036 0 2.234492 0 
40 -0.5 0.994146 0 2.24008 0 
0.3 0 1 0 -0.532761 0.01585 
0.35 0 1 0 -0.485444 0.007453 
0.4 0 1 0 -0.458112 0.008307 
0.5 0 1 0 -0.427962 0.00484 
0.6 0 1 0 -0.40585 0.005169 
0.7 0 1 0 -0.381114 0.00528 
0.8 0 1 0 -0.361939 0.003944 
0.9 0 1 0 -0.339493 0.002472 
1 0 1 0 -0.315211 0.002249 
1.2 0 1 0 -0.264662 0.002638 
1.4 0 1 0 -0.217248 0.002258 
1.6 0 1 0 -0.156374 0.001144 
1.8 0 1 0 -0.091183 0.0009678 
2 0 1 0 -0.0224417 0.001039 
2.2 0 1 0 0.0483305 0.0003831 
2.4 0 1 0 0.120681 0.0002336 
2.6 0 1 0 0.193349 0.000571 
2.8 0 1 0 0.264413 0.0007006 
3 0 1 0 0.336307 0.0006011 
3.2 0 1 0 0.4036 0.0005581 
3.4 0 1 0 0.470738 0.0004395 
3.6 0 1 0 0.533744 0.0008158 
3.8 0 1 0 0.596104 0.0004591 
4 0 1 0 0.656264 0.0003048 
4.2 0 1 0 0.7163 0 
4.4 0 1 0 0.770448 0 
4.6 0 1 0 0.822152 0 
4.8 0 1 0 0.870348 0 
5 0 1 0 0.91884 0 
5.2 0 1 0 0.963888 0 
5.4 0 1 0 1.004792 0 
5.6 0 1 0 1.047212 0 
5.8 0 1 0 1.087296 0 
6 0 1 0 1.124628 0 
6.2 0 1 0 1.162124 0 
6.4 0 1 0 1.195128 0 
6.6 0 1 0 1.227512 0 
6.8 0 1 0 1.258304 0 
7 0 1 0 1.28694 0 
7.2 0 1 0 1.316168 0 
7.4 0 1 0 1.343808 0 
7.6 0 1 0 1.368796 0 
7.8 0 1 0 1.394052 0 
8 0 1 0 1.418632 0 
8.2 0 1 0 1.443172 0 
8.4 0 1 0 1.465336 0 
8.6 0 1 0 1.484736 0 
8.8 0 1 0 1.507244 0 
9 0 1 0 1.52532 0 
9.2 0 1 0 1.543996 0 
9.4 0 1 0 1.563608 0 
9.6 0 1 0 1.581832 0 
9.8 0 1 0 1.598532 0 
10 0 1 0 1.615188 0 
10.2 0 1 0 1.630584 0 
10.4 0 1 0 1.646144 0 
10.6 0 1 0 1.660408 0 
10.8 0 1 0 1.675464 0 
11 0 1 0 1.688596 0 
11.2 0 1 0 1.70324 0 
11.4 0 1 0 1.715408 0 
11.6 0 1 0 1.72772 0 
11.8 0 1 0 1.739828 0 
12 0 1 0 1.752856 0 
12.4 0 1 0 1.774724 0 
12.8 0 1 0 1.795472 0 
13.2 0 1 0 1.817848 0 
13.6 0 1 0 1.836192 0 
14 0 1 0 1.853984 0 
14.4 0 1 0 1.870476 0 
14.8 0 1 0 1.88786 0 
15.2 0 1 0 1.904068 0 
15.6 0 1 0 1.918496 0 
16 0 1 0 1.932752 0 
16.8 0 1 0 1.958348 0 
17.6 0 1 0 1.98226 0 
18.4 0 1 0 2.004916 0 
19.2 0 1 0 2.022956 0 
20 0 1 0 2.043224 0 
20.8 0 1 0 2.060144 0 
21.6 0 1 0 2.076484 0 
22.4 0 1 0 2.090976 0 
23.2 0 1 0 2.104624 0 
24 0 1 0 2.117176 0 
24.8 0 1 0 2.129616 0 
25.6 0 1 0 2.1405 0 
26.4 0 1 0 2.152272 0 
27.2 0 1 0 2.162656 0 
28 0 1 0 2.171948 0 
28.8 0 1 0 2.180456 0 
29.6 0 1 0 2.189024 0 
30.4 0 1 0 2.197572 0 
31.2 0 1 0 2.20522 0 
32 0 1 0 2.212628 0 
32.8 0 1 0 2.21906 0 
33.6 0 1 0 2.225964 0 
34.4 0 1 0 2.232016 0 
35.2 0 1 0 2.237528 0 
36 0 1 0 2.243748 0 
36.8 0 1 0 2.249336 0 
37.6 0 1 0 2.253976 0 
38.4 0 1 0 2.258904 0 
39.2 0 1 0 2.264024 0 
40 0 1 0 2.268996 0 


==> aux/tables/energy_U12.dat <==
3 -24 0.00675986 0 -0.0129918 0 
3.2 -24 0.00953846 0 -0.01713216 0 
3.4 -24 0.01278362 0 -0.02160388 0 
3.6 -24 0.01667582 0 -0.02653576 0 
3.8 -24 0.020931 0 -0.03151668 0 
4 -24 0.0258966 0 -0.0368368 0 
4.2 -24 0.0313552 0 -0.0423364 0 
4.4 -24 0.0370654 0 -0.0476456 0 
4.6 -24 0.0435336 0 -0.0532024 0 
4.8 -24 0.0503492 0 -0.0584564 0 
5 -24 0.0573916 0 -0.0636028 0 
5.2 -24 0.0649978 0 -0.0686092 0 
5.4 -24 0.0727346 0 -0.0733036 0 
5.6 -24 0.0807692 0 -0.0776104 0 
5.8 -24 0.0890366 0 -0.0814912 0 
6 -24 0.0975268 0 -0.085104 0 
6.2 -24 0.1058846 0 -0.0880052 0 
6.4 -24 0.1143812 0 -0.0905124 0 
6.6 -24 0.1231466 0 -0.0927256 0 
6.8 -24 0.1316496 0 -0.0942544 0 
7 -24 0.1403332 0 -0.0953932 0 
7.2 -24 0.1490374 0 -0.0960456 0 
7.4 -24 0.1573602 0 -0.0959444 0 
7.6 -24 0.1660674 0 -0.0955692 0 
7.8 -24 0.175047 0 -0.0950056 0 
8 -24 0.1832934 0 -0.0935412 0 
8.2 -24 0.191551 0 -0.0916032 0 
8.4 -24 0.199971 0 -0.089298 0 
8.6 -24 0.208586 0 -0.086718 0 
8.8 -24 0.216786 0 -0.0835024 0 
9 -24 0.224868 0 -0.0798144 0 
9.2 -24 0.232846 0 -0.07573 0 
9.4 -24 0.240816 0 -0.0712584 0 
9.6 -24 0.248558 0 -0.0662924 0 
9.8 -24 0.256016 0 -0.0608712 0 
10 -24 0.263402 0 -0.0551128 0 
10.2 -24 0.270706 0 -0.0489488 0 
10.4 -24 0.278332 0 -0.042652 0 
10.6 -24 0.285618 0 -0.03593768 0 
10.8 -24 0.292788 0 -0.02889272 0 
11 -24 0.29974 0 -0.0214188 0 
11.2 -24 0.306476 0 -0.01364632 0 
11.4 -24 0.313194 0 -0.00561468 0 
11.6 -24 0.320034 0 0.002581228 0 
11.8 -24 0.326558 0 0.01117976 0 
12 -24 0.332882 0 0.0200304 0 
12.4 -24 0.345466 0 0.03826568 0 
12.8 -24 0.357698 0 0.0573308 0 
13.2 -24 0.369416 0 0.0772068 0 
13.6 -24 0.38109 0 0.0975296 0 
14 -24 0.39225 0 0.118558 0 
14.4 -24 0.40281 0 0.14022 0 
14.8 -24 0.413246 0 0.16215 0 
15.2 -24 0.423232 0 0.1845244 0 
15.6 -24 0.43324 0 0.2069048 0 
16 -24 0.442644 0 0.2297952 0 
16.8 -24 0.460786 0 0.2759204 0 
17.6 -24 0.478192 0 0.3220944 0 
18.4 -24 0.49411 0 0.3688856 0 
19.2 -24 0.509038 0 0.415624 0 
20 -24 0.523478 0 0.461616 0 
20.8 -24 0.537196 0 0.507028 0 
21.6 -24 0.55008 0 0.551908 0 
22.4 -24 0.562482 0 0.59574 0 
23.2 -24 0.574016 0 0.639168 0 
24 -24 0.585052 0 0.681564 0 
24.8 -24 0.595576 0 0.723004 0 
25.6 -24 0.605796 0 0.763064 0 
26.4 -24 0.6152 0 0.80294 0 
27.2 -24 0.624292 0 0.841592 0 
28 -24 0.632996 0 0.879204 0 
28.8 -24 0.641364 0 0.915728 0 
29.6 -24 0.649516 0 0.950876 0 
30.4 -24 0.657122 0 0.985704 0 
31.2 -24 0.664554 0 1.019132 0 
32 -24 0.671612 0 1.051896 0 
32.8 -24 0.678358 0 1.083884 0 
33.6 -24 0.684884 0 1.114844 0 
34.4 -24 0.691176 0 1.1449 0 
35.2 -24 0.697162 0 1.174412 0 
36 -24 0.702904 0 1.203236 0 
36.8 -24 0.70854 0 1.23082 0 
37.6 -24 0.713976 0 1.257648 0 
38.4 -24 0.719206 0 1.283808 0 
39.2 -24 0.724216 0 1.309456 0 
40 -24 0.729 0 1.334712 0 
2.6 -22 0.006399 0 -0.01405204 0 
2.8 -22 0.00954202 0 -0.01928244 0 
3 -22 0.01320464 0 -0.0248486 0 
3.2 -22 0.01750548 0 -0.03094556 0 
3.4 -22 0.0225332 0 -0.0373822 0 
3.6 -22 0.0283134 0 -0.0443032 0 
3.8 -22 0.0348122 0 -0.0515692 0 
4 -22 0.0417308 0 -0.0584544 0 
4.2 -22 0.0492626 0 -0.0652908 0 
4.4 -22 0.0573854 0 -0.07209 0 
4.6 -22 0.0656792 0 -0.078296 0 
4.8 -22 0.0742882 0 -0.084106 0 
5 -22 0.083186 0 -0.089366 0 
5.2 -22 0.092598 0 -0.0946048 0 
5.4 -22 0.1019628 0 -0.0989152 0 
5.6 -22 0.1116444 0 -0.1030496 0 
5.8 -22 0.121256 0 -0.106288 0 
6 -22 0.1308964 0 -0.1088848 0 
6.2 -22 0.1403552 0 -0.1107216 0 
6.4 -22 0.1501722 0 -0.1120964 0 
6.6 -22 0.1598936 0 -0.11304 0 
6.8 -22 0.1692314 0 -0.1129356 0 
7 -22 0.1789066 0 -0.112592 0 
7.2 -22 0.1880852 0 -0.1113292 0 
7.4 -22 0.1977542 0 -0.1099484 0 
7.6 -22 0.206802 0 -0.1075804 0 
7.8 -22 0.215564 0 -0.1045464 0 
8 -22 0.224492 0 -0.1011612 0 
8.2 -22 0.233662 0 -0.0975688 0 
8.4 -22 0.242294 0 -0.0930408 0 
8.6 -22 0.251058 0 -0.0881632 0 
8.8 -22 0.259324 0 -0.0826696 0 
9 -22 0.267672 0 -0.0768248 0 
9.2 -22 0.275994 0 -0.070572 0 
9.4 -22 0.283912 0 -0.0637 0 
9.6 -22 0.291716 0 -0.0565088 0 
9.8 -22 0.299494 0 -0.0489612 0 
10 -22 0.306984 0 -0.0409364 0 
10.2 -22 0.31444 0 -0.0326474 0 
10.4 -22 0.321848 0 -0.02402384 0 
10.6 -22 0.3291 0 -0.01512156 0 
10.8 -22 0.336062 0 -0.00580756 0 
11 -22 0.34294 0 0.003882044 0 
11.2 -22 0.349866 0 0.01363204 0 
11.4 -22 0.35647 0 0.02381492 0 
11.6 -22 0.362998 0 0.0342256 0 
11.8 -22 0.369228 0 0.044918 0 
12 -22 0.375724 0 0.0556052 0 
12.4 -22 0.388192 0 0.0776092 0 
12.8 -22 0.39978 0 0.1006896 0 
13.2 -22 0.411334 0 0.124038 0 
13.6 -22 0.422458 0 0.1478944 0 
14 -22 0.433022 0 0.1723724 0 
14.4 -22 0.4433 0 0.197098 0 
14.8 -22 0.453434 0 0.2219132 0 
15.2 -22 0.4633 0 0.2468364 0 
15.6 -22 0.47263 0 0.2721232 0 
16 -22 0.481712 0 0.2974524 0 
16.8 -22 0.499176 0 0.3479932 0 
17.6 -22 0.515556 0 0.3983788 0 
18.4 -22 0.530684 0 0.448716 0 
19.2 -22 0.544846 0 0.498544 0 
20 -22 0.55876 0 0.54672 0 
20.8 -22 0.571528 0 0.594644 0 
21.6 -22 0.583668 0 0.641444 0 
22.4 -22 0.595204 0 0.687148 0 
23.2 -22 0.60623 0 0.731532 0 
24 -22 0.616604 0 0.774988 0 
24.8 -22 0.626506 0 0.817212 0 
25.6 -22 0.635894 0 0.858356 0 
26.4 -22 0.64485 0 0.898352 0 
27.2 -22 0.653344 0 0.937348 0 
28 -22 0.661438 0 0.975284 0 
28.8 -22 0.669186 0 1.012112 0 
29.6 -22 0.676708 0 1.047488 0 
30.4 -22 0.683942 0 1.08168 0 
31.2 -22 0.690832 0 1.115004 0 
32 -22 0.697376 0 1.1476 0 
32.8 -22 0.703684 0 1.17912 0 
33.6 -22 0.709756 0 1.209656 0 
34.4 -22 0.715538 0 1.239556 0 
35.2 -22 0.721132 0 1.26844 0 
36 -22 0.72653 0 1.296408 0 
36.8 -22 0.731686 0 1.323816 0 
37.6 -22 0.73673 0 1.35002 0 
38.4 -22 0.741594 0 1.375488 0 
39.2 -22 0.746224 0 1.400588 0 
40 -22 0.750736 0 1.42476 0 
2.2 -20 0.00612966 0 -0.0155556 0 
2.4 -20 0.0094938 0 -0.0219338 0 
2.6 -20 0.01396908 0 -0.02980292 0 
2.8 -20 0.01908998 0 -0.03791924 0 
3 -20 0.0251422 0 -0.0464012 0 
3.2 -20 0.0320916 0 -0.0556996 0 
3.4 -20 0.0397002 0 -0.0647856 0 
3.6 -20 0.0481148 0 -0.0737456 0 
3.8 -20 0.0571072 0 -0.082444 0 
4 -20 0.0667382 0 -0.0908292 0 
4.2 -20 0.0764756 0 -0.0985316 0 
4.4 -20 0.087226 0 -0.106054 0 
4.6 -20 0.0978604 0 -0.1126144 0 
4.8 -20 0.1083506 0 -0.1178584 0 
5 -20 0.1191826 0 -0.122728 0 
5.2 -20 0.1300886 0 -0.1268976 0 
5.4 -20 0.141123 0 -0.1300816 0 
5.6 -20 0.1520434 0 -0.1325228 0 
5.8 -20 0.162452 0 -0.1337212 0 
6 -20 0.1736994 0 -0.1349532 0 
6.2 -20 0.1838828 0 -0.134718 0 
6.4 -20 0.1943488 0 -0.1339308 0 
6.6 -20 0.204942 0 -0.1326028 0 
6.8 -20 0.215484 0 -0.130762 0 
7 -20 0.2257 0 -0.1279284 0 
7.2 -20 0.235406 0 -0.1242256 0 
7.4 -20 0.245202 0 -0.1199888 0 
7.6 -20 0.25459 0 -0.1149124 0 
7.8 -20 0.263708 0 -0.1093672 0 
8 -20 0.273012 0 -0.1033604 0 
8.2 -20 0.281928 0 -0.0966304 0 
8.4 -20 0.29076 0 -0.089478 0 
8.6 -20 0.299314 0 -0.0817264 0 
8.8 -20 0.308044 0 -0.0737656 0 
9 -20 0.316166 0 -0.0650284 0 
9.2 -20 0.324304 0 -0.0559468 0 
9.4 -20 0.332012 0 -0.0463048 0 
9.6 -20 0.340006 0 -0.03666948 0 
9.8 -20 0.347622 0 -0.02644596 0 
10 -20 0.355244 0 -0.01600632 0 
10.2 -20 0.362218 0 -0.0049004 0 
10.4 -20 0.369384 0 0.006308 0 
10.6 -20 0.376254 0 0.01785412 0 
10.8 -20 0.383302 0 0.02946996 0 
11 -20 0.389916 0 0.041532 0 
11.2 -20 0.396566 0 0.0536952 0 
11.4 -20 0.402956 0 0.0661788 0 
11.6 -20 0.409456 0 0.0786484 0 
11.8 -20 0.415626 0 0.0914664 0 
12 -20 0.421622 0 0.1044904 0 
12.4 -20 0.433184 0 0.1309708 0 
12.8 -20 0.444756 0 0.1576056 0 
13.2 -20 0.455962 0 0.1845624 0 
13.6 -20 0.466258 0 0.212226 0 
14 -20 0.476664 0 0.2396724 0 
14.4 -20 0.48647 0 0.2674756 0 
14.8 -20 0.495858 0 0.2954392 0 
15.2 -20 0.505248 0 0.3230344 0 
15.6 -20 0.51411 0 0.3508304 0 
16 -20 0.522712 0 0.3784488 0 
16.8 -20 0.539026 0 0.43346 0 
17.6 -20 0.554266 0 0.48776 0 
18.4 -20 0.568696 0 0.54086 0 
19.2 -20 0.582248 0 0.592888 0 
20 -20 0.594902 0 0.643892 0 
20.8 -20 0.606822 0 0.693668 0 
21.6 -20 0.618196 0 0.741832 0 
22.4 -20 0.628888 0 0.788828 0 
23.2 -20 0.639086 0 0.83426 0 
24 -20 0.648814 0 0.878176 0 
24.8 -20 0.657996 0 0.920888 0 
25.6 -20 0.66669 0 0.962396 0 
26.4 -20 0.674958 0 1.00262 0 
27.2 -20 0.682912 0 1.0413 0 
28 -20 0.690332 0 1.079384 0 
28.8 -20 0.69764 0 1.115408 0 
29.6 -20 0.704462 0 1.150952 0 
30.4 -20 0.711154 0 1.18466 0 
31.2 -20 0.717504 0 1.217516 0 
32 -20 0.723558 0 1.249488 0 
32.8 -20 0.729378 0 1.280392 0 
33.6 -20 0.734924 0 1.310532 0 
34.4 -20 0.740314 0 1.339404 0 
35.2 -20 0.745404 0 1.3679 0 
36 -20 0.750412 0 1.3949 0 
36.8 -20 0.75514 0 1.421628 0 
37.6 -20 0.759744 0 1.447252 0 
38.4 -20 0.764208 0 1.471964 0 
39.2 -20 0.76856 0 1.495616 0 
40 -20 0.772642 0 1.519372 0 
1.8 -18 0.00584728 0 -0.01688124 0 
2 -18 0.00971134 0 -0.0258636 0 
2.2 -18 0.01506632 0 -0.03704708 0 
2.4 -18 0.0212676 0 -0.048078 0 
2.6 -18 0.028679 0 -0.0601308 0 
2.8 -18 0.037526 0 -0.0729096 0 
3 -18 0.0470712 0 -0.0853156 0 
3.2 -18 0.0578266 0 -0.097812 0 
3.4 -18 0.0686928 0 -0.1085248 0 
3.6 -18 0.0802856 0 -0.1191176 0 
3.8 -18 0.0924194 0 -0.128748 0 
4 -18 0.1047478 0 -0.1370032 0 
4.2 -18 0.1170778 0 -0.1439912 0 
4.4 -18 0.1296828 0 -0.1502816 0 
4.6 -18 0.1422572 0 -0.15514 0 
4.8 -18 0.154899 0 -0.159344 0 
5 -18 0.16739 0 -0.162158 0 
5.2 -18 0.1793834 0 -0.1634408 0 
5.4 -18 0.19183 0 -0.1644512 0 
5.6 -18 0.2041 0 -0.1644516 0 
5.8 -18 0.215856 0 -0.163114 0 
6 -18 0.226968 0 -0.1606504 0 
6.2 -18 0.238078 0 -0.1575104 0 
6.4 -18 0.249088 0 -0.1533964 0 
6.6 -18 0.259802 0 -0.1486996 0 
6.8 -18 0.270326 0 -0.1431176 0 
7 -18 0.280542 0 -0.1368068 0 
7.2 -18 0.290532 0 -0.1297532 0 
7.4 -18 0.300068 0 -0.1218996 0 
7.6 -18 0.309218 0 -0.1134676 0 
7.8 -18 0.318486 0 -0.1043936 0 
8 -18 0.327518 0 -0.0948908 0 
8.2 -18 0.336684 0 -0.085086 0 
8.4 -18 0.345528 0 -0.0746384 0 
8.6 -18 0.353592 0 -0.0634624 0 
8.8 -18 0.362058 0 -0.05223 0 
9 -18 0.37041 0 -0.0406384 0 
9.2 -18 0.378008 0 -0.02828408 0 
9.4 -18 0.38565 0 -0.01564036 0 
9.6 -18 0.393148 0 -0.002795356 0 
9.8 -18 0.400258 0 0.01053296 0 
10 -18 0.407368 0 0.02405556 0 
10.2 -18 0.414368 0 0.0378142 0 
10.4 -18 0.421118 0 0.0517932 0 
10.6 -18 0.427924 0 0.0659236 0 
10.8 -18 0.434436 0 0.0803464 0 
11 -18 0.440746 0 0.094952 0 
11.2 -18 0.447156 0 0.1094784 0 
11.4 -18 0.453116 0 0.1244552 0 
11.6 -18 0.45913 0 0.139446 0 
11.8 -18 0.464944 0 0.1545368 0 
12 -18 0.470666 0 0.1696928 0 
12.4 -18 0.481818 0 0.2002224 0 
12.8 -18 0.492556 0 0.2309156 0 
13.2 -18 0.502868 0 0.261728 0 
13.6 -18 0.51262 0 0.2928284 0 
14 -18 0.52226 0 0.3235172 0 
14.4 -18 0.531606 0 0.3540884 0 
14.8 -18 0.54056 0 0.384528 0 
15.2 -18 0.549112 0 0.414888 0 
15.6 -18 0.557258 0 0.445176 0 
16 -18 0.565346 0 0.47484 0 
16.8 -18 0.580424 0 0.533708 0 
17.6 -18 0.594642 0 0.590964 0 
18.4 -18 0.60808 0 0.646492 0 
19.2 -18 0.620376 0 0.70108 0 
20 -18 0.632136 0 0.753588 0 
20.8 -18 0.643182 0 0.804512 0 
21.6 -18 0.653698 0 0.853508 0 
22.4 -18 0.663452 0 0.901408 0 
23.2 -18 0.672908 0 0.946964 0 
24 -18 0.681718 0 0.991444 0 
24.8 -18 0.690226 0 1.033868 0 
25.6 -18 0.698196 0 1.07522 0 
26.4 -18 0.705802 0 1.115048 0 
27.2 -18 0.71295 0 1.153872 0 
28 -18 0.719924 0 1.190644 0 
28.8 -18 0.726472 0 1.226636 0 
29.6 -18 0.732738 0 1.26136 0 
30.4 -18 0.738736 0 1.294876 0 
31.2 -18 0.744542 0 1.326888 0 
32 -18 0.750112 0 1.357756 0 
32.8 -18 0.755378 0 1.388012 0 
33.6 -18 0.76043 0 1.417292 0 
34.4 -18 0.765374 0 1.445012 0 
35.2 -18 0.770022 0 1.4725 0 
36 -18 0.774506 0 1.49902 0 
36.8 -18 0.77888 0 1.524284 0 
37.6 -18 0.783066 0 1.548936 0 
38.4 -18 0.787078 0 1.572992 0 
39.2 -18 0.791022 0 1.5957 0 
40 -18 0.794772 0 1.618172 0 
1.4 -16 0.00597452 0 -0.02069744 0 
1.6 -16 0.01068098 0 -0.03362752 0 
1.8 -16 0.01731548 0 -0.0496512 0 
2 -16 0.026003 0 -0.0676572 0 
2.2 -16 0.0355932 0 -0.0849924 0 
2.4 -16 0.0469766 0 -0.1032452 0 
2.6 -16 0.0593458 0 -0.119962 0 
2.8 -16 0.0725894 0 -0.1358412 0 
3 -16 0.0864992 0 -0.1502652 0 
3.2 -16 0.1007658 0 -0.162534 0 
3.4 -16 0.1151706 0 -0.1733352 0 
3.6 -16 0.1298668 0 -0.1826948 0 
3.8 -16 0.1449156 0 -0.1905508 0 
4 -16 0.159699 0 -0.1965128 0 
4.2 -16 0.1746426 0 -0.2009172 0 
4.4 -16 0.188641 0 -0.2038172 0 
4.6 -16 0.202434 0 -0.2046128 0 
4.8 -16 0.216548 0 -0.2048404 0 
5 -16 0.230086 0 -0.2037144 0 
5.2 -16 0.242914 0 -0.201374 0 
5.4 -16 0.255288 0 -0.1973032 0 
5.6 -16 0.26758 0 -0.1926264 0 
5.8 -16 0.279644 0 -0.1870448 0 
6 -16 0.291286 0 -0.180392 0 
6.2 -16 0.301906 0 -0.1724076 0 
6.4 -16 0.31287 0 -0.1640444 0 
6.6 -16 0.323342 0 -0.1547072 0 
6.8 -16 0.333956 0 -0.1449024 0 
7 -16 0.343532 0 -0.1340896 0 
7.2 -16 0.353746 0 -0.122934 0 
7.4 -16 0.363034 0 -0.11099 0 
7.6 -16 0.371894 0 -0.0983984 0 
7.8 -16 0.38087 0 -0.0853552 0 
8 -16 0.389484 0 -0.0718668 0 
8.2 -16 0.39792 0 -0.0579316 0 
8.4 -16 0.406 0 -0.0434884 0 
8.6 -16 0.413836 0 -0.02863804 0 
8.8 -16 0.421814 0 -0.0136598 0 
9 -16 0.429138 0 0.001948576 0 
9.2 -16 0.436824 0 0.01739636 0 
9.4 -16 0.44383 0 0.03347728 0 
9.6 -16 0.451048 0 0.0495208 0 
9.8 -16 0.458032 0 0.0658312 0 
10 -16 0.464822 0 0.0822628 0 
10.2 -16 0.471144 0 0.0992432 0 
10.4 -16 0.477408 0 0.116118 0 
10.6 -16 0.483572 0 0.1331384 0 
10.8 -16 0.48948 0 0.1503872 0 
11 -16 0.495326 0 0.1675988 0 
11.2 -16 0.5013 0 0.1846212 0 
11.4 -16 0.506842 0 0.2020188 0 
11.6 -16 0.512116 0 0.219614 0 
11.8 -16 0.517696 0 0.2367888 0 
12 -16 0.5228 0 0.2543248 0 
12.4 -16 0.533102 0 0.2889044 0 
12.8 -16 0.542962 0 0.3234708 0 
13.2 -16 0.552502 0 0.3576728 0 
13.6 -16 0.561596 0 0.39173 0 
14 -16 0.57031 0 0.425528 0 
14.4 -16 0.578712 0 0.458972 0 
14.8 -16 0.586596 0 0.492336 0 
15.2 -16 0.594606 0 0.524592 0 
15.6 -16 0.602014 0 0.557016 0 
16 -16 0.6095 0 0.588256 0 
16.8 -16 0.62337 0 0.649988 0 
17.6 -16 0.636246 0 0.709876 0 
18.4 -16 0.648274 0 0.767724 0 
19.2 -16 0.6597 0 0.823136 0 
20 -16 0.67041 0 0.876548 0 
20.8 -16 0.68044 0 0.9281 0 
21.6 -16 0.689946 0 0.977544 0 
22.4 -16 0.698832 0 1.025372 0 
23.2 -16 0.707332 0 1.070988 0 
24 -16 0.715374 0 1.11486 0 
24.8 -16 0.722968 0 1.157192 0 
25.6 -16 0.730194 0 1.197824 0 
26.4 -16 0.737072 0 1.236844 0 
27.2 -16 0.743586 0 1.27458 0 
28 -16 0.74984 0 1.31058 0 
28.8 -16 0.75575 0 1.345584 0 
29.6 -16 0.761378 0 1.379392 0 
30.4 -16 0.76681 0 1.41164 0 
31.2 -16 0.771976 0 1.442928 0 
32 -16 0.776972 0 1.47274 0 
32.8 -16 0.781748 0 1.501584 0 
33.6 -16 0.786322 0 1.529456 0 
34.4 -16 0.790708 0 1.556392 0 
35.2 -16 0.794908 0 1.582504 0 
36 -16 0.798934 0 1.607856 0 
36.8 -16 0.802852 0 1.631984 0 
37.6 -16 0.806574 0 1.65576 0 
38.4 -16 0.810182 0 1.67856 0 
39.2 -16 0.813668 0 1.700568 0 
40 -16 0.81709 0 1.721288 0 
0.9 -14 0.00511042 0 -0.02223488 0 
1 -14 0.00726744 0 -0.03013264 0 
1.2 -14 0.01431396 0 -0.053694 0 
1.4 -14 0.023568 0 -0.0792904 0 
1.6 -14 0.0350192 0 -0.105952 0 
1.8 -14 0.048527 0 -0.133118 0 
2 -14 0.0641924 0 -0.1596804 0 
2.2 -14 0.080541 0 -0.1825292 0 
2.4 -14 0.0977386 0 -0.2025844 0 
2.6 -14 0.1152382 0 -0.2192532 0 
2.8 -14 0.1331578 0 -0.2332232 0 
3 -14 0.1513166 0 -0.2448324 0 
3.2 -14 0.1690118 0 -0.2533316 0 
3.4 -14 0.186109 0 -0.2588316 0 
3.6 -14 0.20309 0 -0.2623492 0 
3.8 -14 0.219706 0 -0.2640196 0 
4 -14 0.235726 0 -0.2642552 0 
4.2 -14 0.251176 0 -0.2622188 0 
4.4 -14 0.266018 0 -0.2588324 0 
4.6 -14 0.280374 0 -0.2537732 0 
4.8 -14 0.2937 0 -0.2470204 0 
5 -14 0.307076 0 -0.2394428 0 
5.2 -14 0.31976 0 -0.230748 0 
5.4 -14 0.332286 0 -0.2212448 0 
5.6 -14 0.343982 0 -0.2106844 0 
5.8 -14 0.355516 0 -0.1989628 0 
6 -14 0.365746 0 -0.1860324 0 
6.2 -14 0.376394 0 -0.1728772 0 
6.4 -14 0.386472 0 -0.1587936 0 
6.6 -14 0.396772 0 -0.144412 0 
6.8 -14 0.406254 0 -0.1292028 0 
7 -14 0.415504 0 -0.1133024 0 
7.2 -14 0.424842 0 -0.0972624 0 
7.4 -14 0.43307 0 -0.0799152 0 
7.6 -14 0.44107 0 -0.0623736 0 
7.8 -14 0.449582 0 -0.04497 0 
8 -14 0.457128 0 -0.02670964 0 
8.2 -14 0.464922 0 -0.0084896 0 
8.4 -14 0.472046 0 0.01039252 0 
8.6 -14 0.479476 0 0.02915532 0 
8.8 -14 0.486432 0 0.0482116 0 
9 -14 0.493212 0 0.067526 0 
9.2 -14 0.499812 0 0.086942 0 
9.4 -14 0.50618 0 0.106522 0 
9.6 -14 0.512508 0 0.1261548 0 
9.8 -14 0.518602 0 0.145894 0 
10 -14 0.524624 0 0.1656464 0 
10.2 -14 0.530662 0 0.1852556 0 
10.4 -14 0.536468 0 0.2049004 0 
10.6 -14 0.542226 0 0.2244288 0 
10.8 -14 0.547372 0 0.2445352 0 
11 -14 0.552766 0 0.2641292 0 
11.2 -14 0.557726 0 0.2841328 0 
11.4 -14 0.562838 0 0.3036596 0 
11.6 -14 0.567874 0 0.3231264 0 
11.8 -14 0.572914 0 0.3423588 0 
12 -14 0.577424 0 0.362098 0 
12.4 -14 0.58668 0 0.400384 0 
12.8 -14 0.595574 0 0.438216 0 
13.2 -14 0.604268 0 0.475276 0 
13.6 -14 0.61238 0 0.512136 0 
14 -14 0.620234 0 0.548328 0 
14.4 -14 0.62775 0 0.583984 0 
14.8 -14 0.63489 0 0.619204 0 
15.2 -14 0.641884 0 0.653548 0 
15.6 -14 0.648646 0 0.687152 0 
16 -14 0.654978 0 0.720644 0 
16.8 -14 0.667494 0 0.784168 0 
17.6 -14 0.679188 0 0.844988 0 
18.4 -14 0.689918 0 0.903892 0 
19.2 -14 0.700154 0 0.95966 0 
20 -14 0.709604 0 1.013612 0 
20.8 -14 0.718578 0 1.064852 0 
21.6 -14 0.726952 0 1.114284 0 
22.4 -14 0.735006 0 1.160864 0 
23.2 -14 0.742438 0 1.206288 0 
24 -14 0.749604 0 1.249148 0 
24.8 -14 0.756406 0 1.290096 0 
25.6 -14 0.762758 0 1.329936 0 
26.4 -14 0.768874 0 1.36764 0 
27.2 -14 0.774616 0 1.404304 0 
28 -14 0.780174 0 1.438856 0 
28.8 -14 0.785446 0 1.47224 0 
29.6 -14 0.790414 0 1.504768 0 
30.4 -14 0.795212 0 1.53564 0 
31.2 -14 0.799754 0 1.565732 0 
32 -14 0.804194 0 1.593904 0 
32.8 -14 0.808324 0 1.6221 0 
33.6 -14 0.812426 0 1.648 0 
34.4 -14 0.816314 0 1.67336 0 
35.2 -14 0.819988 0 1.698412 0 
36 -14 0.823574 0 1.722056 0 
36.8 -14 0.826966 0 1.745452 0 
37.6 -14 0.830298 0 1.767348 0 
38.4 -14 0.833464 0 1.788976 0 
39.2 -14 0.83658 0 1.80914 0 
40 -14 0.839538 0 1.829176 0 
0.5 -12 0.01321352 0 -0.0670788 0 
0.6 -12 0.01747844 0 -0.0841072 0 
0.7 -12 0.0226346 0 -0.1051348 0 
0.8 -12 0.029048 0 -0.127196 0 
0.9 -12 0.0356608 0 -0.1481884 0 
1 -12 0.0429702 0 -0.1681328 0 
1.2 -12 0.0599976 0 -0.2100248 0 
1.4 -12 0.079827 0 -0.2481452 0 
1.6 -12 0.100419 0 -0.2799964 0 
1.8 -12 0.1225778 0 -0.3073216 0 
2 -12 0.1437204 0 -0.3256644 0 
2.2 -12 0.1658382 0 -0.3411984 0 
2.4 -12 0.1878462 0 -0.351414 0 
2.6 -12 0.20821 0 -0.356314 0 
2.8 -12 0.228492 0 -0.3590704 0 
3 -12 0.24826 0 -0.3590712 0 
3.2 -12 0.26744 0 -0.3562756 0 
3.4 -12 0.285512 0 -0.3521332 0 
3.6 -12 0.30186 0 -0.3442096 0 
3.8 -12 0.317932 0 -0.3360464 0 
4 -12 0.332736 0 -0.3256248 0 
4.2 -12 0.347974 0 -0.3152132 0 
4.4 -12 0.36147 0 -0.3024296 0 
4.6 -12 0.374026 0 -0.2881356 0 
4.8 -12 0.386476 0 -0.2734456 0 
5 -12 0.398098 0 -0.2579488 0 
5.2 -12 0.409062 0 -0.2409756 0 
5.4 -12 0.419852 0 -0.2238736 0 
5.6 -12 0.430844 0 -0.2060452 0 
5.8 -12 0.441074 0 -0.1874204 0 
6 -12 0.449898 0 -0.1675228 0 
6.2 -12 0.45953 0 -0.1480468 0 
6.4 -12 0.468026 0 -0.1272732 0 
6.6 -12 0.47652 0 -0.1063448 0 
6.8 -12 0.48513 0 -0.0856 0 
7 -12 0.493148 0 -0.0637892 0 
7.2 -12 0.500714 0 -0.0416492 0 
7.4 -12 0.508118 0 -0.01949808 0 
7.6 -12 0.515402 0 0.003120876 0 
7.8 -12 0.522262 0 0.02581384 0 
8 -12 0.529286 0 0.0484496 0 
8.2 -12 0.535956 0 0.0712368 0 
8.4 -12 0.542164 0 0.0945184 0 
8.6 -12 0.548568 0 0.1173644 0 
8.8 -12 0.55456 0 0.1405164 0 
9 -12 0.560968 0 0.1629408 0 
9.2 -12 0.56651 0 0.1862712 0 
9.4 -12 0.572246 0 0.2090648 0 
9.6 -12 0.577696 0 0.231996 0 
9.8 -12 0.58284 0 0.255104 0 
10 -12 0.588102 0 0.2777068 0 
10.2 -12 0.593172 0 0.3003676 0 
10.4 -12 0.59812 0 0.3228508 0 
10.6 -12 0.603094 0 0.3450532 0 
10.8 -12 0.607878 0 0.3671352 0 
11 -12 0.612558 0 0.3890264 0 
11.2 -12 0.61675 0 0.411472 0 
11.4 -12 0.62135 0 0.432828 0 
11.6 -12 0.625768 0 0.454192 0 
11.8 -12 0.63008 0 0.47536 0 
12 -12 0.634184 0 0.496496 0 
12.4 -12 0.642342 0 0.537756 0 
12.8 -12 0.650144 0 0.578248 0 
13.2 -12 0.65773 0 0.617624 0 
13.6 -12 0.664744 0 0.656768 0 
14 -12 0.671378 0 0.695356 0 
14.4 -12 0.67816 0 0.732 0 
14.8 -12 0.684584 0 0.76798 0 
15.2 -12 0.690646 0 0.803528 0 
15.6 -12 0.69644 0 0.838348 0 
16 -12 0.702056 0 0.872276 0 
16.8 -12 0.712798 0 0.937364 0 
17.6 -12 0.722828 0 0.999224 0 
18.4 -12 0.732404 0 1.057136 0 
19.2 -12 0.741292 0 1.112568 0 
20 -12 0.749506 0 1.165928 0 
20.8 -12 0.757376 0 1.21588 0 
21.6 -12 0.764734 0 1.26372 0 
22.4 -12 0.771596 0 1.309768 0 
23.2 -12 0.778194 0 1.352904 0 
24 -12 0.784362 0 1.394536 0 
24.8 -12 0.790216 0 1.434192 0 
25.6 -12 0.79578 0 1.471984 0 
26.4 -12 0.801088 0 1.507904 0 
27.2 -12 0.806104 0 1.5425 0 
28 -12 0.81091 0 1.575336 0 
28.8 -12 0.815434 0 1.607276 0 
29.6 -12 0.819774 0 1.637672 0 
30.4 -12 0.823884 0 1.667204 0 
31.2 -12 0.82786 0 1.69506 0 
32 -12 0.83161 0 1.7224 0 
32.8 -12 0.835258 0 1.748068 0 
33.6 -12 0.83876 0 1.772684 0 
34.4 -12 0.84214 0 1.79614 0 
35.2 -12 0.845328 0 1.819364 0 
36 -12 0.848416 0 1.841464 0 
36.8 -12 0.85136 0 1.863056 0 
37.6 -12 0.85423 0 1.88344 0 
38.4 -12 0.856956 0 1.903592 0 
39.2 -12 0.859612 0 1.92266 0 
40 -12 0.862146 0 1.941488 0 
0.5 -11 0.0461862 0 -0.2207308 0 
0.6 -11 0.052722 0 -0.2418604 0 
0.7 -11 0.0600378 0 -0.261228 0 
0.8 -11 0.0685128 0 -0.2824276 0 
0.9 -11 0.0775798 0 -0.30166 0 
1 -11 0.0879112 0 -0.3228956 0 
1.2 -11 0.1097152 0 -0.3582892 0 
1.4 -11 0.1323558 0 -0.3839376 0 
1.6 -11 0.1558026 0 -0.405036 0 
1.8 -11 0.1799102 0 -0.419604 0 
2 -11 0.203994 0 -0.429364 0 
2.2 -11 0.227878 0 -0.434152 0 
2.4 -11 0.249706 0 -0.433556 0 
2.6 -11 0.270896 0 -0.43008 0 
2.8 -11 0.291226 0 -0.423072 0 
3 -11 0.310056 0 -0.415012 0 
3.2 -11 0.328074 0 -0.404696 0 
3.4 -11 0.344606 0 -0.392398 0 
3.6 -11 0.360318 0 -0.3787288 0 
3.8 -11 0.374844 0 -0.363784 0 
4 -11 0.38819 0 -0.34743 0 
4.2 -11 0.402246 0 -0.3314056 0 
4.4 -11 0.41457 0 -0.3134824 0 
4.6 -11 0.426032 0 -0.2947452 0 
4.8 -11 0.436974 0 -0.2751348 0 
5 -11 0.44791 0 -0.2553532 0 
5.2 -11 0.457956 0 -0.2343372 0 
5.4 -11 0.467406 0 -0.2124152 0 
5.6 -11 0.477518 0 -0.1911716 0 
5.8 -11 0.486584 0 -0.1687248 0 
6 -11 0.494596 0 -0.1453988 0 
6.2 -11 0.503256 0 -0.1219012 0 
6.4 -11 0.51116 0 -0.0978944 0 
6.6 -11 0.518812 0 -0.07385 0 
6.8 -11 0.526402 0 -0.0495208 0 
7 -11 0.53318 0 -0.02458876 0 
7.2 -11 0.540178 0 0.0002801484 0 
7.4 -11 0.547186 0 0.02502412 0 
7.6 -11 0.55359 0 0.0502176 0 
7.8 -11 0.560346 0 0.0749744 0 
8 -11 0.566638 0 0.0999672 0 
8.2 -11 0.57277 0 0.1249596 0 
8.4 -11 0.578538 0 0.1500812 0 
8.6 -11 0.584202 0 0.17521 0 
8.8 -11 0.589754 0 0.2001464 0 
9 -11 0.595328 0 0.2248504 0 
9.2 -11 0.600536 0 0.2497844 0 
9.4 -11 0.605828 0 0.2742076 0 
9.6 -11 0.61121 0 0.2981124 0 
9.8 -11 0.616116 0 0.3223424 0 
10 -11 0.62066 0 0.3467884 0 
10.2 -11 0.6257 0 0.3700308 0 
10.4 -11 0.630346 0 0.3935836 0 
10.6 -11 0.63481 0 0.416968 0 
10.8 -11 0.638904 0 0.44072 0 
11 -11 0.643132 0 0.46374 0 
11.2 -11 0.647446 0 0.4862 0 
11.4 -11 0.651448 0 0.508936 0 
11.6 -11 0.65545 0 0.531208 0 
11.8 -11 0.659342 0 0.553288 0 
12 -11 0.66317 0 0.575068 0 
12.4 -11 0.670608 0 0.61774 0 
12.8 -11 0.678008 0 0.658772 0 
13.2 -11 0.684982 0 0.699024 0 
13.6 -11 0.691574 0 0.738596 0 
14 -11 0.697844 0 0.7773 0 
14.4 -11 0.703936 0 0.814888 0 
14.8 -11 0.709602 0 0.852188 0 
15.2 -11 0.71556 0 0.886636 0 
15.6 -11 0.720892 0 0.921752 0 
16 -11 0.725968 0 0.95622 0 
16.8 -11 0.735966 0 1.020868 0 
17.6 -11 0.745232 0 1.082404 0 
18.4 -11 0.753828 0 1.141068 0 
19.2 -11 0.762202 0 1.194908 0 
20 -11 0.76982 0 1.247336 0 
20.8 -11 0.777016 0 1.296832 0 
21.6 -11 0.783906 0 1.343072 0 
22.4 -11 0.790214 0 1.38828 0 
23.2 -11 0.796268 0 1.430592 0 
24 -11 0.801968 0 1.47106 0 
24.8 -11 0.807332 0 1.509932 0 
25.6 -11 0.81245 0 1.546716 0 
26.4 -11 0.817322 0 1.58174 0 
27.2 -11 0.821968 0 1.615012 0 
28 -11 0.826376 0 1.646968 0 
28.8 -11 0.83055 0 1.67778 0 
29.6 -11 0.834552 0 1.707072 0 
30.4 -11 0.83832 0 1.735752 0 
31.2 -11 0.841976 0 1.76266 0 
32 -11 0.845468 0 1.788512 0 
32.8 -11 0.848802 0 1.813468 0 
33.6 -11 0.852006 0 1.837356 0 
34.4 -11 0.855102 0 1.860016 0 
35.2 -11 0.85806 0 1.881976 0 
36 -11 0.860908 0 1.90304 0 
36.8 -11 0.863596 0 1.92404 0 
37.6 -11 0.866214 0 1.943856 0 
38.4 -11 0.868754 0 1.962692 0 
39.2 -11 0.871184 0 1.981096 0 
40 -11 0.873534 0 1.99876 0 
0.5 -10 0.1074978 0 -0.46262 0 
0.6 -10 0.1152234 0 -0.474072 0 
0.7 -10 0.1244796 0 -0.486216 0 
0.8 -10 0.1336734 0 -0.496656 0 
0.9 -10 0.145333 0 -0.509308 0 
1 -10 0.1560124 0 -0.517412 0 
1.2 -10 0.1807196 0 -0.533296 0 
1.4 -10 0.206416 0 -0.542012 0 
1.6 -10 0.232224 0 -0.546424 0 
1.8 -10 0.256966 0 -0.543696 0 
2 -10 0.280046 0 -0.5341 0 
2.2 -10 0.302664 0 -0.523964 0 
2.4 -10 0.323258 0 -0.510588 0 
2.6 -10 0.343808 0 -0.497036 0 
2.8 -10 0.361862 0 -0.479668 0 
3 -10 0.378244 0 -0.46106 0 
3.2 -10 0.394496 0 -0.44228 0 
3.4 -10 0.409434 0 -0.423428 0 
3.6 -10 0.423444 0 -0.402972 0 
3.8 -10 0.435874 0 -0.3823204 0 
4 -10 0.447862 0 -0.3602912 0 
4.2 -10 0.459246 0 -0.3376984 0 
4.4 -10 0.469916 0 -0.314544 0 
4.6 -10 0.48044 0 -0.2909532 0 
4.8 -10 0.490144 0 -0.266612 0 
5 -10 0.499404 0 -0.2418756 0 
5.2 -10 0.508146 0 -0.2163252 0 
5.4 -10 0.516632 0 -0.1909132 0 
5.6 -10 0.524958 0 -0.1647424 0 
5.8 -10 0.53265 0 -0.1381288 0 
6 -10 0.54018 0 -0.1113156 0 
6.2 -10 0.547772 0 -0.0845724 0 
6.4 -10 0.554804 0 -0.0572892 0 
6.6 -10 0.561786 0 -0.02994316 0 
6.8 -10 0.568308 0 -0.00255876 0 
7 -10 0.574768 0 0.025181 0 
7.2 -10 0.581118 0 0.0525372 0 
7.4 -10 0.587662 0 0.0796652 0 
7.6 -10 0.59345 0 0.1074232 0 
7.8 -10 0.59906 0 0.1350464 0 
8 -10 0.604704 0 0.1623564 0 
8.2 -10 0.610258 0 0.1893276 0 
8.4 -10 0.615692 0 0.2163236 0 
8.6 -10 0.62077 0 0.243372 0 
8.8 -10 0.625842 0 0.2698608 0 
9 -10 0.630706 0 0.2965488 0 
9.2 -10 0.635612 0 0.3226972 0 
9.4 -10 0.640308 0 0.3487388 0 
9.6 -10 0.64498 0 0.3743516 0 
9.8 -10 0.649626 0 0.399518 0 
10 -10 0.653798 0 0.425192 0 
10.2 -10 0.657914 0 0.45054 0 
10.4 -10 0.66256 0 0.474196 0 
10.6 -10 0.666332 0 0.499284 0 
10.8 -10 0.670496 0 0.522956 0 
11 -10 0.674434 0 0.546656 0 
11.2 -10 0.678354 0 0.5699 0 
11.4 -10 0.681966 0 0.5934 0 
11.6 -10 0.685526 0 0.616544 0 
11.8 -10 0.689204 0 0.63888 0 
12 -10 0.692836 0 0.660852 0 
12.4 -10 0.69949 0 0.704936 0 
12.8 -10 0.706044 0 0.747256 0 
13.2 -10 0.71246 0 0.788028 0 
13.6 -10 0.71843 0 0.828264 0 
14 -10 0.72426 0 0.867052 0 
14.4 -10 0.729926 0 0.904484 0 
14.8 -10 0.735412 0 0.940684 0 
15.2 -10 0.740432 0 0.976936 0 
15.6 -10 0.745458 0 1.011352 0 
16 -10 0.750238 0 1.045076 0 
16.8 -10 0.759208 0 1.110184 0 
17.6 -10 0.767824 0 1.170352 0 
18.4 -10 0.775624 0 1.228632 0 
19.2 -10 0.783234 0 1.2818 0 
20 -10 0.79028 0 1.33266 0 
20.8 -10 0.796796 0 1.38152 0 
21.6 -10 0.80302 0 1.427168 0 
22.4 -10 0.809016 0 1.469356 0 
23.2 -10 0.814392 0 1.511796 0 
24 -10 0.819592 0 1.551132 0 
24.8 -10 0.824532 0 1.58844 0 
25.6 -10 0.829222 0 1.62388 0 
26.4 -10 0.83363 0 1.658112 0 
27.2 -10 0.8379 0 1.689888 0 
28 -10 0.841912 0 1.720796 0 
28.8 -10 0.845712 0 1.750592 0 
29.6 -10 0.849396 0 1.778352 0 
30.4 -10 0.852838 0 1.805872 0 
31.2 -10 0.85615 0 1.831972 0 
32 -10 0.859314 0 1.857088 0 
32.8 -10 0.862398 0 1.880392 0 
33.6 -10 0.865308 0 1.903404 0 
34.4 -10 0.86813 0 1.925076 0 
35.2 -10 0.870814 0 1.946272 0 
36 -10 0.873402 0 1.9665 0 
36.8 -10 0.875882 0 1.986112 0 
37.6 -10 0.878256 0 2.005212 0 
38.4 -10 0.880572 0 2.023144 0 
39.2 -10 0.882788 0 2.040672 0 
40 -10 0.88493 0 2.057476 0 
0.5 -9 0.1968188 0 -0.733208 0 
0.6 -9 0.206244 0 -0.734716 0 
0.7 -9 0.214948 0 -0.728624 0 
0.8 -9 0.22769 0 -0.731768 0 
0.9 -9 0.240024 0 -0.731128 0 
1 -9 0.251482 0 -0.724576 0 
1.2 -9 0.27516 0 -0.710396 0 
1.4 -9 0.300922 0 -0.694764 0 
1.6 -9 0.324316 0 -0.672744 0 
1.8 -9 0.346878 0 -0.649032 0 
2 -9 0.367908 0 -0.622808 0 
2.2 -9 0.388906 0 -0.599036 0 
2.4 -9 0.405632 0 -0.571696 0 
2.6 -9 0.422096 0 -0.544564 0 
2.8 -9 0.437308 0 -0.518716 0 
3 -9 0.451578 0 -0.49212 0 
3.2 -9 0.464564 0 -0.465516 0 
3.4 -9 0.47705 0 -0.439656 0 
3.6 -9 0.487886 0 -0.412712 0 
3.8 -9 0.498192 0 -0.3853048 0 
4 -9 0.508968 0 -0.3583692 0 
4.2 -9 0.51855 0 -0.330632 0 
4.4 -9 0.527614 0 -0.3025704 0 
4.6 -9 0.535806 0 -0.2736148 0 
4.8 -9 0.544084 0 -0.2447956 0 
5 -9 0.55161 0 -0.2150616 0 
5.2 -9 0.559612 0 -0.185598 0 
5.4 -9 0.566766 0 -0.155846 0 
5.6 -9 0.573888 0 -0.1259324 0 
5.8 -9 0.58069 0 -0.0957148 0 
6 -9 0.5873 0 -0.0652912 0 
6.2 -9 0.593374 0 -0.03463796 0 
6.4 -9 0.599672 0 -0.00415156 0 
6.6 -9 0.605954 0 0.02594556 0 
6.8 -9 0.611408 0 0.0568188 0 
7 -9 0.616764 0 0.0875956 0 
7.2 -9 0.622688 0 0.1174344 0 
7.4 -9 0.628016 0 0.1474652 0 
7.6 -9 0.633286 0 0.1773448 0 
7.8 -9 0.638352 0 0.2070732 0 
8 -9 0.6433 0 0.2365648 0 
8.2 -9 0.648406 0 0.2652636 0 
8.4 -9 0.653366 0 0.2937748 0 
8.6 -9 0.65784 0 0.3226328 0 
8.8 -9 0.662362 0 0.3509772 0 
9 -9 0.666796 0 0.3789196 0 
9.2 -9 0.671046 0 0.406684 0 
9.4 -9 0.67512 0 0.43428 0 
9.6 -9 0.679366 0 0.461 0 
9.8 -9 0.683526 0 0.487348 0 
10 -9 0.687554 0 0.51338 0 
10.2 -9 0.691152 0 0.539864 0 
10.4 -9 0.695076 0 0.565036 0 
10.6 -9 0.698596 0 0.590612 0 
10.8 -9 0.70218 0 0.615488 0 
11 -9 0.705826 0 0.639624 0 
11.2 -9 0.709164 0 0.664052 0 
11.4 -9 0.712818 0 0.686864 0 
11.6 -9 0.716048 0 0.710484 0 
11.8 -9 0.719304 0 0.733408 0 
12 -9 0.722508 0 0.756008 0 
12.4 -9 0.728752 0 0.799932 0 
12.8 -9 0.734648 0 0.842792 0 
13.2 -9 0.7402 0 0.884824 0 
13.6 -9 0.745718 0 0.924768 0 
14 -9 0.751216 0 0.962584 0 
14.4 -9 0.7561 0 1.001116 0 
14.8 -9 0.760976 0 1.037584 0 
15.2 -9 0.765752 0 1.072552 0 
15.6 -9 0.770204 0 1.10718 0 
16 -9 0.774608 0 1.14014 0 
16.8 -9 0.782796 0 1.20402 0 
17.6 -9 0.790494 0 1.26374 0 
18.4 -9 0.797588 0 1.320716 0 
19.2 -9 0.804444 0 1.372788 0 
20 -9 0.810802 0 1.422476 0 
20.8 -9 0.816734 0 1.469732 0 
21.6 -9 0.82239 0 1.513764 0 
22.4 -9 0.82773 0 1.555288 0 
23.2 -9 0.83264 0 1.595916 0 
24 -9 0.837358 0 1.633708 0 
24.8 -9 0.841808 0 1.669796 0 
25.6 -9 0.846034 0 1.70404 0 
26.4 -9 0.850018 0 1.73694 0 
27.2 -9 0.853884 0 1.767288 0 
28 -9 0.85753 0 1.796608 0 
28.8 -9 0.860976 0 1.824964 0 
29.6 -9 0.86428 0 1.851808 0 
30.4 -9 0.867386 0 1.87818 0 
31.2 -9 0.870394 0 1.902832 0 
32 -9 0.87325 0 1.926788 0 
32.8 -9 0.876024 0 1.949104 0 
33.6 -9 0.87862 0 1.97154 0 
34.4 -9 0.881202 0 1.991524 0 
35.2 -9 0.883624 0 2.011688 0 
36 -9 0.885944 0 2.03118 0 
36.8 -9 0.888194 0 2.049572 0 
37.6 -9 0.89034 0 2.067656 0 
38.4 -9 0.89243 0 2.084564 0 
39.2 -9 0.894428 0 2.101216 0 
40 -9 0.89635 0 2.117328 0 
0.5 -8 0.309906 0 -0.966336 0 
0.6 -8 0.320038 0 -0.95756 0 
0.7 -8 0.330942 0 -0.942224 0 
0.8 -8 0.342712 0 -0.926712 0 
0.9 -8 0.352988 0 -0.909704 0 
1 -8 0.365312 0 -0.890948 0 
1.2 -8 0.386334 0 -0.847112 0 
1.4 -8 0.408304 0 -0.806508 0 
1.6 -8 0.429254 0 -0.764008 0 
1.8 -8 0.446786 0 -0.721304 0 
2 -8 0.4636 0 -0.680648 0 
2.2 -8 0.479072 0 -0.642664 0 
2.4 -8 0.492054 0 -0.605904 0 
2.6 -8 0.505066 0 -0.570996 0 
2.8 -8 0.517062 0 -0.537088 0 
3 -8 0.527312 0 -0.503792 0 
3.2 -8 0.536794 0 -0.471208 0 
3.4 -8 0.545912 0 -0.438468 0 
3.6 -8 0.55433 0 -0.405364 0 
3.8 -8 0.562632 0 -0.3729096 0 
4 -8 0.570818 0 -0.340782 0 
4.2 -8 0.578224 0 -0.3083764 0 
4.4 -8 0.585466 0 -0.2746968 0 
4.6 -8 0.592016 0 -0.2410752 0 
4.8 -8 0.598672 0 -0.2075188 0 
5 -8 0.605344 0 -0.1739648 0 
5.2 -8 0.611098 0 -0.1397008 0 
5.4 -8 0.617062 0 -0.1060856 0 
5.6 -8 0.6225 0 -0.0714644 0 
5.8 -8 0.628208 0 -0.03738492 0 
6 -8 0.633764 0 -0.003461756 0 
6.2 -8 0.63955 0 0.02982352 0 
6.4 -8 0.644574 0 0.0639008 0 
6.6 -8 0.649656 0 0.0974048 0 
6.8 -8 0.654886 0 0.1302876 0 
7 -8 0.659592 0 0.1635656 0 
7.2 -8 0.66438 0 0.1962188 0 
7.4 -8 0.668836 0 0.228944 0 
7.6 -8 0.673644 0 0.260748 0 
7.8 -8 0.678216 0 0.292338 0 
8 -8 0.682368 0 0.3239388 0 
8.2 -8 0.686738 0 0.3545436 0 
8.4 -8 0.691118 0 0.3847388 0 
8.6 -8 0.695128 0 0.414836 0 
8.8 -8 0.699126 0 0.444324 0 
9 -8 0.703184 0 0.47326 0 
9.2 -8 0.707064 0 0.501956 0 
9.4 -8 0.710916 0 0.529908 0 
9.6 -8 0.714182 0 0.558908 0 
9.8 -8 0.717886 0 0.586036 0 
10 -8 0.721218 0 0.613616 0 
10.2 -8 0.7248 0 0.639716 0 
10.4 -8 0.728182 0 0.665712 0 
10.6 -8 0.73141 0 0.691572 0 
10.8 -8 0.734524 0 0.717248 0 
11 -8 0.73764 0 0.742188 0 
11.2 -8 0.740796 0 0.76634 0 
11.4 -8 0.744084 0 0.789348 0 
11.6 -8 0.746784 0 0.81398 0 
11.8 -8 0.749718 0 0.83702 0 
12 -8 0.752644 0 0.859432 0 
12.4 -8 0.75818 0 0.903732 0 
12.8 -8 0.763396 0 0.94696 0 
13.2 -8 0.768512 0 0.988192 0 
13.6 -8 0.773368 0 1.02834 0 
14 -8 0.778124 0 1.066628 0 
14.4 -8 0.782808 0 1.102972 0 
14.8 -8 0.786916 0 1.140572 0 
15.2 -8 0.791166 0 1.175072 0 
15.6 -8 0.79528 0 1.208348 0 
16 -8 0.799064 0 1.241756 0 
16.8 -8 0.806474 0 1.30368 0 
17.6 -8 0.813362 0 1.3619 0 
18.4 -8 0.819714 0 1.417308 0 
19.2 -8 0.825758 0 1.46852 0 
20 -8 0.831548 0 1.515504 0 
20.8 -8 0.836824 0 1.561348 0 
21.6 -8 0.841764 0 1.604916 0 
22.4 -8 0.846664 0 1.643332 0 
23.2 -8 0.850976 0 1.683224 0 
24 -8 0.855214 0 1.7191 0 
24.8 -8 0.859192 0 1.753564 0 
25.6 -8 0.86293 0 1.786712 0 
26.4 -8 0.866514 0 1.817728 0 
27.2 -8 0.869952 0 1.84674 0 
28 -8 0.87319 0 1.874868 0 
28.8 -8 0.876324 0 1.900848 0 
29.6 -8 0.879206 0 1.927364 0 
30.4 -8 0.882022 0 1.951652 0 
31.2 -8 0.884666 0 1.975684 0 
32 -8 0.887228 0 1.99812 0 
32.8 -8 0.88968 0 2.019596 0 
33.6 -8 0.892018 0 2.040444 0 
34.4 -8 0.894324 0 2.059132 0 
35.2 -8 0.896452 0 2.078792 0 
36 -8 0.898542 0 2.096744 0 
36.8 -8 0.900552 0 2.113964 0 
37.6 -8 0.902442 0 2.131472 0 
38.4 -8 0.90432 0 2.147072 0 
39.2 -8 0.90608 0 2.163172 0 
40 -8 0.90781 0 2.177916 0 
0.5 -7 0.443448 0 -1.11836 0 
0.6 -7 0.453326 0 -1.094428 0 
0.7 -7 0.463868 0 -1.068492 0 
0.8 -7 0.47373 0 -1.039448 0 
0.9 -7 0.482876 0 -1.007288 0 
1 -7 0.492354 0 -0.976408 0 
1.2 -7 0.509674 0 -0.9138 0 
1.4 -7 0.525968 0 -0.854968 0 
1.6 -7 0.539102 0 -0.798744 0 
1.8 -7 0.550936 0 -0.746164 0 
2 -7 0.562302 0 -0.699924 0 
2.2 -7 0.571722 0 -0.653368 0 
2.4 -7 0.580364 0 -0.609868 0 
2.6 -7 0.588254 0 -0.569348 0 
2.8 -7 0.59609 0 -0.531016 0 
3 -7 0.602272 0 -0.491692 0 
3.2 -7 0.608442 0 -0.454116 0 
3.4 -7 0.614828 0 -0.416776 0 
3.6 -7 0.621144 0 -0.3797764 0 
3.8 -7 0.626228 0 -0.3416124 0 
4 -7 0.631882 0 -0.3039708 0 
4.2 -7 0.637898 0 -0.2665076 0 
4.4 -7 0.642432 0 -0.2283444 0 
4.6 -7 0.647512 0 -0.1901672 0 
4.8 -7 0.652572 0 -0.1522268 0 
5 -7 0.657496 0 -0.1138964 0 
5.2 -7 0.662414 0 -0.0761932 0 
5.4 -7 0.667282 0 -0.03843172 0 
5.6 -7 0.671984 0 -0.000404784 0 
5.8 -7 0.676438 0 0.037193 0 
6 -7 0.680852 0 0.0745972 0 
6.2 -7 0.685284 0 0.1115132 0 
6.4 -7 0.689684 0 0.14827 0 
6.6 -7 0.69367 0 0.18523 0 
6.8 -7 0.697908 0 0.2209032 0 
7 -7 0.70234 0 0.2556228 0 
7.2 -7 0.706528 0 0.2901108 0 
7.4 -7 0.71054 0 0.32446 0 
7.6 -7 0.714292 0 0.3588912 0 
7.8 -7 0.718314 0 0.3918332 0 
8 -7 0.721844 0 0.425188 0 
8.2 -7 0.725474 0 0.457756 0 
8.4 -7 0.728926 0 0.490016 0 
8.6 -7 0.732566 0 0.520836 0 
8.8 -7 0.736248 0 0.550956 0 
9 -7 0.739684 0 0.581068 0 
9.2 -7 0.742918 0 0.611048 0 
9.4 -7 0.746268 0 0.6398 0 
9.6 -7 0.749476 0 0.668236 0 
9.8 -7 0.752728 0 0.695868 0 
10 -7 0.755608 0 0.724036 0 
10.2 -7 0.758552 0 0.75132 0 
10.4 -7 0.761368 0 0.778404 0 
10.6 -7 0.764296 0 0.80418 0 
10.8 -7 0.767286 0 0.828888 0 
11 -7 0.769956 0 0.854288 0 
11.2 -7 0.772556 0 0.879348 0 
11.4 -7 0.77518 0 0.903604 0 
11.6 -7 0.777972 0 0.926236 0 
11.8 -7 0.780462 0 0.949724 0 
12 -7 0.782956 0 0.972488 0 
12.4 -7 0.78779 0 1.01676 0 
12.8 -7 0.792492 0 1.058976 0 
13.2 -7 0.797002 0 1.099664 0 
13.6 -7 0.801214 0 1.139624 0 
14 -7 0.80541 0 1.177212 0 
14.4 -7 0.809274 0 1.214672 0 
14.8 -7 0.813146 0 1.249676 0 
15.2 -7 0.81688 0 1.283436 0 
15.6 -7 0.82048 0 1.315972 0 
16 -7 0.82389 0 1.347876 0 
16.8 -7 0.830406 0 1.407932 0 
17.6 -7 0.836334 0 1.465508 0 
18.4 -7 0.841958 0 1.51868 0 
19.2 -7 0.84731 0 1.567528 0 
20 -7 0.852312 0 1.6135 0 
20.8 -7 0.856938 0 1.65764 0 
21.6 -7 0.861374 0 1.698116 0 
22.4 -7 0.865592 0 1.735732 0 
23.2 -7 0.869434 0 1.773156 0 
24 -7 0.873116 0 1.807832 0 
24.8 -7 0.876636 0 1.840124 0 
25.6 -7 0.879922 0 1.871572 0 
26.4 -7 0.88307 0 1.900908 0 
27.2 -7 0.886092 0 1.92822 0 
28 -7 0.888932 0 1.954808 0 
28.8 -7 0.891648 0 1.97994 0 
29.6 -7 0.89422 0 2.00418 0 
30.4 -7 0.896672 0 2.027424 0 
31.2 -7 0.898994 0 2.05004 0 
32 -7 0.901254 0 2.070872 0 
32.8 -7 0.903388 0 2.09144 0 
33.6 -7 0.905442 0 2.110956 0 
34.4 -7 0.907452 0 2.128696 0 
35.2 -7 0.909348 0 2.146484 0 
36 -7 0.911156 0 2.163888 0 
36.8 -7 0.912918 0 2.17996 0 
37.6 -7 0.91459 0 2.19606 0 
38.4 -7 0.916226 0 2.210808 0 
39.2 -7 0.917776 0 2.225768 0 
40 -7 0.919278 0 2.239896 0 
0.5 -6 0.584084 0 -1.14368 0 
0.6 -6 0.590464 0 -1.107116 0 
0.7 -6 0.598192 0 -1.074732 0 
0.8 -6 0.603946 0 -1.041064 0 
0.9 -6 0.612976 0 -1.001544 0 
1 -6 0.61992 0 -0.964264 0 
1.2 -6 0.63014 0 -0.899728 0 
1.4 -6 0.640002 0 -0.832616 0 
1.6 -6 0.64667 0 -0.777716 0 
1.8 -6 0.652666 0 -0.722284 0 
2 -6 0.65752 0 -0.673576 0 
2.2 -6 0.66172 0 -0.627292 0 
2.4 -6 0.665394 0 -0.582516 0 
2.6 -6 0.669068 0 -0.539264 0 
2.8 -6 0.672586 0 -0.498088 0 
3 -6 0.67515 0 -0.456012 0 
3.2 -6 0.678918 0 -0.414244 0 
3.4 -6 0.682424 0 -0.372906 0 
3.6 -6 0.685712 0 -0.3319548 0 
3.8 -6 0.689822 0 -0.28964 0 
4 -6 0.692416 0 -0.2472168 0 
4.2 -6 0.695696 0 -0.2046792 0 
4.4 -6 0.69945 0 -0.16212 0 
4.6 -6 0.702546 0 -0.1188132 0 
4.8 -6 0.70643 0 -0.0771732 0 
5 -6 0.70977 0 -0.03493016 0 
5.2 -6 0.713524 0 0.00718332 0 
5.4 -6 0.716644 0 0.0495124 0 
5.6 -6 0.720976 0 0.0896224 0 
5.8 -6 0.724444 0 0.130548 0 
6 -6 0.72783 0 0.1712356 0 
6.2 -6 0.73164 0 0.2105904 0 
6.4 -6 0.734886 0 0.250476 0 
6.6 -6 0.73835 0 0.2890536 0 
6.8 -6 0.74159 0 0.3275808 0 
7 -6 0.745098 0 0.3648576 0 
7.2 -6 0.748318 0 0.401988 0 
7.4 -6 0.751806 0 0.437656 0 
7.6 -6 0.755092 0 0.47314 0 
7.8 -6 0.758342 0 0.507764 0 
8 -6 0.76163 0 0.54154 0 
8.2 -6 0.76459 0 0.575408 0 
8.4 -6 0.767714 0 0.60786 0 
8.6 -6 0.770682 0 0.640048 0 
8.8 -6 0.77355 0 0.671792 0 
9 -6 0.776496 0 0.702348 0 
9.2 -6 0.779514 0 0.731716 0 
9.4 -6 0.782198 0 0.76164 0 
9.6 -6 0.784894 0 0.790668 0 
9.8 -6 0.78753 0 0.819172 0 
10 -6 0.790272 0 0.846216 0 
10.2 -6 0.792882 0 0.87312 0 
10.4 -6 0.795144 0 0.901088 0 
10.6 -6 0.797552 0 0.92748 0 
10.8 -6 0.799958 0 0.953096 0 
11 -6 0.802334 0 0.977964 0 
11.2 -6 0.8048 0 1.001428 0 
11.4 -6 0.806994 0 1.025884 0 
11.6 -6 0.809246 0 1.04916 0 
11.8 -6 0.811354 0 1.072644 0 
12 -6 0.81356 0 1.094684 0 
12.4 -6 0.817762 0 1.137948 0 
12.8 -6 0.821702 0 1.180172 0 
13.2 -6 0.825526 0 1.220508 0 
13.6 -6 0.829278 0 1.258604 0 
14 -6 0.832812 0 1.295828 0 
14.4 -6 0.836296 0 1.330916 0 
14.8 -6 0.839586 0 1.365228 0 
15.2 -6 0.842726 0 1.398584 0 
15.6 -6 0.845818 0 1.430052 0 
16 -6 0.848734 0 1.461068 0 
16.8 -6 0.854348 0 1.518796 0 
17.6 -6 0.85948 0 1.5738 0 
18.4 -6 0.864338 0 1.624496 0 
19.2 -6 0.868814 0 1.672816 0 
20 -6 0.873216 0 1.7152 0 
20.8 -6 0.877234 0 1.756584 0 
21.6 -6 0.880954 0 1.796424 0 
22.4 -6 0.884632 0 1.831076 0 
23.2 -6 0.888006 0 1.865304 0 
24 -6 0.891104 0 1.899248 0 
24.8 -6 0.894164 0 1.929008 0 
25.6 -6 0.896982 0 1.958716 0 
26.4 -6 0.899672 0 1.986556 0 
27.2 -6 0.90227 0 2.012144 0 
28 -6 0.904718 0 2.036908 0 
28.8 -6 0.907038 0 2.060724 0 
29.6 -6 0.90925 0 2.083364 0 
30.4 -6 0.911378 0 2.10454 0 
31.2 -6 0.913342 0 2.126508 0 
32 -6 0.915294 0 2.145676 0 
32.8 -6 0.91712 0 2.165088 0 
33.6 -6 0.918884 0 2.183272 0 
34.4 -6 0.920618 0 2.199496 0 
35.2 -6 0.92225 0 2.21592 0 
36 -6 0.923804 0 2.232052 0 
36.8 -6 0.925314 0 2.247124 0 
37.6 -6 0.92675 0 2.262036 0 
38.4 -6 0.928156 0 2.2757 0 
39.2 -6 0.929482 0 2.289716 0 
40 -6 0.930774 0 2.302744 0 
0.5 -5 0.713775 0.0004694 -1.03338 0.001003 
0.6 -5 0.718894 0.0003825 -1.00399 0.001261 
0.7 -5 0.72648 0.0003406 -0.96116 0.0007061 
0.8 -5 0.732575 0.0001818 -0.923904 7.802e-05 
0.9 -5 0.735574 0.000118 -0.891444 0.001116 
1 -5 0.738296 0.0004964 -0.859246 0.0009954 
1.2 -5 0.742952 0.0002766 -0.800317 0.00122 
1.4 -5 0.744757 0.0002165 -0.747704 0.001331 
1.6 -5 0.745133 0.0004042 -0.700046 0.0007463 
1.8 -5 0.744989 0.000105 -0.652417 0.00067 
2 -5 0.744498 4.348e-05 -0.61037 0.0003546 
2.2 -5 0.744448 4.903e-05 -0.566718 0.0002944 
2.4 -5 0.744104 0.0001398 -0.524417 0.0002011 
2.6 -5 0.744152 5.91e-05 -0.48211 0.0001014 
2.8 -5 0.744253 0.0003301 -0.44068 0.001019 
3 -5 0.74435 0.0003115 -0.396794 0.0008373 
3.2 -5 0.74464 8.512e-05 -0.351739 0.0005044 
3.4 -5 0.745777 8.102e-05 -0.306644 0.0007223 
3.6 -5 0.746976 0.0002481 -0.25996 0.0003508 
3.8 -5 0.748564 0.0001149 -0.213622 0.0004496 
4 -5 0.750344 9.817e-05 -0.166873 0.0001896 
4.2 -5 0.751744 0 -0.1189864 0 
4.4 -5 0.754252 0 -0.0727408 0 
4.6 -5 0.756196 0 -0.02542856 0 
4.8 -5 0.758312 0 0.02119016 0 
5 -5 0.76132 0 0.0665448 0 
5.2 -5 0.763624 0 0.1126056 0 
5.4 -5 0.766072 0 0.1582112 0 
5.6 -5 0.768886 0 0.202136 0 
5.8 -5 0.771592 0 0.2457164 0 
6 -5 0.774438 0 0.2882228 0 
6.2 -5 0.777144 0 0.3310304 0 
6.4 -5 0.779948 0 0.3722208 0 
6.6 -5 0.782846 0 0.412308 0 
6.8 -5 0.785416 0 0.452604 0 
7 -5 0.78806 0 0.49188 0 
7.2 -5 0.790564 0 0.531016 0 
7.4 -5 0.793298 0 0.568104 0 
7.6 -5 0.796082 0 0.603976 0 
7.8 -5 0.798578 0 0.640516 0 
8 -5 0.801264 0 0.674748 0 
8.2 -5 0.803926 0 0.708336 0 
8.4 -5 0.80644 0 0.741708 0 
8.6 -5 0.80867 0 0.775444 0 
8.8 -5 0.81119 0 0.806728 0 
9 -5 0.81361 0 0.837436 0 
9.2 -5 0.815766 0 0.868992 0 
9.4 -5 0.818276 0 0.897332 0 
9.6 -5 0.820456 0 0.9267 0 
9.8 -5 0.822794 0 0.95414 0 
10 -5 0.824912 0 0.982084 0 
10.2 -5 0.826984 0 1.009432 0 
10.4 -5 0.829126 0 1.03546 0 
10.6 -5 0.831106 0 1.061708 0 
10.8 -5 0.833044 0 1.08746 0 
11 -5 0.835018 0 1.112068 0 
11.2 -5 0.836952 0 1.136052 0 
11.4 -5 0.838866 0 1.159388 0 
11.6 -5 0.840692 0 1.18262 0 
11.8 -5 0.842532 0 1.204904 0 
12 -5 0.844308 0 1.227 0 
12.4 -5 0.847804 0 1.26926 0 
12.8 -5 0.851144 0 1.309932 0 
13.2 -5 0.854288 0 1.349584 0 
13.6 -5 0.857494 0 1.385556 0 
14 -5 0.860438 0 1.421564 0 
14.4 -5 0.863292 0 1.45596 0 
14.8 -5 0.866012 0 1.489312 0 
15.2 -5 0.868796 0 1.519316 0 
15.6 -5 0.871238 0 1.551244 0 
16 -5 0.873736 0 1.580132 0 
16.8 -5 0.87842 0 1.63522 0 
17.6 -5 0.882718 0 1.68752 0 
18.4 -5 0.886838 0 1.734536 0 
19.2 -5 0.890606 0 1.779844 0 
20 -5 0.894222 0 1.820664 0 
20.8 -5 0.897568 0 1.859856 0 
21.6 -5 0.900696 0 1.896952 0 
22.4 -5 0.903742 0 1.929796 0 
23.2 -5 0.906588 0 1.961168 0 
24 -5 0.909174 0 1.993088 0 
24.8 -5 0.911714 0 2.021108 0 
25.6 -5 0.914064 0 2.048932 0 
26.4 -5 0.916326 0 2.074524 0 
27.2 -5 0.918482 0 2.098544 0 
28 -5 0.920516 0 2.12182 0 
28.8 -5 0.922472 0 2.143372 0 
29.6 -5 0.924324 0 2.16422 0 
30.4 -5 0.926092 0 2.184072 0 
31.2 -5 0.927742 0 2.204236 0 
32 -5 0.929372 0 2.221796 0 
32.8 -5 0.930894 0 2.239864 0 
33.6 -5 0.93236 0 2.25692 0 
34.4 -5 0.933804 0 2.271876 0 
35.2 -5 0.935176 0 2.286588 0 
36 -5 0.936472 0 2.30154 0 
36.8 -5 0.937734 0 2.315276 0 
37.6 -5 0.93893 0 2.329156 0 
38.4 -5 0.940102 0 2.341704 0 
39.2 -5 0.941214 0 2.354428 0 
40 -5 0.942276 0 2.367052 0 
0.5 -4 0.832808 0.001351 -0.831208 0.0031 
0.6 -4 0.834711 0.0006663 -0.80314 0.003194 
0.7 -4 0.836885 0.0001856 -0.772 0.002157 
0.8 -4 0.838977 0.0004558 -0.743422 0.001867 
0.9 -4 0.83812 0.0003377 -0.722313 0.001783 
1 -4 0.839278 0.0003305 -0.700873 0.001586 
1.2 -4 0.836075 0.0001612 -0.663202 0.001572 
1.4 -4 0.83239 0.0002634 -0.629331 0.0006024 
1.6 -4 0.827753 0.0002355 -0.593748 0.0004479 
1.8 -4 0.823198 0.0002736 -0.560149 0.0004472 
2 -4 0.819145 0.0001584 -0.52237 0.0006353 
2.2 -4 0.815551 0.0001431 -0.486037 0.0003843 
2.4 -4 0.811821 0.0001537 -0.444847 0.000206 
2.6 -4 0.809684 0.0002763 -0.403178 0.0008002 
2.8 -4 0.807809 0.000179 -0.357728 0.0008946 
3 -4 0.805989 0.0001123 -0.310845 0.0007217 
3.2 -4 0.805107 5.474e-05 -0.262132 0.0006639 
3.4 -4 0.804807 0.0001272 -0.212816 0.0003761 
3.6 -4 0.804136 9.082e-05 -0.161608 0.000174 
3.8 -4 0.804645 0.0001651 -0.111101 0.0003748 
4 -4 0.805053 0.0003149 -0.060245 0.0006921 
4.2 -4 0.805368 0 -0.00683476 0 
4.4 -4 0.80681 0 0.0428708 0 
4.6 -4 0.807678 0 0.0943776 0 
4.8 -4 0.809154 0 0.1448416 0 
5 -4 0.811266 0 0.1927496 0 
5.2 -4 0.812898 0 0.241822 0 
5.4 -4 0.814414 0 0.2907124 0 
5.6 -4 0.816534 0 0.337096 0 
5.8 -4 0.818464 0 0.3834432 0 
6 -4 0.820478 0 0.428364 0 
6.2 -4 0.822414 0 0.473092 0 
6.4 -4 0.824484 0 0.516172 0 
6.6 -4 0.826704 0 0.557824 0 
6.8 -4 0.82855 0 0.600128 0 
7 -4 0.830594 0 0.640592 0 
7.2 -4 0.832834 0 0.678668 0 
7.4 -4 0.834708 0 0.718056 0 
7.6 -4 0.836918 0 0.754176 0 
7.8 -4 0.839054 0 0.789836 0 
8 -4 0.840944 0 0.826 0 
8.2 -4 0.84308 0 0.859348 0 
8.4 -4 0.845072 0 0.892724 0 
8.6 -4 0.8471 0 0.924568 0 
8.8 -4 0.848832 0 0.957652 0 
9 -4 0.850738 0 0.988452 0 
9.2 -4 0.852594 0 1.018412 0 
9.4 -4 0.854428 0 1.047772 0 
9.6 -4 0.856186 0 1.076608 0 
9.8 -4 0.857976 0 1.104232 0 
10 -4 0.859844 0 1.129976 0 
10.2 -4 0.861348 0 1.15834 0 
10.4 -4 0.863118 0 1.18302 0 
10.6 -4 0.864722 0 1.208472 0 
10.8 -4 0.866364 0 1.23254 0 
11 -4 0.867846 0 1.257536 0 
11.2 -4 0.86937 0 1.281112 0 
11.4 -4 0.87091 0 1.3036 0 
11.6 -4 0.872454 0 1.325056 0 
11.8 -4 0.873784 0 1.348348 0 
12 -4 0.875266 0 1.3689 0 
12.4 -4 0.878094 0 1.409144 0 
12.8 -4 0.88075 0 1.448448 0 
13.2 -4 0.883292 0 1.48608 0 
13.6 -4 0.885798 0 1.521212 0 
14 -4 0.888204 0 1.55494 0 
14.4 -4 0.890498 0 1.587496 0 
14.8 -4 0.892716 0 1.618584 0 
15.2 -4 0.89488 0 1.64788 0 
15.6 -4 0.896864 0 1.677836 0 
16 -4 0.898814 0 1.705928 0 
16.8 -4 0.902602 0 1.757248 0 
17.6 -4 0.906084 0 1.805708 0 
18.4 -4 0.909348 0 1.85048 0 
19.2 -4 0.912374 0 1.892816 0 
20 -4 0.91526 0 1.931124 0 
20.8 -4 0.917984 0 1.966536 0 
21.6 -4 0.920504 0 2.000688 0 
22.4 -4 0.922924 0 2.031496 0 
23.2 -4 0.925208 0 2.060348 0 
24 -4 0.927266 0 2.090432 0 
24.8 -4 0.929312 0 2.115884 0 
25.6 -4 0.931202 0 2.14138 0 
26.4 -4 0.933006 0 2.165136 0 
27.2 -4 0.93473 0 2.187324 0 
28 -4 0.936364 0 2.208544 0 
28.8 -4 0.937942 0 2.227896 0 
29.6 -4 0.939422 0 2.247152 0 
30.4 -4 0.940838 0 2.265248 0 
31.2 -4 0.942166 0 2.28358 0 
32 -4 0.943462 0 2.299968 0 
32.8 -4 0.944692 0 2.31606 0 
33.6 -4 0.945866 0 2.331692 0 
34.4 -4 0.947018 0 2.34536 0 
35.2 -4 0.948112 0 2.359012 0 
36 -4 0.949154 0 2.372492 0 
36.8 -4 0.950164 0 2.384976 0 
37.6 -4 0.951122 0 2.397644 0 
38.4 -4 0.95206 0 2.409004 0 
39.2 -4 0.952946 0 2.420752 0 
40 -4 0.953812 0 2.431476 0 
0.5 -3 0.924473 0.0007225 -0.598109 0.004357 
0.6 -3 0.923015 0.001252 -0.577512 0.003577 
0.7 -3 0.920886 0.0008424 -0.568594 0.002329 
0.8 -3 0.918558 0.0005448 -0.558555 0.001606 
0.9 -3 0.917011 0.0005387 -0.54411 0.003209 
1 -3 0.913456 0.0001507 -0.537481 0.001304 
1.2 -3 0.90606 0.0002066 -0.521526 0.001134 
1.4 -3 0.899031 0.0002283 -0.505522 0.0003741 
1.6 -3 0.892137 0.0002039 -0.484743 0.000558 
1.8 -3 0.885636 0.0003452 -0.454749 0.0001922 
2 -3 0.880214 0.0001243 -0.42308 0.000394 
2.2 -3 0.875777 0.0001449 -0.390245 0.001348 
2.4 -3 0.870998 0.0003012 -0.346609 0.0011 
2.6 -3 0.867107 0.000187 -0.301064 0.0007798 
2.8 -3 0.863993 0.0001495 -0.251601 0.0004947 
3 -3 0.861567 0.0001116 -0.199459 0.0005819 
3.2 -3 0.859951 0.0002275 -0.146197 0.0004445 
3.4 -3 0.858423 0.0004169 -0.0906055 0.001288 
3.6 -3 0.857528 0.000287 -0.0354768 0.0009624 
3.8 -3 0.857037 0.0002787 0.0202288 0.0007554 
4 -3 0.857206 0.0002678 0.0757786 0.0007393 
4.2 -3 0.856884 0 0.1330692 0 
4.4 -3 0.857218 0 0.1880756 0 
4.6 -3 0.857904 0 0.2421712 0 
4.8 -3 0.858782 0 0.2954244 0 
5 -3 0.859516 0 0.3488004 0 
5.2 -3 0.860726 0 0.3997212 0 
5.4 -3 0.861958 0 0.44974 0 
5.6 -3 0.86303 0 0.500012 0 
5.8 -3 0.864494 0 0.5471 0 
6 -3 0.86583 0 0.594204 0 
6.2 -3 0.867518 0 0.637688 0 
6.4 -3 0.868828 0 0.683056 0 
6.6 -3 0.870426 0 0.725076 0 
6.8 -3 0.871828 0 0.76748 0 
7 -3 0.873312 0 0.808548 0 
7.2 -3 0.874762 0 0.848296 0 
7.4 -3 0.876368 0 0.885704 0 
7.6 -3 0.877774 0 0.923724 0 
7.8 -3 0.87936 0 0.958896 0 
8 -3 0.880816 0 0.994112 0 
8.2 -3 0.882186 0 1.029272 0 
8.4 -3 0.883756 0 1.060992 0 
8.6 -3 0.885214 0 1.092952 0 
8.8 -3 0.886668 0 1.12352 0 
9 -3 0.888034 0 1.154172 0 
9.2 -3 0.889472 0 1.182836 0 
9.4 -3 0.890796 0 1.211792 0 
9.6 -3 0.892074 0 1.240384 0 
9.8 -3 0.893366 0 1.267616 0 
10 -3 0.894746 0 1.292568 0 
10.2 -3 0.895972 0 1.318808 0 
10.4 -3 0.89721 0 1.343684 0 
10.6 -3 0.898446 0 1.36756 0 
10.8 -3 0.899632 0 1.391372 0 
11 -3 0.900796 0 1.414492 0 
11.2 -3 0.901994 0 1.436156 0 
11.4 -3 0.903074 0 1.458844 0 
11.6 -3 0.9042 0 1.479796 0 
11.8 -3 0.905314 0 1.500016 0 
12 -3 0.906294 0 1.521884 0 
12.4 -3 0.908438 0 1.55954 0 
12.8 -3 0.910454 0 1.596212 0 
13.2 -3 0.912392 0 1.631192 0 
13.6 -3 0.914256 0 1.664488 0 
14 -3 0.916062 0 1.6961 0 
14.4 -3 0.91777 0 1.726972 0 
14.8 -3 0.91946 0 1.755428 0 
15.2 -3 0.921092 0 1.782548 0 
15.6 -3 0.922594 0 1.810276 0 
16 -3 0.924054 0 1.836576 0 
16.8 -3 0.92689 0 1.884364 0 
17.6 -3 0.929498 0 1.929432 0 
18.4 -3 0.931968 0 1.970144 0 
19.2 -3 0.934232 0 2.009508 0 
20 -3 0.9364 0 2.044588 0 
20.8 -3 0.938422 0 2.077848 0 
21.6 -3 0.940332 0 2.108484 0 
22.4 -3 0.942148 0 2.136556 0 
23.2 -3 0.943862 0 2.16276 0 
24 -3 0.945434 0 2.189376 0 
24.8 -3 0.946942 0 2.213588 0 
25.6 -3 0.948372 0 2.236328 0 
26.4 -3 0.949724 0 2.258024 0 
27.2 -3 0.951018 0 2.278156 0 
28 -3 0.952254 0 2.29692 0 
28.8 -3 0.953426 0 2.314848 0 
29.6 -3 0.954538 0 2.3322 0 
30.4 -3 0.955614 0 2.347916 0 
31.2 -3 0.956606 0 2.364764 0 
32 -3 0.95758 0 2.379516 0 
32.8 -3 0.958506 0 2.393872 0 
33.6 -3 0.959388 0 2.407888 0 
34.4 -3 0.96025 0 2.420292 0 
35.2 -3 0.96107 0 2.43254 0 
36 -3 0.961852 0 2.444612 0 
36.8 -3 0.962608 0 2.455924 0 
37.6 -3 0.96333 0 2.467064 0 
38.4 -3 0.964028 0 2.477608 0 
39.2 -3 0.964706 0 2.48734 0 
40 -3 0.96535 0 2.49738 0 
0.5 -2 0.980054 0.0005265 -0.422865 0.00168 
0.6 -2 0.975717 0.0006283 -0.418161 0.002199 
0.7 -2 0.972455 0.0003378 -0.417308 0.003203 
0.8 -2 0.968443 5.848e-05 -0.417087 0.001862 
0.9 -2 0.96413 0.0001487 -0.416887 0.0002217 
1 -2 0.960623 0.0001348 -0.415146 0.001119 
1.2 -2 0.953044 9.79e-05 -0.408962 0.0008948 
1.4 -2 0.946693 3.297e-05 -0.39891 0.001537 
1.6 -2 0.939978 0.0001129 -0.377564 0.0006163 
1.8 -2 0.933592 0.0004026 -0.348453 0.00357 
2 -2 0.928403 0.0001941 -0.311805 0.002516 
2.2 -2 0.923549 0.0002796 -0.269106 0.002287 
2.4 -2 0.919569 0.0002919 -0.221532 0.001921 
2.6 -2 0.916186 0.0002918 -0.169174 0.001225 
2.8 -2 0.913707 0.0002191 -0.114531 0.0009281 
3 -2 0.911353 0.0002165 -0.0559472 0.0007083 
3.2 -2 0.909517 0.0002473 0.00404834 0.000664 
3.4 -2 0.908415 0.0001393 0.0636174 0.0003579 
3.6 -2 0.9073 0.0001828 0.125616 0.0004781 
3.8 -2 0.906706 0.0001122 0.185692 0.0001633 
4 -2 0.906311 9.064e-05 0.246261 0.0001859 
4.2 -2 0.905886 0 0.3074252 0 
4.4 -2 0.905982 0 0.36607 0 
4.6 -2 0.906128 0 0.424232 0 
4.8 -2 0.906642 0 0.479116 0 
5 -2 0.907098 0 0.5345 0 
5.2 -2 0.907688 0 0.58758 0 
5.4 -2 0.908378 0 0.639784 0 
5.6 -2 0.909246 0 0.689012 0 
5.8 -2 0.910026 0 0.73818 0 
6 -2 0.910926 0 0.785028 0 
6.2 -2 0.911844 0 0.830772 0 
6.4 -2 0.91288 0 0.873584 0 
6.6 -2 0.913778 0 0.917096 0 
6.8 -2 0.914626 0 0.9605 0 
7 -2 0.915618 0 1.000344 0 
7.2 -2 0.91662 0 1.039168 0 
7.4 -2 0.91761 0 1.07658 0 
7.6 -2 0.91859 0 1.113208 0 
7.8 -2 0.919568 0 1.148412 0 
8 -2 0.920592 0 1.181632 0 
8.2 -2 0.921558 0 1.214728 0 
8.4 -2 0.922466 0 1.247668 0 
8.6 -2 0.923428 0 1.278516 0 
8.8 -2 0.924398 0 1.30776 0 
9 -2 0.925356 0 1.336168 0 
9.2 -2 0.926216 0 1.3655 0 
9.4 -2 0.927146 0 1.392016 0 
9.6 -2 0.928044 0 1.418168 0 
9.8 -2 0.928906 0 1.4441 0 
10 -2 0.92977 0 1.468844 0 
10.2 -2 0.930624 0 1.49272 0 
10.4 -2 0.931416 0 1.517132 0 
10.6 -2 0.932238 0 1.539676 0 
10.8 -2 0.933062 0 1.561108 0 
11 -2 0.933842 0 1.582804 0 
11.2 -2 0.934602 0 1.60406 0 
11.4 -2 0.935338 0 1.625004 0 
11.6 -2 0.93611 0 1.64396 0 
11.8 -2 0.936822 0 1.663656 0 
12 -2 0.93749 0 1.683836 0 
12.4 -2 0.938934 0 1.718192 0 
12.8 -2 0.940268 0 1.752564 0 
13.2 -2 0.94154 0 1.785644 0 
13.6 -2 0.942776 0 1.81664 0 
14 -2 0.94401 0 1.844688 0 
14.4 -2 0.945112 0 1.874476 0 
14.8 -2 0.946264 0 1.89958 0 
15.2 -2 0.947364 0 1.923888 0 
15.6 -2 0.948338 0 1.95054 0 
16 -2 0.949318 0 1.974416 0 
16.8 -2 0.951218 0 2.017584 0 
17.6 -2 0.952974 0 2.057884 0 
18.4 -2 0.9546 0 2.095852 0 
19.2 -2 0.956134 0 2.130424 0 
20 -2 0.95758 0 2.16202 0 
20.8 -2 0.95894 0 2.191364 0 
21.6 -2 0.960204 0 2.219476 0 
22.4 -2 0.961412 0 2.244644 0 
23.2 -2 0.962558 0 2.267924 0 
24 -2 0.963602 0 2.292104 0 
24.8 -2 0.964614 0 2.313276 0 
25.6 -2 0.96557 0 2.333484 0 
26.4 -2 0.966474 0 2.352776 0 
27.2 -2 0.96733 0 2.371064 0 
28 -2 0.968162 0 2.387136 0 
28.8 -2 0.968946 0 2.402896 0 
29.6 -2 0.969682 0 2.41868 0 
30.4 -2 0.970402 0 2.43238 0 
31.2 -2 0.97106 0 2.447704 0 
32 -2 0.97171 0 2.460716 0 
32.8 -2 0.972328 0 2.473356 0 
33.6 -2 0.97292 0 2.485444 0 
34.4 -2 0.973492 0 2.496608 0 
35.2 -2 0.974036 0 2.50766 0 
36 -2 0.974566 0 2.517644 0 
36.8 -2 0.975066 0 2.527824 0 
37.6 -2 0.97555 0 2.537632 0 
38.4 -2 0.976014 0 2.547004 0 
39.2 -2 0.976464 0 2.555764 0 
40 -2 0.976896 0 2.564104 0 
0.5 -1.5 0.991711 0.0005013 -0.381367 0.002621 
0.6 -1.5 0.987813 0.0002381 -0.379565 0.003998 
0.7 -1.5 0.984994 0.000227 -0.380504 0.003954 
0.8 -1.5 0.981153 5.855e-05 -0.381075 0.001908 
0.9 -1.5 0.978036 0.0002755 -0.376925 0.001742 
1 -1.5 0.975226 0.0002042 -0.370036 0.0009572 
1.2 -1.5 0.96835 0.0002686 -0.360965 0.001196 
1.4 -1.5 0.963018 0.0001226 -0.34537 0.0005504 
1.6 -1.5 0.957781 0.0003358 -0.320281 0.001282 
1.8 -1.5 0.952367 0.0001224 -0.288379 0.0006431 
2 -1.5 0.948147 6.133e-05 -0.248235 0.00082 
2.2 -1.5 0.944477 0.0002985 -0.199455 0.001011 
2.4 -1.5 0.94141 0.0001333 -0.149832 0.0005667 
2.6 -1.5 0.938307 9.392e-05 -0.0914989 0.000747 
2.8 -1.5 0.936479 0.0001696 -0.0335736 0.0006046 
3 -1.5 0.934275 9.907e-05 0.0295664 0.0007316 
3.2 -1.5 0.933022 0.0001108 0.0915901 0.0006913 
3.4 -1.5 0.931674 9.511e-05 0.157111 0.0006917 
3.6 -1.5 0.930914 7.257e-05 0.220224 0.0002939 
3.8 -1.5 0.93048 2.924e-05 0.282386 0.000218 
4 -1.5 0.930107 5.497e-05 0.344864 0.0003862 
4.2 -1.5 0.929806 0 0.40828 0 
4.4 -1.5 0.929918 0 0.466992 0 
4.6 -1.5 0.929858 0 0.52796 0 
4.8 -1.5 0.930162 0 0.584468 0 
5 -1.5 0.930618 0 0.638336 0 
5.2 -1.5 0.930782 0 0.695872 0 
5.4 -1.5 0.931414 0 0.746472 0 
5.6 -1.5 0.931978 0 0.79664 0 
5.8 -1.5 0.932542 0 0.84606 0 
6 -1.5 0.93321 0 0.892696 0 
6.2 -1.5 0.933914 0 0.937512 0 
6.4 -1.5 0.934728 0 0.97936 0 
6.6 -1.5 0.93537 0 1.022824 0 
6.8 -1.5 0.936014 0 1.06572 0 
7 -1.5 0.936654 0 1.106956 0 
7.2 -1.5 0.93749 0 1.143432 0 
7.4 -1.5 0.938188 0 1.181216 0 
7.6 -1.5 0.938948 0 1.216296 0 
7.8 -1.5 0.939658 0 1.251216 0 
8 -1.5 0.940448 0 1.283 0 
8.2 -1.5 0.941144 0 1.315972 0 
8.4 -1.5 0.94186 0 1.34718 0 
8.6 -1.5 0.942584 0 1.37708 0 
8.8 -1.5 0.94332 0 1.40518 0 
9 -1.5 0.944024 0 1.433076 0 
9.2 -1.5 0.944656 0 1.46194 0 
9.4 -1.5 0.94539 0 1.48646 0 
9.6 -1.5 0.946046 0 1.512288 0 
9.8 -1.5 0.94664 0 1.539004 0 
10 -1.5 0.947284 0 1.563088 0 
10.2 -1.5 0.947972 0 1.584424 0 
10.4 -1.5 0.948564 0 1.608156 0 
10.6 -1.5 0.94917 0 1.63016 0 
10.8 -1.5 0.949788 0 1.65076 0 
11 -1.5 0.95039 0 1.670924 0 
11.2 -1.5 0.950944 0 1.691948 0 
11.4 -1.5 0.951508 0 1.711636 0 
11.6 -1.5 0.952054 0 1.73106 0 
11.8 -1.5 0.952586 0 1.750028 0 
12 -1.5 0.953094 0 1.769212 0 
12.4 -1.5 0.954194 0 1.801164 0 
12.8 -1.5 0.9552 0 1.833788 0 
13.2 -1.5 0.95616 0 1.865104 0 
13.6 -1.5 0.957078 0 1.895108 0 
14 -1.5 0.958 0 1.921856 0 
14.4 -1.5 0.95884 0 1.949592 0 
14.8 -1.5 0.959698 0 1.973628 0 
15.2 -1.5 0.960516 0 1.997012 0 
15.6 -1.5 0.961268 0 2.021276 0 
16 -1.5 0.961994 0 2.044452 0 
16.8 -1.5 0.963408 0 2.085924 0 
17.6 -1.5 0.964734 0 2.123388 0 
18.4 -1.5 0.96595 0 2.159496 0 
19.2 -1.5 0.967092 0 2.192776 0 
20 -1.5 0.968164 0 2.223472 0 
20.8 -1.5 0.969204 0 2.249452 0 
21.6 -1.5 0.970152 0 2.275864 0 
22.4 -1.5 0.971056 0 2.299816 0 
23.2 -1.5 0.97191 0 2.321908 0 
24 -1.5 0.972696 0 2.344484 0 
24.8 -1.5 0.973458 0 2.364048 0 
25.6 -1.5 0.97417 0 2.383436 0 
26.4 -1.5 0.974852 0 2.401156 0 
27.2 -1.5 0.9755 0 2.417752 0 
28 -1.5 0.97612 0 2.432952 0 
28.8 -1.5 0.976704 0 2.448168 0 
29.6 -1.5 0.977262 0 2.462384 0 
30.4 -1.5 0.977796 0 2.475572 0 
31.2 -1.5 0.978294 0 2.4896 0 
32 -1.5 0.978782 0 2.501604 0 
32.8 -1.5 0.979246 0 2.513508 0 
33.6 -1.5 0.97969 0 2.524676 0 
34.4 -1.5 0.980118 0 2.535184 0 
35.2 -1.5 0.980528 0 2.545244 0 
36 -1.5 0.98092 0 2.554924 0 
36.8 -1.5 0.981302 0 2.56382 0 
37.6 -1.5 0.981662 0 2.573136 0 
38.4 -1.5 0.982008 0 2.5821 0 
39.2 -1.5 0.982348 0 2.58984 0 
40 -1.5 0.982672 0 2.597696 0 
0.5 -1 0.997196 0.000232 -0.358947 0.004691 
0.6 -1 0.994968 0.0002153 -0.360444 0.002422 
0.7 -1 0.992425 0.0001306 -0.349451 0.001965 
0.8 -1 0.99042 0.0001493 -0.343838 0.0008325 
0.9 -1 0.988081 0.0001504 -0.339047 0.001404 
1 -1 0.985985 6.343e-05 -0.334523 0.001765 
1.2 -1 0.980945 0.0001225 -0.321213 0.002974 
1.4 -1 0.976927 9.943e-05 -0.295555 0.002606 
1.6 -1 0.973201 0.0001128 -0.267318 0.003407 
1.8 -1 0.969576 0.0001926 -0.22654 0.002961 
2 -1 0.966597 0.0001418 -0.1787 0.002047 
2.2 -1 0.9639 0.0001201 -0.125538 0.001104 
2.4 -1 0.961529 0.0001163 -0.0670722 0.0006603 
2.6 -1 0.959651 8.451e-05 -0.00555408 0.0002609 
2.8 -1 0.958158 4.34e-05 0.0586587 0.0005342 
3 -1 0.956768 0.0001325 0.124909 0.0009917 
3.2 -1 0.955716 5.938e-05 0.191571 0.0007121 
3.4 -1 0.955015 5.967e-05 0.257289 0.0004805 
3.6 -1 0.954329 0.0001072 0.324851 0.0005597 
3.8 -1 0.953983 5.74e-05 0.389539 0.0007513 
4 -1 0.953617 5.245e-05 0.455524 0.0005201 
4.2 -1 0.953466 0 0.51794 0 
4.4 -1 0.953384 0 0.580372 0 
4.6 -1 0.953344 0 0.642316 0 
4.8 -1 0.953548 0 0.698416 0 
5 -1 0.95383 0 0.753048 0 
5.2 -1 0.954018 0 0.80892 0 
5.4 -1 0.954402 0 0.859452 0 
5.6 -1 0.9547 0 0.911352 0 
5.8 -1 0.955148 0 0.958448 0 
6 -1 0.955526 0 1.006556 0 
6.2 -1 0.956012 0 1.049944 0 
6.4 -1 0.956486 0 1.092928 0 
6.6 -1 0.957002 0 1.132924 0 
6.8 -1 0.95738 0 1.17672 0 
7 -1 0.957824 0 1.216588 0 
7.2 -1 0.95837 0 1.252224 0 
7.4 -1 0.958826 0 1.289428 0 
7.6 -1 0.959322 0 1.323928 0 
7.8 -1 0.95979 0 1.35824 0 
8 -1 0.960294 0 1.389736 0 
8.2 -1 0.960768 0 1.421392 0 
8.4 -1 0.96127 0 1.450476 0 
8.6 -1 0.961738 0 1.479824 0 
8.8 -1 0.962184 0 1.509012 0 
9 -1 0.96267 0 1.53512 0 
9.2 -1 0.963106 0 1.562312 0 
9.4 -1 0.963596 0 1.5857 0 
9.6 -1 0.964006 0 1.611832 0 
9.8 -1 0.964432 0 1.636172 0 
10 -1 0.964844 0 1.66018 0 
10.2 -1 0.965304 0 1.680368 0 
10.4 -1 0.965702 0 1.703004 0 
10.6 -1 0.966106 0 1.724068 0 
10.8 -1 0.966506 0 1.744404 0 
11 -1 0.966908 0 1.763552 0 
11.2 -1 0.967286 0 1.783132 0 
11.4 -1 0.967658 0 1.802128 0 
11.6 -1 0.96804 0 1.819656 0 
11.8 -1 0.9684 0 1.837432 0 
12 -1 0.968732 0 1.856132 0 
12.4 -1 0.969462 0 1.886524 0 
12.8 -1 0.970122 0 1.918292 0 
13.2 -1 0.97077 0 1.947416 0 
13.6 -1 0.971378 0 1.97606 0 
14 -1 0.971994 0 2.001188 0 
14.4 -1 0.972554 0 2.027612 0 
14.8 -1 0.973108 0 2.051576 0 
15.2 -1 0.973652 0 2.07356 0 
15.6 -1 0.974174 0 2.09484 0 
16 -1 0.974652 0 2.11734 0 
16.8 -1 0.975602 0 2.15556 0 
17.6 -1 0.976484 0 2.190988 0 
18.4 -1 0.977294 0 2.225096 0 
19.2 -1 0.978062 0 2.255556 0 
20 -1 0.978778 0 2.284108 0 
20.8 -1 0.979464 0 2.309148 0 
21.6 -1 0.980098 0 2.33378 0 
22.4 -1 0.980702 0 2.35578 0 
23.2 -1 0.981274 0 2.376024 0 
24 -1 0.981798 0 2.397164 0 
24.8 -1 0.982304 0 2.415492 0 
25.6 -1 0.982778 0 2.43376 0 
26.4 -1 0.983234 0 2.450024 0 
27.2 -1 0.983662 0 2.466028 0 
28 -1 0.984078 0 2.479812 0 
28.8 -1 0.98447 0 2.493308 0 
29.6 -1 0.984838 0 2.507252 0 
30.4 -1 0.985194 0 2.51926 0 
31.2 -1 0.985528 0 2.5322 0 
32 -1 0.985852 0 2.543436 0 
32.8 -1 0.986162 0 2.554128 0 
33.6 -1 0.98646 0 2.564224 0 
34.4 -1 0.986744 0 2.574096 0 
35.2 -1 0.987018 0 2.583424 0 
36 -1 0.98728 0 2.592336 0 
36.8 -1 0.987532 0 2.601016 0 
37.6 -1 0.987774 0 2.609268 0 
38.4 -1 0.988004 0 2.61778 0 
39.2 -1 0.988232 0 2.624656 0 
40 -1 0.988446 0 2.632248 0 
0.5 -0.5 0.999041 4.345e-05 -0.352994 0.005446 
0.6 -0.5 0.998093 9.977e-05 -0.340934 0.003196 
0.7 -0.5 0.996816 0.0001665 -0.329218 0.003419 
0.8 -0.5 0.99604 0.0001151 -0.32432 0.0017 
0.9 -0.5 0.994791 6.074e-05 -0.311133 0.001404 
1 -0.5 0.993374 0.0004626 -0.303093 0.003744 
1.2 -0.5 0.990966 0.0002429 -0.274836 0.002398 
1.4 -0.5 0.988848 0.0001591 -0.242972 0.001924 
1.6 -0.5 0.98705 1.034e-05 -0.206742 0.002841 
1.8 -0.5 0.985157 5.831e-05 -0.155883 0.00278 
2 -0.5 0.983634 5.107e-05 -0.100358 0.002092 
2.2 -0.5 0.982273 7.572e-05 -0.0408235 0.0007175 
2.4 -0.5 0.981029 6.708e-05 0.0258224 0.000459 
2.6 -0.5 0.98001 6.869e-05 0.0937811 0.0008385 
2.8 -0.5 0.979209 9.284e-05 0.162844 0.0006169 
3 -0.5 0.978578 6.899e-05 0.23226 0.0004117 
3.2 -0.5 0.977993 0.0001048 0.303694 0.001119 
3.4 -0.5 0.97765 6.672e-05 0.371173 0.001238 
3.6 -0.5 0.977297 6.529e-05 0.441525 0.0006036 
3.8 -0.5 0.977061 8.355e-05 0.508809 0.0005769 
4 -0.5 0.97687 7.091e-05 0.577112 0.0003483 
4.2 -0.5 0.976798 0 0.63938 0 
4.4 -0.5 0.976736 0 0.703176 0 
4.6 -0.5 0.976744 0 0.764348 0 
4.8 -0.5 0.976786 0 0.823352 0 
5 -0.5 0.97695 0 0.876448 0 
5.2 -0.5 0.977034 0 0.932512 0 
5.4 -0.5 0.977202 0 0.983724 0 
5.6 -0.5 0.977362 0 1.03458 0 
5.8 -0.5 0.977542 0 1.083428 0 
6 -0.5 0.977752 0 1.129428 0 
6.2 -0.5 0.978 0 1.171672 0 
6.4 -0.5 0.978248 0 1.212816 0 
6.6 -0.5 0.978496 0 1.252404 0 
6.8 -0.5 0.978676 0 1.295988 0 
7 -0.5 0.97892 0 1.333304 0 
7.2 -0.5 0.979176 0 1.36892 0 
7.4 -0.5 0.979408 0 1.404844 0 
7.6 -0.5 0.979654 0 1.438504 0 
7.8 -0.5 0.97989 0 1.471292 0 
8 -0.5 0.980148 0 1.501152 0 
8.2 -0.5 0.980388 0 1.531528 0 
8.4 -0.5 0.98063 0 1.559944 0 
8.6 -0.5 0.980874 0 1.587124 0 
8.8 -0.5 0.981104 0 1.614584 0 
9 -0.5 0.98133 0 1.641308 0 
9.2 -0.5 0.981552 0 1.666804 0 
9.4 -0.5 0.981792 0 1.6896 0 
9.6 -0.5 0.982002 0 1.714232 0 
9.8 -0.5 0.982216 0 1.737408 0 
10 -0.5 0.982418 0 1.760688 0 
10.2 -0.5 0.982646 0 1.779964 0 
10.4 -0.5 0.98285 0 1.800948 0 
10.6 -0.5 0.983048 0 1.821268 0 
10.8 -0.5 0.983258 0 1.839464 0 
11 -0.5 0.983454 0 1.85822 0 
11.2 -0.5 0.983642 0 1.876944 0 
11.4 -0.5 0.983834 0 1.894176 0 
11.6 -0.5 0.984014 0 1.912 0 
11.8 -0.5 0.984186 0 1.929852 0 
12 -0.5 0.984368 0 1.945568 0 
12.4 -0.5 0.984728 0 1.974736 0 
12.8 -0.5 0.985064 0 2.003912 0 
13.2 -0.5 0.98538 0 2.032312 0 
13.6 -0.5 0.985686 0 2.059136 0 
14 -0.5 0.985994 0 2.082576 0 
14.4 -0.5 0.986274 0 2.107588 0 
14.8 -0.5 0.986558 0 2.128656 0 
15.2 -0.5 0.986832 0 2.149008 0 
15.6 -0.5 0.987086 0 2.169884 0 
16 -0.5 0.987326 0 2.190872 0 
16.8 -0.5 0.9878 0 2.226616 0 
17.6 -0.5 0.988242 0 2.259412 0 
18.4 -0.5 0.988646 0 2.291508 0 
19.2 -0.5 0.98903 0 2.320032 0 
20 -0.5 0.989384 0 2.34754 0 
20.8 -0.5 0.989734 0 2.368832 0 
21.6 -0.5 0.99005 0 2.391804 0 
22.4 -0.5 0.99035 0 2.41272 0 
23.2 -0.5 0.990636 0 2.430936 0 
24 -0.5 0.990896 0 2.451176 0 
24.8 -0.5 0.991154 0 2.467176 0 
25.6 -0.5 0.991388 0 2.484784 0 
26.4 -0.5 0.991616 0 2.499588 0 
27.2 -0.5 0.991832 0 2.513564 0 
28 -0.5 0.992038 0 2.526772 0 
28.8 -0.5 0.992234 0 2.53942 0 
29.6 -0.5 0.99242 0 2.551672 0 
30.4 -0.5 0.992598 0 2.562788 0 
31.2 -0.5 0.992764 0 2.574876 0 
32 -0.5 0.992926 0 2.585196 0 
32.8 -0.5 0.993082 0 2.59494 0 
33.6 -0.5 0.99323 0 2.604652 0 
34.4 -0.5 0.993372 0 2.613544 0 
35.2 -0.5 0.993508 0 2.621776 0 
36 -0.5 0.99364 0 2.62996 0 
36.8 -0.5 0.993766 0 2.637648 0 
37.6 -0.5 0.993886 0 2.6453 0 
38.4 -0.5 0.994002 0 2.65304 0 
39.2 -0.5 0.994116 0 2.659372 0 
40 -0.5 0.994224 0 2.66608 0 
0.5 0 1 0 -0.350788 0.00413 
0.6 0 1 0 -0.335361 0.004387 
0.7 0 1 0 -0.316062 0.005053 
0.8 0 1 0 -0.30231 0.003486 
0.9 0 1 0 -0.285094 0.002745 
1 0 1 0 -0.267564 0.002742 
1.2 0 1 0 -0.225171 0.001114 
1.4 0 1 0 -0.180553 0.002155 
1.6 0 1 0 -0.135647 0.001493 
1.8 0 1 0 -0.0739951 0.001249 
2 0 1 0 -0.00886053 0.001232 
2.2 0 1 0 0.0577854 0.0009124 
2.4 0 1 0 0.131561 0.0003649 
2.6 0 1 0 0.206777 0.0007555 
2.8 0 1 0 0.277915 0.0009106 
3 0 1 0 0.354383 0.0003756 
3.2 0 1 0 0.428041 0.0009717 
3.4 0 1 0 0.499839 0.000938 
3.6 0 1 0 0.572675 0.001003 
3.8 0 1 0 0.640143 0.001552 
4 0 1 0 0.707643 0.001055 
4.2 0 1 0 0.77194 0 
4.4 0 1 0 0.83712 0 
4.6 0 1 0 0.897728 0 
4.8 0 1 0 0.957076 0 
5 0 1 0 1.010608 0 
5.2 0 1 0 1.066148 0 
5.4 0 1 0 1.115496 0 
5.6 0 1 0 1.165632 0 
5.8 0 1 0 1.213352 0 
6 0 1 0 1.258968 0 
6.2 0 1 0 1.29992 0 
6.4 0 1 0 1.339788 0 
6.6 0 1 0 1.377688 0 
6.8 0 1 0 1.420576 0 
7 0 1 0 1.457104 0 
7.2 0 1 0 1.491056 0 
7.4 0 1 0 1.525524 0 
7.6 0 1 0 1.558184 0 
7.8 0 1 0 1.589692 0 
8 0 1 0 1.618108 0 
8.2 0 1 0 1.647564 0 
8.4 0 1 0 1.673856 0 
8.6 0 1 0 1.698552 0 
8.8 0 1 0 1.725832 0 
9 0 1 0 1.75104 0 
9.2 0 1 0 1.77638 0 
9.4 0 1 0 1.79742 0 
9.6 0 1 0 1.821648 0 
9.8 0 1 0 1.843808 0 
10 0 1 0 1.864352 0 
10.2 0 1 0 1.88168 0 
10.4 0 1 0 1.902164 0 
10.6 0 1 0 1.921596 0 
10.8 0 1 0 1.938604 0 
11 0 1 0 1.956228 0 
11.2 0 1 0 1.973696 0 
11.4 0 1 0 1.989872 0 
11.6 0 1 0 2.006624 0 
11.8 0 1 0 2.022104 0 
12 0 1 0 2.038136 0 
12.4 0 1 0 2.065048 0 
12.8 0 1 0 2.093044 0 
13.2 0 1 0 2.119324 0 
13.6 0 1 0 2.14436 0 
14 0 1 0 2.166596 0 
14.4 0 1 0 2.189588 0 
14.8 0 1 0 2.209108 0 
15.2 0 1 0 2.227488 0 
15.6 0 1 0 2.2467 0 
16 0 1 0 2.267148 0 
16.8 0 1 0 2.299224 0 
17.6 0 1 0 2.329884 0 
18.4 0 1 0 2.35948 0 
19.2 0 1 0 2.385456 0 
20 0 1 0 2.410656 0 
20.8 0 1 0 2.430064 0 
21.6 0 1 0 2.451112 0 
22.4 0 1 0 2.470268 0 
23.2 0 1 0 2.486632 0 
24 0 1 0 2.505376 0 
24.8 0 1 0 2.52022 0 
25.6 0 1 0 2.53604 0 
26.4 0 1 0 2.549712 0 
27.2 0 1 0 2.562528 0 
28 0 1 0 2.574408 0 
28.8 0 1 0 2.5857 0 
29.6 0 1 0 2.597316 0 
30.4 0 1 0 2.60694 0 
31.2 0 1 0 2.618076 0 
32 0 1 0 2.6275 0 
32.8 0 1 0 2.636424 0 
33.6 0 1 0 2.64524 0 
34.4 0 1 0 2.653236 0 
35.2 0 1 0 2.660812 0 
36 0 1 0 2.66804 0 
36.8 0 1 0 2.67504 0 
37.6 0 1 0 2.68214 0 
38.4 0 1 0 2.68894 0 
39.2 0 1 0 2.69492 0 
40 0 1 0 2.701084 0 


==> aux/tables/energy_U4.dat <==
3.6 -24 0.00554822 0 -0.0090104 0 
3.8 -24 0.00748806 0 -0.01147944 0 
4 -24 0.00978536 0 -0.01421236 0 
4.2 -24 0.0124314 0 -0.01717292 0 
4.4 -24 0.01549358 0 -0.02036932 0 
4.6 -24 0.01894968 0 -0.02378708 0 
4.8 -24 0.022796 0 -0.0273364 0 
5 -24 0.0269934 0 -0.03095032 0 
5.2 -24 0.0315538 0 -0.03465404 0 
5.4 -24 0.0365536 0 -0.03846816 0 
5.6 -24 0.0418728 0 -0.0422528 0 
5.8 -24 0.0475238 0 -0.0459816 0 
6 -24 0.0532592 0 -0.0494336 0 
6.2 -24 0.0592728 0 -0.0527924 0 
6.4 -24 0.0654792 0 -0.0560064 0 
6.6 -24 0.072152 0 -0.059266 0 
6.8 -24 0.078858 0 -0.0622152 0 
7 -24 0.0856972 0 -0.064924 0 
7.2 -24 0.0929236 0 -0.067588 0 
7.4 -24 0.0999502 0 -0.0697992 0 
7.6 -24 0.107223 0 -0.0718784 0 
7.8 -24 0.1147128 0 -0.0737936 0 
8 -24 0.1220534 0 -0.0753004 0 
8.2 -24 0.1296798 0 -0.0767272 0 
8.4 -24 0.137205 0 -0.0777932 0 
8.6 -24 0.1446558 0 -0.0785292 0 
8.8 -24 0.1521558 0 -0.0790712 0 
9 -24 0.1597002 0 -0.079376 0 
9.2 -24 0.1674682 0 -0.0795696 0 
9.4 -24 0.1751072 0 -0.07947 0 
9.6 -24 0.1826224 0 -0.0790748 0 
9.8 -24 0.1901428 0 -0.0784932 0 
10 -24 0.19771 0 -0.07772 0 
10.2 -24 0.205104 0 -0.076676 0 
10.4 -24 0.212476 0 -0.0754404 0 
10.6 -24 0.219862 0 -0.0740384 0 
10.8 -24 0.227172 0 -0.0724432 0 
11 -24 0.234418 0 -0.0706656 0 
11.2 -24 0.241612 0 -0.0687256 0 
11.4 -24 0.248772 0 -0.0666256 0 
11.6 -24 0.255838 0 -0.0643672 0 
11.8 -24 0.262828 0 -0.0619396 0 
12 -24 0.269828 0 -0.0594068 0 
12.4 -24 0.283412 0 -0.0538668 0 
12.8 -24 0.296738 0 -0.047864 0 
13.2 -24 0.309712 0 -0.0414096 0 
13.6 -24 0.322514 0 -0.03464012 0 
14 -24 0.33483 0 -0.02745028 0 
14.4 -24 0.34664 0 -0.01989392 0 
14.8 -24 0.358328 0 -0.0121736 0 
15.2 -24 0.369642 0 -0.0042074 0 
15.6 -24 0.380692 0 0.003915828 0 
16 -24 0.391538 0 0.01214508 0 
16.8 -24 0.411938 0 0.02914536 0 
17.6 -24 0.431406 0 0.0463604 0 
18.4 -24 0.449874 0 0.0636768 0 
19.2 -24 0.46726 0 0.0810424 0 
20 -24 0.483642 0 0.0983588 0 
20.8 -24 0.49927 0 0.11543 0 
21.6 -24 0.514018 0 0.1322976 0 
22.4 -24 0.528038 0 0.1488564 0 
23.2 -24 0.541396 0 0.165054 0 
24 -24 0.554044 0 0.1809348 0 
24.8 -24 0.566128 0 0.1963944 0 
25.6 -24 0.57755 0 0.2115212 0 
26.4 -24 0.588372 0 0.226316 0 
27.2 -24 0.598748 0 0.2406684 0 
28 -24 0.608632 0 0.2546432 0 
28.8 -24 0.618094 0 0.2682012 0 
29.6 -24 0.62711 0 0.2813992 0 
30.4 -24 0.635776 0 0.294182 0 
31.2 -24 0.64406 0 0.3065984 0 
32 -24 0.651892 0 0.3187808 0 
32.8 -24 0.659504 0 0.3304844 0 
33.6 -24 0.666742 0 0.3419288 0 
34.4 -24 0.673718 0 0.3530068 0 
35.2 -24 0.68043 0 0.3637532 0 
36 -24 0.686874 0 0.3741972 0 
36.8 -24 0.693096 0 0.3843056 0 
37.6 -24 0.699068 0 0.3941496 0 
38.4 -24 0.70479 0 0.403764 0 
39.2 -24 0.710326 0 0.413076 0 
40 -24 0.715666 0 0.42212 0 
3.2 -22 0.00515168 0 -0.00934384 0 
3.4 -22 0.00718498 0 -0.01222172 0 
3.6 -22 0.00964898 0 -0.01547552 0 
3.8 -22 0.01256488 0 -0.01906896 0 
4 -22 0.01596316 0 -0.02296756 0 
4.2 -22 0.01983366 0 -0.02711332 0 
4.4 -22 0.0241868 0 -0.03149508 0 
4.6 -22 0.0290194 0 -0.03602384 0 
4.8 -22 0.0342572 0 -0.0405696 0 
5 -22 0.0399182 0 -0.0451264 0 
5.2 -22 0.045789 0 -0.0494684 0 
5.4 -22 0.0521436 0 -0.05386 0 
5.6 -22 0.0587604 0 -0.0580984 0 
5.8 -22 0.0657662 0 -0.0622628 0 
6 -22 0.072944 0 -0.0660884 0 
6.2 -22 0.080392 0 -0.0697504 0 
6.4 -22 0.0880304 0 -0.0731576 0 
6.6 -22 0.0956866 0 -0.0761344 0 
6.8 -22 0.103587 0 -0.0789044 0 
7 -22 0.111757 0 -0.0815128 0 
7.2 -22 0.1197292 0 -0.0835744 0 
7.4 -22 0.1278172 0 -0.0853552 0 
7.6 -22 0.1361852 0 -0.0869856 0 
7.8 -22 0.144604 0 -0.0883116 0 
8 -22 0.1528082 0 -0.089166 0 
8.2 -22 0.1612048 0 -0.0898364 0 
8.4 -22 0.1693288 0 -0.0900572 0 
8.6 -22 0.1777566 0 -0.0901464 0 
8.8 -22 0.186029 0 -0.0898952 0 
9 -22 0.1942948 0 -0.0893908 0 
9.2 -22 0.202556 0 -0.0886248 0 
9.4 -22 0.210724 0 -0.0875708 0 
9.6 -22 0.218966 0 -0.0863568 0 
9.8 -22 0.22682 0 -0.0847216 0 
10 -22 0.234702 0 -0.0829076 0 
10.2 -22 0.242576 0 -0.0809256 0 
10.4 -22 0.250334 0 -0.078706 0 
10.6 -22 0.258016 0 -0.0762956 0 
10.8 -22 0.26563 0 -0.0737076 0 
11 -22 0.273078 0 -0.0709104 0 
11.2 -22 0.280406 0 -0.0679356 0 
11.4 -22 0.287756 0 -0.0648636 0 
11.6 -22 0.29498 0 -0.0616024 0 
11.8 -22 0.302114 0 -0.0582124 0 
12 -22 0.309178 0 -0.0547052 0 
12.4 -22 0.322892 0 -0.0472912 0 
12.8 -22 0.336246 0 -0.03946456 0 
13.2 -22 0.349326 0 -0.0313142 0 
13.6 -22 0.362002 0 -0.02284976 0 
14 -22 0.374416 0 -0.0141848 0 
14.4 -22 0.38614 0 -0.00513832 0 
14.8 -22 0.397786 0 0.003944992 0 
15.2 -22 0.408962 0 0.0132356 0 
15.6 -22 0.419804 0 0.02262376 0 
16 -22 0.4304 0 0.03205288 0 
16.8 -22 0.450494 0 0.0511204 0 
17.6 -22 0.469406 0 0.0702172 0 
18.4 -22 0.487326 0 0.0891332 0 
19.2 -22 0.50409 0 0.1079156 0 
20 -22 0.519834 0 0.1264456 0 
20.8 -22 0.53476 0 0.144584 0 
21.6 -22 0.548932 0 0.162268 0 
22.4 -22 0.562186 0 0.1796404 0 
23.2 -22 0.5748 0 0.1965144 0 
24 -22 0.586766 0 0.212912 0 
24.8 -22 0.598144 0 0.2288248 0 
25.6 -22 0.608934 0 0.244294 0 
26.4 -22 0.619276 0 0.2592048 0 
27.2 -22 0.629042 0 0.2737264 0 
28 -22 0.638322 0 0.2878324 0 
28.8 -22 0.647158 0 0.3015204 0 
29.6 -22 0.655636 0 0.3147164 0 
30.4 -22 0.663736 0 0.3274968 0 
31.2 -22 0.671498 0 0.3398528 0 
32 -22 0.678886 0 0.351868 0 
32.8 -22 0.68591 0 0.3635868 0 
33.6 -22 0.692696 0 0.3748596 0 
34.4 -22 0.699218 0 0.3857604 0 
35.2 -22 0.705476 0 0.3963292 0 
36 -22 0.711476 0 0.406596 0 
36.8 -22 0.717244 0 0.416544 0 
37.6 -22 0.72282 0 0.426144 0 
38.4 -22 0.72816 0 0.4355 0 
39.2 -22 0.73328 0 0.444632 0 
40 -22 0.738242 0 0.453444 0 
3 -20 0.00683112 0 -0.01306588 0 
3.2 -20 0.00950664 0 -0.01703076 0 
3.4 -20 0.01279454 0 -0.0215282 0 
3.6 -20 0.01665314 0 -0.02645296 0 
3.8 -20 0.0211648 0 -0.03179256 0 
4 -20 0.026167 0 -0.03723296 0 
4.2 -20 0.0316136 0 -0.042664 0 
4.4 -20 0.0375722 0 -0.0482168 0 
4.6 -20 0.0440204 0 -0.0537368 0 
4.8 -20 0.0509954 0 -0.0592868 0 
5 -20 0.0583732 0 -0.064674 0 
5.2 -20 0.0660752 0 -0.0698064 0 
5.4 -20 0.073998 0 -0.0745848 0 
5.6 -20 0.0822318 0 -0.0790748 0 
5.8 -20 0.0908166 0 -0.0833736 0 
6 -20 0.099339 0 -0.0870324 0 
6.2 -20 0.1079826 0 -0.090274 0 
6.4 -20 0.117066 0 -0.0934232 0 
6.6 -20 0.1261184 0 -0.0960728 0 
6.8 -20 0.1353146 0 -0.0983196 0 
7 -20 0.1444276 0 -0.1000912 0 
7.2 -20 0.1536508 0 -0.1015152 0 
7.4 -20 0.1628482 0 -0.1025328 0 
7.6 -20 0.1720976 0 -0.1031744 0 
7.8 -20 0.1812708 0 -0.1034256 0 
8 -20 0.190355 0 -0.1032884 0 
8.2 -20 0.1995156 0 -0.1028628 0 
8.4 -20 0.208426 0 -0.1019852 0 
8.6 -20 0.217276 0 -0.1007756 0 
8.8 -20 0.226082 0 -0.0992988 0 
9 -20 0.234788 0 -0.0975244 0 
9.2 -20 0.24351 0 -0.0955368 0 
9.4 -20 0.252224 0 -0.0933068 0 
9.6 -20 0.26071 0 -0.0907744 0 
9.8 -20 0.269096 0 -0.0880244 0 
10 -20 0.277214 0 -0.0849516 0 
10.2 -20 0.28522 0 -0.0816668 0 
10.4 -20 0.29325 0 -0.0782616 0 
10.6 -20 0.301168 0 -0.0746792 0 
10.8 -20 0.308898 0 -0.070884 0 
11 -20 0.316518 0 -0.0669552 0 
11.2 -20 0.324016 0 -0.0628564 0 
11.4 -20 0.331484 0 -0.0586608 0 
11.6 -20 0.338742 0 -0.0543132 0 
11.8 -20 0.34593 0 -0.0498608 0 
12 -20 0.35299 0 -0.0452872 0 
12.4 -20 0.36679 0 -0.0358928 0 
12.8 -20 0.380112 0 -0.02616284 0 
13.2 -20 0.393016 0 -0.0161714 0 
13.6 -20 0.405498 0 -0.00599204 0 
14 -20 0.417506 0 0.004378 0 
14.4 -20 0.42918 0 0.0148372 0 
14.8 -20 0.44046 0 0.02537764 0 
15.2 -20 0.451378 0 0.03595004 0 
15.6 -20 0.461814 0 0.0466088 0 
16 -20 0.472024 0 0.0571968 0 
16.8 -20 0.49132 0 0.0783368 0 
17.6 -20 0.509504 0 0.0991412 0 
18.4 -20 0.526544 0 0.1195968 0 
19.2 -20 0.542578 0 0.1395832 0 
20 -20 0.55755 0 0.159138 0 
20.8 -20 0.571684 0 0.1781196 0 
21.6 -20 0.585112 0 0.1964524 0 
22.4 -20 0.59755 0 0.2144376 0 
23.2 -20 0.609434 0 0.231722 0 
24 -20 0.620616 0 0.2485008 0 
24.8 -20 0.631216 0 0.2647076 0 
25.6 -20 0.641392 0 0.2802308 0 
26.4 -20 0.650928 0 0.2953676 0 
27.2 -20 0.660054 0 0.3098956 0 
28 -20 0.668738 0 0.3239244 0 
28.8 -20 0.676988 0 0.3374976 0 
29.6 -20 0.684784 0 0.350704 0 
30.4 -20 0.6923 0 0.3633456 0 
31.2 -20 0.699458 0 0.375588 0 
32 -20 0.706326 0 0.3873796 0 
32.8 -20 0.712892 0 0.3987756 0 
33.6 -20 0.719114 0 0.409912 0 
34.4 -20 0.72515 0 0.420548 0 
35.2 -20 0.7309 0 0.430912 0 
36 -20 0.736424 0 0.44094 0 
36.8 -20 0.741762 0 0.450572 0 
37.6 -20 0.746876 0 0.45994 0 
38.4 -20 0.751826 0 0.468944 0 
39.2 -20 0.756538 0 0.477792 0 
40 -20 0.761102 0 0.486312 0 
2.6 -18 0.00650912 0 -0.01414812 0 
2.8 -18 0.00947404 0 -0.01912404 0 
3 -18 0.0131989 0 -0.024862 0 
3.2 -18 0.01763344 0 -0.03114708 0 
3.4 -18 0.0228068 0 -0.03789132 0 
3.6 -18 0.0285852 0 -0.0447684 0 
3.8 -18 0.0350628 0 -0.0518672 0 
4 -18 0.0423032 0 -0.0591956 0 
4.2 -18 0.0499522 0 -0.0662216 0 
4.4 -18 0.0580138 0 -0.0729084 0 
4.6 -18 0.0665366 0 -0.0793228 0 
4.8 -18 0.0756106 0 -0.0856068 0 
5 -18 0.0847394 0 -0.0911476 0 
5.2 -18 0.0943234 0 -0.0964316 0 
5.4 -18 0.1041696 0 -0.1013396 0 
5.6 -18 0.1140672 0 -0.1054908 0 
5.8 -18 0.1241644 0 -0.109176 0 
6 -18 0.134495 0 -0.1124356 0 
6.2 -18 0.1448738 0 -0.1151556 0 
6.4 -18 0.1549846 0 -0.1170372 0 
6.6 -18 0.1651646 0 -0.1184964 0 
6.8 -18 0.1755138 0 -0.1195996 0 
7 -18 0.1856712 0 -0.1200844 0 
7.2 -18 0.1958322 0 -0.120118 0 
7.4 -18 0.205934 0 -0.1197444 0 
7.6 -18 0.215916 0 -0.1189148 0 
7.8 -18 0.225802 0 -0.11763 0 
8 -18 0.235394 0 -0.115858 0 
8.2 -18 0.245064 0 -0.1138228 0 
8.4 -18 0.254632 0 -0.1114592 0 
8.6 -18 0.263986 0 -0.108732 0 
8.8 -18 0.273136 0 -0.1056676 0 
9 -18 0.282234 0 -0.102336 0 
9.2 -18 0.291022 0 -0.0986608 0 
9.4 -18 0.29986 0 -0.09483 0 
9.6 -18 0.308508 0 -0.0907556 0 
9.8 -18 0.317016 0 -0.0864932 0 
10 -18 0.32539 0 -0.0820088 0 
10.2 -18 0.333604 0 -0.0773552 0 
10.4 -18 0.341688 0 -0.0725332 0 
10.6 -18 0.349562 0 -0.0675432 0 
10.8 -18 0.357436 0 -0.0624928 0 
11 -18 0.365002 0 -0.0572124 0 
11.2 -18 0.37248 0 -0.051856 0 
11.4 -18 0.379858 0 -0.0464216 0 
11.6 -18 0.38708 0 -0.0408892 0 
11.8 -18 0.394132 0 -0.03525624 0 
12 -18 0.401136 0 -0.02960008 0 
12.4 -18 0.414698 0 -0.01807464 0 
12.8 -18 0.427744 0 -0.00637052 0 
13.2 -18 0.440194 0 0.00550836 0 
13.6 -18 0.452382 0 0.01737636 0 
14 -18 0.464072 0 0.02928812 0 
14.4 -18 0.475272 0 0.0412432 0 
14.8 -18 0.486034 0 0.0531752 0 
15.2 -18 0.49651 0 0.0649748 0 
15.6 -18 0.506544 0 0.0767384 0 
16 -18 0.516172 0 0.0884328 0 
16.8 -18 0.534544 0 0.1113768 0 
17.6 -18 0.551692 0 0.13373 0 
18.4 -18 0.5678 0 0.1553804 0 
19.2 -18 0.582774 0 0.1764316 0 
20 -18 0.59681 0 0.1967688 0 
20.8 -18 0.610016 0 0.2163676 0 
21.6 -18 0.622424 0 0.235268 0 
22.4 -18 0.63424 0 0.2533328 0 
23.2 -18 0.645168 0 0.270952 0 
24 -18 0.65552 0 0.2878632 0 
24.8 -18 0.665314 0 0.3041356 0 
25.6 -18 0.674616 0 0.3197496 0 
26.4 -18 0.683418 0 0.3347948 0 
27.2 -18 0.691786 0 0.3492512 0 
28 -18 0.699772 0 0.3631136 0 
28.8 -18 0.707398 0 0.3763936 0 
29.6 -18 0.714588 0 0.3893116 0 
30.4 -18 0.72141 0 0.401816 0 
31.2 -18 0.727986 0 0.413736 0 
32 -18 0.734238 0 0.425288 0 
32.8 -18 0.740254 0 0.436348 0 
33.6 -18 0.74599 0 0.44706 0 
34.4 -18 0.751446 0 0.45748 0 
35.2 -18 0.756698 0 0.467492 0 
36 -18 0.761766 0 0.4771 0 
36.8 -18 0.766618 0 0.48642 0 
37.6 -18 0.771272 0 0.495444 0 
38.4 -18 0.775766 0 0.504128 0 
39.2 -18 0.780084 0 0.512544 0 
40 -18 0.784226 0 0.520732 0 
2.2 -16 0.00617124 0 -0.01547304 0 
2.4 -16 0.00953954 0 -0.02200656 0 
2.6 -16 0.01386114 0 -0.02959816 0 
2.8 -16 0.01906706 0 -0.03791044 0 
3 -16 0.0251872 0 -0.0467752 0 
3.2 -16 0.032234 0 -0.0561172 0 
3.4 -16 0.040127 0 -0.0655696 0 
3.6 -16 0.0486796 0 -0.074734 0 
3.8 -16 0.0579752 0 -0.0838752 0 
4 -16 0.0675928 0 -0.0922156 0 
4.2 -16 0.0780076 0 -0.1005336 0 
4.4 -16 0.088487 0 -0.1077732 0 
4.6 -16 0.0994502 0 -0.1145076 0 
4.8 -16 0.1109012 0 -0.120768 0 
5 -16 0.122166 0 -0.1259556 0 
5.2 -16 0.1336224 0 -0.130346 0 
5.4 -16 0.1452228 0 -0.1341052 0 
5.6 -16 0.156874 0 -0.1371568 0 
5.8 -16 0.1684802 0 -0.1394432 0 
6 -16 0.180153 0 -0.1410316 0 
6.2 -16 0.191708 0 -0.1419956 0 
6.4 -16 0.202998 0 -0.1421232 0 
6.6 -16 0.214108 0 -0.1416188 0 
6.8 -16 0.225334 0 -0.1407632 0 
7 -16 0.236396 0 -0.1392712 0 
7.2 -16 0.24726 0 -0.1372556 0 
7.4 -16 0.25806 0 -0.1348016 0 
7.6 -16 0.26849 0 -0.1318204 0 
7.8 -16 0.27884 0 -0.12847 0 
8 -16 0.288952 0 -0.1246756 0 
8.2 -16 0.298734 0 -0.1205008 0 
8.4 -16 0.308476 0 -0.1160368 0 
8.6 -16 0.318068 0 -0.111318 0 
8.8 -16 0.327436 0 -0.1063292 0 
9 -16 0.336662 0 -0.101132 0 
9.2 -16 0.345738 0 -0.0957212 0 
9.4 -16 0.354602 0 -0.0900868 0 
9.6 -16 0.3632 0 -0.0842328 0 
9.8 -16 0.371686 0 -0.0782648 0 
10 -16 0.379878 0 -0.072074 0 
10.2 -16 0.387954 0 -0.0657868 0 
10.4 -16 0.395882 0 -0.059396 0 
10.6 -16 0.4036 0 -0.0528972 0 
10.8 -16 0.411348 0 -0.0464408 0 
11 -16 0.418872 0 -0.03983732 0 
11.2 -16 0.426166 0 -0.03315244 0 
11.4 -16 0.43333 0 -0.02644464 0 
11.6 -16 0.440292 0 -0.01965976 0 
11.8 -16 0.447164 0 -0.0128658 0 
12 -16 0.45383 0 -0.00603388 0 
12.4 -16 0.466826 0 0.00761836 0 
12.8 -16 0.479406 0 0.02124312 0 
13.2 -16 0.491282 0 0.03490796 0 
13.6 -16 0.502738 0 0.0484536 0 
14 -16 0.513812 0 0.0618496 0 
14.4 -16 0.52437 0 0.075168 0 
14.8 -16 0.534462 0 0.0883552 0 
15.2 -16 0.54424 0 0.1013156 0 
15.6 -16 0.553684 0 0.1140472 0 
16 -16 0.562818 0 0.1265372 0 
16.8 -16 0.580034 0 0.1509252 0 
17.6 -16 0.595932 0 0.1745036 0 
18.4 -16 0.610752 0 0.1971572 0 
19.2 -16 0.624622 0 0.2188516 0 
20 -16 0.637496 0 0.2397516 0 
20.8 -16 0.649658 0 0.2596696 0 
21.6 -16 0.66106 0 0.2787404 0 
22.4 -16 0.671776 0 0.2969936 0 
23.2 -16 0.681886 0 0.3144392 0 
24 -16 0.691292 0 0.331312 0 
24.8 -16 0.700216 0 0.347422 0 
25.6 -16 0.708652 0 0.3628616 0 
26.4 -16 0.716616 0 0.3777024 0 
27.2 -16 0.724254 0 0.391776 0 
28 -16 0.73146 0 0.405364 0 
28.8 -16 0.73838 0 0.418248 0 
29.6 -16 0.744856 0 0.430836 0 
30.4 -16 0.751056 0 0.44288 0 
31.2 -16 0.75697 0 0.454452 0 
32 -16 0.76262 0 0.46556 0 
32.8 -16 0.76802 0 0.476252 0 
33.6 -16 0.773198 0 0.486512 0 
34.4 -16 0.778124 0 0.496476 0 
35.2 -16 0.78286 0 0.506036 0 
36 -16 0.7874 0 0.515256 0 
36.8 -16 0.791754 0 0.524168 0 
37.6 -16 0.795952 0 0.53272 0 
38.4 -16 0.79998 0 0.541 0 
39.2 -16 0.803866 0 0.548964 0 
40 -16 0.807584 0 0.556732 0 
1.8 -14 0.0060171 0 -0.01737716 0 
2 -14 0.0099199 0 -0.02632 0 
2.2 -14 0.01512426 0 -0.037122 0 
2.4 -14 0.0215134 0 -0.0487952 0 
2.6 -14 0.0290972 0 -0.0610656 0 
2.8 -14 0.0379454 0 -0.0740656 0 
3 -14 0.0476836 0 -0.0865992 0 
3.2 -14 0.058336 0 -0.0990216 0 
3.4 -14 0.0695108 0 -0.1104132 0 
3.6 -14 0.0816666 0 -0.121538 0 
3.8 -14 0.0940186 0 -0.1312692 0 
4 -14 0.1067114 0 -0.1398796 0 
4.2 -14 0.1200698 0 -0.1479828 0 
4.4 -14 0.133494 0 -0.1547248 0 
4.6 -14 0.1465908 0 -0.1599116 0 
4.8 -14 0.1598034 0 -0.16422 0 
5 -14 0.1730794 0 -0.1675156 0 
5.2 -14 0.1864316 0 -0.1699124 0 
5.4 -14 0.1996296 0 -0.1712896 0 
5.6 -14 0.21278 0 -0.1717964 0 
5.8 -14 0.225612 0 -0.1714492 0 
6 -14 0.238186 0 -0.1700828 0 
6.2 -14 0.250624 0 -0.1681212 0 
6.4 -14 0.262902 0 -0.165624 0 
6.6 -14 0.274834 0 -0.16232 0 
6.8 -14 0.286482 0 -0.1584532 0 
7 -14 0.297992 0 -0.1541404 0 
7.2 -14 0.309138 0 -0.1492896 0 
7.4 -14 0.319984 0 -0.1439532 0 
7.6 -14 0.330738 0 -0.1383224 0 
7.8 -14 0.341052 0 -0.1322748 0 
8 -14 0.351312 0 -0.126034 0 
8.2 -14 0.361284 0 -0.11945 0 
8.4 -14 0.370986 0 -0.1126088 0 
8.6 -14 0.3804 0 -0.1055408 0 
8.8 -14 0.389644 0 -0.0983248 0 
9 -14 0.398656 0 -0.0909448 0 
9.2 -14 0.407522 0 -0.0834516 0 
9.4 -14 0.416124 0 -0.0758292 0 
9.6 -14 0.424598 0 -0.0681452 0 
9.8 -14 0.432768 0 -0.0603156 0 
10 -14 0.44072 0 -0.0524124 0 
10.2 -14 0.448534 0 -0.0444948 0 
10.4 -14 0.456194 0 -0.0365578 0 
10.6 -14 0.463602 0 -0.02854512 0 
10.8 -14 0.470948 0 -0.02060828 0 
11 -14 0.477884 0 -0.01251016 0 
11.2 -14 0.484716 0 -0.00445972 0 
11.4 -14 0.491476 0 0.003521656 0 
11.6 -14 0.498086 0 0.01146848 0 
11.8 -14 0.504598 0 0.0193596 0 
12 -14 0.510894 0 0.02724588 0 
12.4 -14 0.522996 0 0.04293 0 
12.8 -14 0.534706 0 0.0583628 0 
13.2 -14 0.545868 0 0.073562 0 
13.6 -14 0.55646 0 0.088582 0 
14 -14 0.566738 0 0.1032208 0 
14.4 -14 0.576576 0 0.11758 0 
14.8 -14 0.586048 0 0.131606 0 
15.2 -14 0.594884 0 0.1455552 0 
15.6 -14 0.60354 0 0.1590588 0 
16 -14 0.611834 0 0.1722708 0 
16.8 -14 0.62743 0 0.197842 0 
17.6 -14 0.642002 0 0.2220732 0 
18.4 -14 0.655436 0 0.245262 0 
19.2 -14 0.667926 0 0.2673492 0 
20 -14 0.679624 0 0.2882984 0 
20.8 -14 0.690574 0 0.3082168 0 
21.6 -14 0.70076 0 0.3272856 0 
22.4 -14 0.710416 0 0.3452732 0 
23.2 -14 0.71942 0 0.3625256 0 
24 -14 0.72793 0 0.3789164 0 
24.8 -14 0.735886 0 0.3946708 0 
25.6 -14 0.743416 0 0.409684 0 
26.4 -14 0.750536 0 0.424036 0 
27.2 -14 0.75728 0 0.437748 0 
28 -14 0.763714 0 0.450776 0 
28.8 -14 0.769856 0 0.463168 0 
29.6 -14 0.775646 0 0.475148 0 
30.4 -14 0.78114 0 0.486684 0 
31.2 -14 0.786386 0 0.497716 0 
32 -14 0.791396 0 0.508296 0 
32.8 -14 0.79619 0 0.518416 0 
33.6 -14 0.800766 0 0.528164 0 
34.4 -14 0.805152 0 0.537516 0 
35.2 -14 0.809308 0 0.54666 0 
36 -14 0.813334 0 0.555316 0 
36.8 -14 0.817192 0 0.56368 0 
37.6 -14 0.82088 0 0.5718 0 
38.4 -14 0.824438 0 0.579572 0 
39.2 -14 0.827864 0 0.58706 0 
40 -14 0.831154 0 0.594316 0 
1.4 -12 0.00614238 0 -0.02110436 0 
1.6 -12 0.01099386 0 -0.03441864 0 
1.8 -12 0.0176425 0 -0.0503316 0 
2 -12 0.0258974 0 -0.0675156 0 
2.2 -12 0.0358596 0 -0.0860604 0 
2.4 -12 0.0472304 0 -0.1042168 0 
2.6 -12 0.0599676 0 -0.12229 0 
2.8 -12 0.073524 0 -0.1385432 0 
3 -12 0.0879118 0 -0.1538284 0 
3.2 -12 0.1028762 0 -0.16714 0 
3.4 -12 0.1181216 0 -0.1787228 0 
3.6 -12 0.1336152 0 -0.1885904 0 
3.8 -12 0.1494504 0 -0.1968572 0 
4 -12 0.1653796 0 -0.2036168 0 
4.2 -12 0.1812114 0 -0.208516 0 
4.4 -12 0.1965746 0 -0.2116068 0 
4.6 -12 0.211656 0 -0.2132628 0 
4.8 -12 0.226656 0 -0.2136676 0 
5 -12 0.241468 0 -0.213012 0 
5.2 -12 0.255728 0 -0.2109852 0 
5.4 -12 0.269818 0 -0.2080976 0 
5.6 -12 0.283328 0 -0.2040836 0 
5.8 -12 0.29697 0 -0.1996536 0 
6 -12 0.309918 0 -0.1942088 0 
6.2 -12 0.322638 0 -0.1882216 0 
6.4 -12 0.335014 0 -0.181628 0 
6.6 -12 0.347028 0 -0.1744888 0 
6.8 -12 0.35878 0 -0.1669572 0 
7 -12 0.37012 0 -0.1590156 0 
7.2 -12 0.381 0 -0.1506156 0 
7.4 -12 0.391816 0 -0.1420824 0 
7.6 -12 0.402332 0 -0.1333236 0 
7.8 -12 0.41257 0 -0.124388 0 
8 -12 0.422482 0 -0.1152148 0 
8.2 -12 0.431948 0 -0.1058 0 
8.4 -12 0.441282 0 -0.0963844 0 
8.6 -12 0.450294 0 -0.0868472 0 
8.8 -12 0.459048 0 -0.0772456 0 
9 -12 0.46762 0 -0.0676524 0 
9.2 -12 0.476044 0 -0.058086 0 
9.4 -12 0.48406 0 -0.0483756 0 
9.6 -12 0.492064 0 -0.0388336 0 
9.8 -12 0.499778 0 -0.0292486 0 
10 -12 0.507236 0 -0.01967632 0 
10.2 -12 0.514602 0 -0.01023008 0 
10.4 -12 0.521632 0 -0.000725564 0 
10.6 -12 0.528556 0 0.00866604 0 
10.8 -12 0.535332 0 0.01794316 0 
11 -12 0.541772 0 0.02726936 0 
11.2 -12 0.548148 0 0.03645068 0 
11.4 -12 0.554374 0 0.045514 0 
11.6 -12 0.56027 0 0.0546256 0 
11.8 -12 0.566208 0 0.0634836 0 
12 -12 0.57196 0 0.0722796 0 
12.4 -12 0.583154 0 0.0894884 0 
12.8 -12 0.593804 0 0.1063236 0 
13.2 -12 0.603696 0 0.122958 0 
13.6 -12 0.613364 0 0.1389564 0 
14 -12 0.622534 0 0.1546076 0 
14.4 -12 0.631358 0 0.1697728 0 
14.8 -12 0.639838 0 0.1844612 0 
15.2 -12 0.647862 0 0.1988764 0 
15.6 -12 0.655566 0 0.2128488 0 
16 -12 0.663024 0 0.2263464 0 
16.8 -12 0.676898 0 0.252406 0 
17.6 -12 0.689692 0 0.2770424 0 
18.4 -12 0.701688 0 0.3000848 0 
19.2 -12 0.712682 0 0.322082 0 
20 -12 0.722964 0 0.3427972 0 
20.8 -12 0.73255 0 0.3624008 0 
21.6 -12 0.741552 0 0.3808904 0 
22.4 -12 0.749926 0 0.3985348 0 
23.2 -12 0.757838 0 0.415144 0 
24 -12 0.765306 0 0.430844 0 
24.8 -12 0.772248 0 0.44598 0 
25.6 -12 0.77885 0 0.460248 0 
26.4 -12 0.785044 0 0.473948 0 
27.2 -12 0.790922 0 0.48696 0 
28 -12 0.796488 0 0.499384 0 
28.8 -12 0.801802 0 0.511148 0 
29.6 -12 0.80684 0 0.522428 0 
30.4 -12 0.811654 0 0.533132 0 
31.2 -12 0.816196 0 0.54352 0 
32 -12 0.82052 0 0.5535 0 
32.8 -12 0.82467 0 0.56298 0 
33.6 -12 0.828634 0 0.57208 0 
34.4 -12 0.83242 0 0.58084 0 
35.2 -12 0.836036 0 0.589288 0 
36 -12 0.839516 0 0.597344 0 
36.8 -12 0.842842 0 0.605152 0 
37.6 -12 0.846034 0 0.61266 0 
38.4 -12 0.849124 0 0.619792 0 
39.2 -12 0.852072 0 0.626756 0 
40 -12 0.85493 0 0.633388 0 
1.2 -11 0.00654164 0 -0.02490564 0 
1.4 -11 0.0122707 0 -0.0418804 0 
1.6 -11 0.01992036 0 -0.0616588 0 
1.8 -11 0.0297806 0 -0.0838468 0 
2 -11 0.0415416 0 -0.106992 0 
2.2 -11 0.0546222 0 -0.1285308 0 
2.4 -11 0.0693194 0 -0.1497524 0 
2.6 -11 0.0848624 0 -0.1686072 0 
2.8 -11 0.1009574 0 -0.1852324 0 
3 -11 0.1176902 0 -0.1997608 0 
3.2 -11 0.1351418 0 -0.2126952 0 
3.4 -11 0.1524498 0 -0.2227708 0 
3.6 -11 0.1693648 0 -0.2301448 0 
3.8 -11 0.1863142 0 -0.2356664 0 
4 -11 0.203216 0 -0.2395572 0 
4.2 -11 0.219616 0 -0.2411848 0 
4.4 -11 0.23592 0 -0.2415704 0 
4.6 -11 0.251792 0 -0.2404488 0 
4.8 -11 0.267248 0 -0.2379808 0 
5 -11 0.282164 0 -0.234098 0 
5.2 -11 0.297 0 -0.2295252 0 
5.4 -11 0.311244 0 -0.2237912 0 
5.6 -11 0.325088 0 -0.2172864 0 
5.8 -11 0.338466 0 -0.209976 0 
6 -11 0.3515 0 -0.2020724 0 
6.2 -11 0.364184 0 -0.1937276 0 
6.4 -11 0.376308 0 -0.184742 0 
6.6 -11 0.388208 0 -0.1754612 0 
6.8 -11 0.399684 0 -0.1658056 0 
7 -11 0.410766 0 -0.1558652 0 
7.2 -11 0.42159 0 -0.1457612 0 
7.4 -11 0.431844 0 -0.1352708 0 
7.6 -11 0.442164 0 -0.1249184 0 
7.8 -11 0.45191 0 -0.114258 0 
8 -11 0.461514 0 -0.1036328 0 
8.2 -11 0.470656 0 -0.0928424 0 
8.4 -11 0.479692 0 -0.0821308 0 
8.6 -11 0.488362 0 -0.0713672 0 
8.8 -11 0.496964 0 -0.0607272 0 
9 -11 0.505068 0 -0.0499948 0 
9.2 -11 0.513078 0 -0.03939848 0 
9.4 -11 0.520692 0 -0.02871912 0 
9.6 -11 0.528234 0 -0.01822524 0 
9.8 -11 0.53562 0 -0.00786804 0 
10 -11 0.5427 0 0.002502216 0 
10.2 -11 0.549566 0 0.01278236 0 
10.4 -11 0.55636 0 0.02286036 0 
10.6 -11 0.56286 0 0.03289968 0 
10.8 -11 0.569188 0 0.0428452 0 
11 -11 0.57544 0 0.0525752 0 
11.2 -11 0.581556 0 0.0621804 0 
11.4 -11 0.587468 0 0.0716716 0 
11.6 -11 0.593144 0 0.0811564 0 
11.8 -11 0.598538 0 0.0905968 0 
12 -11 0.603966 0 0.0997668 0 
12.4 -11 0.614408 0 0.1176984 0 
12.8 -11 0.624372 0 0.1351044 0 
13.2 -11 0.634006 0 0.1518408 0 
13.6 -11 0.642914 0 0.1683944 0 
14 -11 0.65156 0 0.184258 0 
14.4 -11 0.65973 0 0.1997592 0 
14.8 -11 0.667656 0 0.2146348 0 
15.2 -11 0.675108 0 0.2292476 0 
15.6 -11 0.682372 0 0.2432104 0 
16 -11 0.689236 0 0.2568824 0 
16.8 -11 0.702208 0 0.2828828 0 
17.6 -11 0.714184 0 0.307296 0 
18.4 -11 0.725302 0 0.3301852 0 
19.2 -11 0.735526 0 0.3519148 0 
20 -11 0.745042 0 0.3723668 0 
20.8 -11 0.75394 0 0.3915964 0 
21.6 -11 0.762254 0 0.409772 0 
22.4 -11 0.770064 0 0.42688 0 
23.2 -11 0.777378 0 0.443096 0 
24 -11 0.784232 0 0.4585 0 
24.8 -11 0.790684 0 0.473124 0 
25.6 -11 0.796762 0 0.487024 0 
26.4 -11 0.80248 0 0.500308 0 
27.2 -11 0.807918 0 0.51286 0 
28 -11 0.813046 0 0.5249 0 
28.8 -11 0.817938 0 0.536284 0 
29.6 -11 0.822584 0 0.547156 0 
30.4 -11 0.827022 0 0.55746 0 
31.2 -11 0.831206 0 0.567472 0 
32 -11 0.835182 0 0.5771 0 
32.8 -11 0.83902 0 0.586148 0 
33.6 -11 0.842694 0 0.59478 0 
34.4 -11 0.84617 0 0.60322 0 
35.2 -11 0.849504 0 0.6113 0 
36 -11 0.852686 0 0.619108 0 
36.8 -11 0.855742 0 0.626608 0 
37.6 -11 0.85869 0 0.633748 0 
38.4 -11 0.861532 0 0.640556 0 
39.2 -11 0.864244 0 0.64722 0 
40 -11 0.86687 0 0.653544 0 
0.9 -10 0.00508764 0 -0.02215108 0 
1 -10 0.00768646 0 -0.03192784 0 
1.2 -10 0.01441546 0 -0.0539644 0 
1.4 -10 0.0240016 0 -0.0810108 0 
1.6 -10 0.0357252 0 -0.1086956 0 
1.8 -10 0.0496444 0 -0.1370144 0 
2 -10 0.0652574 0 -0.1635684 0 
2.2 -10 0.0820386 0 -0.1877316 0 
2.4 -10 0.0998632 0 -0.2091884 0 
2.6 -10 0.1187042 0 -0.2282932 0 
2.8 -10 0.1373084 0 -0.2431972 0 
3 -10 0.1562014 0 -0.2552216 0 
3.2 -10 0.1748884 0 -0.2640536 0 
3.4 -10 0.1935592 0 -0.270492 0 
3.6 -10 0.21212 0 -0.274858 0 
3.8 -10 0.230208 0 -0.2768724 0 
4 -10 0.247776 0 -0.2767356 0 
4.2 -10 0.264978 0 -0.274742 0 
4.4 -10 0.2816 0 -0.2711932 0 
4.6 -10 0.297726 0 -0.2662132 0 
4.8 -10 0.313276 0 -0.2599592 0 
5 -10 0.328466 0 -0.252858 0 
5.2 -10 0.343012 0 -0.244626 0 
5.4 -10 0.357206 0 -0.2358088 0 
5.6 -10 0.370806 0 -0.2261572 0 
5.8 -10 0.383928 0 -0.2159524 0 
6 -10 0.396658 0 -0.2052944 0 
6.2 -10 0.409038 0 -0.1942944 0 
6.4 -10 0.420866 0 -0.18289 0 
6.6 -10 0.432364 0 -0.171282 0 
6.8 -10 0.443482 0 -0.1595604 0 
7 -10 0.454234 0 -0.1476056 0 
7.2 -10 0.46459 0 -0.1355468 0 
7.4 -10 0.474476 0 -0.1233428 0 
7.6 -10 0.484338 0 -0.1112892 0 
7.8 -10 0.493616 0 -0.0990932 0 
8 -10 0.50262 0 -0.086882 0 
8.2 -10 0.511546 0 -0.0749272 0 
8.4 -10 0.520098 0 -0.0629172 0 
8.6 -10 0.528192 0 -0.0508724 0 
8.8 -10 0.536254 0 -0.03907376 0 
9 -10 0.54404 0 -0.02741624 0 
9.2 -10 0.551554 0 -0.01580948 0 
9.4 -10 0.558908 0 -0.00440052 0 
9.6 -10 0.566132 0 0.00681032 0 
9.8 -10 0.573006 0 0.01797468 0 
10 -10 0.579574 0 0.02909224 0 
10.2 -10 0.586054 0 0.03997736 0 
10.4 -10 0.592352 0 0.050694 0 
10.6 -10 0.59853 0 0.0612168 0 
10.8 -10 0.604484 0 0.07162 0 
11 -10 0.61025 0 0.0818828 0 
11.2 -10 0.615794 0 0.0920644 0 
11.4 -10 0.621346 0 0.1019248 0 
11.6 -10 0.62672 0 0.1116476 0 
11.8 -10 0.631918 0 0.1212556 0 
12 -10 0.636958 0 0.1307232 0 
12.4 -10 0.646718 0 0.1491388 0 
12.8 -10 0.655864 0 0.1670956 0 
13.2 -10 0.664706 0 0.1842488 0 
13.6 -10 0.673206 0 0.20074 0 
14 -10 0.681102 0 0.2169356 0 
14.4 -10 0.688704 0 0.2325208 0 
14.8 -10 0.695952 0 0.2475908 0 
15.2 -10 0.702968 0 0.262022 0 
15.6 -10 0.709602 0 0.276086 0 
16 -10 0.71601 0 0.2895944 0 
16.8 -10 0.727974 0 0.315414 0 
17.6 -10 0.738998 0 0.3395764 0 
18.4 -10 0.749156 0 0.3622904 0 
19.2 -10 0.758662 0 0.3833952 0 
20 -10 0.76741 0 0.403416 0 
20.8 -10 0.775532 0 0.42232 0 
21.6 -10 0.783222 0 0.439852 0 
22.4 -10 0.790346 0 0.45658 0 
23.2 -10 0.797008 0 0.472432 0 
24 -10 0.803318 0 0.487264 0 
24.8 -10 0.809238 0 0.50136 0 
25.6 -10 0.814856 0 0.514592 0 
26.4 -10 0.820058 0 0.527508 0 
27.2 -10 0.825016 0 0.539648 0 
28 -10 0.829736 0 0.551104 0 
28.8 -10 0.834202 0 0.562056 0 
29.6 -10 0.838404 0 0.572664 0 
30.4 -10 0.842476 0 0.582456 0 
31.2 -10 0.846296 0 0.592052 0 
32 -10 0.849956 0 0.601152 0 
32.8 -10 0.853442 0 0.609876 0 
33.6 -10 0.856776 0 0.618208 0 
34.4 -10 0.85996 0 0.626216 0 
35.2 -10 0.863016 0 0.633848 0 
36 -10 0.865914 0 0.641332 0 
36.8 -10 0.868718 0 0.64838 0 
37.6 -10 0.871406 0 0.655176 0 
38.4 -10 0.873978 0 0.661768 0 
39.2 -10 0.876458 0 0.66806 0 
40 -10 0.878856 0 0.674056 0 
0.7 -9 0.00689122 0 -0.03266356 0 
0.8 -9 0.01029884 0 -0.0468804 0 
0.9 -9 0.0143784 0 -0.0619156 0 
1 -9 0.01923526 0 -0.0786756 0 
1.2 -9 0.0308808 0 -0.1129296 0 
1.4 -9 0.0453336 0 -0.1489872 0 
1.6 -9 0.0621652 0 -0.1838792 0 
1.8 -9 0.080606 0 -0.2150736 0 
2 -9 0.1003692 0 -0.2430884 0 
2.2 -9 0.1207262 0 -0.2658396 0 
2.4 -9 0.1414074 0 -0.283964 0 
2.6 -9 0.1623912 0 -0.2986792 0 
2.8 -9 0.1837254 0 -0.3102804 0 
3 -9 0.204136 0 -0.317016 0 
3.2 -9 0.223914 0 -0.3207472 0 
3.4 -9 0.243718 0 -0.3222152 0 
3.6 -9 0.263166 0 -0.321438 0 
3.8 -9 0.281572 0 -0.3179508 0 
4 -9 0.29936 0 -0.312586 0 
4.2 -9 0.31675 0 -0.3058312 0 
4.4 -9 0.333268 0 -0.29758 0 
4.6 -9 0.34907 0 -0.2880308 0 
4.8 -9 0.364558 0 -0.2776508 0 
5 -9 0.379322 0 -0.2663796 0 
5.2 -9 0.393622 0 -0.2544904 0 
5.4 -9 0.407332 0 -0.2420356 0 
5.6 -9 0.420406 0 -0.2290384 0 
5.8 -9 0.43319 0 -0.2157984 0 
6 -9 0.445452 0 -0.2023276 0 
6.2 -9 0.457194 0 -0.1885636 0 
6.4 -9 0.468676 0 -0.1748336 0 
6.6 -9 0.479542 0 -0.16078 0 
6.8 -9 0.49017 0 -0.146826 0 
7 -9 0.500198 0 -0.132822 0 
7.2 -9 0.509986 0 -0.1189304 0 
7.4 -9 0.51958 0 -0.10521 0 
7.6 -9 0.52854 0 -0.0913636 0 
7.8 -9 0.537404 0 -0.077762 0 
8 -9 0.546062 0 -0.0644264 0 
8.2 -9 0.554328 0 -0.0510788 0 
8.4 -9 0.562224 0 -0.03781656 0 
8.6 -9 0.569804 0 -0.02471932 0 
8.8 -9 0.57737 0 -0.0120222 0 
9 -9 0.584524 0 0.000677388 0 
9.2 -9 0.591644 0 0.01298676 0 
9.4 -9 0.598512 0 0.02512364 0 
9.6 -9 0.60507 0 0.03716832 0 
9.8 -9 0.611412 0 0.0490284 0 
10 -9 0.617626 0 0.0606176 0 
10.2 -9 0.623754 0 0.0718808 0 
10.4 -9 0.629544 0 0.083132 0 
10.6 -9 0.635196 0 0.094158 0 
10.8 -9 0.640724 0 0.10491 0 
11 -9 0.646018 0 0.1155724 0 
11.2 -9 0.651266 0 0.1259232 0 
11.4 -9 0.656342 0 0.1360984 0 
11.6 -9 0.661184 0 0.1462268 0 
11.8 -9 0.666006 0 0.1559952 0 
12 -9 0.670726 0 0.1655756 0 
12.4 -9 0.679692 0 0.184322 0 
12.8 -9 0.688232 0 0.2023024 0 
13.2 -9 0.696208 0 0.2198312 0 
13.6 -9 0.703916 0 0.2365012 0 
14 -9 0.711356 0 0.2524108 0 
14.4 -9 0.718226 0 0.2680828 0 
14.8 -9 0.724936 0 0.2829696 0 
15.2 -9 0.731236 0 0.2975088 0 
15.6 -9 0.737346 0 0.3113472 0 
16 -9 0.743122 0 0.3248412 0 
16.8 -9 0.754104 0 0.350122 0 
17.6 -9 0.764146 0 0.3738372 0 
18.4 -9 0.773402 0 0.3960292 0 
19.2 -9 0.782036 0 0.41662 0 
20 -9 0.789974 0 0.436116 0 
20.8 -9 0.797378 0 0.45438 0 
21.6 -9 0.804314 0 0.471468 0 
22.4 -9 0.810798 0 0.487556 0 
23.2 -9 0.81685 0 0.502804 0 
24 -9 0.822596 0 0.516968 0 
24.8 -9 0.82793 0 0.530616 0 
25.6 -9 0.832982 0 0.543432 0 
26.4 -9 0.83773 0 0.555668 0 
27.2 -9 0.842228 0 0.567244 0 
28 -9 0.846464 0 0.578344 0 
28.8 -9 0.850512 0 0.58876 0 
29.6 -9 0.854348 0 0.59872 0 
30.4 -9 0.85802 0 0.608076 0 
31.2 -9 0.861462 0 0.617268 0 
32 -9 0.864768 0 0.625928 0 
32.8 -9 0.867928 0 0.634164 0 
33.6 -9 0.870948 0 0.642032 0 
34.4 -9 0.873816 0 0.649668 0 
35.2 -9 0.87657 0 0.656936 0 
36 -9 0.879188 0 0.664036 0 
36.8 -9 0.88171 0 0.67076 0 
37.6 -9 0.88415 0 0.677108 0 
38.4 -9 0.886466 0 0.683384 0 
39.2 -9 0.888708 0 0.689308 0 
40 -9 0.890858 0 0.695064 0 
0.3 -8 0.00577966 0 -0.03208996 0 
0.4 -8 0.00931 0 -0.0505132 0 
0.5 -8 0.01346798 0 -0.0681916 0 
0.6 -8 0.01828664 0 -0.0890824 0 
0.7 -8 0.0236426 0 -0.1091708 0 
0.8 -8 0.0299504 0 -0.1318476 0 
0.9 -8 0.036913 0 -0.1536884 0 
1 -8 0.0445534 0 -0.1755936 0 
1.2 -8 0.0623088 0 -0.2193152 0 
1.4 -8 0.0823728 0 -0.2590164 0 
1.6 -8 0.1039342 0 -0.2938168 0 
1.8 -8 0.1261562 0 -0.320976 0 
2 -8 0.1496472 0 -0.343944 0 
2.2 -8 0.1729082 0 -0.360802 0 
2.4 -8 0.1959164 0 -0.3722236 0 
2.6 -8 0.218736 0 -0.379478 0 
2.8 -8 0.240802 0 -0.3828624 0 
3 -8 0.262224 0 -0.3822788 0 
3.2 -8 0.283122 0 -0.3791568 0 
3.4 -8 0.302934 0 -0.3732524 0 
3.6 -8 0.32202 0 -0.36509 0 
3.8 -8 0.340482 0 -0.3551452 0 
4 -8 0.3582 0 -0.3439904 0 
4.2 -8 0.374778 0 -0.331154 0 
4.4 -8 0.390758 0 -0.3173956 0 
4.6 -8 0.40606 0 -0.3029368 0 
4.8 -8 0.420854 0 -0.2879828 0 
5 -8 0.434956 0 -0.2724376 0 
5.2 -8 0.448722 0 -0.2566848 0 
5.4 -8 0.46167 0 -0.2405216 0 
5.6 -8 0.474168 0 -0.2242832 0 
5.8 -8 0.48614 0 -0.2079028 0 
6 -8 0.497498 0 -0.1913744 0 
6.2 -8 0.508756 0 -0.1752048 0 
6.4 -8 0.519418 0 -0.1589336 0 
6.6 -8 0.529526 0 -0.1427108 0 
6.8 -8 0.5392 0 -0.1265344 0 
7 -8 0.548836 0 -0.1108928 0 
7.2 -8 0.557946 0 -0.0952404 0 
7.4 -8 0.566794 0 -0.0798168 0 
7.6 -8 0.575352 0 -0.0647252 0 
7.8 -8 0.58339 0 -0.0496552 0 
8 -8 0.59134 0 -0.0350892 0 
8.2 -8 0.598856 0 -0.02062004 0 
8.4 -8 0.606176 0 -0.00641168 0 
8.6 -8 0.61331 0 0.00743196 0 
8.8 -8 0.620118 0 0.02109032 0 
9 -8 0.62678 0 0.03443496 0 
9.2 -8 0.633096 0 0.04768 0 
9.4 -8 0.639296 0 0.0605076 0 
9.6 -8 0.645356 0 0.0730184 0 
9.8 -8 0.651242 0 0.0852676 0 
10 -8 0.65702 0 0.0971812 0 
10.2 -8 0.662436 0 0.1090604 0 
10.4 -8 0.66779 0 0.1205468 0 
10.6 -8 0.67298 0 0.1318144 0 
10.8 -8 0.677994 0 0.1428568 0 
11 -8 0.682836 0 0.1537176 0 
11.2 -8 0.687582 0 0.16429 0 
11.4 -8 0.692174 0 0.1746728 0 
11.6 -8 0.696656 0 0.1847952 0 
11.8 -8 0.701002 0 0.1947356 0 
12 -8 0.705206 0 0.2045144 0 
12.4 -8 0.713394 0 0.2232392 0 
12.8 -8 0.721174 0 0.2411908 0 
13.2 -8 0.728408 0 0.2586708 0 
13.6 -8 0.735248 0 0.2754928 0 
14 -8 0.741912 0 0.2913556 0 
14.4 -8 0.748314 0 0.3064956 0 
14.8 -8 0.754234 0 0.3214228 0 
15.2 -8 0.759956 0 0.3356248 0 
15.6 -8 0.765462 0 0.3492148 0 
16 -8 0.77073 0 0.3622736 0 
16.8 -8 0.780512 0 0.3872068 0 
17.6 -8 0.789556 0 0.41022 0 
18.4 -8 0.797908 0 0.431632 0 
19.2 -8 0.80566 0 0.451516 0 
20 -8 0.812766 0 0.470376 0 
20.8 -8 0.819384 0 0.488012 0 
21.6 -8 0.8256 0 0.504404 0 
22.4 -8 0.831406 0 0.519812 0 
23.2 -8 0.836854 0 0.534276 0 
24 -8 0.841946 0 0.547988 0 
24.8 -8 0.846768 0 0.560788 0 
25.6 -8 0.851266 0 0.573072 0 
26.4 -8 0.855516 0 0.584672 0 
27.2 -8 0.859514 0 0.595768 0 
28 -8 0.863332 0 0.606128 0 
28.8 -8 0.86693 0 0.616092 0 
29.6 -8 0.870338 0 0.6256 0 
30.4 -8 0.873608 0 0.634496 0 
31.2 -8 0.876712 0 0.643 0 
32 -8 0.879648 0 0.651256 0 
32.8 -8 0.882458 0 0.65908 0 
33.6 -8 0.885142 0 0.666556 0 
34.4 -8 0.887716 0 0.673664 0 
35.2 -8 0.89018 0 0.680448 0 
36 -8 0.892504 0 0.687208 0 
36.8 -8 0.894768 0 0.693432 0 
37.6 -8 0.896926 0 0.699508 0 
38.4 -8 0.898986 0 0.705444 0 
39.2 -8 0.900988 0 0.710988 0 
40 -8 0.902912 0 0.716304 0 
0.3 -7 0.0392686 0 -0.2024232 0 
0.4 -7 0.043961 0 -0.2187464 0 
0.5 -7 0.0492536 0 -0.2354804 0 
0.6 -7 0.0562298 0 -0.2563928 0 
0.7 -7 0.063733 0 -0.2777012 0 
0.8 -7 0.0723664 0 -0.298654 0 
0.9 -7 0.0822546 0 -0.3216844 0 
1 -7 0.0926064 0 -0.3423088 0 
1.2 -7 0.1152948 0 -0.3802492 0 
1.4 -7 0.1396842 0 -0.411584 0 
1.6 -7 0.1647242 0 -0.434388 0 
1.8 -7 0.1901626 0 -0.451588 0 
2 -7 0.21561 0 -0.46194 0 
2.2 -7 0.24073 0 -0.467668 0 
2.4 -7 0.264712 0 -0.467232 0 
2.6 -7 0.287562 0 -0.462708 0 
2.8 -7 0.309502 0 -0.45462 0 
3 -7 0.330666 0 -0.444132 0 
3.2 -7 0.350864 0 -0.431472 0 
3.4 -7 0.36989 0 -0.416776 0 
3.6 -7 0.388684 0 -0.401048 0 
3.8 -7 0.40602 0 -0.3838228 0 
4 -7 0.422472 0 -0.3655152 0 
4.2 -7 0.438338 0 -0.3468168 0 
4.4 -7 0.45373 0 -0.327768 0 
4.6 -7 0.468222 0 -0.3083156 0 
4.8 -7 0.481902 0 -0.2884192 0 
5 -7 0.495282 0 -0.2686864 0 
5.2 -7 0.5078 0 -0.2488148 0 
5.4 -7 0.52009 0 -0.2292752 0 
5.6 -7 0.531552 0 -0.2096264 0 
5.8 -7 0.54257 0 -0.1901812 0 
6 -7 0.55317 0 -0.1711488 0 
6.2 -7 0.56322 0 -0.1523512 0 
6.4 -7 0.572974 0 -0.1338052 0 
6.6 -7 0.58221 0 -0.115522 0 
6.8 -7 0.59112 0 -0.0976184 0 
7 -7 0.599848 0 -0.080264 0 
7.2 -7 0.608112 0 -0.0631072 0 
7.4 -7 0.616046 0 -0.046324 0 
7.6 -7 0.623668 0 -0.0298762 0 
7.8 -7 0.631108 0 -0.01386756 0 
8 -7 0.63834 0 0.001668388 0 
8.2 -7 0.645104 0 0.01712196 0 
8.4 -7 0.651694 0 0.03214064 0 
8.6 -7 0.658142 0 0.046628 0 
8.8 -7 0.664304 0 0.0609096 0 
9 -7 0.670284 0 0.074778 0 
9.2 -7 0.676068 0 0.0883404 0 
9.4 -7 0.681666 0 0.1015332 0 
9.6 -7 0.686932 0 0.1146772 0 
9.8 -7 0.692182 0 0.1272888 0 
10 -7 0.697404 0 0.139364 0 
10.2 -7 0.70219 0 0.1515988 0 
10.4 -7 0.706986 0 0.1632868 0 
10.6 -7 0.711634 0 0.1746772 0 
10.8 -7 0.71614 0 0.1858 0 
11 -7 0.72051 0 0.1966728 0 
11.2 -7 0.724718 0 0.2073548 0 
11.4 -7 0.728792 0 0.217786 0 
11.6 -7 0.732792 0 0.2279252 0 
11.8 -7 0.736642 0 0.2379012 0 
12 -7 0.740474 0 0.2474728 0 
12.4 -7 0.747654 0 0.2663 0 
12.8 -7 0.75457 0 0.2840584 0 
13.2 -7 0.761122 0 0.3010672 0 
13.6 -7 0.767216 0 0.317612 0 
14 -7 0.77305 0 0.3333308 0 
14.4 -7 0.778734 0 0.3481004 0 
14.8 -7 0.784078 0 0.3624576 0 
15.2 -7 0.78909 0 0.3764396 0 
15.6 -7 0.793954 0 0.3896488 0 
16 -7 0.798636 0 0.402252 0 
16.8 -7 0.807294 0 0.426336 0 
17.6 -7 0.815256 0 0.448616 0 
18.4 -7 0.822638 0 0.469156 0 
19.2 -7 0.829424 0 0.488396 0 
20 -7 0.83576 0 0.506176 0 
20.8 -7 0.841618 0 0.5229 0 
21.6 -7 0.847068 0 0.538608 0 
22.4 -7 0.852172 0 0.553284 0 
23.2 -7 0.85697 0 0.56698 0 
24 -7 0.861476 0 0.579836 0 
24.8 -7 0.865666 0 0.592184 0 
25.6 -7 0.869632 0 0.603736 0 
26.4 -7 0.873386 0 0.614584 0 
27.2 -7 0.876912 0 0.624984 0 
28 -7 0.880236 0 0.634912 0 
28.8 -7 0.883402 0 0.644256 0 
29.6 -7 0.886402 0 0.653156 0 
30.4 -7 0.889296 0 0.661344 0 
31.2 -7 0.89199 0 0.669532 0 
32 -7 0.894574 0 0.677236 0 
32.8 -7 0.897044 0 0.684536 0 
33.6 -7 0.899406 0 0.691488 0 
34.4 -7 0.90166 0 0.698152 0 
35.2 -7 0.90381 0 0.704592 0 
36 -7 0.90587 0 0.710748 0 
36.8 -7 0.907838 0 0.716708 0 
37.6 -7 0.909732 0 0.72238 0 
38.4 -7 0.911542 0 0.727904 0 
39.2 -7 0.913304 0 0.73298 0 
40 -7 0.914976 0 0.738084 0 
0.3 -6 0.1059584 0 -0.487888 0 
0.4 -6 0.1102438 0 -0.494604 0 
0.5 -6 0.117132 0 -0.505456 0 
0.6 -6 0.125203 0 -0.517488 0 
0.7 -6 0.1344334 0 -0.529168 0 
0.8 -6 0.1454892 0 -0.543588 0 
0.9 -6 0.1566328 0 -0.554068 0 
1 -6 0.1687788 0 -0.565284 0 
1.2 -6 0.1941414 0 -0.58158 0 
1.4 -6 0.220864 0 -0.592568 0 
1.6 -6 0.247618 0 -0.5956 0 
1.8 -6 0.27359 0 -0.592588 0 
2 -6 0.299334 0 -0.585516 0 
2.2 -6 0.32304 0 -0.57232 0 
2.4 -6 0.34668 0 -0.557356 0 
2.6 -6 0.36873 0 -0.539196 0 
2.8 -6 0.389768 0 -0.518876 0 
3 -6 0.409616 0 -0.496732 0 
3.2 -6 0.428548 0 -0.473788 0 
3.4 -6 0.446086 0 -0.449444 0 
3.6 -6 0.462916 0 -0.424792 0 
3.8 -6 0.478878 0 -0.3998968 0 
4 -6 0.494328 0 -0.3750024 0 
4.2 -6 0.508654 0 -0.3499324 0 
4.4 -6 0.522294 0 -0.324786 0 
4.6 -6 0.53517 0 -0.30004 0 
4.8 -6 0.547584 0 -0.2756892 0 
5 -6 0.559686 0 -0.2519212 0 
5.2 -6 0.570828 0 -0.2283072 0 
5.4 -6 0.581788 0 -0.2053132 0 
5.6 -6 0.591998 0 -0.1827016 0 
5.8 -6 0.601894 0 -0.160806 0 
6 -6 0.611312 0 -0.1393136 0 
6.2 -6 0.620354 0 -0.1183968 0 
6.4 -6 0.628882 0 -0.0977756 0 
6.6 -6 0.637266 0 -0.0779944 0 
6.8 -6 0.645084 0 -0.058474 0 
7 -6 0.652958 0 -0.03990484 0 
7.2 -6 0.660202 0 -0.02155368 0 
7.4 -6 0.667184 0 -0.003638184 0 
7.6 -6 0.67399 0 0.01361728 0 
7.8 -6 0.68053 0 0.03045848 0 
8 -6 0.686684 0 0.0470204 0 
8.2 -6 0.692826 0 0.0627772 0 
8.4 -6 0.698738 0 0.0781412 0 
8.6 -6 0.704342 0 0.0932228 0 
8.8 -6 0.709814 0 0.1078372 0 
9 -6 0.71501 0 0.1220604 0 
9.2 -6 0.72011 0 0.1358312 0 
9.4 -6 0.724968 0 0.1493252 0 
9.6 -6 0.729658 0 0.1624848 0 
9.8 -6 0.73421 0 0.1752284 0 
10 -6 0.738638 0 0.1876492 0 
10.2 -6 0.742928 0 0.1997596 0 
10.4 -6 0.747122 0 0.2114196 0 
10.6 -6 0.751178 0 0.2227944 0 
10.8 -6 0.755182 0 0.2337412 0 
11 -6 0.75895 0 0.2446324 0 
11.2 -6 0.762606 0 0.255226 0 
11.4 -6 0.766198 0 0.2654824 0 
11.6 -6 0.769674 0 0.2755112 0 
11.8 -6 0.773024 0 0.2853276 0 
12 -6 0.776304 0 0.29488 0 
12.4 -6 0.782622 0 0.313172 0 
12.8 -6 0.788586 0 0.3306232 0 
13.2 -6 0.79433 0 0.3470468 0 
13.6 -6 0.799646 0 0.3630636 0 
14 -6 0.804706 0 0.3783396 0 
14.4 -6 0.809524 0 0.3929088 0 
14.8 -6 0.814212 0 0.406564 0 
15.2 -6 0.81859 0 0.419912 0 
15.6 -6 0.822772 0 0.432716 0 
16 -6 0.826784 0 0.444936 0 
16.8 -6 0.834298 0 0.467884 0 
17.6 -6 0.841236 0 0.488908 0 
18.4 -6 0.847584 0 0.508544 0 
19.2 -6 0.853464 0 0.526692 0 
20 -6 0.8589 0 0.543636 0 
20.8 -6 0.863958 0 0.55942 0 
21.6 -6 0.86865 0 0.574264 0 
22.4 -6 0.873056 0 0.588032 0 
23.2 -6 0.877186 0 0.60092 0 
24 -6 0.88103 0 0.613188 0 
24.8 -6 0.884676 0 0.624536 0 
25.6 -6 0.888112 0 0.635192 0 
26.4 -6 0.89134 0 0.64534 0 
27.2 -6 0.894348 0 0.655232 0 
28 -6 0.897232 0 0.664324 0 
28.8 -6 0.899942 0 0.673144 0 
29.6 -6 0.902524 0 0.681416 0 
30.4 -6 0.904984 0 0.689236 0 
31.2 -6 0.907332 0 0.696596 0 
32 -6 0.90956 0 0.703688 0 
32.8 -6 0.911668 0 0.710608 0 
33.6 -6 0.9137 0 0.71702 0 
34.4 -6 0.915632 0 0.723248 0 
35.2 -6 0.917484 0 0.729176 0 
36 -6 0.919248 0 0.73494 0 
36.8 -6 0.920946 0 0.740384 0 
37.6 -6 0.922578 0 0.745564 0 
38.4 -6 0.924128 0 0.750724 0 
39.2 -6 0.925636 0 0.755472 0 
40 -6 0.927082 0 0.760072 0 
0.3 -5 0.203276 0 -0.812152 0 
0.4 -5 0.209792 0 -0.814284 0 
0.5 -5 0.21819 0 -0.815524 0 
0.6 -5 0.227984 0 -0.817 0 
0.7 -5 0.238666 0 -0.816316 0 
0.8 -5 0.250004 0 -0.815328 0 
0.9 -5 0.261944 0 -0.81138 0 
1 -5 0.274982 0 -0.807992 0 
1.2 -5 0.300584 0 -0.793632 0 
1.4 -5 0.326342 0 -0.774308 0 
1.6 -5 0.351276 0 -0.750728 0 
1.8 -5 0.376138 0 -0.724312 0 
2 -5 0.399132 0 -0.694692 0 
2.2 -5 0.420884 0 -0.663028 0 
2.4 -5 0.441656 0 -0.630544 0 
2.6 -5 0.46123 0 -0.597008 0 
2.8 -5 0.479418 0 -0.563068 0 
3 -5 0.496828 0 -0.529128 0 
3.2 -5 0.513456 0 -0.495464 0 
3.4 -5 0.529056 0 -0.46218 0 
3.6 -5 0.543912 0 -0.429476 0 
3.8 -5 0.557804 0 -0.3971344 0 
4 -5 0.570852 0 -0.3653524 0 
4.2 -5 0.58334 0 -0.3346264 0 
4.4 -5 0.59557 0 -0.3047784 0 
4.6 -5 0.606552 0 -0.2752824 0 
4.8 -5 0.61719 0 -0.246714 0 
5 -5 0.627406 0 -0.219158 0 
5.2 -5 0.637246 0 -0.1926024 0 
5.4 -5 0.646382 0 -0.1666436 0 
5.6 -5 0.65537 0 -0.1417108 0 
5.8 -5 0.663986 0 -0.1177364 0 
6 -5 0.671994 0 -0.0942292 0 
6.2 -5 0.679806 0 -0.0717036 0 
6.4 -5 0.687254 0 -0.0499356 0 
6.6 -5 0.69434 0 -0.02873852 0 
6.8 -5 0.701192 0 -0.00840112 0 
7 -5 0.707786 0 0.01126188 0 
7.2 -5 0.713986 0 0.03049372 0 
7.4 -5 0.720118 0 0.048822 0 
7.6 -5 0.725918 0 0.0666024 0 
7.8 -5 0.731382 0 0.0840592 0 
8 -5 0.736758 0 0.1007332 0 
8.2 -5 0.741956 0 0.116876 0 
8.4 -5 0.74687 0 0.1326596 0 
8.6 -5 0.751708 0 0.147742 0 
8.8 -5 0.756348 0 0.1624288 0 
9 -5 0.76078 0 0.1767472 0 
9.2 -5 0.765122 0 0.1904696 0 
9.4 -5 0.769278 0 0.2038576 0 
9.6 -5 0.773316 0 0.2167772 0 
9.8 -5 0.777152 0 0.2295244 0 
10 -5 0.780894 0 0.2417636 0 
10.2 -5 0.784544 0 0.2536496 0 
10.4 -5 0.788052 0 0.26522 0 
10.6 -5 0.791496 0 0.2763856 0 
10.8 -5 0.794776 0 0.2873288 0 
11 -5 0.79805 0 0.2977464 0 
11.2 -5 0.80112 0 0.3081956 0 
11.4 -5 0.804152 0 0.3181772 0 
11.6 -5 0.807104 0 0.3278632 0 
11.8 -5 0.809986 0 0.3372428 0 
12 -5 0.812724 0 0.3465632 0 
12.4 -5 0.81808 0 0.364156 0 
12.8 -5 0.823084 0 0.3810484 0 
13.2 -5 0.827874 0 0.396952 0 
13.6 -5 0.83241 0 0.412104 0 
14 -5 0.836656 0 0.42678 0 
14.4 -5 0.840752 0 0.440528 0 
14.8 -5 0.844656 0 0.453652 0 
15.2 -5 0.848386 0 0.46614 0 
15.6 -5 0.851862 0 0.478448 0 
16 -5 0.855252 0 0.489912 0 
16.8 -5 0.861558 0 0.5116 0 
17.6 -5 0.867368 0 0.531452 0 
18.4 -5 0.872714 0 0.549772 0 
19.2 -5 0.877612 0 0.566964 0 
20 -5 0.882198 0 0.582636 0 
20.8 -5 0.886432 0 0.597368 0 
21.6 -5 0.890354 0 0.611264 0 
22.4 -5 0.894046 0 0.624036 0 
23.2 -5 0.897504 0 0.635984 0 
24 -5 0.90073 0 0.647308 0 
24.8 -5 0.903782 0 0.657792 0 
25.6 -5 0.906638 0 0.667784 0 
26.4 -5 0.909328 0 0.677224 0 
27.2 -5 0.911864 0 0.686196 0 
28 -5 0.914268 0 0.694652 0 
28.8 -5 0.916538 0 0.702736 0 
29.6 -5 0.918694 0 0.710376 0 
30.4 -5 0.920766 0 0.717388 0 
31.2 -5 0.922708 0 0.724352 0 
32 -5 0.924562 0 0.73094 0 
32.8 -5 0.926332 0 0.737208 0 
33.6 -5 0.928032 0 0.743052 0 
34.4 -5 0.929644 0 0.748792 0 
35.2 -5 0.931188 0 0.754228 0 
36 -5 0.932668 0 0.759432 0 
36.8 -5 0.93408 0 0.764488 0 
37.6 -5 0.935436 0 0.769324 0 
38.4 -5 0.936736 0 0.77396 0 
39.2 -5 0.937994 0 0.778308 0 
40 -5 0.939202 0 0.782524 0 
0.3 -4 0.336182 0 -1.121084 0 
0.4 -4 0.344618 0 -1.115428 0 
0.5 -4 0.353976 0 -1.104656 0 
0.6 -4 0.363556 0 -1.09152 0 
0.7 -4 0.373882 0 -1.07512 0 
0.8 -4 0.385116 0 -1.057704 0 
0.9 -4 0.395948 0 -1.037712 0 
1 -4 0.406782 0 -1.015172 0 
1.2 -4 0.429448 0 -0.968936 0 
1.4 -4 0.451196 0 -0.920028 0 
1.6 -4 0.471982 0 -0.869156 0 
1.8 -4 0.492338 0 -0.81894 0 
2 -4 0.511516 0 -0.768876 0 
2.2 -4 0.52896 0 -0.718708 0 
2.4 -4 0.545892 0 -0.670624 0 
2.6 -4 0.561874 0 -0.623232 0 
2.8 -4 0.57707 0 -0.57778 0 
3 -4 0.591168 0 -0.532952 0 
3.2 -4 0.604554 0 -0.4896 0 
3.4 -4 0.617506 0 -0.448184 0 
3.6 -4 0.629518 0 -0.408276 0 
3.8 -4 0.641028 0 -0.3697656 0 
4 -4 0.651704 0 -0.3323252 0 
4.2 -4 0.662198 0 -0.2971612 0 
4.4 -4 0.67204 0 -0.2631608 0 
4.6 -4 0.681374 0 -0.230174 0 
4.8 -4 0.69014 0 -0.1986624 0 
5 -4 0.698582 0 -0.168544 0 
5.2 -4 0.706514 0 -0.1394428 0 
5.4 -4 0.714054 0 -0.1115336 0 
5.6 -4 0.721368 0 -0.0849388 0 
5.8 -4 0.728266 0 -0.059204 0 
6 -4 0.73489 0 -0.03462796 0 
6.2 -4 0.741416 0 -0.0114006 0 
6.4 -4 0.74747 0 0.011284 0 
6.6 -4 0.753304 0 0.03306212 0 
6.8 -4 0.758844 0 0.0540436 0 
7 -4 0.764226 0 0.0741068 0 
7.2 -4 0.76948 0 0.0931936 0 
7.4 -4 0.774352 0 0.1119676 0 
7.6 -4 0.778982 0 0.1301212 0 
7.8 -4 0.783572 0 0.147314 0 
8 -4 0.78796 0 0.1639272 0 
8.2 -4 0.792136 0 0.1800756 0 
8.4 -4 0.796202 0 0.1955292 0 
8.6 -4 0.800046 0 0.2106704 0 
8.8 -4 0.803888 0 0.2249184 0 
9 -4 0.807542 0 0.2388348 0 
9.2 -4 0.810992 0 0.2524656 0 
9.4 -4 0.814442 0 0.2653512 0 
9.6 -4 0.81767 0 0.2780696 0 
9.8 -4 0.820822 0 0.2902856 0 
10 -4 0.82384 0 0.3022716 0 
10.2 -4 0.826788 0 0.3137404 0 
10.4 -4 0.829676 0 0.32475 0 
10.6 -4 0.832416 0 0.3356652 0 
10.8 -4 0.835122 0 0.3460496 0 
11 -4 0.837668 0 0.3563868 0 
11.2 -4 0.840256 0 0.3660056 0 
11.4 -4 0.842692 0 0.375604 0 
11.6 -4 0.845076 0 0.38487 0 
11.8 -4 0.847382 0 0.3938928 0 
12 -4 0.849636 0 0.402604 0 
12.4 -4 0.853882 0 0.419628 0 
12.8 -4 0.85797 0 0.435436 0 
13.2 -4 0.861832 0 0.45046 0 
13.6 -4 0.865528 0 0.464564 0 
14 -4 0.868986 0 0.478188 0 
14.4 -4 0.87224 0 0.491372 0 
14.8 -4 0.875378 0 0.50368 0 
15.2 -4 0.878398 0 0.515264 0 
15.6 -4 0.881212 0 0.526692 0 
16 -4 0.883926 0 0.537472 0 
16.8 -4 0.88903 0 0.55746 0 
17.6 -4 0.89367 0 0.576104 0 
18.4 -4 0.897968 0 0.593056 0 
19.2 -4 0.901946 0 0.608648 0 
20 -4 0.905608 0 0.623256 0 
20.8 -4 0.909008 0 0.63684 0 
21.6 -4 0.912162 0 0.649572 0 
22.4 -4 0.915132 0 0.661248 0 
23.2 -4 0.917898 0 0.672264 0 
24 -4 0.92049 0 0.682604 0 
24.8 -4 0.922942 0 0.692136 0 
25.6 -4 0.925234 0 0.70124 0 
26.4 -4 0.9274 0 0.709776 0 
27.2 -4 0.92943 0 0.718004 0 
28 -4 0.931364 0 0.725624 0 
28.8 -4 0.933176 0 0.733072 0 
29.6 -4 0.934906 0 0.74002 0 
30.4 -4 0.936552 0 0.746568 0 
31.2 -4 0.938128 0 0.752624 0 
32 -4 0.939618 0 0.758556 0 
32.8 -4 0.941034 0 0.764264 0 
33.6 -4 0.94239 0 0.769644 0 
34.4 -4 0.943684 0 0.774812 0 
35.2 -4 0.94492 0 0.779756 0 
36 -4 0.946102 0 0.784524 0 
36.8 -4 0.94724 0 0.788996 0 
37.6 -4 0.94832 0 0.793444 0 
38.4 -4 0.949368 0 0.79756 0 
39.2 -4 0.950376 0 0.801468 0 
40 -4 0.951338 0 0.805336 0 
0.3 -3 0.503704 0 -1.35 0 
0.4 -3 0.509722 0 -1.329248 0 
0.5 -3 0.515798 0 -1.304488 0 
0.6 -3 0.523682 0 -1.276228 0 
0.7 -3 0.5319 0 -1.245168 0 
0.8 -3 0.539708 0 -1.211836 0 
0.9 -3 0.547774 0 -1.176532 0 
1 -3 0.556514 0 -1.140516 0 
1.2 -3 0.572422 0 -1.068304 0 
1.4 -3 0.58825 0 -0.99616 0 
1.6 -3 0.603014 0 -0.924836 0 
1.8 -3 0.61696 0 -0.85548 0 
2 -3 0.630606 0 -0.789372 0 
2.2 -3 0.643906 0 -0.725352 0 
2.4 -3 0.65628 0 -0.664632 0 
2.6 -3 0.668324 0 -0.607284 0 
2.8 -3 0.679324 0 -0.551504 0 
3 -3 0.690094 0 -0.4991 0 
3.2 -3 0.700312 0 -0.448528 0 
3.4 -3 0.710038 0 -0.401104 0 
3.6 -3 0.719074 0 -0.3557232 0 
3.8 -3 0.727896 0 -0.31286 0 
4 -3 0.736202 0 -0.2723056 0 
4.2 -3 0.744074 0 -0.2334536 0 
4.4 -3 0.751512 0 -0.1965372 0 
4.6 -3 0.758652 0 -0.161648 0 
4.8 -3 0.765426 0 -0.1285492 0 
5 -3 0.77194 0 -0.096894 0 
5.2 -3 0.777988 0 -0.0665684 0 
5.4 -3 0.783844 0 -0.0379848 0 
5.6 -3 0.789348 0 -0.01047812 0 
5.8 -3 0.794638 0 0.0156522 0 
6 -3 0.799666 0 0.040678 0 
6.2 -3 0.804548 0 0.064342 0 
6.4 -3 0.80925 0 0.0867824 0 
6.6 -3 0.813788 0 0.1082496 0 
6.8 -3 0.817924 0 0.1293816 0 
7 -3 0.822006 0 0.149178 0 
7.2 -3 0.825942 0 0.1681632 0 
7.4 -3 0.829808 0 0.18603 0 
7.6 -3 0.833358 0 0.203762 0 
7.8 -3 0.836736 0 0.2208472 0 
8 -3 0.840122 0 0.2368136 0 
8.2 -3 0.843262 0 0.2525508 0 
8.4 -3 0.846334 0 0.2675396 0 
8.6 -3 0.84933 0 0.281816 0 
8.8 -3 0.852162 0 0.2958212 0 
9 -3 0.85497 0 0.3089296 0 
9.2 -3 0.857626 0 0.3218504 0 
9.4 -3 0.860206 0 0.334206 0 
9.6 -3 0.86268 0 0.3462452 0 
9.8 -3 0.865088 0 0.3577544 0 
10 -3 0.867406 0 0.3689096 0 
10.2 -3 0.869596 0 0.3800008 0 
10.4 -3 0.871768 0 0.3904476 0 
10.6 -3 0.873872 0 0.400556 0 
10.8 -3 0.875878 0 0.41054 0 
11 -3 0.877868 0 0.419912 0 
11.2 -3 0.87974 0 0.429384 0 
11.4 -3 0.88165 0 0.437996 0 
11.6 -3 0.88347 0 0.446528 0 
11.8 -3 0.885182 0 0.455136 0 
12 -3 0.88688 0 0.46328 0 
12.4 -3 0.89012 0 0.478936 0 
12.8 -3 0.89321 0 0.49358 0 
13.2 -3 0.89611 0 0.507592 0 
13.6 -3 0.898876 0 0.520736 0 
14 -3 0.901498 0 0.533232 0 
14.4 -3 0.903992 0 0.545092 0 
14.8 -3 0.906342 0 0.556512 0 
15.2 -3 0.908612 0 0.56718 0 
15.6 -3 0.91075 0 0.577536 0 
16 -3 0.912792 0 0.587424 0 
16.8 -3 0.916624 0 0.605788 0 
17.6 -3 0.920134 0 0.622648 0 
18.4 -3 0.923366 0 0.638076 0 
19.2 -3 0.926354 0 0.652284 0 
20 -3 0.929122 0 0.665372 0 
20.8 -3 0.931678 0 0.677688 0 
21.6 -3 0.934052 0 0.689204 0 
22.4 -3 0.93628 0 0.699764 0 
23.2 -3 0.93837 0 0.70956 0 
24 -3 0.940318 0 0.718864 0 
24.8 -3 0.942162 0 0.727396 0 
25.6 -3 0.943882 0 0.73562 0 
26.4 -3 0.945502 0 0.74338 0 
27.2 -3 0.947034 0 0.750652 0 
28 -3 0.948482 0 0.757576 0 
28.8 -3 0.949852 0 0.764116 0 
29.6 -3 0.95115 0 0.770356 0 
30.4 -3 0.9524 0 0.775936 0 
31.2 -3 0.953572 0 0.781568 0 
32 -3 0.954686 0 0.786944 0 
32.8 -3 0.955752 0 0.792012 0 
33.6 -3 0.95677 0 0.796788 0 
34.4 -3 0.957744 0 0.801328 0 
35.2 -3 0.958674 0 0.805732 0 
36 -3 0.959564 0 0.809916 0 
36.8 -3 0.960412 0 0.813984 0 
37.6 -3 0.961226 0 0.817908 0 
38.4 -3 0.962012 0 0.8216 0 
39.2 -3 0.962768 0 0.825076 0 
40 -3 0.963492 0 0.828476 0 
0.3 -2 0.680565 0.0001109 -1.42897 0.0003858 
0.4 -2 0.683542 0.0002616 -1.3978 0.0002412 
0.5 -2 0.687394 0.0001998 -1.36263 0.0003775 
0.6 -2 0.691782 9.033e-05 -1.32369 0.0001866 
0.7 -2 0.696533 8.88e-05 -1.28276 0.0003467 
0.8 -2 0.701524 0.0001174 -1.24104 0.00034 
0.9 -2 0.706283 7.597e-05 -1.19777 0.0001431 
1 -2 0.710841 0.0001106 -1.1542 0.0001265 
1.2 -2 0.719903 0.0001437 -1.06706 0.0001359 
1.4 -2 0.729032 8.918e-05 -0.982145 0.0002299 
1.6 -2 0.737678 0.0001183 -0.899428 0.000143 
1.8 -2 0.746185 8.217e-05 -0.820014 0.0001516 
2 -2 0.754533 4.546e-05 -0.743937 4.981e-05 
2.2 -2 0.76254 6.878e-05 -0.671952 0.000164 
2.4 -2 0.770445 7.257e-05 -0.603546 0.0001169 
2.6 -2 0.77804 2.542e-05 -0.538815 4.631e-05 
2.8 -2 0.785288 2.706e-05 -0.477922 6.778e-05 
3 -2 0.792273 1.871e-05 -0.420464 6.38e-05 
3.2 -2 0.799017 1.489e-05 -0.366485 3.925e-05 
3.4 -2 0.805445 1.953e-05 -0.315622 3.046e-05 
3.6 -2 0.81156 2.154e-05 -0.267824 2.896e-05 
3.8 -2 0.817365 8.636e-06 -0.222922 2.172e-05 
4 -2 0.822929 1.569e-05 -0.180606 4.175e-05 
4.2 -2 0.828204 0 -0.1404904 0 
4.4 -2 0.833212 0 -0.102942 0 
4.6 -2 0.838088 0 -0.0675468 0 
4.8 -2 0.842584 0 -0.03413568 0 
5 -2 0.846986 0 -0.00263698 0 
5.2 -2 0.851026 0 0.02768408 0 
5.4 -2 0.854978 0 0.0560288 0 
5.6 -2 0.858828 0 0.0824356 0 
5.8 -2 0.862334 0 0.108342 0 
6 -2 0.865746 0 0.1326012 0 
6.2 -2 0.869032 0 0.155562 0 
6.4 -2 0.872166 0 0.1774264 0 
6.6 -2 0.875186 0 0.1980624 0 
6.8 -2 0.878088 0 0.2178044 0 
7 -2 0.88078 0 0.23706 0 
7.2 -2 0.883394 0 0.255238 0 
7.4 -2 0.886004 0 0.2721356 0 
7.6 -2 0.8885 0 0.2882372 0 
7.8 -2 0.89073 0 0.3046916 0 
8 -2 0.89296 0 0.3199228 0 
8.2 -2 0.895152 0 0.3342404 0 
8.4 -2 0.897186 0 0.3484096 0 
8.6 -2 0.899208 0 0.3616696 0 
8.8 -2 0.90112 0 0.3746428 0 
9 -2 0.90297 0 0.3870692 0 
9.2 -2 0.904778 0 0.3988516 0 
9.4 -2 0.906524 0 0.410192 0 
9.6 -2 0.908184 0 0.42132 0 
9.8 -2 0.9098 0 0.431904 0 
10 -2 0.911348 0 0.442284 0 
10.2 -2 0.912844 0 0.452276 0 
10.4 -2 0.914282 0 0.462024 0 
10.6 -2 0.915694 0 0.471268 0 
10.8 -2 0.917044 0 0.48038 0 
11 -2 0.918384 0 0.488912 0 
11.2 -2 0.91963 0 0.497624 0 
11.4 -2 0.920916 0 0.505364 0 
11.6 -2 0.922128 0 0.513204 0 
11.8 -2 0.923292 0 0.520912 0 
12 -2 0.924432 0 0.528264 0 
12.4 -2 0.926614 0 0.542356 0 
12.8 -2 0.928682 0 0.555584 0 
13.2 -2 0.93063 0 0.56818 0 
13.6 -2 0.932468 0 0.580144 0 
14 -2 0.934228 0 0.591308 0 
14.4 -2 0.93588 0 0.602176 0 
14.8 -2 0.937454 0 0.61242 0 
15.2 -2 0.93898 0 0.621852 0 
15.6 -2 0.940428 0 0.630916 0 
16 -2 0.94178 0 0.639948 0 
16.8 -2 0.944356 0 0.65614 0 
17.6 -2 0.94669 0 0.671332 0 
18.4 -2 0.948856 0 0.684972 0 
19.2 -2 0.95086 0 0.69742 0 
20 -2 0.952702 0 0.709128 0 
20.8 -2 0.954416 0 0.719936 0 
21.6 -2 0.956004 0 0.730048 0 
22.4 -2 0.957488 0 0.739464 0 
23.2 -2 0.958884 0 0.748072 0 
24 -2 0.960184 0 0.75628 0 
24.8 -2 0.961416 0 0.763732 0 
25.6 -2 0.962566 0 0.770936 0 
26.4 -2 0.963652 0 0.777616 0 
27.2 -2 0.964672 0 0.78408 0 
28 -2 0.965642 0 0.790056 0 
28.8 -2 0.966552 0 0.79588 0 
29.6 -2 0.96742 0 0.801336 0 
30.4 -2 0.968244 0 0.806452 0 
31.2 -2 0.969038 0 0.81104 0 
32 -2 0.96978 0 0.815784 0 
32.8 -2 0.97049 0 0.82022 0 
33.6 -2 0.971172 0 0.82438 0 
34.4 -2 0.97182 0 0.828368 0 
35.2 -2 0.97244 0 0.832168 0 
36 -2 0.973034 0 0.835836 0 
36.8 -2 0.973602 0 0.839368 0 
37.6 -2 0.974144 0 0.842836 0 
38.4 -2 0.97467 0 0.845924 0 
39.2 -2 0.975172 0 0.84898 0 
40 -2 0.975656 0 0.851924 0 
0.3 -1.5 0.765656 0.0003113 -1.40463 0.0006549 
0.4 -1.5 0.767802 0.0003584 -1.37139 0.000446 
0.5 -1.5 0.770729 0.0002537 -1.33228 8.893e-05 
0.6 -1.5 0.773596 0.0001712 -1.29264 0.0002594 
0.7 -1.5 0.776797 8.117e-05 -1.24916 0.0002593 
0.8 -1.5 0.779647 0.0002248 -1.2047 0.0002066 
0.9 -1.5 0.783185 8.91e-05 -1.16149 0.0002207 
1 -1.5 0.786229 6.042e-05 -1.11634 0.0001921 
1.2 -1.5 0.792254 8.861e-05 -1.02678 0.0002833 
1.4 -1.5 0.79826 6.903e-05 -0.939297 0.0001408 
1.6 -1.5 0.804387 5.159e-05 -0.853801 0.0002353 
1.8 -1.5 0.810356 7.364e-05 -0.771603 0.0001292 
2 -1.5 0.816228 6.12e-05 -0.693555 0.0001343 
2.2 -1.5 0.822044 1.626e-05 -0.619134 0.0001512 
2.4 -1.5 0.827828 2.265e-05 -0.549203 5.319e-05 
2.6 -1.5 0.833322 1.456e-05 -0.483008 8.809e-05 
2.8 -1.5 0.838746 2.555e-05 -0.420959 2.283e-05 
3 -1.5 0.843922 1.661e-05 -0.362667 7.846e-05 
3.2 -1.5 0.84896 1.494e-05 -0.308162 7.054e-05 
3.4 -1.5 0.853747 1.729e-05 -0.257023 3.348e-05 
3.6 -1.5 0.858348 1.116e-05 -0.209168 1.38e-05 
3.8 -1.5 0.862704 1.168e-05 -0.164224 6.003e-05 
4 -1.5 0.866871 7.639e-06 -0.122126 3.784e-05 
4.2 -1.5 0.870792 0 -0.0820724 0 
4.4 -1.5 0.874606 0 -0.045272 0 
4.6 -1.5 0.87823 0 -0.01015676 0 
4.8 -1.5 0.881678 0 0.02253008 0 
5 -1.5 0.88503 0 0.0532456 0 
5.2 -1.5 0.88805 0 0.0829476 0 
5.4 -1.5 0.89107 0 0.1104276 0 
5.6 -1.5 0.8939 0 0.1364484 0 
5.8 -1.5 0.89658 0 0.1613384 0 
6 -1.5 0.899098 0 0.1851868 0 
6.2 -1.5 0.90159 0 0.2072608 0 
6.4 -1.5 0.90391 0 0.2287288 0 
6.6 -1.5 0.906192 0 0.24853 0 
6.8 -1.5 0.908414 0 0.2671536 0 
7 -1.5 0.910446 0 0.285706 0 
7.2 -1.5 0.912442 0 0.3030132 0 
7.4 -1.5 0.914364 0 0.31948 0 
7.6 -1.5 0.916244 0 0.334844 0 
7.8 -1.5 0.917976 0 0.350184 0 
8 -1.5 0.91961 0 0.3651064 0 
8.2 -1.5 0.921258 0 0.3787448 0 
8.4 -1.5 0.92278 0 0.3923916 0 
8.6 -1.5 0.924318 0 0.404828 0 
8.8 -1.5 0.925742 0 0.417308 0 
9 -1.5 0.92713 0 0.429164 0 
9.2 -1.5 0.928492 0 0.440304 0 
9.4 -1.5 0.929804 0 0.451032 0 
9.6 -1.5 0.931066 0 0.461464 0 
9.8 -1.5 0.932274 0 0.4716 0 
10 -1.5 0.933444 0 0.481312 0 
10.2 -1.5 0.934578 0 0.490676 0 
10.4 -1.5 0.935656 0 0.499956 0 
10.6 -1.5 0.936718 0 0.508672 0 
10.8 -1.5 0.937748 0 0.517092 0 
11 -1.5 0.93874 0 0.525308 0 
11.2 -1.5 0.939686 0 0.533432 0 
11.4 -1.5 0.940638 0 0.540896 0 
11.6 -1.5 0.941552 0 0.548212 0 
11.8 -1.5 0.942426 0 0.5555 0 
12 -1.5 0.943286 0 0.562376 0 
12.4 -1.5 0.944916 0 0.575748 0 
12.8 -1.5 0.946472 0 0.58814 0 
13.2 -1.5 0.947932 0 0.599996 0 
13.6 -1.5 0.949312 0 0.61124 0 
14 -1.5 0.950648 0 0.6215 0 
14.4 -1.5 0.951884 0 0.631732 0 
14.8 -1.5 0.953068 0 0.64132 0 
15.2 -1.5 0.95422 0 0.650012 0 
15.6 -1.5 0.955304 0 0.658512 0 
16 -1.5 0.956316 0 0.667036 0 
16.8 -1.5 0.95825 0 0.682148 0 
17.6 -1.5 0.960008 0 0.696228 0 
18.4 -1.5 0.961632 0 0.708968 0 
19.2 -1.5 0.963132 0 0.720668 0 
20 -1.5 0.96452 0 0.731424 0 
20.8 -1.5 0.9658 0 0.7416 0 
21.6 -1.5 0.966992 0 0.751076 0 
22.4 -1.5 0.968108 0 0.759764 0 
23.2 -1.5 0.969156 0 0.767692 0 
24 -1.5 0.970136 0 0.77522 0 
24.8 -1.5 0.971054 0 0.782296 0 
25.6 -1.5 0.971924 0 0.788716 0 
26.4 -1.5 0.972738 0 0.79496 0 
27.2 -1.5 0.973502 0 0.800992 0 
28 -1.5 0.974226 0 0.806636 0 
28.8 -1.5 0.974914 0 0.811872 0 
29.6 -1.5 0.975566 0 0.81686 0 
30.4 -1.5 0.976184 0 0.82164 0 
31.2 -1.5 0.976778 0 0.825932 0 
32 -1.5 0.977332 0 0.830404 0 
32.8 -1.5 0.977866 0 0.834472 0 
33.6 -1.5 0.978378 0 0.838268 0 
34.4 -1.5 0.978864 0 0.841968 0 
35.2 -1.5 0.97933 0 0.845512 0 
36 -1.5 0.979774 0 0.848904 0 
36.8 -1.5 0.9802 0 0.85216 0 
37.6 -1.5 0.980606 0 0.85536 0 
38.4 -1.5 0.981 0 0.858272 0 
39.2 -1.5 0.98138 0 0.861036 0 
40 -1.5 0.981742 0 0.86378 0 
0.3 -1 0.847555 0.0004626 -1.34003 0.0007178 
0.4 -1 0.84883 0.0004541 -1.3064 0.0003205 
0.5 -1 0.85047 0.0002363 -1.26691 0.0003008 
0.6 -1 0.852158 0.0002228 -1.22633 0.000218 
0.7 -1 0.854037 0.0001597 -1.18319 0.0002965 
0.8 -1 0.855723 0.0001601 -1.13914 0.0003659 
0.9 -1 0.857618 8.496e-05 -1.09421 6.643e-05 
1 -1 0.859191 0.0001038 -1.04974 0.00024 
1.2 -1 0.862839 4.105e-05 -0.959726 0.0002046 
1.4 -1 0.866396 7.882e-05 -0.871818 0.0003196 
1.6 -1 0.870198 3.526e-05 -0.785545 0.0001308 
1.8 -1 0.873888 3.329e-05 -0.702436 0.0001405 
2 -1 0.876256 0.000697 -0.628892 0.002402 
2.2 -1 0.881526 1.307e-05 -0.548851 0.0001081 
2.4 -1 0.88521 1.679e-05 -0.477995 0.0001531 
2.6 -1 0.888854 2.405e-05 -0.4118 7.33e-05 
2.8 -1 0.89239 1.239e-05 -0.349816 6.154e-05 
3 -1 0.895857 1.716e-05 -0.291943 7.994e-05 
3.2 -1 0.899191 1.722e-05 -0.23795 8.873e-05 
3.4 -1 0.902348 1.203e-05 -0.187438 2.728e-05 
3.6 -1 0.905421 7.347e-06 -0.140333 2.564e-05 
3.8 -1 0.908333 9.82e-06 -0.0961993 4.354e-05 
4 -1 0.911118 3.496e-06 -0.0550095 2.939e-05 
4.2 -1 0.913788 0 -0.0163434 0 
4.4 -1 0.916302 0 0.0198532 0 
4.6 -1 0.918686 0 0.053916 0 
4.8 -1 0.920976 0 0.0857024 0 
5 -1 0.923226 0 0.1152056 0 
5.2 -1 0.925228 0 0.1440488 0 
5.4 -1 0.927238 0 0.1704996 0 
5.6 -1 0.929144 0 0.1954668 0 
5.8 -1 0.930982 0 0.2188776 0 
6 -1 0.932632 0 0.2420028 0 
6.2 -1 0.93433 0 0.2627888 0 
6.4 -1 0.935874 0 0.2833772 0 
6.6 -1 0.937368 0 0.302634 0 
6.8 -1 0.938852 0 0.3202468 0 
7 -1 0.940234 0 0.3376028 0 
7.2 -1 0.941566 0 0.3540136 0 
7.4 -1 0.942844 0 0.3696324 0 
7.6 -1 0.944094 0 0.3842948 0 
7.8 -1 0.94527 0 0.3985348 0 
8 -1 0.94637 0 0.412576 0 
8.2 -1 0.947458 0 0.425556 0 
8.4 -1 0.94848 0 0.438356 0 
8.6 -1 0.949498 0 0.450204 0 
8.8 -1 0.950458 0 0.461832 0 
9 -1 0.951376 0 0.473148 0 
9.2 -1 0.9523 0 0.483328 0 
9.4 -1 0.953162 0 0.493632 0 
9.6 -1 0.954008 0 0.503308 0 
9.8 -1 0.954818 0 0.512816 0 
10 -1 0.955598 0 0.52194 0 
10.2 -1 0.956356 0 0.530676 0 
10.4 -1 0.957076 0 0.539368 0 
10.6 -1 0.957784 0 0.54754 0 
10.8 -1 0.958466 0 0.55552 0 
11 -1 0.959128 0 0.563212 0 
11.2 -1 0.959768 0 0.57064 0 
11.4 -1 0.960396 0 0.577748 0 
11.6 -1 0.96102 0 0.58428 0 
11.8 -1 0.961598 0 0.591176 0 
12 -1 0.962168 0 0.597676 0 
12.4 -1 0.963262 0 0.60998 0 
12.8 -1 0.964292 0 0.621704 0 
13.2 -1 0.965272 0 0.632608 0 
13.6 -1 0.966192 0 0.643104 0 
14 -1 0.96708 0 0.652644 0 
14.4 -1 0.96792 0 0.661776 0 
14.8 -1 0.968708 0 0.670736 0 
15.2 -1 0.969464 0 0.679076 0 
15.6 -1 0.970192 0 0.686832 0 
16 -1 0.970872 0 0.694612 0 
16.8 -1 0.972156 0 0.708768 0 
17.6 -1 0.973332 0 0.721736 0 
18.4 -1 0.974416 0 0.73344 0 
19.2 -1 0.975416 0 0.74428 0 
20 -1 0.97634 0 0.754228 0 
20.8 -1 0.977196 0 0.763564 0 
21.6 -1 0.977992 0 0.772228 0 
22.4 -1 0.978734 0 0.7803 0 
23.2 -1 0.979434 0 0.787644 0 
24 -1 0.980086 0 0.79462 0 
24.8 -1 0.9807 0 0.801024 0 
25.6 -1 0.981278 0 0.80704 0 
26.4 -1 0.98182 0 0.812844 0 
27.2 -1 0.98233 0 0.818312 0 
28 -1 0.982816 0 0.823404 0 
28.8 -1 0.983272 0 0.828328 0 
29.6 -1 0.983706 0 0.83292 0 
30.4 -1 0.984122 0 0.837128 0 
31.2 -1 0.984514 0 0.841236 0 
32 -1 0.984886 0 0.845296 0 
32.8 -1 0.985242 0 0.849008 0 
33.6 -1 0.985582 0 0.852484 0 
34.4 -1 0.985908 0 0.8558 0 
35.2 -1 0.986218 0 0.859076 0 
36 -1 0.986514 0 0.86216 0 
36.8 -1 0.986798 0 0.865192 0 
37.6 -1 0.98707 0 0.86808 0 
38.4 -1 0.987332 0 0.870784 0 
39.2 -1 0.987584 0 0.873292 0 
40 -1 0.987826 0 0.875804 0 
0.3 -0.5 0.925314 0.0004698 -1.24184 0.0005549 
0.4 -0.5 0.926022 0.0003498 -1.20889 0.0003056 
0.5 -0.5 0.926669 0.0002242 -1.17009 0.0007258 
0.6 -0.5 0.927349 0.0001762 -1.12914 0.0005111 
0.7 -0.5 0.928101 8.527e-05 -1.08606 0.0005363 
0.8 -0.5 0.928828 8.255e-05 -1.04272 0.0005004 
0.9 -0.5 0.92955 2.456e-05 -0.998414 0.0007001 
1 -0.5 0.930198 3.387e-05 -0.955652 0.0003635 
1.2 -0.5 0.931801 2.244e-05 -0.866308 0.000376 
1.4 -0.5 0.933535 2.84e-05 -0.778294 0.0002217 
1.6 -0.5 0.935255 2.697e-05 -0.69309 0.0001708 
1.8 -0.5 0.937095 1.15e-05 -0.61107 0.0002353 
2 -0.5 0.938163 0.0003538 -0.538423 0.002463 
2.2 -0.5 0.940767 9.638e-06 -0.459131 0.0001383 
2.4 -0.5 0.942582 2.252e-05 -0.389654 7.713e-05 
2.6 -0.5 0.944418 3.865e-06 -0.324932 5.806e-05 
2.8 -0.5 0.946187 1.042e-05 -0.264387 7.637e-05 
3 -0.5 0.947901 3.301e-06 -0.208054 2.729e-05 
3.2 -0.5 0.949554 4.725e-06 -0.155515 4.178e-05 
3.4 -0.5 0.951138 4.208e-06 -0.106554 6.049e-05 
3.6 -0.5 0.952661 6.9e-06 -0.0610707 7.102e-05 
3.8 -0.5 0.954122 7.025e-06 -0.0186651 3.746e-05 
4 -0.5 0.95551 3.664e-06 0.0208764 5.048e-05 
4.2 -0.5 0.956834 0 0.0581452 0 
4.4 -0.5 0.958118 0 0.0924536 0 
4.6 -0.5 0.95931 0 0.1248384 0 
4.8 -0.5 0.960468 0 0.15498 0 
5 -0.5 0.961558 0 0.1834988 0 
5.2 -0.5 0.962584 0 0.210536 0 
5.4 -0.5 0.96358 0 0.2357264 0 
5.6 -0.5 0.964544 0 0.2591628 0 
5.8 -0.5 0.965458 0 0.2812524 0 
6 -0.5 0.966294 0 0.3030916 0 
6.2 -0.5 0.967142 0 0.3225464 0 
6.4 -0.5 0.967914 0 0.3419504 0 
6.6 -0.5 0.968656 0 0.3601316 0 
6.8 -0.5 0.96941 0 0.3763392 0 
7 -0.5 0.970096 0 0.3927616 0 
7.2 -0.5 0.970768 0 0.407964 0 
7.4 -0.5 0.971404 0 0.42268 0 
7.6 -0.5 0.972024 0 0.436388 0 
7.8 -0.5 0.97262 0 0.449496 0 
8 -0.5 0.973168 0 0.462724 0 
8.2 -0.5 0.973712 0 0.474824 0 
8.4 -0.5 0.974228 0 0.4866 0 
8.6 -0.5 0.974738 0 0.497576 0 
8.8 -0.5 0.975216 0 0.508472 0 
9 -0.5 0.975676 0 0.518968 0 
9.2 -0.5 0.976142 0 0.528284 0 
9.4 -0.5 0.97657 0 0.537924 0 
9.6 -0.5 0.976994 0 0.546884 0 
9.8 -0.5 0.977404 0 0.555456 0 
10 -0.5 0.977792 0 0.564028 0 
10.2 -0.5 0.978172 0 0.572024 0 
10.4 -0.5 0.978528 0 0.58024 0 
10.6 -0.5 0.978886 0 0.587656 0 
10.8 -0.5 0.979228 0 0.595032 0 
11 -0.5 0.97956 0 0.60206 0 
11.2 -0.5 0.97988 0 0.60896 0 
11.4 -0.5 0.98019 0 0.615668 0 
11.6 -0.5 0.9805 0 0.621764 0 
11.8 -0.5 0.980796 0 0.627844 0 
12 -0.5 0.981078 0 0.633964 0 
12.4 -0.5 0.981624 0 0.645324 0 
12.8 -0.5 0.98214 0 0.656136 0 
13.2 -0.5 0.98263 0 0.666088 0 
13.6 -0.5 0.983092 0 0.675732 0 
14 -0.5 0.98354 0 0.684232 0 
14.4 -0.5 0.983954 0 0.692996 0 
14.8 -0.5 0.984344 0 0.70136 0 
15.2 -0.5 0.98473 0 0.708576 0 
15.6 -0.5 0.985094 0 0.715672 0 
16 -0.5 0.985434 0 0.722816 0 
16.8 -0.5 0.986076 0 0.735872 0 
17.6 -0.5 0.986664 0 0.747712 0 
18.4 -0.5 0.987206 0 0.75844 0 
19.2 -0.5 0.987706 0 0.768284 0 
20 -0.5 0.98817 0 0.777288 0 
20.8 -0.5 0.988596 0 0.785924 0 
21.6 -0.5 0.988994 0 0.793792 0 
22.4 -0.5 0.989366 0 0.801104 0 
23.2 -0.5 0.989716 0 0.807796 0 
24 -0.5 0.990044 0 0.814024 0 
24.8 -0.5 0.99035 0 0.819848 0 
25.6 -0.5 0.990638 0 0.825388 0 
26.4 -0.5 0.990912 0 0.830492 0 
27.2 -0.5 0.991166 0 0.83554 0 
28 -0.5 0.991408 0 0.840304 0 
28.8 -0.5 0.991636 0 0.844796 0 
29.6 -0.5 0.991852 0 0.848964 0 
30.4 -0.5 0.99206 0 0.85286 0 
31.2 -0.5 0.992258 0 0.856352 0 
32 -0.5 0.992444 0 0.8601 0 
32.8 -0.5 0.992622 0 0.863484 0 
33.6 -0.5 0.992792 0 0.86662 0 
34.4 -0.5 0.992954 0 0.86972 0 
35.2 -0.5 0.99311 0 0.872604 0 
36 -0.5 0.993258 0 0.875404 0 
36.8 -0.5 0.9934 0 0.878172 0 
37.6 -0.5 0.993536 0 0.880832 0 
38.4 -0.5 0.993666 0 0.88324 0 
39.2 -0.5 0.993792 0 0.885532 0 
40 -0.5 0.993914 0 0.887804 0 
0.15 0 1 0 -1.15249 0.001279 
0.2 0 1 0 -1.13887 0.002295 
0.25 0 1 0 -1.1248 0.001749 
0.3 0 1 0 -1.11101 0.001598 
0.4 0 1 0 -1.07789 0.001344 
0.5 0 1 0 -1.04062 0.000966 
0.6 0 1 0 -1.00038 0.001036 
0.7 0 1 0 -0.959709 0.0006597 
0.8 0 1 0 -0.916881 0.0007666 
0.9 0 1 0 -0.874416 0.0008085 
1 0 1 0 -0.831073 0.0004494 
1.2 0 1 0 -0.745002 0.0005808 
1.4 0 1 0 -0.659313 0.0002363 
1.6 0 1 0 -0.576302 0.0002841 
1.8 0 1 0 -0.496551 0.0002091 
2 0 1 0 -0.421481 0.0001074 
2.2 0 1 0 -0.350523 5.351e-05 
2.4 0 1 0 -0.283781 0.0001004 
2.6 0 1 0 -0.22193 0.0001045 
2.8 0 1 0 -0.164184 0.0001191 
3 0 1 0 -0.110473 7.036e-05 
3.2 0 1 0 -0.0607034 7.655e-05 
3.4 0 1 0 -0.0144522 4.505e-05 
3.6 0 1 0 0.0283516 3.588e-05 
3.8 0 1 0 0.0684394 5.951e-05 
4 0 1 0 0.105485 3.017e-05 
4.2 0 1 0 0.1405896 0 
4.4 0 1 0 0.1725936 0 
4.6 0 1 0 0.2030428 0 
4.8 0 1 0 0.231082 0 
5 0 1 0 0.2574632 0 
5.2 0 1 0 0.2826568 0 
5.4 0 1 0 0.3060564 0 
5.6 0 1 0 0.3276188 0 
5.8 0 1 0 0.3481488 0 
6 0 1 0 0.3684108 0 
6.2 0 1 0 0.386538 0 
6.4 0 1 0 0.404152 0 
6.6 0 1 0 0.420796 0 
6.8 0 1 0 0.436036 0 
7 0 1 0 0.451088 0 
7.2 0 1 0 0.464984 0 
7.4 0 1 0 0.47848 0 
7.6 0 1 0 0.490976 0 
7.8 0 1 0 0.503072 0 
8 0 1 0 0.515212 0 
8.2 0 1 0 0.526128 0 
8.4 0 1 0 0.537092 0 
8.6 0 1 0 0.547092 0 
8.8 0 1 0 0.556996 0 
9 0 1 0 0.56646 0 
9.2 0 1 0 0.575136 0 
9.4 0 1 0 0.583884 0 
9.6 0 1 0 0.592056 0 
9.8 0 1 0 0.599924 0 
10 0 1 0 0.607668 0 
10.2 0 1 0 0.61504 0 
10.4 0 1 0 0.622432 0 
10.6 0 1 0 0.6293 0 
10.8 0 1 0 0.636032 0 
11 0 1 0 0.6425 0 
11.2 0 1 0 0.6487 0 
11.4 0 1 0 0.654812 0 
11.6 0 1 0 0.660232 0 
11.8 0 1 0 0.665752 0 
12 0 1 0 0.671284 0 
12.4 0 1 0 0.681572 0 
12.8 0 1 0 0.691416 0 
13.2 0 1 0 0.700468 0 
13.6 0 1 0 0.70902 0 
14 0 1 0 0.716904 0 
14.4 0 1 0 0.724804 0 
14.8 0 1 0 0.73226 0 
15.2 0 1 0 0.738872 0 
15.6 0 1 0 0.745268 0 
16 0 1 0 0.75184 0 
16.8 0 1 0 0.763548 0 
17.6 0 1 0 0.7741 0 
18.4 0 1 0 0.783864 0 
19.2 0 1 0 0.79264 0 
20 0 1 0 0.800852 0 
20.8 0 1 0 0.808564 0 
21.6 0 1 0 0.815692 0 
22.4 0 1 0 0.822256 0 
23.2 0 1 0 0.828208 0 
24 0 1 0 0.833988 0 
24.8 0 1 0 0.83916 0 
25.6 0 1 0 0.844008 0 
26.4 0 1 0 0.848824 0 
27.2 0 1 0 0.853188 0 
28 0 1 0 0.857484 0 
28.8 0 1 0 0.861376 0 
29.6 0 1 0 0.865076 0 
30.4 0 1 0 0.868676 0 
31.2 0 1 0 0.871944 0 
32 0 1 0 0.875244 0 
32.8 0 1 0 0.878256 0 
33.6 0 1 0 0.881048 0 
34.4 0 1 0 0.883824 0 
35.2 0 1 0 0.886424 0 
36 0 1 0 0.888916 0 
36.8 0 1 0 0.891396 0 
37.6 0 1 0 0.893792 0 
38.4 0 1 0 0.895896 0 
39.2 0 1 0 0.897948 0 
40 0 1 0 0.899976 0 


==> aux/tables/energy_U6.dat <==
3.4 -24 0.00535092 0 -0.00915816 0 
3.6 -24 0.0073225 0 -0.01180472 0 
3.8 -24 0.00973608 0 -0.01481732 0 
4 -24 0.0124905 0 -0.01803296 0 
4.2 -24 0.01569436 0 -0.02155972 0 
4.4 -24 0.01931212 0 -0.0252568 0 
4.6 -24 0.0233356 0 -0.0291062 0 
4.8 -24 0.0279298 0 -0.03322588 0 
5 -24 0.0328206 0 -0.03733452 0 
5.2 -24 0.0379586 0 -0.0412828 0 
5.4 -24 0.0435242 0 -0.0452712 0 
5.6 -24 0.0493696 0 -0.0491748 0 
5.8 -24 0.055421 0 -0.0528404 0 
6 -24 0.0620034 0 -0.0566368 0 
6.2 -24 0.0685706 0 -0.0599732 0 
6.4 -24 0.0754044 0 -0.0631452 0 
6.6 -24 0.0825836 0 -0.066254 0 
6.8 -24 0.0897568 0 -0.068918 0 
7 -24 0.0970114 0 -0.0712616 0 
7.2 -24 0.1045356 0 -0.0734276 0 
7.4 -24 0.1122752 0 -0.0753616 0 
7.6 -24 0.1199702 0 -0.0769408 0 
7.8 -24 0.1276288 0 -0.0780852 0 
8 -24 0.1352744 0 -0.0788964 0 
8.2 -24 0.1431894 0 -0.0795296 0 
8.4 -24 0.1509426 0 -0.0797632 0 
8.6 -24 0.1588322 0 -0.0797816 0 
8.8 -24 0.1665616 0 -0.0793652 0 
9 -24 0.174415 0 -0.0787548 0 
9.2 -24 0.1822148 0 -0.0778132 0 
9.4 -24 0.1900468 0 -0.0766116 0 
9.6 -24 0.1977064 0 -0.0750952 0 
9.8 -24 0.20525 0 -0.0732372 0 
10 -24 0.21267 0 -0.0710812 0 
10.2 -24 0.22011 0 -0.068714 0 
10.4 -24 0.227706 0 -0.0662408 0 
10.6 -24 0.235136 0 -0.0634568 0 
10.8 -24 0.242482 0 -0.060414 0 
11 -24 0.24982 0 -0.0571844 0 
11.2 -24 0.256834 0 -0.0536548 0 
11.4 -24 0.264004 0 -0.0500008 0 
11.6 -24 0.270974 0 -0.0461256 0 
11.8 -24 0.27782 0 -0.0420528 0 
12 -24 0.284744 0 -0.03787804 0 
12.4 -24 0.298072 0 -0.02890564 0 
12.8 -24 0.311084 0 -0.01935884 0 
13.2 -24 0.323824 0 -0.0093292 0 
13.6 -24 0.336222 0 0.001149884 0 
14 -24 0.348244 0 0.01204228 0 
14.4 -24 0.360008 0 0.02324876 0 
14.8 -24 0.37134 0 0.03479564 0 
15.2 -24 0.382446 0 0.0465476 0 
15.6 -24 0.393178 0 0.0585368 0 
16 -24 0.403752 0 0.0706224 0 
16.8 -24 0.423768 0 0.095296 0 
17.6 -24 0.442648 0 0.1202856 0 
18.4 -24 0.460638 0 0.1452644 0 
19.2 -24 0.477588 0 0.1702268 0 
20 -24 0.49352 0 0.1950564 0 
20.8 -24 0.508676 0 0.2195304 0 
21.6 -24 0.523012 0 0.2436816 0 
22.4 -24 0.536526 0 0.2674564 0 
23.2 -24 0.5494 0 0.2907116 0 
24 -24 0.561734 0 0.3133512 0 
24.8 -24 0.573436 0 0.3354792 0 
25.6 -24 0.5845 0 0.3571524 0 
26.4 -24 0.595088 0 0.3782 0 
27.2 -24 0.60513 0 0.398766 0 
28 -24 0.61476 0 0.418704 0 
28.8 -24 0.623898 0 0.438184 0 
29.6 -24 0.632664 0 0.457076 0 
30.4 -24 0.64114 0 0.475288 0 
31.2 -24 0.649124 0 0.4932 0 
32 -24 0.656782 0 0.510592 0 
32.8 -24 0.664206 0 0.52734 0 
33.6 -24 0.671298 0 0.543668 0 
34.4 -24 0.678144 0 0.559456 0 
35.2 -24 0.684638 0 0.574964 0 
36 -24 0.69092 0 0.589956 0 
36.8 -24 0.696908 0 0.604652 0 
37.6 -24 0.702724 0 0.618824 0 
38.4 -24 0.708318 0 0.632632 0 
39.2 -24 0.713728 0 0.646004 0 
40 -24 0.71892 0 0.659084 0 
3.2 -22 0.0070118 0 -0.0126456 0 
3.4 -22 0.00957016 0 -0.0161802 0 
3.6 -22 0.01264592 0 -0.02016132 0 
3.8 -22 0.01631446 0 -0.02466924 0 
4 -22 0.020317 0 -0.02906968 0 
4.2 -22 0.0249988 0 -0.03398668 0 
4.4 -22 0.030099 0 -0.03890452 0 
4.6 -22 0.0357276 0 -0.0439296 0 
4.8 -22 0.0416316 0 -0.0487808 0 
5 -22 0.0480844 0 -0.0537368 0 
5.2 -22 0.0546234 0 -0.0582364 0 
5.4 -22 0.0617174 0 -0.0627884 0 
5.6 -22 0.0691708 0 -0.0672388 0 
5.8 -22 0.0767246 0 -0.0712232 0 
6 -22 0.084373 0 -0.0747404 0 
6.2 -22 0.0926796 0 -0.0784212 0 
6.4 -22 0.1008726 0 -0.0814136 0 
6.6 -22 0.1091546 0 -0.0840192 0 
6.8 -22 0.1173646 0 -0.0861 0 
7 -22 0.1258058 0 -0.087926 0 
7.2 -22 0.1344932 0 -0.0894924 0 
7.4 -22 0.142972 0 -0.0904808 0 
7.6 -22 0.1516616 0 -0.0911972 0 
7.8 -22 0.160295 0 -0.0915012 0 
8 -22 0.168891 0 -0.0914324 0 
8.2 -22 0.177123 0 -0.0907428 0 
8.4 -22 0.1856136 0 -0.089882 0 
8.6 -22 0.1942398 0 -0.0887768 0 
8.8 -22 0.202406 0 -0.0870836 0 
9 -22 0.210818 0 -0.0852104 0 
9.2 -22 0.219356 0 -0.0831436 0 
9.4 -22 0.22746 0 -0.0805236 0 
9.6 -22 0.235468 0 -0.0776264 0 
9.8 -22 0.243542 0 -0.0745088 0 
10 -22 0.25151 0 -0.0711444 0 
10.2 -22 0.259298 0 -0.06745 0 
10.4 -22 0.267 0 -0.063534 0 
10.6 -22 0.274646 0 -0.0593796 0 
10.8 -22 0.282168 0 -0.0549992 0 
11 -22 0.289536 0 -0.0503728 0 
11.2 -22 0.29688 0 -0.045604 0 
11.4 -22 0.303978 0 -0.0405636 0 
11.6 -22 0.311124 0 -0.03543372 0 
11.8 -22 0.318116 0 -0.03011668 0 
12 -22 0.324996 0 -0.02462952 0 
12.4 -22 0.338454 0 -0.01326836 0 
12.8 -22 0.351566 0 -0.001424248 0 
13.2 -22 0.364416 0 0.01075764 0 
13.6 -22 0.376688 0 0.02338708 0 
14 -22 0.388448 0 0.0363928 0 
14.4 -22 0.400056 0 0.0495232 0 
14.8 -22 0.411246 0 0.0628772 0 
15.2 -22 0.422116 0 0.0763588 0 
15.6 -22 0.432684 0 0.0899412 0 
16 -22 0.442944 0 0.1035672 0 
16.8 -22 0.462346 0 0.13105 0 
17.6 -22 0.480632 0 0.15845 0 
18.4 -22 0.49782 0 0.1856588 0 
19.2 -22 0.51406 0 0.2124668 0 
20 -22 0.529384 0 0.238816 0 
20.8 -22 0.543848 0 0.2646312 0 
21.6 -22 0.557576 0 0.2898088 0 
22.4 -22 0.57043 0 0.314502 0 
23.2 -22 0.582592 0 0.3385768 0 
24 -22 0.594126 0 0.361994 0 
24.8 -22 0.605108 0 0.3847112 0 
25.6 -22 0.61571 0 0.406528 0 
26.4 -22 0.625656 0 0.42788 0 
27.2 -22 0.635066 0 0.448684 0 
28 -22 0.64408 0 0.468776 0 
28.8 -22 0.652704 0 0.488216 0 
29.6 -22 0.66086 0 0.507188 0 
30.4 -22 0.668764 0 0.525372 0 
31.2 -22 0.676302 0 0.543024 0 
32 -22 0.683448 0 0.56028 0 
32.8 -22 0.690336 0 0.576916 0 
33.6 -22 0.696938 0 0.593044 0 
34.4 -22 0.70338 0 0.608428 0 
35.2 -22 0.709418 0 0.623696 0 
36 -22 0.715258 0 0.638412 0 
36.8 -22 0.720866 0 0.652704 0 
37.6 -22 0.726254 0 0.666604 0 
38.4 -22 0.731416 0 0.680168 0 
39.2 -22 0.73647 0 0.693108 0 
40 -22 0.741284 0 0.705848 0 
2.8 -20 0.00666798 0 -0.013557 0 
3 -20 0.00950874 0 -0.01803072 0 
3.2 -20 0.01293228 0 -0.02300812 0 
3.4 -20 0.01708104 0 -0.02856708 0 
3.6 -20 0.021771 0 -0.03431736 0 
3.8 -20 0.0270572 0 -0.04042 0 
4 -20 0.0329388 0 -0.04647 0 
4.2 -20 0.039468 0 -0.05284 0 
4.4 -20 0.0464626 0 -0.0589784 0 
4.6 -20 0.0538794 0 -0.064972 0 
4.8 -20 0.0617802 0 -0.07085 0 
5 -20 0.0698076 0 -0.0761312 0 
5.2 -20 0.0785706 0 -0.0815156 0 
5.4 -20 0.087351 0 -0.0861964 0 
5.6 -20 0.0961622 0 -0.0902608 0 
5.8 -20 0.105118 0 -0.0937916 0 
6 -20 0.1145812 0 -0.0972332 0 
6.2 -20 0.1240552 0 -0.100078 0 
6.4 -20 0.1335436 0 -0.1022676 0 
6.6 -20 0.1430426 0 -0.1040032 0 
6.8 -20 0.1524048 0 -0.1050988 0 
7 -20 0.161811 0 -0.1057916 0 
7.2 -20 0.1712992 0 -0.1060176 0 
7.4 -20 0.1809086 0 -0.1058592 0 
7.6 -20 0.1903538 0 -0.1051304 0 
7.8 -20 0.1997556 0 -0.103958 0 
8 -20 0.20902 0 -0.1023776 0 
8.2 -20 0.218344 0 -0.100396 0 
8.4 -20 0.227216 0 -0.0977796 0 
8.6 -20 0.236154 0 -0.0949492 0 
8.8 -20 0.244984 0 -0.0917084 0 
9 -20 0.25359 0 -0.0880532 0 
9.2 -20 0.262342 0 -0.0842708 0 
9.4 -20 0.270666 0 -0.0799832 0 
9.6 -20 0.278994 0 -0.0754284 0 
9.8 -20 0.287218 0 -0.0706488 0 
10 -20 0.295466 0 -0.0656756 0 
10.2 -20 0.303414 0 -0.0603668 0 
10.4 -20 0.311306 0 -0.0548984 0 
10.6 -20 0.319116 0 -0.0492192 0 
10.8 -20 0.326722 0 -0.0433056 0 
11 -20 0.334186 0 -0.03719656 0 
11.2 -20 0.341584 0 -0.03095888 0 
11.4 -20 0.34882 0 -0.0245156 0 
11.6 -20 0.355996 0 -0.01799088 0 
11.8 -20 0.362808 0 -0.01120236 0 
12 -20 0.369728 0 -0.0044166 0 
12.4 -20 0.38304 0 0.00958308 0 
12.8 -20 0.39593 0 0.02393508 0 
13.2 -20 0.408344 0 0.03856896 0 
13.6 -20 0.420414 0 0.0533904 0 
14 -20 0.432108 0 0.0683584 0 
14.4 -20 0.443358 0 0.0834308 0 
14.8 -20 0.454094 0 0.0986696 0 
15.2 -20 0.464494 0 0.113924 0 
15.6 -20 0.474646 0 0.1290928 0 
16 -20 0.484444 0 0.1442144 0 
16.8 -20 0.50312 0 0.1742688 0 
17.6 -20 0.520584 0 0.2038916 0 
18.4 -20 0.536842 0 0.23306 0 
19.2 -20 0.552316 0 0.2613796 0 
20 -20 0.566854 0 0.2889824 0 
20.8 -20 0.58031 0 0.3160752 0 
21.6 -20 0.593302 0 0.3420356 0 
22.4 -20 0.605428 0 0.3673496 0 
23.2 -20 0.616852 0 0.3919128 0 
24 -20 0.6277 0 0.415636 0 
24.8 -20 0.637882 0 0.438728 0 
25.6 -20 0.647662 0 0.46086 0 
26.4 -20 0.656994 0 0.482168 0 
27.2 -20 0.665798 0 0.502872 0 
28 -20 0.67414 0 0.522952 0 
28.8 -20 0.682082 0 0.542368 0 
29.6 -20 0.689714 0 0.56102 0 
30.4 -20 0.696972 0 0.579096 0 
31.2 -20 0.703942 0 0.596496 0 
32 -20 0.710606 0 0.61332 0 
32.8 -20 0.716964 0 0.62964 0 
33.6 -20 0.723032 0 0.645492 0 
34.4 -20 0.728946 0 0.660572 0 
35.2 -20 0.73458 0 0.675268 0 
36 -20 0.739958 0 0.689596 0 
36.8 -20 0.745134 0 0.703444 0 
37.6 -20 0.75011 0 0.716876 0 
38.4 -20 0.754862 0 0.730004 0 
39.2 -20 0.75948 0 0.742608 0 
40 -20 0.763908 0 0.754912 0 
2.4 -18 0.00636096 0 -0.01479388 0 
2.6 -18 0.00944366 0 -0.02035832 0 
2.8 -18 0.01346282 0 -0.0269416 0 
3 -18 0.01810402 0 -0.03385448 0 
3.2 -18 0.0238312 0 -0.0417592 0 
3.4 -18 0.0301484 0 -0.0497372 0 
3.6 -18 0.0371188 0 -0.0576364 0 
3.8 -18 0.0448406 0 -0.0657048 0 
4 -18 0.0532802 0 -0.0737428 0 
4.2 -18 0.0619574 0 -0.0810892 0 
4.4 -18 0.0714144 0 -0.088376 0 
4.6 -18 0.080758 0 -0.0946136 0 
4.8 -18 0.090782 0 -0.1006424 0 
5 -18 0.1011898 0 -0.1063036 0 
5.2 -18 0.1113708 0 -0.110758 0 
5.4 -18 0.1218742 0 -0.1148532 0 
5.6 -18 0.1323014 0 -0.118016 0 
5.8 -18 0.1430886 0 -0.1208184 0 
6 -18 0.153723 0 -0.1227976 0 
6.2 -18 0.164569 0 -0.124262 0 
6.4 -18 0.1753864 0 -0.1251304 0 
6.6 -18 0.1861832 0 -0.1253036 0 
6.8 -18 0.1965122 0 -0.1245908 0 
7 -18 0.20679 0 -0.12332 0 
7.2 -18 0.216834 0 -0.1214468 0 
7.4 -18 0.226976 0 -0.1191808 0 
7.6 -18 0.23704 0 -0.1163852 0 
7.8 -18 0.246998 0 -0.1131964 0 
8 -18 0.256618 0 -0.1094248 0 
8.2 -18 0.266208 0 -0.1052848 0 
8.4 -18 0.27541 0 -0.1006052 0 
8.6 -18 0.284656 0 -0.0956568 0 
8.8 -18 0.293726 0 -0.0903304 0 
9 -18 0.302668 0 -0.0847228 0 
9.2 -18 0.311362 0 -0.0787768 0 
9.4 -18 0.320018 0 -0.0725676 0 
9.6 -18 0.328188 0 -0.0659492 0 
9.8 -18 0.336696 0 -0.0593468 0 
10 -18 0.344716 0 -0.05234 0 
10.2 -18 0.352722 0 -0.0452376 0 
10.4 -18 0.360558 0 -0.03794224 0 
10.6 -18 0.368244 0 -0.0304656 0 
10.8 -18 0.375648 0 -0.02275292 0 
11 -18 0.383076 0 -0.01500076 0 
11.2 -18 0.390338 0 -0.00711116 0 
11.4 -18 0.397458 0 0.000880424 0 
11.6 -18 0.404528 0 0.00892132 0 
11.8 -18 0.411304 0 0.0171414 0 
12 -18 0.417936 0 0.02542516 0 
12.4 -18 0.430874 0 0.0421436 0 
12.8 -18 0.443374 0 0.0590148 0 
13.2 -18 0.455362 0 0.07601 0 
13.6 -18 0.466996 0 0.0929936 0 
14 -18 0.478198 0 0.1099596 0 
14.4 -18 0.489024 0 0.1268824 0 
14.8 -18 0.4994 0 0.143752 0 
15.2 -18 0.509464 0 0.1604472 0 
15.6 -18 0.51903 0 0.1771168 0 
16 -18 0.52848 0 0.19345 0 
16.8 -18 0.545992 0 0.2259032 0 
17.6 -18 0.562262 0 0.2575796 0 
18.4 -18 0.577718 0 0.2880832 0 
19.2 -18 0.59217 0 0.3176444 0 
20 -18 0.605554 0 0.3464292 0 
20.8 -18 0.618214 0 0.3741152 0 
21.6 -18 0.630162 0 0.400768 0 
22.4 -18 0.64149 0 0.426324 0 
23.2 -18 0.652066 0 0.451128 0 
24 -18 0.662072 0 0.474972 0 
24.8 -18 0.671516 0 0.49798 0 
25.6 -18 0.680502 0 0.520056 0 
26.4 -18 0.688984 0 0.541404 0 
27.2 -18 0.69717 0 0.561668 0 
28 -18 0.704844 0 0.581424 0 
28.8 -18 0.712134 0 0.600488 0 
29.6 -18 0.71906 0 0.618924 0 
30.4 -18 0.725754 0 0.636468 0 
31.2 -18 0.732118 0 0.653448 0 
32 -18 0.738182 0 0.669892 0 
32.8 -18 0.744044 0 0.685568 0 
33.6 -18 0.749556 0 0.70102 0 
34.4 -18 0.75494 0 0.715604 0 
35.2 -18 0.76004 0 0.729908 0 
36 -18 0.764986 0 0.74356 0 
36.8 -18 0.769734 0 0.756764 0 
37.6 -18 0.774276 0 0.769616 0 
38.4 -18 0.778552 0 0.782408 0 
39.2 -18 0.78277 0 0.794412 0 
40 -18 0.786796 0 0.806188 0 
2 -16 0.00602028 0 -0.01601908 0 
2.2 -16 0.00966 0 -0.02393732 0 
2.4 -16 0.0142912 0 -0.03261884 0 
2.6 -16 0.01993282 0 -0.0422792 0 
2.8 -16 0.0267648 0 -0.0527528 0 
3 -16 0.0344606 0 -0.0633848 0 
3.2 -16 0.0431942 0 -0.0743404 0 
3.4 -16 0.0526574 0 -0.0848632 0 
3.6 -16 0.0627282 0 -0.0949172 0 
3.8 -16 0.073444 0 -0.1043756 0 
4 -16 0.0843658 0 -0.1127944 0 
4.2 -16 0.0960502 0 -0.121014 0 
4.4 -16 0.1077006 0 -0.12769 0 
4.6 -16 0.119739 0 -0.1338036 0 
4.8 -16 0.1317404 0 -0.138768 0 
5 -16 0.1442878 0 -0.143282 0 
5.2 -16 0.1564356 0 -0.1464196 0 
5.4 -16 0.1686246 0 -0.1487092 0 
5.6 -16 0.1805432 0 -0.1499156 0 
5.8 -16 0.1924114 0 -0.1502696 0 
6 -16 0.204032 0 -0.149732 0 
6.2 -16 0.215736 0 -0.1485612 0 
6.4 -16 0.227364 0 -0.146682 0 
6.6 -16 0.238584 0 -0.1439332 0 
6.8 -16 0.249726 0 -0.1407052 0 
7 -16 0.260456 0 -0.1366352 0 
7.2 -16 0.271378 0 -0.1322732 0 
7.4 -16 0.281792 0 -0.1271044 0 
7.6 -16 0.292106 0 -0.1215876 0 
7.8 -16 0.302296 0 -0.1156656 0 
8 -16 0.312232 0 -0.109266 0 
8.2 -16 0.32199 0 -0.1025336 0 
8.4 -16 0.33149 0 -0.0953796 0 
8.6 -16 0.34077 0 -0.0878816 0 
8.8 -16 0.349738 0 -0.0799884 0 
9 -16 0.358652 0 -0.0719744 0 
9.2 -16 0.367284 0 -0.063626 0 
9.4 -16 0.375884 0 -0.0552008 0 
9.6 -16 0.384002 0 -0.0463608 0 
9.8 -16 0.39228 0 -0.03759568 0 
10 -16 0.400338 0 -0.02863012 0 
10.2 -16 0.408094 0 -0.01945516 0 
10.4 -16 0.415576 0 -0.0101068 0 
10.6 -16 0.422982 0 -0.000738868 0 
10.8 -16 0.430224 0 0.0087206 0 
11 -16 0.437308 0 0.0182584 0 
11.2 -16 0.444278 0 0.02784296 0 
11.4 -16 0.45107 0 0.0374564 0 
11.6 -16 0.457644 0 0.0471756 0 
11.8 -16 0.464198 0 0.0568352 0 
12 -16 0.470658 0 0.0664692 0 
12.4 -16 0.482974 0 0.0858488 0 
12.8 -16 0.494918 0 0.1051012 0 
13.2 -16 0.506346 0 0.1242652 0 
13.6 -16 0.517248 0 0.143314 0 
14 -16 0.527726 0 0.1621688 0 
14.4 -16 0.537738 0 0.1808648 0 
14.8 -16 0.54739 0 0.1992908 0 
15.2 -16 0.556788 0 0.217348 0 
15.6 -16 0.565798 0 0.2351524 0 
16 -16 0.57441 0 0.2527496 0 
16.8 -16 0.590746 0 0.2869668 0 
17.6 -16 0.606056 0 0.3198096 0 
18.4 -16 0.620166 0 0.351582 0 
19.2 -16 0.633318 0 0.3821244 0 
20 -16 0.645882 0 0.411052 0 
20.8 -16 0.657286 0 0.439384 0 
21.6 -16 0.66822 0 0.466184 0 
22.4 -16 0.678512 0 0.491844 0 
23.2 -16 0.68815 0 0.516544 0 
24 -16 0.697308 0 0.540072 0 
24.8 -16 0.705934 0 0.562692 0 
25.6 -16 0.714042 0 0.584508 0 
26.4 -16 0.721766 0 0.60534 0 
27.2 -16 0.729084 0 0.625356 0 
28 -16 0.736148 0 0.64426 0 
28.8 -16 0.742722 0 0.662832 0 
29.6 -16 0.748976 0 0.680704 0 
30.4 -16 0.75498 0 0.697756 0 
31.2 -16 0.760718 0 0.714124 0 
32 -16 0.766196 0 0.729892 0 
32.8 -16 0.771458 0 0.744988 0 
33.6 -16 0.77648 0 0.759584 0 
34.4 -16 0.781248 0 0.773816 0 
35.2 -16 0.785848 0 0.787424 0 
36 -16 0.79033 0 0.800272 0 
36.8 -16 0.79455 0 0.813024 0 
37.6 -16 0.798668 0 0.825056 0 
38.4 -16 0.802572 0 0.83694 0 
39.2 -16 0.806294 0 0.848608 0 
40 -16 0.809908 0 0.859748 0 
1.6 -14 0.0060488 0 -0.0191238 0 
1.8 -14 0.01032836 0 -0.02976452 0 
2 -14 0.01610616 0 -0.042606 0 
2.2 -14 0.0233474 0 -0.0567732 0 
2.4 -14 0.0318608 0 -0.0714336 0 
2.6 -14 0.0416314 0 -0.0861208 0 
2.8 -14 0.0527162 0 -0.1011436 0 
3 -14 0.0646444 0 -0.1153448 0 
3.2 -14 0.0771048 0 -0.128044 0 
3.4 -14 0.090362 0 -0.140146 0 
3.6 -14 0.1037928 0 -0.1504456 0 
3.8 -14 0.1180084 0 -0.1600008 0 
4 -14 0.1320676 0 -0.1676316 0 
4.2 -14 0.1461822 0 -0.1738556 0 
4.4 -14 0.160059 0 -0.1783644 0 
4.6 -14 0.1739892 0 -0.18172 0 
4.8 -14 0.1879226 0 -0.1838864 0 
5 -14 0.201774 0 -0.1849324 0 
5.2 -14 0.21513 0 -0.1845272 0 
5.4 -14 0.22844 0 -0.1831732 0 
5.6 -14 0.241254 0 -0.1806508 0 
5.8 -14 0.254258 0 -0.1775524 0 
6 -14 0.266554 0 -0.1731796 0 
6.2 -14 0.27888 0 -0.16833 0 
6.4 -14 0.290968 0 -0.162742 0 
6.6 -14 0.302512 0 -0.1562904 0 
6.8 -14 0.314102 0 -0.1493976 0 
7 -14 0.325248 0 -0.1419132 0 
7.2 -14 0.336012 0 -0.1337832 0 
7.4 -14 0.346318 0 -0.1250752 0 
7.6 -14 0.356496 0 -0.1161268 0 
7.8 -14 0.366614 0 -0.1069388 0 
8 -14 0.376172 0 -0.0971956 0 
8.2 -14 0.385652 0 -0.0872592 0 
8.4 -14 0.394928 0 -0.0771544 0 
8.6 -14 0.403966 0 -0.0668152 0 
8.8 -14 0.41276 0 -0.0562136 0 
9 -14 0.421298 0 -0.0455032 0 
9.2 -14 0.429548 0 -0.03459196 0 
9.4 -14 0.437854 0 -0.0237492 0 
9.6 -14 0.445488 0 -0.01247692 0 
9.8 -14 0.453384 0 -0.001496856 0 
10 -14 0.460922 0 0.00971912 0 
10.2 -14 0.468318 0 0.02093148 0 
10.4 -14 0.47542 0 0.03223016 0 
10.6 -14 0.482552 0 0.0433764 0 
10.8 -14 0.489336 0 0.0546576 0 
11 -14 0.49611 0 0.0658216 0 
11.2 -14 0.502696 0 0.07694 0 
11.4 -14 0.509046 0 0.0880844 0 
11.6 -14 0.51519 0 0.09925 0 
11.8 -14 0.52129 0 0.1103408 0 
12 -14 0.527264 0 0.121284 0 
12.4 -14 0.53862 0 0.1432012 0 
12.8 -14 0.549666 0 0.1646304 0 
13.2 -14 0.560204 0 0.1857416 0 
13.6 -14 0.57031 0 0.2064836 0 
14 -14 0.579856 0 0.2269784 0 
14.4 -14 0.589144 0 0.2469212 0 
14.8 -14 0.598056 0 0.2664644 0 
15.2 -14 0.60657 0 0.2856448 0 
15.6 -14 0.61478 0 0.3043588 0 
16 -14 0.6226 0 0.3227604 0 
16.8 -14 0.63744 0 0.3582164 0 
17.6 -14 0.651226 0 0.392008 0 
18.4 -14 0.664122 0 0.424084 0 
19.2 -14 0.67594 0 0.45502 0 
20 -14 0.687108 0 0.48424 0 
20.8 -14 0.697678 0 0.511816 0 
21.6 -14 0.707286 0 0.538768 0 
22.4 -14 0.716508 0 0.564028 0 
23.2 -14 0.72519 0 0.588088 0 
24 -14 0.733296 0 0.611252 0 
24.8 -14 0.740998 0 0.633228 0 
25.6 -14 0.748248 0 0.65432 0 
26.4 -14 0.75516 0 0.674328 0 
27.2 -14 0.76164 0 0.6937 0 
28 -14 0.767838 0 0.712092 0 
28.8 -14 0.773762 0 0.729592 0 
29.6 -14 0.779328 0 0.74662 0 
30.4 -14 0.784662 0 0.762832 0 
31.2 -14 0.789682 0 0.778672 0 
32 -14 0.794584 0 0.793432 0 
32.8 -14 0.799234 0 0.807764 0 
33.6 -14 0.803658 0 0.821652 0 
34.4 -14 0.80792 0 0.83488 0 
35.2 -14 0.81196 0 0.84784 0 
36 -14 0.81593 0 0.859852 0 
36.8 -14 0.819668 0 0.871796 0 
37.6 -14 0.823268 0 0.883264 0 
38.4 -14 0.826742 0 0.894256 0 
39.2 -14 0.830016 0 0.90526 0 
40 -14 0.83322 0 0.915596 0 
1.2 -12 0.00650484 0 -0.02473088 0 
1.4 -12 0.01222568 0 -0.0418776 0 
1.6 -12 0.0199586 0 -0.0617084 0 
1.8 -12 0.0296906 0 -0.0834696 0 
2 -12 0.0413944 0 -0.1061664 0 
2.2 -12 0.0542456 0 -0.127374 0 
2.4 -12 0.068699 0 -0.1481016 0 
2.6 -12 0.084343 0 -0.167248 0 
2.8 -12 0.1002926 0 -0.1834764 0 
3 -12 0.1167528 0 -0.1973972 0 
3.2 -12 0.1336456 0 -0.2094948 0 
3.4 -12 0.1502484 0 -0.2186472 0 
3.6 -12 0.1667622 0 -0.2256172 0 
3.8 -12 0.1832536 0 -0.2305836 0 
4 -12 0.199808 0 -0.2340444 0 
4.2 -12 0.215942 0 -0.2353076 0 
4.4 -12 0.231646 0 -0.2349384 0 
4.6 -12 0.246884 0 -0.232996 0 
4.8 -12 0.261752 0 -0.2295696 0 
5 -12 0.276134 0 -0.224868 0 
5.2 -12 0.290238 0 -0.2189704 0 
5.4 -12 0.303938 0 -0.2120936 0 
5.6 -12 0.317186 0 -0.204248 0 
5.8 -12 0.329932 0 -0.1955308 0 
6 -12 0.34245 0 -0.1862484 0 
6.2 -12 0.354644 0 -0.1762812 0 
6.4 -12 0.366356 0 -0.1656004 0 
6.6 -12 0.37771 0 -0.1544672 0 
6.8 -12 0.388814 0 -0.142898 0 
7 -12 0.39952 0 -0.1309532 0 
7.2 -12 0.409768 0 -0.1185912 0 
7.4 -12 0.419974 0 -0.1061296 0 
7.6 -12 0.429574 0 -0.093256 0 
7.8 -12 0.439246 0 -0.0804904 0 
8 -12 0.44844 0 -0.067398 0 
8.2 -12 0.457334 0 -0.0541444 0 
8.4 -12 0.465952 0 -0.0407888 0 
8.6 -12 0.474296 0 -0.0274078 0 
8.8 -12 0.482604 0 -0.01411532 0 
9 -12 0.490566 0 -0.00070506 0 
9.2 -12 0.498378 0 0.01262424 0 
9.4 -12 0.505972 0 0.02596424 0 
9.6 -12 0.513068 0 0.03949076 0 
9.8 -12 0.520142 0 0.0527912 0 
10 -12 0.526976 0 0.0661336 0 
10.2 -12 0.53379 0 0.0792112 0 
10.4 -12 0.540498 0 0.092164 0 
10.6 -12 0.546838 0 0.1051668 0 
10.8 -12 0.553104 0 0.1179888 0 
11 -12 0.559178 0 0.1307416 0 
11.2 -12 0.565216 0 0.1432668 0 
11.4 -12 0.57107 0 0.1556896 0 
11.6 -12 0.576564 0 0.168194 0 
11.8 -12 0.582024 0 0.18044 0 
12 -12 0.587464 0 0.1924288 0 
12.4 -12 0.597756 0 0.2162616 0 
12.8 -12 0.607716 0 0.2393592 0 
13.2 -12 0.617064 0 0.2620844 0 
13.6 -12 0.626036 0 0.2842256 0 
14 -12 0.634636 0 0.3057232 0 
14.4 -12 0.642876 0 0.3266276 0 
14.8 -12 0.650932 0 0.346746 0 
15.2 -12 0.658508 0 0.36654 0 
15.6 -12 0.665788 0 0.3857512 0 
16 -12 0.672812 0 0.404372 0 
16.8 -12 0.685862 0 0.440436 0 
17.6 -12 0.69808 0 0.474272 0 
18.4 -12 0.709344 0 0.506408 0 
19.2 -12 0.7199 0 0.53664 0 
20 -12 0.729644 0 0.565512 0 
20.8 -12 0.738804 0 0.592684 0 
21.6 -12 0.747432 0 0.618324 0 
22.4 -12 0.755382 0 0.643076 0 
23.2 -12 0.762944 0 0.666292 0 
24 -12 0.77005 0 0.688404 0 
24.8 -12 0.77676 0 0.709412 0 
25.6 -12 0.783074 0 0.729508 0 
26.4 -12 0.78904 0 0.74868 0 
27.2 -12 0.794712 0 0.7669 0 
28 -12 0.800088 0 0.784312 0 
28.8 -12 0.805232 0 0.800756 0 
29.6 -12 0.81009 0 0.816648 0 
30.4 -12 0.814694 0 0.831964 0 
31.2 -12 0.819064 0 0.846736 0 
32 -12 0.823284 0 0.860636 0 
32.8 -12 0.827318 0 0.873948 0 
33.6 -12 0.83114 0 0.88692 0 
34.4 -12 0.834828 0 0.899216 0 
35.2 -12 0.838348 0 0.911108 0 
36 -12 0.841766 0 0.922276 0 
36.8 -12 0.844976 0 0.933476 0 
37.6 -12 0.848104 0 0.943968 0 
38.4 -12 0.851106 0 0.954092 0 
39.2 -12 0.853956 0 0.964128 0 
40 -12 0.856712 0 0.973712 0 
0.9 -11 0.0050545 0 -0.02206316 0 
1 -11 0.0075986 0 -0.0316574 0 
1.2 -11 0.01447918 0 -0.0542292 0 
1.4 -11 0.023859 0 -0.0803676 0 
1.6 -11 0.0355502 0 -0.1082672 0 
1.8 -11 0.049482 0 -0.1361132 0 
2 -11 0.0648716 0 -0.1622596 0 
2.2 -11 0.0815722 0 -0.1861516 0 
2.4 -11 0.0991616 0 -0.207084 0 
2.6 -11 0.1170564 0 -0.2241224 0 
2.8 -11 0.1359194 0 -0.2396244 0 
3 -11 0.1539668 0 -0.2502596 0 
3.2 -11 0.172373 0 -0.259046 0 
3.4 -11 0.1903112 0 -0.2645664 0 
3.6 -11 0.208326 0 -0.2684816 0 
3.8 -11 0.225926 0 -0.2699348 0 
4 -11 0.24299 0 -0.2693672 0 
4.2 -11 0.2593 0 -0.2661856 0 
4.4 -11 0.27536 0 -0.2619984 0 
4.6 -11 0.290576 0 -0.256002 0 
4.8 -11 0.305572 0 -0.2488304 0 
5 -11 0.320172 0 -0.2405232 0 
5.2 -11 0.334132 0 -0.2309968 0 
5.4 -11 0.347538 0 -0.2206024 0 
5.6 -11 0.360802 0 -0.2096488 0 
5.8 -11 0.373448 0 -0.1979828 0 
6 -11 0.385462 0 -0.1853892 0 
6.2 -11 0.397316 0 -0.1725396 0 
6.4 -11 0.408548 0 -0.1591396 0 
6.6 -11 0.419574 0 -0.1453916 0 
6.8 -11 0.430384 0 -0.1315136 0 
7 -11 0.44057 0 -0.1171296 0 
7.2 -11 0.450592 0 -0.1027216 0 
7.4 -11 0.460294 0 -0.0881208 0 
7.6 -11 0.469494 0 -0.0732792 0 
7.8 -11 0.478308 0 -0.0582752 0 
8 -11 0.487244 0 -0.0435532 0 
8.2 -11 0.495882 0 -0.0287998 0 
8.4 -11 0.504014 0 -0.01383536 0 
8.6 -11 0.51216 0 0.000892708 0 
8.8 -11 0.519994 0 0.01557316 0 
9 -11 0.527614 0 0.03017664 0 
9.2 -11 0.534824 0 0.04493 0 
9.4 -11 0.541874 0 0.0594832 0 
9.6 -11 0.548682 0 0.0739672 0 
9.8 -11 0.555442 0 0.0882104 0 
10 -11 0.56206 0 0.102244 0 
10.2 -11 0.568516 0 0.116144 0 
10.4 -11 0.574728 0 0.1299784 0 
10.6 -11 0.580702 0 0.1436908 0 
10.8 -11 0.586428 0 0.1574048 0 
11 -11 0.59218 0 0.170722 0 
11.2 -11 0.597788 0 0.1838848 0 
11.4 -11 0.603264 0 0.1969036 0 
11.6 -11 0.608572 0 0.2097196 0 
11.8 -11 0.613788 0 0.2223292 0 
12 -11 0.61883 0 0.2348364 0 
12.4 -11 0.628544 0 0.259336 0 
12.8 -11 0.637726 0 0.2832328 0 
13.2 -11 0.646598 0 0.306286 0 
13.6 -11 0.654994 0 0.3287688 0 
14 -11 0.662998 0 0.3506408 0 
14.4 -11 0.670594 0 0.3719696 0 
14.8 -11 0.678092 0 0.39225 0 
15.2 -11 0.685236 0 0.411976 0 
15.6 -11 0.691944 0 0.431392 0 
16 -11 0.698448 0 0.450088 0 
16.8 -11 0.710682 0 0.485832 0 
17.6 -11 0.722 0 0.51948 0 
18.4 -11 0.732512 0 0.551104 0 
19.2 -11 0.742256 0 0.581008 0 
20 -11 0.751326 0 0.60928 0 
20.8 -11 0.759698 0 0.63626 0 
21.6 -11 0.767698 0 0.661252 0 
22.4 -11 0.775116 0 0.685184 0 
23.2 -11 0.782072 0 0.707924 0 
24 -11 0.788668 0 0.7293 0 
24.8 -11 0.794836 0 0.749796 0 
25.6 -11 0.800688 0 0.769156 0 
26.4 -11 0.806192 0 0.787724 0 
27.2 -11 0.811458 0 0.805152 0 
28 -11 0.816386 0 0.822084 0 
28.8 -11 0.82112 0 0.837964 0 
29.6 -11 0.825594 0 0.853292 0 
30.4 -11 0.829848 0 0.867948 0 
31.2 -11 0.833868 0 0.882196 0 
32 -11 0.83776 0 0.895496 0 
32.8 -11 0.841442 0 0.908452 0 
33.6 -11 0.844986 0 0.920736 0 
34.4 -11 0.848412 0 0.932292 0 
35.2 -11 0.851616 0 0.943912 0 
36 -11 0.854754 0 0.954632 0 
36.8 -11 0.85772 0 0.965252 0 
37.6 -11 0.86059 0 0.975312 0 
38.4 -11 0.863342 0 0.98504 0 
39.2 -11 0.865978 0 0.994504 0 
40 -11 0.86851 0 1.003676 0 
0.7 -10 0.0067316 0 -0.03242784 0 
0.8 -10 0.01024246 0 -0.0463052 0 
0.9 -10 0.01420776 0 -0.061332 0 
1 -10 0.01892448 0 -0.0773792 0 
1.2 -10 0.030621 0 -0.1118752 0 
1.4 -10 0.045085 0 -0.1476396 0 
1.6 -10 0.061654 0 -0.1817956 0 
1.8 -10 0.0795518 0 -0.2116604 0 
2 -10 0.0992274 0 -0.239086 0 
2.2 -10 0.1190956 0 -0.2608572 0 
2.4 -10 0.139663 0 -0.2791056 0 
2.6 -10 0.1600042 0 -0.2928968 0 
2.8 -10 0.180638 0 -0.3034416 0 
3 -10 0.200692 0 -0.310352 0 
3.2 -10 0.220086 0 -0.3135408 0 
3.4 -10 0.238842 0 -0.314014 0 
3.6 -10 0.257126 0 -0.312068 0 
3.8 -10 0.274602 0 -0.3074236 0 
4 -10 0.292064 0 -0.3020904 0 
4.2 -10 0.308162 0 -0.2939452 0 
4.4 -10 0.32417 0 -0.2848488 0 
4.6 -10 0.339418 0 -0.2743172 0 
4.8 -10 0.353908 0 -0.2627344 0 
5 -10 0.367932 0 -0.2501232 0 
5.2 -10 0.381442 0 -0.2366764 0 
5.4 -10 0.394662 0 -0.2226828 0 
5.6 -10 0.407264 0 -0.2080564 0 
5.8 -10 0.419398 0 -0.192936 0 
6 -10 0.43077 0 -0.1772412 0 
6.2 -10 0.442216 0 -0.1614204 0 
6.4 -10 0.453024 0 -0.1452072 0 
6.6 -10 0.463596 0 -0.128906 0 
6.8 -10 0.473626 0 -0.1122784 0 
7 -10 0.48361 0 -0.0958052 0 
7.2 -10 0.492988 0 -0.0790604 0 
7.4 -10 0.502058 0 -0.0622884 0 
7.6 -10 0.510978 0 -0.0457084 0 
7.8 -10 0.519692 0 -0.02929868 0 
8 -10 0.528012 0 -0.01272544 0 
8.2 -10 0.536042 0 0.00363036 0 
8.4 -10 0.543884 0 0.01989532 0 
8.6 -10 0.551356 0 0.03611648 0 
8.8 -10 0.558518 0 0.0522732 0 
9 -10 0.565708 0 0.0680696 0 
9.2 -10 0.572606 0 0.0837152 0 
9.4 -10 0.579196 0 0.099268 0 
9.6 -10 0.585722 0 0.1145636 0 
9.8 -10 0.592042 0 0.1296188 0 
10 -10 0.598044 0 0.144656 0 
10.2 -10 0.604004 0 0.1593652 0 
10.4 -10 0.609746 0 0.1739336 0 
10.6 -10 0.61545 0 0.1881512 0 
10.8 -10 0.620952 0 0.202146 0 
11 -10 0.626156 0 0.2162164 0 
11.2 -10 0.631504 0 0.2296444 0 
11.4 -10 0.63639 0 0.243354 0 
11.6 -10 0.641322 0 0.2565576 0 
11.8 -10 0.646138 0 0.269568 0 
12 -10 0.650888 0 0.2822864 0 
12.4 -10 0.659858 0 0.3074036 0 
12.8 -10 0.668472 0 0.3315884 0 
13.2 -10 0.676612 0 0.3550548 0 
13.6 -10 0.684438 0 0.3776732 0 
14 -10 0.691846 0 0.3996584 0 
14.4 -10 0.698936 0 0.42092 0 
14.8 -10 0.705698 0 0.441532 0 
15.2 -10 0.712336 0 0.461108 0 
15.6 -10 0.718568 0 0.480348 0 
16 -10 0.724528 0 0.498992 0 
16.8 -10 0.735808 0 0.53434 0 
17.6 -10 0.746194 0 0.567584 0 
18.4 -10 0.755862 0 0.598648 0 
19.2 -10 0.764836 0 0.627864 0 
20 -10 0.773178 0 0.655416 0 
20.8 -10 0.780966 0 0.681324 0 
21.6 -10 0.788186 0 0.706016 0 
22.4 -10 0.795052 0 0.728952 0 
23.2 -10 0.801378 0 0.751152 0 
24 -10 0.807414 0 0.771808 0 
24.8 -10 0.81306 0 0.791584 0 
25.6 -10 0.818408 0 0.810264 0 
26.4 -10 0.82348 0 0.827924 0 
27.2 -10 0.82825 0 0.844892 0 
28 -10 0.832762 0 0.861112 0 
28.8 -10 0.837066 0 0.876468 0 
29.6 -10 0.841192 0 0.890896 0 
30.4 -10 0.84506 0 0.905024 0 
31.2 -10 0.84878 0 0.918324 0 
32 -10 0.852276 0 0.931404 0 
32.8 -10 0.855664 0 0.943592 0 
33.6 -10 0.858902 0 0.955264 0 
34.4 -10 0.861992 0 0.966532 0 
35.2 -10 0.864932 0 0.97748 0 
36 -10 0.867802 0 0.9876 0 
36.8 -10 0.870504 0 0.997728 0 
37.6 -10 0.873134 0 1.007176 0 
38.4 -10 0.87566 0 1.016264 0 
39.2 -10 0.878072 0 1.02518 0 
40 -10 0.880338 0 1.03428 0 
0.3 -9 0.00597832 0 -0.03322436 0 
0.4 -9 0.0092023 0 -0.0491292 0 
0.5 -9 0.01326592 0 -0.067328 0 
0.6 -9 0.01787056 0 -0.0864808 0 
0.7 -9 0.023216 0 -0.1074948 0 
0.8 -9 0.0295302 0 -0.1298188 0 
0.9 -9 0.036499 0 -0.1517988 0 
1 -9 0.0445046 0 -0.174828 0 
1.2 -9 0.0617958 0 -0.21645 0 
1.4 -9 0.08116 0 -0.2547248 0 
1.6 -9 0.1020028 0 -0.2869392 0 
1.8 -9 0.1245524 0 -0.3150868 0 
2 -9 0.147263 0 -0.3366968 0 
2.2 -9 0.1702402 0 -0.353214 0 
2.4 -9 0.192661 0 -0.3639656 0 
2.6 -9 0.214642 0 -0.3702824 0 
2.8 -9 0.235868 0 -0.3724768 0 
3 -9 0.256136 0 -0.3712204 0 
3.2 -9 0.275788 0 -0.367134 0 
3.4 -9 0.294394 0 -0.3603964 0 
3.6 -9 0.312932 0 -0.3521636 0 
3.8 -9 0.330446 0 -0.341672 0 
4 -9 0.347334 0 -0.3298148 0 
4.2 -9 0.363244 0 -0.3164668 0 
4.4 -9 0.378552 0 -0.3019108 0 
4.6 -9 0.39346 0 -0.2864984 0 
4.8 -9 0.407204 0 -0.2697272 0 
5 -9 0.420636 0 -0.2526264 0 
5.2 -9 0.433396 0 -0.2348552 0 
5.4 -9 0.445618 0 -0.2166972 0 
5.6 -9 0.457586 0 -0.198458 0 
5.8 -9 0.46894 0 -0.1796204 0 
6 -9 0.47995 0 -0.1608256 0 
6.2 -9 0.49044 0 -0.1418468 0 
6.4 -9 0.500626 0 -0.1228328 0 
6.6 -9 0.51055 0 -0.1038596 0 
6.8 -9 0.520104 0 -0.0849328 0 
7 -9 0.5287 0 -0.0656048 0 
7.2 -9 0.537694 0 -0.0469884 0 
7.4 -9 0.546472 0 -0.02861924 0 
7.6 -9 0.554616 0 -0.01010504 0 
7.8 -9 0.562608 0 0.00810568 0 
8 -9 0.57032 0 0.02626136 0 
8.2 -9 0.577712 0 0.0441644 0 
8.4 -9 0.584848 0 0.0618056 0 
8.6 -9 0.59179 0 0.0792008 0 
8.8 -9 0.59867 0 0.0962092 0 
9 -9 0.60536 0 0.11294 0 
9.2 -9 0.611618 0 0.1296564 0 
9.4 -9 0.617824 0 0.1459688 0 
9.6 -9 0.623684 0 0.1622288 0 
9.8 -9 0.629442 0 0.1781436 0 
10 -9 0.635106 0 0.1936756 0 
10.2 -9 0.64053 0 0.2090472 0 
10.4 -9 0.64595 0 0.2239488 0 
10.6 -9 0.651166 0 0.238622 0 
10.8 -9 0.656196 0 0.2531356 0 
11 -9 0.661086 0 0.2674108 0 
11.2 -9 0.665802 0 0.2814932 0 
11.4 -9 0.670424 0 0.2952612 0 
11.6 -9 0.675064 0 0.3085592 0 
11.8 -9 0.679376 0 0.3219564 0 
12 -9 0.683584 0 0.3351292 0 
12.4 -9 0.691956 0 0.3602604 0 
12.8 -9 0.699886 0 0.3845112 0 
13.2 -9 0.707384 0 0.408028 0 
13.6 -9 0.714408 0 0.430916 0 
14 -9 0.721236 0 0.452716 0 
14.4 -9 0.727682 0 0.473928 0 
14.8 -9 0.733884 0 0.494308 0 
15.2 -9 0.739776 0 0.5141 0 
15.6 -9 0.745506 0 0.53296 0 
16 -9 0.750994 0 0.55118 0 
16.8 -9 0.761258 0 0.585916 0 
17.6 -9 0.770742 0 0.618328 0 
18.4 -9 0.77951 0 0.648676 0 
19.2 -9 0.787642 0 0.677168 0 
20 -9 0.795294 0 0.703556 0 
20.8 -9 0.802246 0 0.72912 0 
21.6 -9 0.808842 0 0.752756 0 
22.4 -9 0.815092 0 0.774708 0 
23.2 -9 0.820832 0 0.796036 0 
24 -9 0.826272 0 0.816 0 
24.8 -9 0.831398 0 0.834888 0 
25.6 -9 0.836258 0 0.852652 0 
26.4 -9 0.840852 0 0.869492 0 
27.2 -9 0.845134 0 0.885904 0 
28 -9 0.849252 0 0.901136 0 
28.8 -9 0.853162 0 0.915616 0 
29.6 -9 0.856864 0 0.929524 0 
30.4 -9 0.860362 0 0.94296 0 
31.2 -9 0.863712 0 0.955664 0 
32 -9 0.866886 0 0.967976 0 
32.8 -9 0.869956 0 0.979444 0 
33.6 -9 0.872856 0 0.990712 0 
34.4 -9 0.875658 0 1.001256 0 
35.2 -9 0.87832 0 1.011564 0 
36 -9 0.880894 0 1.021268 0 
36.8 -9 0.883346 0 1.030736 0 
37.6 -9 0.885708 0 1.03974 0 
38.4 -9 0.887976 0 1.048432 0 
39.2 -9 0.890132 0 1.057056 0 
40 -9 0.892214 0 1.065304 0 
0.3 -8 0.0385276 0 -0.1981652 0 
0.4 -8 0.0426516 0 -0.212882 0 
0.5 -8 0.048276 0 -0.2311652 0 
0.6 -8 0.0547272 0 -0.2499492 0 
0.7 -8 0.0624138 0 -0.2715856 0 
0.8 -8 0.0712328 0 -0.292664 0 
0.9 -8 0.080635 0 -0.3145396 0 
1 -8 0.0904452 0 -0.3331284 0 
1.2 -8 0.1130512 0 -0.371226 0 
1.4 -8 0.1368164 0 -0.401016 0 
1.6 -8 0.1614916 0 -0.423184 0 
1.8 -8 0.1861544 0 -0.438796 0 
2 -8 0.210688 0 -0.448144 0 
2.2 -8 0.23479 0 -0.452828 0 
2.4 -8 0.257932 0 -0.452308 0 
2.6 -8 0.27991 0 -0.447816 0 
2.8 -8 0.301254 0 -0.43982 0 
3 -8 0.321756 0 -0.429816 0 
3.2 -8 0.341394 0 -0.417676 0 
3.4 -8 0.358852 0 -0.40186 0 
3.6 -8 0.376066 0 -0.3851704 0 
3.8 -8 0.392658 0 -0.3675236 0 
4 -8 0.40801 0 -0.3485064 0 
4.2 -8 0.423092 0 -0.3287124 0 
4.4 -8 0.437666 0 -0.3085676 0 
4.6 -8 0.451366 0 -0.2874088 0 
4.8 -8 0.464202 0 -0.2658044 0 
5 -8 0.47681 0 -0.2440812 0 
5.2 -8 0.488618 0 -0.2220484 0 
5.4 -8 0.499896 0 -0.1997924 0 
5.6 -8 0.510782 0 -0.1775804 0 
5.8 -8 0.52168 0 -0.1557452 0 
6 -8 0.531422 0 -0.1334492 0 
6.2 -8 0.541194 0 -0.1116056 0 
6.4 -8 0.55055 0 -0.0898576 0 
6.6 -8 0.55955 0 -0.0683368 0 
6.8 -8 0.568154 0 -0.047046 0 
7 -8 0.576598 0 -0.02611932 0 
7.2 -8 0.58449 0 -0.00529552 0 
7.4 -8 0.592206 0 0.015188 0 
7.6 -8 0.599684 0 0.0353022 0 
7.8 -8 0.606944 0 0.0550224 0 
8 -8 0.613806 0 0.0746848 0 
8.2 -8 0.62088 0 0.0933576 0 
8.4 -8 0.627426 0 0.1121 0 
8.6 -8 0.633916 0 0.1303248 0 
8.8 -8 0.640014 0 0.1484844 0 
9 -8 0.645966 0 0.1662 0 
9.2 -8 0.65163 0 0.183668 0 
9.4 -8 0.657292 0 0.2006224 0 
9.6 -8 0.662746 0 0.2172796 0 
9.8 -8 0.668084 0 0.2334768 0 
10 -8 0.673154 0 0.2496264 0 
10.2 -8 0.678176 0 0.2652464 0 
10.4 -8 0.68295 0 0.2807552 0 
10.6 -8 0.687618 0 0.2958708 0 
10.8 -8 0.6923 0 0.31044 0 
11 -8 0.69664 0 0.325076 0 
11.2 -8 0.701018 0 0.3391012 0 
11.4 -8 0.70519 0 0.3530616 0 
11.6 -8 0.709228 0 0.3667832 0 
11.8 -8 0.713208 0 0.3800968 0 
12 -8 0.717158 0 0.3930036 0 
12.4 -8 0.72457 0 0.418488 0 
12.8 -8 0.731718 0 0.442696 0 
13.2 -8 0.738414 0 0.466236 0 
13.6 -8 0.744852 0 0.488708 0 
14 -8 0.75103 0 0.51016 0 
14.4 -8 0.756888 0 0.530912 0 
14.8 -8 0.762402 0 0.551136 0 
15.2 -8 0.76776 0 0.570372 0 
15.6 -8 0.772854 0 0.589016 0 
16 -8 0.777746 0 0.606928 0 
16.8 -8 0.787052 0 0.640444 0 
17.6 -8 0.795566 0 0.671868 0 
18.4 -8 0.803392 0 0.701376 0 
19.2 -8 0.810672 0 0.728892 0 
20 -8 0.817542 0 0.75416 0 
20.8 -8 0.823804 0 0.77854 0 
21.6 -8 0.829678 0 0.801348 0 
22.4 -8 0.83527 0 0.822288 0 
23.2 -8 0.840412 0 0.842608 0 
24 -8 0.845284 0 0.861584 0 
24.8 -8 0.849868 0 0.879516 0 
25.6 -8 0.854198 0 0.896464 0 
26.4 -8 0.85827 0 0.912656 0 
27.2 -8 0.862116 0 0.928076 0 
28 -8 0.865806 0 0.942396 0 
28.8 -8 0.86926 0 0.956356 0 
29.6 -8 0.872594 0 0.969236 0 
30.4 -8 0.875714 0 0.981948 0 
31.2 -8 0.87871 0 0.99388 0 
32 -8 0.88154 0 1.0055 0 
32.8 -8 0.88426 0 1.01646 0 
33.6 -8 0.88688 0 1.02672 0 
34.4 -8 0.889344 0 1.03698 0 
35.2 -8 0.891742 0 1.046432 0 
36 -8 0.894028 0 1.055608 0 
36.8 -8 0.896202 0 1.064612 0 
37.6 -8 0.898312 0 1.073012 0 
38.4 -8 0.900356 0 1.080892 0 
39.2 -8 0.902282 0 1.088908 0 
40 -8 0.904116 0 1.09688 0 
0.3 -7 0.1024916 0 -0.472408 0 
0.4 -7 0.1078786 0 -0.482116 0 
0.5 -7 0.113757 0 -0.489904 0 
0.6 -7 0.12155 0 -0.501628 0 
0.7 -7 0.1303368 0 -0.513032 0 
0.8 -7 0.1403588 0 -0.524164 0 
0.9 -7 0.1523296 0 -0.537372 0 
1 -7 0.1635252 0 -0.545112 0 
1.2 -7 0.1891974 0 -0.563236 0 
1.4 -7 0.215114 0 -0.572708 0 
1.6 -7 0.241236 0 -0.575372 0 
1.8 -7 0.266328 0 -0.571912 0 
2 -7 0.290676 0 -0.564128 0 
2.2 -7 0.313842 0 -0.551844 0 
2.4 -7 0.335824 0 -0.536916 0 
2.6 -7 0.35685 0 -0.518744 0 
2.8 -7 0.377094 0 -0.499412 0 
3 -7 0.395774 0 -0.478096 0 
3.2 -7 0.413358 0 -0.454952 0 
3.4 -7 0.429774 0 -0.430352 0 
3.6 -7 0.445522 0 -0.4052 0 
3.8 -7 0.460918 0 -0.3801892 0 
4 -7 0.474902 0 -0.354184 0 
4.2 -7 0.488204 0 -0.3277132 0 
4.4 -7 0.500792 0 -0.30091 0 
4.6 -7 0.51316 0 -0.2745264 0 
4.8 -7 0.524806 0 -0.2479308 0 
5 -7 0.536014 0 -0.2215036 0 
5.2 -7 0.54683 0 -0.1953904 0 
5.4 -7 0.55729 0 -0.1696748 0 
5.6 -7 0.566996 0 -0.14392 0 
5.8 -7 0.57637 0 -0.1185164 0 
6 -7 0.58556 0 -0.0936992 0 
6.2 -7 0.594176 0 -0.0690664 0 
6.4 -7 0.602296 0 -0.0446444 0 
6.6 -7 0.610448 0 -0.02106344 0 
6.8 -7 0.61857 0 0.001869884 0 
7 -7 0.625938 0 0.02478756 0 
7.2 -7 0.633006 0 0.0472984 0 
7.4 -7 0.639818 0 0.0694348 0 
7.6 -7 0.646562 0 0.0907576 0 
7.8 -7 0.653136 0 0.1116348 0 
8 -7 0.659238 0 0.1323888 0 
8.2 -7 0.665132 0 0.1526596 0 
8.4 -7 0.67108 0 0.1720768 0 
8.6 -7 0.676856 0 0.1910976 0 
8.8 -7 0.682484 0 0.2095128 0 
9 -7 0.687792 0 0.227874 0 
9.2 -7 0.69289 0 0.2457808 0 
9.4 -7 0.697952 0 0.263142 0 
9.6 -7 0.702794 0 0.2802084 0 
9.8 -7 0.707434 0 0.296956 0 
10 -7 0.712042 0 0.3131864 0 
10.2 -7 0.71642 0 0.3291796 0 
10.4 -7 0.720778 0 0.344566 0 
10.6 -7 0.72504 0 0.3595836 0 
10.8 -7 0.729064 0 0.3745212 0 
11 -7 0.732962 0 0.3891348 0 
11.2 -7 0.736838 0 0.403236 0 
11.4 -7 0.740516 0 0.417224 0 
11.6 -7 0.744144 0 0.430772 0 
11.8 -7 0.747708 0 0.443976 0 
12 -7 0.75112 0 0.457028 0 
12.4 -7 0.757818 0 0.481896 0 
12.8 -7 0.764076 0 0.50598 0 
13.2 -7 0.7701 0 0.528836 0 
13.6 -7 0.77575 0 0.551044 0 
14 -7 0.781196 0 0.572092 0 
14.4 -7 0.786426 0 0.592172 0 
14.8 -7 0.79132 0 0.611824 0 
15.2 -7 0.796056 0 0.630464 0 
15.6 -7 0.800552 0 0.648568 0 
16 -7 0.804914 0 0.66572 0 
16.8 -7 0.813072 0 0.69824 0 
17.6 -7 0.820554 0 0.728592 0 
18.4 -7 0.827482 0 0.756748 0 
19.2 -7 0.833956 0 0.782716 0 
20 -7 0.839952 0 0.807092 0 
20.8 -7 0.845536 0 0.82988 0 
21.6 -7 0.850646 0 0.851932 0 
22.4 -7 0.855552 0 0.871832 0 
23.2 -7 0.860112 0 0.890832 0 
24 -7 0.864376 0 0.908888 0 
24.8 -7 0.86843 0 0.92564 0 
25.6 -7 0.872228 0 0.941648 0 
26.4 -7 0.875804 0 0.956916 0 
27.2 -7 0.879196 0 0.971312 0 
28 -7 0.882434 0 0.984752 0 
28.8 -7 0.885466 0 0.99788 0 
29.6 -7 0.888398 0 1.009864 0 
30.4 -7 0.891138 0 1.021776 0 
31.2 -7 0.893748 0 1.033112 0 
32 -7 0.896242 0 1.043888 0 
32.8 -7 0.898622 0 1.054204 0 
33.6 -7 0.900908 0 1.06392 0 
34.4 -7 0.903096 0 1.073204 0 
35.2 -7 0.905186 0 1.082152 0 
36 -7 0.90718 0 1.090844 0 
36.8 -7 0.909108 0 1.098968 0 
37.6 -7 0.910954 0 1.106824 0 
38.4 -7 0.91273 0 1.114344 0 
39.2 -7 0.91442 0 1.121828 0 
40 -7 0.91605 0 1.128952 0 
0.3 -6 0.194628 0 -0.779408 0 
0.4 -6 0.20091 0 -0.779792 0 
0.5 -6 0.208924 0 -0.78172 0 
0.6 -6 0.218978 0 -0.783092 0 
0.7 -6 0.229978 0 -0.783872 0 
0.8 -6 0.240466 0 -0.780532 0 
0.9 -6 0.251508 0 -0.775656 0 
1 -6 0.264598 0 -0.77336 0 
1.2 -6 0.290156 0 -0.760832 0 
1.4 -6 0.31508 0 -0.740808 0 
1.6 -6 0.339526 0 -0.717928 0 
1.8 -6 0.36298 0 -0.692468 0 
2 -6 0.385328 0 -0.664904 0 
2.2 -6 0.405512 0 -0.634596 0 
2.4 -6 0.424994 0 -0.603608 0 
2.6 -6 0.442928 0 -0.571652 0 
2.8 -6 0.459956 0 -0.538716 0 
3 -6 0.476228 0 -0.506272 0 
3.2 -6 0.491528 0 -0.47332 0 
3.4 -6 0.505358 0 -0.439508 0 
3.6 -6 0.519666 0 -0.406668 0 
3.8 -6 0.532342 0 -0.3732636 0 
4 -6 0.544392 0 -0.3404008 0 
4.2 -6 0.556564 0 -0.308244 0 
4.4 -6 0.56765 0 -0.2759444 0 
4.6 -6 0.578242 0 -0.244202 0 
4.8 -6 0.58852 0 -0.2131568 0 
5 -6 0.598314 0 -0.1826428 0 
5.2 -6 0.60752 0 -0.1525056 0 
5.4 -6 0.616486 0 -0.1231876 0 
5.6 -6 0.624912 0 -0.0943196 0 
5.8 -6 0.633054 0 -0.0659564 0 
6 -6 0.641108 0 -0.03867296 0 
6.2 -6 0.64891 0 -0.01207 0 
6.4 -6 0.656282 0 0.0139056 0 
6.6 -6 0.663196 0 0.0396778 0 
6.8 -6 0.670054 0 0.0643548 0 
7 -6 0.676552 0 0.0886248 0 
7.2 -6 0.682768 0 0.1124176 0 
7.4 -6 0.689088 0 0.1349468 0 
7.6 -6 0.694836 0 0.1574916 0 
7.8 -6 0.70028 0 0.1796912 0 
8 -6 0.705762 0 0.200862 0 
8.2 -6 0.711088 0 0.2214692 0 
8.4 -6 0.716134 0 0.2417224 0 
8.6 -6 0.721102 0 0.2612288 0 
8.8 -6 0.725842 0 0.2803988 0 
9 -6 0.73043 0 0.2991024 0 
9.2 -6 0.735074 0 0.3167864 0 
9.4 -6 0.739448 0 0.3343124 0 
9.6 -6 0.743736 0 0.3513336 0 
9.8 -6 0.747802 0 0.3681208 0 
10 -6 0.75165 0 0.3847336 0 
10.2 -6 0.755574 0 0.400372 0 
10.4 -6 0.759346 0 0.41576 0 
10.6 -6 0.763042 0 0.430648 0 
10.8 -6 0.766616 0 0.445228 0 
11 -6 0.77004 0 0.459548 0 
11.2 -6 0.77326 0 0.473944 0 
11.4 -6 0.776494 0 0.487588 0 
11.6 -6 0.779708 0 0.500716 0 
11.8 -6 0.78267 0 0.514092 0 
12 -6 0.785752 0 0.526436 0 
12.4 -6 0.791434 0 0.55116 0 
12.8 -6 0.796946 0 0.574324 0 
13.2 -6 0.80216 0 0.596532 0 
13.6 -6 0.807066 0 0.618 0 
14 -6 0.811828 0 0.638128 0 
14.4 -6 0.816294 0 0.657708 0 
14.8 -6 0.820572 0 0.676396 0 
15.2 -6 0.824598 0 0.694632 0 
15.6 -6 0.828574 0 0.71148 0 
16 -6 0.83225 0 0.728388 0 
16.8 -6 0.839336 0 0.75916 0 
17.6 -6 0.845816 0 0.787908 0 
18.4 -6 0.8518 0 0.814532 0 
19.2 -6 0.85735 0 0.839288 0 
20 -6 0.862498 0 0.862428 0 
20.8 -6 0.867312 0 0.88388 0 
21.6 -6 0.871778 0 0.904152 0 
22.4 -6 0.875984 0 0.922936 0 
23.2 -6 0.879924 0 0.940616 0 
24 -6 0.883576 0 0.957684 0 
24.8 -6 0.887058 0 0.973352 0 
25.6 -6 0.890326 0 0.988316 0 
26.4 -6 0.89341 0 1.002472 0 
27.2 -6 0.896324 0 1.015892 0 
28 -6 0.899104 0 1.028428 0 
28.8 -6 0.901732 0 1.040396 0 
29.6 -6 0.904214 0 1.05194 0 
30.4 -6 0.906596 0 1.06268 0 
31.2 -6 0.908842 0 1.073168 0 
32 -6 0.910984 0 1.083184 0 
32.8 -6 0.913026 0 1.09278 0 
33.6 -6 0.914996 0 1.101664 0 
34.4 -6 0.916866 0 1.110396 0 
35.2 -6 0.91867 0 1.118508 0 
36 -6 0.9204 0 1.12628 0 
36.8 -6 0.92203 0 1.134144 0 
37.6 -6 0.923624 0 1.141256 0 
38.4 -6 0.925138 0 1.14836 0 
39.2 -6 0.926614 0 1.154848 0 
40 -6 0.928 0 1.161636 0 
0.3 -5 0.317185 0.0005949 -1.06393 0.0005111 
0.4 -5 0.325607 0.000197 -1.05795 0.0006634 
0.5 -5 0.33464 0.0006218 -1.04787 0.0007122 
0.6 -5 0.344961 0.000168 -1.03621 0.0003041 
0.7 -5 0.355522 0.0003563 -1.02076 0.0004002 
0.8 -5 0.366712 0.0001175 -1.00359 0.0004826 
0.9 -5 0.377426 0.0002206 -0.983927 0.0005993 
1 -5 0.388998 9.873e-05 -0.963593 0.000695 
1.2 -5 0.410937 0.0001124 -0.918741 0.0002974 
1.4 -5 0.432172 0.0002118 -0.871898 0.0004571 
1.6 -5 0.452583 0.0002033 -0.824909 0.0003274 
1.8 -5 0.471176 0.0001324 -0.777563 0.0001507 
2 -5 0.488915 0.0001169 -0.730548 0.0002664 
2.2 -5 0.505205 0.0003791 -0.684556 0.0003742 
2.4 -5 0.520752 0.0002564 -0.639093 0.0002695 
2.6 -5 0.535355 8.701e-05 -0.594442 0.0001335 
2.8 -5 0.548865 7.711e-05 -0.550628 3.984e-05 
3 -5 0.561775 0.0001503 -0.507519 0.0001507 
3.2 -5 0.574263 2.213e-05 -0.465206 0.0001926 
3.4 -5 0.586099 8.747e-05 -0.423583 6.547e-05 
3.6 -5 0.597229 8.451e-05 -0.382956 9.557e-05 
3.8 -5 0.607741 2.691e-05 -0.342965 2.334e-05 
4 -5 0.617898 3.275e-06 -0.304016 9.948e-05 
4.2 -5 0.62769 0 -0.266094 0 
4.4 -5 0.636874 0 -0.2290428 0 
4.6 -5 0.645666 0 -0.1928832 0 
4.8 -5 0.654342 0 -0.1578468 0 
5 -5 0.662404 0 -0.1236536 0 
5.2 -5 0.67011 0 -0.0902692 0 
5.4 -5 0.677538 0 -0.0580756 0 
5.6 -5 0.685106 0 -0.027371 0 
5.8 -5 0.692058 0 0.00294596 0 
6 -5 0.69869 0 0.03239228 0 
6.2 -5 0.705068 0 0.0609868 0 
6.4 -5 0.711266 0 0.0886524 0 
6.6 -5 0.717294 0 0.11517 0 
6.8 -5 0.722968 0 0.1411156 0 
7 -5 0.728646 0 0.1659888 0 
7.2 -5 0.73387 0 0.1905292 0 
7.4 -5 0.738998 0 0.2141636 0 
7.6 -5 0.743944 0 0.2370976 0 
7.8 -5 0.748746 0 0.2592624 0 
8 -5 0.75343 0 0.2805472 0 
8.2 -5 0.757804 0 0.3017124 0 
8.4 -5 0.762014 0 0.3221868 0 
8.6 -5 0.76629 0 0.3416088 0 
8.8 -5 0.770294 0 0.3608076 0 
9 -5 0.774078 0 0.3796944 0 
9.2 -5 0.777928 0 0.3974936 0 
9.4 -5 0.781628 0 0.414868 0 
9.6 -5 0.785296 0 0.431452 0 
9.8 -5 0.788742 0 0.447888 0 
10 -5 0.792118 0 0.463884 0 
10.2 -5 0.79532 0 0.479612 0 
10.4 -5 0.798388 0 0.495084 0 
10.6 -5 0.80159 0 0.50928 0 
10.8 -5 0.804526 0 0.523772 0 
11 -5 0.807568 0 0.537124 0 
11.2 -5 0.810394 0 0.550612 0 
11.4 -5 0.812966 0 0.564544 0 
11.6 -5 0.815626 0 0.577376 0 
11.8 -5 0.81825 0 0.589776 0 
12 -5 0.820734 0 0.602156 0 
12.4 -5 0.82558 0 0.625696 0 
12.8 -5 0.830172 0 0.648112 0 
13.2 -5 0.834518 0 0.669564 0 
13.6 -5 0.838718 0 0.689644 0 
14 -5 0.84266 0 0.709112 0 
14.4 -5 0.846414 0 0.727732 0 
14.8 -5 0.850048 0 0.74522 0 
15.2 -5 0.85346 0 0.762344 0 
15.6 -5 0.856728 0 0.778676 0 
16 -5 0.859844 0 0.794444 0 
16.8 -5 0.865776 0 0.82346 0 
17.6 -5 0.871224 0 0.850312 0 
18.4 -5 0.876252 0 0.875128 0 
19.2 -5 0.88089 0 0.898324 0 
20 -5 0.88521 0 0.9198 0 
20.8 -5 0.889254 0 0.939612 0 
21.6 -5 0.892988 0 0.958472 0 
22.4 -5 0.896502 0 0.975928 0 
23.2 -5 0.899802 0 0.992212 0 
24 -5 0.902862 0 1.007964 0 
24.8 -5 0.905764 0 1.022528 0 
25.6 -5 0.908492 0 1.036368 0 
26.4 -5 0.91108 0 1.049272 0 
27.2 -5 0.913516 0 1.061628 0 
28 -5 0.915842 0 1.073076 0 
28.8 -5 0.918024 0 1.084252 0 
29.6 -5 0.920114 0 1.094632 0 
30.4 -5 0.922094 0 1.104612 0 
31.2 -5 0.923978 0 1.114104 0 
32 -5 0.925764 0 1.123328 0 
32.8 -5 0.927472 0 1.132036 0 
33.6 -5 0.929118 0 1.140144 0 
34.4 -5 0.930692 0 1.147896 0 
35.2 -5 0.932176 0 1.155676 0 
36 -5 0.933612 0 1.162916 0 
36.8 -5 0.935 0 1.169588 0 
37.6 -5 0.936318 0 1.176292 0 
38.4 -5 0.937584 0 1.182728 0 
39.2 -5 0.938814 0 1.188636 0 
40 -5 0.939974 0 1.194784 0 
0.3 -4 0.468535 0.0002179 -1.26759 0.0002391 
0.4 -4 0.475066 0.0002953 -1.24817 0.0004213 
0.5 -4 0.483279 0.0001887 -1.22455 0.0001771 
0.6 -4 0.491572 9.221e-05 -1.1979 0.0004342 
0.7 -4 0.500681 0.0001185 -1.1687 0.0002292 
0.8 -4 0.509102 0.0001533 -1.13702 0.0001654 
0.9 -4 0.518125 9.594e-05 -1.10423 0.0002171 
1 -4 0.526454 8.727e-05 -1.06994 0.0002786 
1.2 -4 0.542968 7.937e-05 -1.00285 0.0002246 
1.4 -4 0.558012 6.958e-05 -0.935804 0.0001595 
1.6 -4 0.572091 3.669e-05 -0.870989 0.0001437 
1.8 -4 0.585521 0.0001068 -0.808649 0.0001904 
2 -4 0.597836 8.273e-05 -0.7483 0.0002349 
2.2 -4 0.609406 0.0001304 -0.690067 9.377e-05 
2.4 -4 0.620172 4.861e-05 -0.633871 9.44e-05 
2.6 -4 0.630637 5.416e-05 -0.579097 9.538e-05 
2.8 -4 0.640718 9.057e-05 -0.526032 0.0001318 
3 -4 0.650269 3.265e-05 -0.474581 0.0001023 
3.2 -4 0.659628 2.514e-05 -0.424337 8.954e-05 
3.4 -4 0.668447 6.218e-05 -0.375961 1.829e-05 
3.6 -4 0.67695 6.108e-05 -0.329103 5.754e-05 
3.8 -4 0.685228 2.924e-05 -0.283763 6.751e-05 
4 -4 0.693072 2.708e-05 -0.239846 7.126e-05 
4.2 -4 0.700632 0 -0.197454 0 
4.4 -4 0.70799 0 -0.1564624 0 
4.6 -4 0.715124 0 -0.117354 0 
4.8 -4 0.722004 0 -0.0793692 0 
5 -4 0.728346 0 -0.0423328 0 
5.2 -4 0.734468 0 -0.00679368 0 
5.4 -4 0.74056 0 0.02718004 0 
5.6 -4 0.746362 0 0.0600268 0 
5.8 -4 0.752012 0 0.0915044 0 
6 -4 0.757498 0 0.1218356 0 
6.2 -4 0.762628 0 0.151338 0 
6.4 -4 0.767682 0 0.17964 0 
6.6 -4 0.772526 0 0.2067976 0 
6.8 -4 0.777056 0 0.23336 0 
7 -4 0.781618 0 0.25851 0 
7.2 -4 0.785912 0 0.283008 0 
7.4 -4 0.790088 0 0.306618 0 
7.6 -4 0.794138 0 0.3293416 0 
7.8 -4 0.797888 0 0.3518924 0 
8 -4 0.801674 0 0.3730856 0 
8.2 -4 0.805294 0 0.3935852 0 
8.4 -4 0.808766 0 0.413644 0 
8.6 -4 0.812092 0 0.433124 0 
8.8 -4 0.815382 0 0.45174 0 
9 -4 0.818528 0 0.469904 0 
9.2 -4 0.821582 0 0.487516 0 
9.4 -4 0.824564 0 0.504352 0 
9.6 -4 0.827408 0 0.520972 0 
9.8 -4 0.830284 0 0.536432 0 
10 -4 0.833094 0 0.551372 0 
10.2 -4 0.83562 0 0.566912 0 
10.4 -4 0.838154 0 0.5815 0 
10.6 -4 0.84062 0 0.595664 0 
10.8 -4 0.843014 0 0.609452 0 
11 -4 0.845408 0 0.622436 0 
11.2 -4 0.847772 0 0.634856 0 
11.4 -4 0.849988 0 0.64736 0 
11.6 -4 0.851994 0 0.660424 0 
11.8 -4 0.854054 0 0.672552 0 
12 -4 0.856168 0 0.68358 0 
12.4 -4 0.86005 0 0.705996 0 
12.8 -4 0.86372 0 0.727336 0 
13.2 -4 0.867252 0 0.747328 0 
13.6 -4 0.87061 0 0.766328 0 
14 -4 0.87381 0 0.784396 0 
14.4 -4 0.876888 0 0.8014 0 
14.8 -4 0.879752 0 0.818152 0 
15.2 -4 0.882514 0 0.833976 0 
15.6 -4 0.885146 0 0.849152 0 
16 -4 0.88768 0 0.863572 0 
16.8 -4 0.892396 0 0.890928 0 
17.6 -4 0.89679 0 0.915584 0 
18.4 -4 0.900848 0 0.938268 0 
19.2 -4 0.904582 0 0.9595 0 
20 -4 0.90805 0 0.979224 0 
20.8 -4 0.911306 0 0.997176 0 
21.6 -4 0.91428 0 1.014768 0 
22.4 -4 0.917096 0 1.030756 0 
23.2 -4 0.919754 0 1.045436 0 
24 -4 0.922206 0 1.059876 0 
24.8 -4 0.924534 0 1.073108 0 
25.6 -4 0.926724 0 1.08566 0 
26.4 -4 0.928798 0 1.097408 0 
27.2 -4 0.930768 0 1.108336 0 
28 -4 0.932616 0 1.118964 0 
28.8 -4 0.93438 0 1.128832 0 
29.6 -4 0.936034 0 1.138592 0 
30.4 -4 0.937636 0 1.147304 0 
31.2 -4 0.939142 0 1.15598 0 
32 -4 0.940572 0 1.164344 0 
32.8 -4 0.94195 0 1.17202 0 
33.6 -4 0.943254 0 1.179644 0 
34.4 -4 0.94451 0 1.186684 0 
35.2 -4 0.94572 0 1.1933 0 
36 -4 0.946874 0 1.199672 0 
36.8 -4 0.947968 0 1.206104 0 
37.6 -4 0.949026 0 1.212092 0 
38.4 -4 0.95005 0 1.21762 0 
39.2 -4 0.951026 0 1.223136 0 
40 -4 0.951958 0 1.228612 0 
0.3 -3 0.626953 0.0002361 -1.33096 0.0005873 
0.4 -3 0.631054 9.473e-05 -1.29987 0.0004439 
0.5 -3 0.637061 0.0001672 -1.26658 0.0007632 
0.6 -3 0.643039 7.724e-05 -1.22941 8.165e-05 
0.7 -3 0.648822 0.0002003 -1.19124 0.0001288 
0.8 -3 0.655225 7.369e-05 -1.15172 0.0002744 
0.9 -3 0.660623 0.0001001 -1.11236 0.0002441 
1 -3 0.665552 0.0002049 -1.07274 0.0001762 
1.2 -3 0.675211 0.0001179 -0.994548 0.0003483 
1.4 -3 0.683722 8.83e-05 -0.919505 0.0001243 
1.6 -3 0.691264 7.46e-05 -0.847023 0.0002225 
1.8 -3 0.698618 8.639e-05 -0.776965 0.000257 
2 -3 0.705699 0.0001221 -0.709287 0.0001396 
2.2 -3 0.712536 7.574e-05 -0.643405 0.0001345 
2.4 -3 0.71933 6.987e-05 -0.579573 9.978e-05 
2.6 -3 0.725949 5.287e-05 -0.517537 9.603e-05 
2.8 -3 0.73258 5.79e-05 -0.457986 0.0001488 
3 -3 0.739017 3.364e-05 -0.400213 8.246e-05 
3.2 -3 0.745416 4.806e-05 -0.34486 0.0001102 
3.4 -3 0.751691 3.151e-05 -0.291604 3.186e-05 
3.6 -3 0.757708 3.997e-05 -0.240182 5.017e-05 
3.8 -3 0.76369 3.479e-05 -0.191038 1.888e-05 
4 -3 0.769411 1.205e-05 -0.143835 3.523e-05 
4.2 -3 0.774812 0 -0.0983 0 
4.4 -3 0.780244 0 -0.055094 0 
4.6 -3 0.785524 0 -0.01380116 0 
4.8 -3 0.790664 0 0.02576848 0 
5 -3 0.795446 0 0.0636072 0 
5.2 -3 0.800096 0 0.100214 0 
5.4 -3 0.804584 0 0.1352188 0 
5.6 -3 0.80911 0 0.1680964 0 
5.8 -3 0.81306 0 0.2007836 0 
6 -3 0.817314 0 0.2308572 0 
6.2 -3 0.821156 0 0.2605592 0 
6.4 -3 0.824914 0 0.2887832 0 
6.6 -3 0.82854 0 0.3158528 0 
6.8 -3 0.832116 0 0.3416044 0 
7 -3 0.835472 0 0.366546 0 
7.2 -3 0.83878 0 0.390386 0 
7.4 -3 0.841856 0 0.413756 0 
7.6 -3 0.84494 0 0.43574 0 
7.8 -3 0.84781 0 0.457432 0 
8 -3 0.850678 0 0.47794 0 
8.2 -3 0.853388 0 0.49792 0 
8.4 -3 0.856034 0 0.516928 0 
8.6 -3 0.85861 0 0.53538 0 
8.8 -3 0.861034 0 0.553456 0 
9 -3 0.863468 0 0.570408 0 
9.2 -3 0.865724 0 0.587512 0 
9.4 -3 0.867996 0 0.603464 0 
9.6 -3 0.87007 0 0.619708 0 
9.8 -3 0.872296 0 0.633876 0 
10 -3 0.87435 0 0.648388 0 
10.2 -3 0.876364 0 0.662244 0 
10.4 -3 0.878256 0 0.6762 0 
10.6 -3 0.880136 0 0.68934 0 
10.8 -3 0.881884 0 0.702728 0 
11 -3 0.883734 0 0.71448 0 
11.2 -3 0.885478 0 0.726296 0 
11.4 -3 0.88719 0 0.737612 0 
11.6 -3 0.888774 0 0.749296 0 
11.8 -3 0.890294 0 0.76086 0 
12 -3 0.891818 0 0.771688 0 
12.4 -3 0.894802 0 0.791932 0 
12.8 -3 0.897582 0 0.811608 0 
13.2 -3 0.90023 0 0.830124 0 
13.6 -3 0.902784 0 0.847344 0 
14 -3 0.905184 0 0.864056 0 
14.4 -3 0.907474 0 0.879916 0 
14.8 -3 0.90965 0 0.895076 0 
15.2 -3 0.911754 0 0.909256 0 
15.6 -3 0.913698 0 0.923616 0 
16 -3 0.915624 0 0.936484 0 
16.8 -3 0.919156 0 0.96164 0 
17.6 -3 0.9225 0 0.983444 0 
18.4 -3 0.925538 0 1.004144 0 
19.2 -3 0.928354 0 1.023204 0 
20 -3 0.930948 0 1.041192 0 
20.8 -3 0.9334 0 1.057248 0 
21.6 -3 0.935642 0 1.073004 0 
22.4 -3 0.93776 0 1.087304 0 
23.2 -3 0.93976 0 1.100364 0 
24 -3 0.941606 0 1.113284 0 
24.8 -3 0.943362 0 1.124984 0 
25.6 -3 0.945 0 1.136368 0 
26.4 -3 0.946556 0 1.14688 0 
27.2 -3 0.948046 0 1.15632 0 
28 -3 0.949428 0 1.165932 0 
28.8 -3 0.950752 0 1.174764 0 
29.6 -3 0.95201 0 1.183068 0 
30.4 -3 0.953202 0 1.19106 0 
31.2 -3 0.954334 0 1.198724 0 
32 -3 0.955414 0 1.205944 0 
32.8 -3 0.956436 0 1.213168 0 
33.6 -3 0.95742 0 1.219732 0 
34.4 -3 0.958376 0 1.225608 0 
35.2 -3 0.95927 0 1.23186 0 
36 -3 0.960132 0 1.237624 0 
36.8 -3 0.960968 0 1.242836 0 
37.6 -3 0.961758 0 1.248272 0 
38.4 -3 0.962522 0 1.25328 0 
39.2 -3 0.96326 0 1.257928 0 
40 -3 0.963958 0 1.262868 0 
0.3 -2 0.773402 0.0006488 -1.24623 0.001326 
0.4 -2 0.776916 0.0003907 -1.20988 0.001013 
0.5 -2 0.781377 0.0002504 -1.16976 0.0004084 
0.6 -2 0.784548 0.0001822 -1.13099 0.0005142 
0.7 -2 0.787544 0.0003551 -1.09169 0.0007445 
0.8 -2 0.790576 5.645e-05 -1.05166 0.0007745 
0.9 -2 0.792775 0.0001632 -1.01405 0.000519 
1 -2 0.794568 0.0001013 -0.975988 0.0003626 
1.2 -2 0.797586 0.0001699 -0.900975 0.0004548 
1.4 -2 0.800473 9.397e-05 -0.826187 0.0001926 
1.6 -2 0.803128 5.53e-05 -0.753462 0.0002089 
1.8 -2 0.805881 4.538e-05 -0.680406 0.0001922 
2 -2 0.809075 9.309e-05 -0.608842 0.0002582 
2.2 -2 0.812387 4.988e-05 -0.538892 9.703e-05 
2.4 -2 0.815723 4.162e-05 -0.470651 0.000106 
2.6 -2 0.819476 2.058e-05 -0.404505 0.0001034 
2.8 -2 0.823251 1.317e-05 -0.340963 6.941e-05 
3 -2 0.827143 3.56e-05 -0.279801 8.221e-05 
3.2 -2 0.831013 2.996e-05 -0.221183 2.702e-05 
3.4 -2 0.834858 3.718e-05 -0.165326 8.957e-05 
3.6 -2 0.838723 1.544e-05 -0.111856 8.052e-05 
3.8 -2 0.842488 3.325e-05 -0.0609549 7.933e-05 
4 -2 0.846202 1.837e-05 -0.0125649 6.393e-05 
4.2 -2 0.849678 0 0.03430076 0 
4.4 -2 0.853252 0 0.0778516 0 
4.6 -2 0.856636 0 0.1198136 0 
4.8 -2 0.859976 0 0.1596828 0 
5 -2 0.863286 0 0.1969536 0 
5.2 -2 0.866328 0 0.2331648 0 
5.4 -2 0.86937 0 0.2672592 0 
5.6 -2 0.87224 0 0.3003176 0 
5.8 -2 0.87504 0 0.3314584 0 
6 -2 0.877806 0 0.36078 0 
6.2 -2 0.88043 0 0.3892288 0 
6.4 -2 0.882898 0 0.41672 0 
6.6 -2 0.88531 0 0.442756 0 
6.8 -2 0.887724 0 0.467048 0 
7 -2 0.889982 0 0.49094 0 
7.2 -2 0.892166 0 0.513576 0 
7.4 -2 0.894274 0 0.535444 0 
7.6 -2 0.896362 0 0.555876 0 
7.8 -2 0.898236 0 0.5768 0 
8 -2 0.900124 0 0.59616 0 
8.2 -2 0.902034 0 0.614032 0 
8.4 -2 0.903768 0 0.632212 0 
8.6 -2 0.905512 0 0.649028 0 
8.8 -2 0.907132 0 0.666032 0 
9 -2 0.908706 0 0.682248 0 
9.2 -2 0.910288 0 0.697328 0 
9.4 -2 0.911782 0 0.712264 0 
9.6 -2 0.9132 0 0.727108 0 
9.8 -2 0.91464 0 0.74062 0 
10 -2 0.91604 0 0.753544 0 
10.2 -2 0.91739 0 0.766156 0 
10.4 -2 0.91867 0 0.778848 0 
10.6 -2 0.919888 0 0.791316 0 
10.8 -2 0.921124 0 0.802768 0 
11 -2 0.9223 0 0.814188 0 
11.2 -2 0.92349 0 0.82456 0 
11.4 -2 0.924636 0 0.834748 0 
11.6 -2 0.925726 0 0.844964 0 
11.8 -2 0.926708 0 0.856032 0 
12 -2 0.927744 0 0.865604 0 
12.4 -2 0.929748 0 0.883724 0 
12.8 -2 0.931614 0 0.901352 0 
13.2 -2 0.933374 0 0.918212 0 
13.6 -2 0.93506 0 0.934 0 
14 -2 0.936678 0 0.94874 0 
14.4 -2 0.938222 0 0.962656 0 
14.8 -2 0.939694 0 0.975904 0 
15.2 -2 0.941088 0 0.988736 0 
15.6 -2 0.9424 0 1.001384 0 
16 -2 0.94368 0 1.012912 0 
16.8 -2 0.94607 0 1.03468 0 
17.6 -2 0.948282 0 1.054312 0 
18.4 -2 0.950316 0 1.072476 0 
19.2 -2 0.952194 0 1.089308 0 
20 -2 0.953932 0 1.10506 0 
20.8 -2 0.955576 0 1.118904 0 
21.6 -2 0.957068 0 1.13292 0 
22.4 -2 0.95848 0 1.145488 0 
23.2 -2 0.959816 0 1.156816 0 
24 -2 0.961048 0 1.168152 0 
24.8 -2 0.962216 0 1.178468 0 
25.6 -2 0.963314 0 1.188252 0 
26.4 -2 0.964358 0 1.197244 0 
27.2 -2 0.965348 0 1.20558 0 
28 -2 0.966274 0 1.2138 0 
28.8 -2 0.967152 0 1.221652 0 
29.6 -2 0.967988 0 1.229032 0 
30.4 -2 0.96879 0 1.235624 0 
31.2 -2 0.969542 0 1.242432 0 
32 -2 0.970262 0 1.248772 0 
32.8 -2 0.97095 0 1.254732 0 
33.6 -2 0.971604 0 1.260612 0 
34.4 -2 0.972236 0 1.265836 0 
35.2 -2 0.97284 0 1.270892 0 
36 -2 0.973412 0 1.276032 0 
36.8 -2 0.973968 0 1.28064 0 
37.6 -2 0.974496 0 1.285248 0 
38.4 -2 0.975008 0 1.289412 0 
39.2 -2 0.9755 0 1.293436 0 
40 -2 0.97597 0 1.297492 0 
0.3 -1.5 0.840833 0.0007956 -1.15788 0.001651 
0.4 -1.5 0.843431 0.0006414 -1.12011 0.0004523 
0.5 -1.5 0.845996 0.0003898 -1.08165 0.001614 
0.6 -1.5 0.847927 0.0002842 -1.04493 0.000893 
0.7 -1.5 0.849551 0.0002544 -1.00703 0.0003035 
0.8 -1.5 0.850775 0.0001808 -0.970033 0.0005639 
0.9 -1.5 0.851635 0.0001296 -0.934524 0.000476 
1 -1.5 0.852537 0.0001923 -0.898397 0.0003721 
1.2 -1.5 0.853113 6.706e-05 -0.826523 0.000317 
1.4 -1.5 0.854035 7.255e-05 -0.754027 0.0002595 
1.6 -1.5 0.855242 7.532e-05 -0.680522 0.0001991 
1.8 -1.5 0.85671 5.749e-05 -0.607136 0.0002433 
2 -1.5 0.858459 7.201e-05 -0.535048 0.0002534 
2.2 -1.5 0.860486 4.127e-05 -0.463262 7.026e-05 
2.4 -1.5 0.862714 5.854e-05 -0.394012 0.0002316 
2.6 -1.5 0.8653 1.579e-05 -0.326927 8.257e-05 
2.8 -1.5 0.867901 1.998e-05 -0.262289 0.0001134 
3 -1.5 0.870734 3.465e-05 -0.200699 9.373e-05 
3.2 -1.5 0.873514 2.221e-05 -0.141442 0.0001245 
3.4 -1.5 0.876299 1.912e-05 -0.0852239 8.682e-05 
3.6 -1.5 0.87925 0.0001986 -0.0308533 0.0009675 
3.8 -1.5 0.881884 1.914e-05 0.0192754 7.402e-05 
4 -1.5 0.884659 1.966e-05 0.0674228 8.605e-05 
4.2 -1.5 0.887224 0 0.1139224 0 
4.4 -1.5 0.889956 0 0.1567228 0 
4.6 -1.5 0.892502 0 0.1978728 0 
4.8 -1.5 0.894948 0 0.2372676 0 
5 -1.5 0.897316 0 0.2745048 0 
5.2 -1.5 0.899642 0 0.3098268 0 
5.4 -1.5 0.901948 0 0.3429584 0 
5.6 -1.5 0.90412 0 0.3748252 0 
5.8 -1.5 0.906204 0 0.405152 0 
6 -1.5 0.908206 0 0.434324 0 
6.2 -1.5 0.910174 0 0.461752 0 
6.4 -1.5 0.912072 0 0.487948 0 
6.6 -1.5 0.913926 0 0.512708 0 
6.8 -1.5 0.915706 0 0.536296 0 
7 -1.5 0.917412 0 0.559096 0 
7.2 -1.5 0.919052 0 0.5808 0 
7.4 -1.5 0.920632 0 0.601764 0 
7.6 -1.5 0.922196 0 0.62136 0 
7.8 -1.5 0.923624 0 0.64118 0 
8 -1.5 0.925038 0 0.659716 0 
8.2 -1.5 0.926456 0 0.676968 0 
8.4 -1.5 0.927756 0 0.694336 0 
8.6 -1.5 0.92907 0 0.710188 0 
8.8 -1.5 0.930284 0 0.726476 0 
9 -1.5 0.931458 0 0.74208 0 
9.2 -1.5 0.932672 0 0.755884 0 
9.4 -1.5 0.933772 0 0.770452 0 
9.6 -1.5 0.934854 0 0.784284 0 
9.8 -1.5 0.935896 0 0.79766 0 
10 -1.5 0.936984 0 0.809252 0 
10.2 -1.5 0.938 0 0.821108 0 
10.4 -1.5 0.938952 0 0.833252 0 
10.6 -1.5 0.939876 0 0.844908 0 
10.8 -1.5 0.940804 0 0.855716 0 
11 -1.5 0.94168 0 0.86658 0 
11.2 -1.5 0.942566 0 0.876464 0 
11.4 -1.5 0.943436 0 0.885808 0 
11.6 -1.5 0.944254 0 0.895416 0 
11.8 -1.5 0.945016 0 0.90542 0 
12 -1.5 0.945794 0 0.91438 0 
12.4 -1.5 0.94727 0 0.931944 0 
12.8 -1.5 0.948676 0 0.948328 0 
13.2 -1.5 0.950004 0 0.964024 0 
13.6 -1.5 0.95128 0 0.978568 0 
14 -1.5 0.952492 0 0.992344 0 
14.4 -1.5 0.953648 0 1.005404 0 
14.8 -1.5 0.954752 0 1.017792 0 
15.2 -1.5 0.9558 0 1.029704 0 
15.6 -1.5 0.956784 0 1.041564 0 
16 -1.5 0.957748 0 1.052168 0 
16.8 -1.5 0.959534 0 1.072716 0 
17.6 -1.5 0.961196 0 1.090832 0 
18.4 -1.5 0.96272 0 1.107772 0 
19.2 -1.5 0.964126 0 1.123548 0 
20 -1.5 0.96544 0 1.137792 0 
20.8 -1.5 0.966668 0 1.150752 0 
21.6 -1.5 0.967802 0 1.163204 0 
22.4 -1.5 0.968854 0 1.175164 0 
23.2 -1.5 0.969858 0 1.185556 0 
24 -1.5 0.970786 0 1.1959 0 
24.8 -1.5 0.97166 0 1.205516 0 
25.6 -1.5 0.972482 0 1.214656 0 
26.4 -1.5 0.973264 0 1.222972 0 
27.2 -1.5 0.97401 0 1.230424 0 
28 -1.5 0.974702 0 1.23824 0 
28.8 -1.5 0.975364 0 1.245292 0 
29.6 -1.5 0.975988 0 1.2522 0 
30.4 -1.5 0.976592 0 1.25818 0 
31.2 -1.5 0.977154 0 1.264552 0 
32 -1.5 0.977694 0 1.270332 0 
32.8 -1.5 0.978206 0 1.276068 0 
33.6 -1.5 0.978704 0 1.281104 0 
34.4 -1.5 0.979178 0 1.285928 0 
35.2 -1.5 0.97963 0 1.290544 0 
36 -1.5 0.98006 0 1.29528 0 
36.8 -1.5 0.980476 0 1.299436 0 
37.6 -1.5 0.980874 0 1.303664 0 
38.4 -1.5 0.981258 0 1.307424 0 
39.2 -1.5 0.981624 0 1.311236 0 
40 -1.5 0.981978 0 1.314956 0 
0.3 -1 0.902211 0.0007788 -1.05005 0.001219 
0.4 -1 0.902953 0.0005389 -1.01562 0.0004601 
0.5 -1 0.904396 0.0004877 -0.977718 0.0002193 
0.6 -1 0.904723 0.0003764 -0.941378 0.001063 
0.7 -1 0.905163 0.0002535 -0.908104 0.0007861 
0.8 -1 0.905295 0.0002601 -0.873777 0.0005619 
0.9 -1 0.905289 0.0001591 -0.840065 0.0005825 
1 -1 0.905079 0.0002026 -0.806495 0.0009666 
1.2 -1 0.904845 7.862e-05 -0.736295 0.0004076 
1.4 -1 0.904752 5.743e-05 -0.664251 0.0002812 
1.6 -1 0.90506 7.159e-05 -0.590576 0.0002399 
1.8 -1 0.905638 3.095e-05 -0.516851 0.0002037 
2 -1 0.906508 3.347e-05 -0.443668 0.0002121 
2.2 -1 0.907615 2.551e-05 -0.371603 6.931e-05 
2.4 -1 0.908968 1.319e-05 -0.301783 8.523e-05 
2.6 -1 0.910583 1.325e-05 -0.23425 5.861e-05 
2.8 -1 0.912208 5.459e-06 -0.169473 0.0001183 
3 -1 0.913994 2.642e-05 -0.107816 9.401e-05 
3.2 -1 0.915822 1.166e-05 -0.0492398 0.0001555 
3.4 -1 0.917629 1.466e-05 0.00691077 6.251e-05 
3.6 -1 0.91954 0.0001363 0.060849 0.001004 
3.8 -1 0.921282 5.998e-06 0.109889 4.9e-05 
4 -1 0.923106 1.099e-05 0.157183 4.597e-05 
4.2 -1 0.924766 0 0.2029968 0 
4.4 -1 0.926566 0 0.2450848 0 
4.6 -1 0.928284 0 0.2847408 0 
4.8 -1 0.929926 0 0.3228488 0 
5 -1 0.931488 0 0.35924 0 
5.2 -1 0.933066 0 0.3930296 0 
5.4 -1 0.934588 0 0.424852 0 
5.6 -1 0.936018 0 0.455732 0 
5.8 -1 0.93742 0 0.48482 0 
6 -1 0.938774 0 0.512372 0 
6.2 -1 0.94008 0 0.53876 0 
6.4 -1 0.941342 0 0.563856 0 
6.6 -1 0.942574 0 0.587424 0 
6.8 -1 0.943762 0 0.609924 0 
7 -1 0.944894 0 0.631684 0 
7.2 -1 0.945972 0 0.652604 0 
7.4 -1 0.947036 0 0.672248 0 
7.6 -1 0.948102 0 0.690372 0 
7.8 -1 0.949028 0 0.7097 0 
8 -1 0.949974 0 0.727128 0 
8.2 -1 0.950932 0 0.743072 0 
8.4 -1 0.951802 0 0.759448 0 
8.6 -1 0.952688 0 0.774124 0 
8.8 -1 0.953498 0 0.789492 0 
9 -1 0.954286 0 0.804076 0 
9.2 -1 0.955072 0 0.817588 0 
9.4 -1 0.955824 0 0.830856 0 
9.6 -1 0.956552 0 0.843648 0 
9.8 -1 0.957258 0 0.85592 0 
10 -1 0.95796 0 0.867292 0 
10.2 -1 0.958638 0 0.87834 0 
10.4 -1 0.959288 0 0.889304 0 
10.6 -1 0.959896 0 0.900484 0 
10.8 -1 0.960516 0 0.910472 0 
11 -1 0.961102 0 0.920604 0 
11.2 -1 0.961698 0 0.9296 0 
11.4 -1 0.962266 0 0.93862 0 
11.6 -1 0.962818 0 0.947376 0 
11.8 -1 0.963338 0 0.956364 0 
12 -1 0.963846 0 0.965088 0 
12.4 -1 0.964834 0 0.981216 0 
12.8 -1 0.965774 0 0.996436 0 
13.2 -1 0.966662 0 1.010868 0 
13.6 -1 0.967508 0 1.024488 0 
14 -1 0.96832 0 1.037132 0 
14.4 -1 0.969092 0 1.04916 0 
14.8 -1 0.969818 0 1.061008 0 
15.2 -1 0.970522 0 1.071764 0 
15.6 -1 0.97118 0 1.082724 0 
16 -1 0.97182 0 1.0926 0 
16.8 -1 0.973018 0 1.111196 0 
17.6 -1 0.974122 0 1.128132 0 
18.4 -1 0.975144 0 1.143384 0 
19.2 -1 0.976078 0 1.158072 0 
20 -1 0.976954 0 1.171164 0 
20.8 -1 0.977776 0 1.182836 0 
21.6 -1 0.978524 0 1.1947 0 
22.4 -1 0.979232 0 1.205372 0 
23.2 -1 0.9799 0 1.214824 0 
24 -1 0.980522 0 1.224148 0 
24.8 -1 0.981102 0 1.233232 0 
25.6 -1 0.98165 0 1.241496 0 
26.4 -1 0.982174 0 1.249028 0 
27.2 -1 0.98267 0 1.255884 0 
28 -1 0.983132 0 1.262928 0 
28.8 -1 0.983574 0 1.269376 0 
29.6 -1 0.983992 0 1.275548 0 
30.4 -1 0.984392 0 1.281192 0 
31.2 -1 0.98477 0 1.28678 0 
32 -1 0.98513 0 1.292052 0 
32.8 -1 0.98547 0 1.297372 0 
33.6 -1 0.9858 0 1.302028 0 
34.4 -1 0.986118 0 1.30618 0 
35.2 -1 0.986418 0 1.310652 0 
36 -1 0.986704 0 1.314956 0 
36.8 -1 0.986984 0 1.318604 0 
37.6 -1 0.987246 0 1.322724 0 
38.4 -1 0.987502 0 1.326108 0 
39.2 -1 0.987748 0 1.329512 0 
40 -1 0.987982 0 1.332972 0 
0.3 -0.5 0.954496 0.0007254 -0.930961 0.001038 
0.4 -0.5 0.955015 0.0005064 -0.895921 0.00118 
0.5 -0.5 0.954842 0.000336 -0.86372 0.00148 
0.6 -0.5 0.954711 0.0002636 -0.83156 0.0008187 
0.7 -0.5 0.954599 0.0001892 -0.79808 0.0008494 
0.8 -0.5 0.954352 0.0001509 -0.764547 0.001036 
0.9 -0.5 0.953998 8.501e-05 -0.734642 0.0009002 
1 -0.5 0.953749 4.86e-05 -0.698736 0.0006405 
1.2 -0.5 0.953332 4.302e-05 -0.628999 0.0005033 
1.4 -0.5 0.953073 3.643e-05 -0.5564 0.0006025 
1.6 -0.5 0.952987 2.432e-05 -0.482034 0.0004007 
1.8 -0.5 0.953187 1.648e-05 -0.408363 0.0003249 
2 -0.5 0.953559 1.821e-05 -0.334485 0.0001609 
2.2 -0.5 0.954035 1.21e-05 -0.26239 0.0001208 
2.4 -0.5 0.954654 1.562e-05 -0.192613 0.0002253 
2.6 -0.5 0.955393 9.064e-06 -0.1257 0.0001812 
2.8 -0.5 0.956184 1.509e-05 -0.0616972 9.701e-05 
3 -0.5 0.957053 1.164e-05 -0.00111395 0.0001801 
3.2 -0.5 0.957946 5.497e-06 0.0565841 0.0001177 
3.4 -0.5 0.95884 5.24e-06 0.111302 0.0001219 
3.6 -0.5 0.959736 6.53e-06 0.162879 0.0001278 
3.8 -0.5 0.960654 3.323e-06 0.211336 1.975e-05 
4 -0.5 0.961555 4.586e-06 0.257115 8.573e-05 
4.2 -0.5 0.962376 0 0.301544 0 
4.4 -0.5 0.96327 0 0.3418552 0 
4.6 -0.5 0.964138 0 0.3795584 0 
4.8 -0.5 0.964964 0 0.415972 0 
5 -0.5 0.965736 0 0.451012 0 
5.2 -0.5 0.966516 0 0.483224 0 
5.4 -0.5 0.967282 0 0.51336 0 
5.6 -0.5 0.968002 0 0.542448 0 
5.8 -0.5 0.968714 0 0.56966 0 
6 -0.5 0.969374 0 0.59616 0 
6.2 -0.5 0.970038 0 0.620644 0 
6.4 -0.5 0.970668 0 0.644332 0 
6.6 -0.5 0.971276 0 0.66676 0 
6.8 -0.5 0.971862 0 0.688132 0 
7 -0.5 0.972446 0 0.70784 0 
7.2 -0.5 0.972984 0 0.727524 0 
7.4 -0.5 0.973512 0 0.746044 0 
7.6 -0.5 0.974032 0 0.763332 0 
7.8 -0.5 0.974514 0 0.7807 0 
8 -0.5 0.974984 0 0.797096 0 
8.2 -0.5 0.975458 0 0.812096 0 
8.4 -0.5 0.975896 0 0.827268 0 
8.6 -0.5 0.976334 0 0.841024 0 
8.8 -0.5 0.976748 0 0.85492 0 
9 -0.5 0.977134 0 0.868956 0 
9.2 -0.5 0.97753 0 0.881232 0 
9.4 -0.5 0.977906 0 0.893504 0 
9.6 -0.5 0.97827 0 0.905388 0 
9.8 -0.5 0.97861 0 0.917436 0 
10 -0.5 0.978964 0 0.9278 0 
10.2 -0.5 0.97931 0 0.937524 0 
10.4 -0.5 0.979638 0 0.947492 0 
10.6 -0.5 0.979942 0 0.957816 0 
10.8 -0.5 0.980256 0 0.966788 0 
11 -0.5 0.980542 0 0.976544 0 
11.2 -0.5 0.980844 0 0.984548 0 
11.4 -0.5 0.981128 0 0.992832 0 
11.6 -0.5 0.981404 0 1.000852 0 
11.8 -0.5 0.981666 0 1.009048 0 
12 -0.5 0.981918 0 1.017188 0 
12.4 -0.5 0.982416 0 1.031708 0 
12.8 -0.5 0.98288 0 1.0461 0 
13.2 -0.5 0.983326 0 1.05924 0 
13.6 -0.5 0.983748 0 1.07178 0 
14 -0.5 0.984156 0 1.083144 0 
14.4 -0.5 0.984542 0 1.094152 0 
14.8 -0.5 0.984908 0 1.104716 0 
15.2 -0.5 0.985258 0 1.114652 0 
15.6 -0.5 0.985586 0 1.124728 0 
16 -0.5 0.98591 0 1.133556 0 
16.8 -0.5 0.986506 0 1.150648 0 
17.6 -0.5 0.98706 0 1.165832 0 
18.4 -0.5 0.98757 0 1.179888 0 
19.2 -0.5 0.988038 0 1.193208 0 
20 -0.5 0.988478 0 1.204776 0 
20.8 -0.5 0.988886 0 1.21556 0 
21.6 -0.5 0.989262 0 1.226188 0 
22.4 -0.5 0.989616 0 1.235864 0 
23.2 -0.5 0.98995 0 1.244296 0 
24 -0.5 0.990258 0 1.253032 0 
24.8 -0.5 0.99055 0 1.260952 0 
25.6 -0.5 0.990826 0 1.268484 0 
26.4 -0.5 0.991086 0 1.275308 0 
27.2 -0.5 0.991334 0 1.28136 0 
28 -0.5 0.991566 0 1.2878 0 
28.8 -0.5 0.991786 0 1.293652 0 
29.6 -0.5 0.991994 0 1.29926 0 
30.4 -0.5 0.992196 0 1.304112 0 
31.2 -0.5 0.992384 0 1.309384 0 
32 -0.5 0.992564 0 1.314132 0 
32.8 -0.5 0.992734 0 1.3189 0 
33.6 -0.5 0.9929 0 1.32296 0 
34.4 -0.5 0.993058 0 1.32692 0 
35.2 -0.5 0.99321 0 1.330628 0 
36 -0.5 0.993352 0 1.334552 0 
36.8 -0.5 0.993492 0 1.33782 0 
37.6 -0.5 0.993624 0 1.34136 0 
38.4 -0.5 0.993752 0 1.344388 0 
39.2 -0.5 0.993874 0 1.347456 0 
40 -0.5 0.993992 0 1.350532 0 
0.3 0 1 0 -0.803489 0.003133 
0.4 0 1 0 -0.773439 0.002823 
0.5 0 1 0 -0.740091 0.002228 
0.6 0 1 0 -0.705203 0.001769 
0.7 0 1 0 -0.673156 0.0017 
0.8 0 1 0 -0.643577 0.001593 
0.9 0 1 0 -0.607553 0.001299 
1 0 1 0 -0.572645 0.001283 
1.2 0 1 0 -0.501549 0.0008961 
1.4 0 1 0 -0.427859 0.0005982 
1.6 0 1 0 -0.352819 0.0004983 
1.8 0 1 0 -0.278812 0.0002467 
2 0 1 0 -0.205547 0.0002027 
2.2 0 1 0 -0.134861 0.0001836 
2.4 0 1 0 -0.0661417 0.0002166 
2.6 0 1 0 -0.000442441 9.888e-05 
2.8 0 1 0 0.0614847 0.000118 
3 0 1 0 0.12045 0.0001207 
3.2 0 1 0 0.175921 0.0001418 
3.4 0 1 0 0.228428 0.0001037 
3.6 0 1 0 0.277748 6.778e-05 
3.8 0 1 0 0.323719 0.0001096 
4 0 1 0 0.367501 9.441e-05 
4.2 0 1 0 0.409328 0 
4.4 0 1 0 0.447664 0 
4.6 0 1 0 0.483268 0 
4.8 0 1 0 0.517724 0 
5 0 1 0 0.550824 0 
5.2 0 1 0 0.580128 0 
5.4 0 1 0 0.608528 0 
5.6 0 1 0 0.635644 0 
5.8 0 1 0 0.660844 0 
6 0 1 0 0.685372 0 
6.2 0 1 0 0.708164 0 
6.4 0 1 0 0.729972 0 
6.6 0 1 0 0.75052 0 
6.8 0 1 0 0.770384 0 
7 0 1 0 0.788672 0 
7.2 0 1 0 0.807072 0 
7.4 0 1 0 0.823888 0 
7.6 0 1 0 0.839812 0 
7.8 0 1 0 0.8557 0 
8 0 1 0 0.871032 0 
8.2 0 1 0 0.88448 0 
8.4 0 1 0 0.898172 0 
8.6 0 1 0 0.910812 0 
8.8 0 1 0 0.92358 0 
9 0 1 0 0.936264 0 
9.2 0 1 0 0.947796 0 
9.4 0 1 0 0.958584 0 
9.6 0 1 0 0.969352 0 
9.8 0 1 0 0.980188 0 
10 0 1 0 0.989428 0 
10.2 0 1 0 0.998868 0 
10.4 0 1 0 1.007692 0 
10.6 0 1 0 1.017312 0 
10.8 0 1 0 1.025124 0 
11 0 1 0 1.034252 0 
11.2 0 1 0 1.041048 0 
11.4 0 1 0 1.048612 0 
11.6 0 1 0 1.05576 0 
11.8 0 1 0 1.063396 0 
12 0 1 0 1.070868 0 
12.4 0 1 0 1.084016 0 
12.8 0 1 0 1.09688 0 
13.2 0 1 0 1.108756 0 
13.6 0 1 0 1.120184 0 
14 0 1 0 1.13008 0 
14.4 0 1 0 1.14002 0 
14.8 0 1 0 1.149724 0 
15.2 0 1 0 1.158404 0 
15.6 0 1 0 1.167416 0 
16 0 1 0 1.17556 0 
16.8 0 1 0 1.190716 0 
17.6 0 1 0 1.20444 0 
18.4 0 1 0 1.216868 0 
19.2 0 1 0 1.228828 0 
20 0 1 0 1.239316 0 
20.8 0 1 0 1.248584 0 
21.6 0 1 0 1.258188 0 
22.4 0 1 0 1.266956 0 
23.2 0 1 0 1.274296 0 
24 0 1 0 1.282168 0 
24.8 0 1 0 1.289268 0 
25.6 0 1 0 1.29588 0 
26.4 0 1 0 1.301796 0 
27.2 0 1 0 1.3073 0 
28 0 1 0 1.313152 0 
28.8 0 1 0 1.318216 0 
29.6 0 1 0 1.323284 0 
30.4 0 1 0 1.327592 0 
31.2 0 1 0 1.332104 0 
32 0 1 0 1.336364 0 
32.4 0 1 0 1.3385 0 
33.6 0 1 0 1.344272 0 
34.4 0 1 0 1.347748 0 
35.2 0 1 0 1.350896 0 
36 0 1 0 1.35452 0 
36.8 0 1 0 1.35746 0 
37.6 0 1 0 1.360568 0 
38.4 0 1 0 1.363256 0 
39.2 0 1 0 1.366088 0 
40 0 1 0 1.368812 0 
40.8 0 1 0 1.371384 0 
41.6 0 1 0 1.373976 0 
42.4 0 1 0 1.376248 0 
43.2 0 1 0 1.37854 0 
44 0 1 0 1.380708 0 
44.8 0 1 0 1.38288 0 
45.6 0 1 0 1.385008 0 
46.4 0 1 0 1.386724 0 
47.2 0 1 0 1.388864 0 
48 0 1 0 1.390796 0 
48.8 0 1 0 1.392432 0 
49.6 0 1 0 1.394236 0 
50.4 0 1 0 1.395804 0 
51.2 0 1 0 1.397388 0 
52 0 1 0 1.398992 0 
52.8 0 1 0 1.400452 0 
53.6 0 1 0 1.401892 0 
54.4 0 1 0 1.403492 0 
55.2 0 1 0 1.404916 0 
56 0 1 0 1.40628 0 
56.8 0 1 0 1.407592 0 
57.6 0 1 0 1.408864 0 
58.4 0 1 0 1.410028 0 
59.2 0 1 0 1.411216 0 
60 0 1 0 1.41236 0 
60.8 0 1 0 1.41336 0 
61.6 0 1 0 1.414492 0 
62.4 0 1 0 1.415568 0 
63.2 0 1 0 1.416724 0 
64 0 1 0 1.417872 0 
64.8 0 1 0 1.418672 0 
65.6 0 1 0 1.419688 0 
66.4 0 1 0 1.42068 0 
67.2 0 1 0 1.421656 0 
68 0 1 0 1.422708 0 
68.8 0 1 0 1.423656 0 
69.6 0 1 0 1.424464 0 
70.4 0 1 0 1.425424 0 
71.2 0 1 0 1.42622 0 
72 0 1 0 1.426888 0 
72.8 0 1 0 1.427912 0 
73.6 0 1 0 1.428676 0 
74.4 0 1 0 1.429448 0 
75.2 0 1 0 1.43032 0 
76 0 1 0 1.43098 0 
76.8 0 1 0 1.431736 0 
77.6 0 1 0 1.432372 0 
78.4 0 1 0 1.433012 0 
79.2 0 1 0 1.433596 0 
80 0 1 0 1.434196 0 


==> aux/tables/energy_U8.dat <==
3.2 -24 0.00514036 0 -0.00931488 0 
3.4 -24 0.00713702 0 -0.01213824 0 
3.6 -24 0.0095882 0 -0.01540116 0 
3.8 -24 0.0125796 0 -0.01911752 0 
4 -24 0.01594238 0 -0.02292312 0 
4.2 -24 0.01976672 0 -0.02698996 0 
4.4 -24 0.024065 0 -0.03130728 0 
4.6 -24 0.0288528 0 -0.03577368 0 
4.8 -24 0.0339212 0 -0.04009 0 
5 -24 0.0395164 0 -0.0445716 0 
5.2 -24 0.0453714 0 -0.0489348 0 
5.4 -24 0.0516478 0 -0.0532152 0 
5.6 -24 0.0581596 0 -0.0572832 0 
5.8 -24 0.065024 0 -0.0612876 0 
6 -24 0.0721884 0 -0.0649704 0 
6.2 -24 0.079387 0 -0.068304 0 
6.4 -24 0.0867472 0 -0.0713172 0 
6.6 -24 0.0943148 0 -0.07402 0 
6.8 -24 0.1021492 0 -0.0765504 0 
7 -24 0.1099692 0 -0.0785672 0 
7.2 -24 0.1178472 0 -0.0802032 0 
7.4 -24 0.1257538 0 -0.0814916 0 
7.6 -24 0.1336726 0 -0.0823948 0 
7.8 -24 0.1416936 0 -0.0829256 0 
8 -24 0.1497866 0 -0.0831112 0 
8.2 -24 0.1578118 0 -0.0829184 0 
8.4 -24 0.1660828 0 -0.0824812 0 
8.6 -24 0.1742228 0 -0.0816352 0 
8.8 -24 0.1822206 0 -0.0803192 0 
9 -24 0.1902826 0 -0.078688 0 
9.2 -24 0.1981318 0 -0.0766696 0 
9.4 -24 0.205702 0 -0.0741588 0 
9.6 -24 0.213676 0 -0.0715768 0 
9.8 -24 0.221002 0 -0.0683752 0 
10 -24 0.22876 0 -0.0651492 0 
10.2 -24 0.236116 0 -0.0614196 0 
10.4 -24 0.243722 0 -0.0575892 0 
10.6 -24 0.251162 0 -0.0534668 0 
10.8 -24 0.258466 0 -0.0490308 0 
11 -24 0.26569 0 -0.0443616 0 
11.2 -24 0.272674 0 -0.03937932 0 
11.4 -24 0.279746 0 -0.03420724 0 
11.6 -24 0.286638 0 -0.02879092 0 
11.8 -24 0.293252 0 -0.02310732 0 
12 -24 0.300022 0 -0.01729392 0 
12.4 -24 0.313318 0 -0.0051686 0 
12.8 -24 0.326026 0 0.0077368 0 
13.2 -24 0.338524 0 0.02117012 0 
13.6 -24 0.350664 0 0.0350952 0 
14 -24 0.362442 0 0.0495052 0 
14.4 -24 0.373772 0 0.0643792 0 
14.8 -24 0.384896 0 0.079526 0 
15.2 -24 0.395712 0 0.0949412 0 
15.6 -24 0.406244 0 0.110568 0 
16 -24 0.416376 0 0.1264392 0 
16.8 -24 0.435762 0 0.158602 0 
17.6 -24 0.454106 0 0.1910364 0 
18.4 -24 0.471438 0 0.2235344 0 
19.2 -24 0.487942 0 0.2557972 0 
20 -24 0.503536 0 0.2877832 0 
20.8 -24 0.51809 0 0.3195916 0 
21.6 -24 0.53213 0 0.3506456 0 
22.4 -24 0.545266 0 0.3813248 0 
23.2 -24 0.557526 0 0.411652 0 
24 -24 0.569402 0 0.441036 0 
24.8 -24 0.580794 0 0.469604 0 
25.6 -24 0.591542 0 0.497624 0 
26.4 -24 0.60173 0 0.525028 0 
27.2 -24 0.611504 0 0.551628 0 
28 -24 0.620806 0 0.577564 0 
28.8 -24 0.629736 0 0.602724 0 
29.6 -24 0.638298 0 0.627152 0 
30.4 -24 0.646478 0 0.650908 0 
31.2 -24 0.65429 0 0.67406 0 
32 -24 0.661756 0 0.696608 0 
32.8 -24 0.668876 0 0.718632 0 
33.6 -24 0.675838 0 0.739724 0 
34.4 -24 0.68238 0 0.760596 0 
35.2 -24 0.688732 0 0.780728 0 
36 -24 0.694942 0 0.8 0 
36.8 -24 0.70086 0 0.818916 0 
37.6 -24 0.706478 0 0.837556 0 
38.4 -24 0.711942 0 0.855528 0 
39.2 -24 0.717178 0 0.873124 0 
40 -24 0.722276 0 0.890084 0 
3 -22 0.00689026 0 -0.01313324 0 
3.2 -22 0.00955952 0 -0.01711752 0 
3.4 -22 0.01282658 0 -0.02156008 0 
3.6 -22 0.0165914 0 -0.02635292 0 
3.8 -22 0.0210188 0 -0.03155452 0 
4 -22 0.0258468 0 -0.036736 0 
4.2 -22 0.031352 0 -0.0422948 0 
4.4 -22 0.0371574 0 -0.047596 0 
4.6 -22 0.0436898 0 -0.0533716 0 
4.8 -22 0.050503 0 -0.0587228 0 
5 -22 0.0577682 0 -0.0639196 0 
5.2 -22 0.065352 0 -0.0688732 0 
5.4 -22 0.0730074 0 -0.0732472 0 
5.6 -22 0.081283 0 -0.0776588 0 
5.8 -22 0.0894814 0 -0.0814748 0 
6 -22 0.0979784 0 -0.0850212 0 
6.2 -22 0.1066048 0 -0.0880164 0 
6.4 -22 0.1152814 0 -0.0905432 0 
6.6 -22 0.123987 0 -0.0925768 0 
6.8 -22 0.1328234 0 -0.0941848 0 
7 -22 0.1415912 0 -0.0952016 0 
7.2 -22 0.1506592 0 -0.0960348 0 
7.4 -22 0.1597906 0 -0.0963872 0 
7.6 -22 0.16868 0 -0.0961768 0 
7.8 -22 0.1773388 0 -0.0953304 0 
8 -22 0.185869 0 -0.0940436 0 
8.2 -22 0.1948282 0 -0.092572 0 
8.4 -22 0.20342 0 -0.090454 0 
8.6 -22 0.211868 0 -0.0879864 0 
8.8 -22 0.22054 0 -0.0851572 0 
9 -22 0.22872 0 -0.0818108 0 
9.2 -22 0.237068 0 -0.0782172 0 
9.4 -22 0.245094 0 -0.0741176 0 
9.6 -22 0.25318 0 -0.0697688 0 
9.8 -22 0.26103 0 -0.0650464 0 
10 -22 0.268944 0 -0.060112 0 
10.2 -22 0.276564 0 -0.0547732 0 
10.4 -22 0.284158 0 -0.0491496 0 
10.6 -22 0.291692 0 -0.0433288 0 
10.8 -22 0.299212 0 -0.03730592 0 
11 -22 0.306518 0 -0.03099444 0 
11.2 -22 0.31363 0 -0.0243906 0 
11.4 -22 0.320522 0 -0.01752552 0 
11.6 -22 0.327456 0 -0.01054032 0 
11.8 -22 0.33422 0 -0.003332 0 
12 -22 0.341122 0 0.003912232 0 
12.4 -22 0.354488 0 0.01892916 0 
12.8 -22 0.36714 0 0.03467864 0 
13.2 -22 0.379618 0 0.0507936 0 
13.6 -22 0.391524 0 0.0673792 0 
14 -22 0.40305 0 0.0842924 0 
14.4 -22 0.414288 0 0.101434 0 
14.8 -22 0.425064 0 0.1188508 0 
15.2 -22 0.435526 0 0.1364148 0 
15.6 -22 0.445844 0 0.1539628 0 
16 -22 0.455596 0 0.1717724 0 
16.8 -22 0.474332 0 0.2073256 0 
17.6 -22 0.49199 0 0.2427348 0 
18.4 -22 0.508544 0 0.2778636 0 
19.2 -22 0.524222 0 0.3124368 0 
20 -22 0.538976 0 0.3464668 0 
20.8 -22 0.552928 0 0.3798004 0 
21.6 -22 0.566196 0 0.41228 0 
22.4 -22 0.578658 0 0.444096 0 
23.2 -22 0.590458 0 0.475096 0 
24 -22 0.601616 0 0.505324 0 
24.8 -22 0.612196 0 0.534716 0 
25.6 -22 0.622368 0 0.563092 0 
26.4 -22 0.632122 0 0.590488 0 
27.2 -22 0.641112 0 0.617648 0 
28 -22 0.64987 0 0.643632 0 
28.8 -22 0.658162 0 0.668988 0 
29.6 -22 0.666232 0 0.693216 0 
30.4 -22 0.673834 0 0.716968 0 
31.2 -22 0.681138 0 0.739932 0 
32 -22 0.688088 0 0.762316 0 
32.8 -22 0.694802 0 0.78388 0 
33.6 -22 0.701164 0 0.805028 0 
34.4 -22 0.707412 0 0.825108 0 
35.2 -22 0.713292 0 0.844964 0 
36 -22 0.718994 0 0.864076 0 
36.8 -22 0.724492 0 0.88258 0 
37.6 -22 0.729802 0 0.900476 0 
38.4 -22 0.73483 0 0.91818 0 
39.2 -22 0.739692 0 0.935324 0 
40 -22 0.744398 0 0.951912 0 
2.6 -20 0.00647698 0 -0.01404612 0 
2.8 -20 0.00943392 0 -0.0190396 0 
3 -20 0.0131232 0 -0.02467192 0 
3.2 -20 0.01748708 0 -0.0308818 0 
3.4 -20 0.0225816 0 -0.03753256 0 
3.6 -20 0.0283344 0 -0.0444808 0 
3.8 -20 0.0347744 0 -0.0514568 0 
4 -20 0.0418078 0 -0.0585132 0 
4.2 -20 0.0493598 0 -0.0653292 0 
4.4 -20 0.0575428 0 -0.0721796 0 
4.6 -20 0.0657698 0 -0.0782384 0 
4.8 -20 0.0746874 0 -0.0843824 0 
5 -20 0.0837708 0 -0.0897948 0 
5.2 -20 0.0930668 0 -0.0946264 0 
5.4 -20 0.1025362 0 -0.098952 0 
5.6 -20 0.1122336 0 -0.1027472 0 
5.8 -20 0.1219744 0 -0.1059232 0 
6 -20 0.1318784 0 -0.1085652 0 
6.2 -20 0.1422268 0 -0.110926 0 
6.4 -20 0.1520816 0 -0.1122848 0 
6.6 -20 0.1619324 0 -0.113002 0 
6.8 -20 0.1715954 0 -0.112992 0 
7 -20 0.1813508 0 -0.1125156 0 
7.2 -20 0.1909212 0 -0.1114368 0 
7.4 -20 0.200374 0 -0.109686 0 
7.6 -20 0.21001 0 -0.1076368 0 
7.8 -20 0.21925 0 -0.1048848 0 
8 -20 0.228826 0 -0.1019896 0 
8.2 -20 0.237944 0 -0.0983448 0 
8.4 -20 0.247102 0 -0.0943444 0 
8.6 -20 0.25605 0 -0.0898536 0 
8.8 -20 0.26476 0 -0.0848676 0 
9 -20 0.273288 0 -0.079458 0 
9.2 -20 0.281934 0 -0.0738804 0 
9.4 -20 0.290182 0 -0.0677684 0 
9.6 -20 0.298394 0 -0.061388 0 
9.8 -20 0.306588 0 -0.0547204 0 
10 -20 0.314386 0 -0.0476588 0 
10.2 -20 0.32218 0 -0.0403856 0 
10.4 -20 0.329878 0 -0.03291416 0 
10.6 -20 0.337458 0 -0.02520208 0 
10.8 -20 0.344788 0 -0.01719684 0 
11 -20 0.352082 0 -0.00905708 0 
11.2 -20 0.35923 0 -0.000714292 0 
11.4 -20 0.366068 0 0.00793496 0 
11.6 -20 0.372944 0 0.0166406 0 
11.8 -20 0.379616 0 0.02556588 0 
12 -20 0.386218 0 0.03456216 0 
12.4 -20 0.39918 0 0.0528188 0 
12.8 -20 0.411668 0 0.0715108 0 
13.2 -20 0.423808 0 0.090416 0 
13.6 -20 0.435418 0 0.1096592 0 
14 -20 0.446538 0 0.1291232 0 
14.4 -20 0.457336 0 0.1486496 0 
14.8 -20 0.46783 0 0.168176 0 
15.2 -20 0.477806 0 0.1878428 0 
15.6 -20 0.487526 0 0.2074432 0 
16 -20 0.496934 0 0.2269484 0 
16.8 -20 0.514868 0 0.2656192 0 
17.6 -20 0.531522 0 0.3038764 0 
18.4 -20 0.547322 0 0.341178 0 
19.2 -20 0.5622 0 0.377598 0 
20 -20 0.576082 0 0.413228 0 
20.8 -20 0.589172 0 0.447888 0 
21.6 -20 0.601532 0 0.48152 0 
22.4 -20 0.613156 0 0.514236 0 
23.2 -20 0.624254 0 0.545756 0 
24 -20 0.634772 0 0.576252 0 
24.8 -20 0.644602 0 0.606044 0 
25.6 -20 0.653934 0 0.634872 0 
26.4 -20 0.662898 0 0.66254 0 
27.2 -20 0.671572 0 0.68894 0 
28 -20 0.679592 0 0.715056 0 
28.8 -20 0.687308 0 0.740132 0 
29.6 -20 0.694654 0 0.764432 0 
30.4 -20 0.701746 0 0.787712 0 
31.2 -20 0.70845 0 0.810464 0 
32 -20 0.714934 0 0.832252 0 
32.8 -20 0.72112 0 0.853412 0 
33.6 -20 0.727058 0 0.87386 0 
34.4 -20 0.732714 0 0.893804 0 
35.2 -20 0.738178 0 0.912992 0 
36 -20 0.74339 0 0.931732 0 
36.8 -20 0.748436 0 0.949752 0 
37.6 -20 0.753382 0 0.966836 0 
38.4 -20 0.758002 0 0.984008 0 
39.2 -20 0.762498 0 1.00046 0 
40 -20 0.766834 0 1.016432 0 
2.2 -18 0.0062221 0 -0.01567452 0 
2.4 -18 0.00946268 0 -0.02189004 0 
2.6 -18 0.01383432 0 -0.02953708 0 
2.8 -18 0.01890076 0 -0.03772288 0 
3 -18 0.0250978 0 -0.0466944 0 
3.2 -18 0.0320406 0 -0.0557068 0 
3.4 -18 0.0398134 0 -0.0650788 0 
3.6 -18 0.0481462 0 -0.0739104 0 
3.8 -18 0.0573532 0 -0.082838 0 
4 -18 0.0669908 0 -0.0911652 0 
4.2 -18 0.0769982 0 -0.0990252 0 
4.4 -18 0.087492 0 -0.1061756 0 
4.6 -18 0.0981792 0 -0.1124932 0 
4.8 -18 0.1090874 0 -0.1182536 0 
5 -18 0.1202758 0 -0.1232124 0 
5.2 -18 0.1315814 0 -0.127304 0 
5.4 -18 0.1426942 0 -0.130406 0 
5.6 -18 0.1536024 0 -0.1323616 0 
5.8 -18 0.1645818 0 -0.13385 0 
6 -18 0.1755444 0 -0.1344788 0 
6.2 -18 0.1865896 0 -0.1344592 0 
6.4 -18 0.1978962 0 -0.1340036 0 
6.6 -18 0.208518 0 -0.1323944 0 
6.8 -18 0.219118 0 -0.1301536 0 
7 -18 0.229334 0 -0.1270904 0 
7.2 -18 0.239704 0 -0.1236284 0 
7.4 -18 0.249646 0 -0.1194192 0 
7.6 -18 0.259474 0 -0.1146856 0 
7.8 -18 0.269454 0 -0.1095932 0 
8 -18 0.279122 0 -0.1039112 0 
8.2 -18 0.288536 0 -0.097688 0 
8.4 -18 0.29791 0 -0.091158 0 
8.6 -18 0.306956 0 -0.0840464 0 
8.8 -18 0.31573 0 -0.0765416 0 
9 -18 0.324562 0 -0.0688192 0 
9.2 -18 0.33303 0 -0.060636 0 
9.4 -18 0.341368 0 -0.0521248 0 
9.6 -18 0.349536 0 -0.043378 0 
9.8 -18 0.35745 0 -0.03430152 0 
10 -18 0.365298 0 -0.02504588 0 
10.2 -18 0.37293 0 -0.0154996 0 
10.4 -18 0.3806 0 -0.0059268 0 
10.6 -18 0.388008 0 0.003927612 0 
10.8 -18 0.395112 0 0.01403888 0 
11 -18 0.40221 0 0.02419076 0 
11.2 -18 0.409106 0 0.03451472 0 
11.4 -18 0.415862 0 0.0449812 0 
11.6 -18 0.422502 0 0.0555112 0 
11.8 -18 0.42888 0 0.0662588 0 
12 -18 0.435336 0 0.0769136 0 
12.4 -18 0.447794 0 0.098446 0 
12.8 -18 0.45977 0 0.1201808 0 
13.2 -18 0.471168 0 0.142094 0 
13.6 -18 0.482146 0 0.1640212 0 
14 -18 0.492728 0 0.185914 0 
14.4 -18 0.50317 0 0.2075092 0 
14.8 -18 0.512836 0 0.2293592 0 
15.2 -18 0.522462 0 0.2507628 0 
15.6 -18 0.531626 0 0.2720668 0 
16 -18 0.54045 0 0.2932088 0 
16.8 -18 0.557204 0 0.334794 0 
17.6 -18 0.57288 0 0.3752552 0 
18.4 -18 0.587744 0 0.414264 0 
19.2 -18 0.601406 0 0.452444 0 
20 -18 0.614338 0 0.489236 0 
20.8 -18 0.62662 0 0.524532 0 
21.6 -18 0.638022 0 0.5589 0 
22.4 -18 0.648764 0 0.592064 0 
23.2 -18 0.658894 0 0.624092 0 
24 -18 0.668634 0 0.654576 0 
24.8 -18 0.677762 0 0.68418 0 
25.6 -18 0.686426 0 0.712664 0 
26.4 -18 0.694584 0 0.740296 0 
27.2 -18 0.702378 0 0.766808 0 
28 -18 0.709922 0 0.79198 0 
28.8 -18 0.716908 0 0.81686 0 
29.6 -18 0.723674 0 0.84054 0 
30.4 -18 0.73011 0 0.86344 0 
31.2 -18 0.736298 0 0.885392 0 
32 -18 0.742144 0 0.90686 0 
32.8 -18 0.747828 0 0.927244 0 
33.6 -18 0.753236 0 0.947072 0 
34.4 -18 0.75839 0 0.966376 0 
35.2 -18 0.763406 0 0.98472 0 
36 -18 0.768132 0 1.002884 0 
36.8 -18 0.772736 0 1.020168 0 
37.6 -18 0.777168 0 1.036864 0 
38.4 -18 0.781454 0 1.052932 0 
39.2 -18 0.785524 0 1.068792 0 
40 -18 0.789452 0 1.084132 0 
1.8 -16 0.00594664 0 -0.01719088 0 
2 -16 0.00990986 0 -0.02631304 0 
2.2 -16 0.0149231 0 -0.03666684 0 
2.4 -16 0.0214066 0 -0.0484172 0 
2.6 -16 0.0288548 0 -0.0604732 0 
2.8 -16 0.0375762 0 -0.073258 0 
3 -16 0.0471924 0 -0.0855936 0 
3.2 -16 0.0577352 0 -0.0977484 0 
3.4 -16 0.0688072 0 -0.1089508 0 
3.6 -16 0.0806192 0 -0.1195212 0 
3.8 -16 0.0930024 0 -0.1294636 0 
4 -16 0.1052786 0 -0.1374372 0 
4.2 -16 0.1181468 0 -0.1450336 0 
4.4 -16 0.130885 0 -0.1508608 0 
4.6 -16 0.1439806 0 -0.1561356 0 
4.8 -16 0.1563346 0 -0.1593652 0 
5 -16 0.1692522 0 -0.1621812 0 
5.2 -16 0.181674 0 -0.163478 0 
5.4 -16 0.1942666 0 -0.1640248 0 
5.6 -16 0.206782 0 -0.1636064 0 
5.8 -16 0.219126 0 -0.1622072 0 
6 -16 0.231012 0 -0.1596668 0 
6.2 -16 0.242658 0 -0.1563944 0 
6.4 -16 0.253908 0 -0.1521184 0 
6.6 -16 0.26498 0 -0.147196 0 
6.8 -16 0.276232 0 -0.1416624 0 
7 -16 0.287184 0 -0.1356616 0 
7.2 -16 0.29742 0 -0.12853 0 
7.4 -16 0.30747 0 -0.1208696 0 
7.6 -16 0.317724 0 -0.1129748 0 
7.8 -16 0.327558 0 -0.1045028 0 
8 -16 0.33706 0 -0.0955068 0 
8.2 -16 0.346324 0 -0.086088 0 
8.4 -16 0.35539 0 -0.0762912 0 
8.6 -16 0.364148 0 -0.0661116 0 
8.8 -16 0.372964 0 -0.0557296 0 
9 -16 0.381462 0 -0.0450372 0 
9.2 -16 0.389838 0 -0.03411636 0 
9.4 -16 0.39792 0 -0.0229028 0 
9.6 -16 0.40593 0 -0.01159312 0 
9.8 -16 0.413628 0 4.73988e-05 0 
10 -16 0.421218 0 0.01172696 0 
10.2 -16 0.428386 0 0.02376484 0 
10.4 -16 0.435728 0 0.03566292 0 
10.6 -16 0.44274 0 0.0477836 0 
10.8 -16 0.449656 0 0.059928 0 
11 -16 0.456306 0 0.0722288 0 
11.2 -16 0.462906 0 0.0844764 0 
11.4 -16 0.469304 0 0.0968656 0 
11.6 -16 0.475844 0 0.10903 0 
11.8 -16 0.482054 0 0.1213808 0 
12 -16 0.487942 0 0.1339076 0 
12.4 -16 0.499812 0 0.1584652 0 
12.8 -16 0.510776 0 0.1833592 0 
13.2 -16 0.521458 0 0.2079308 0 
13.6 -16 0.531784 0 0.232262 0 
14 -16 0.541796 0 0.2562348 0 
14.4 -16 0.551422 0 0.279914 0 
14.8 -16 0.560612 0 0.303384 0 
15.2 -16 0.569502 0 0.326464 0 
15.6 -16 0.57782 0 0.3494772 0 
16 -16 0.586062 0 0.3718328 0 
16.8 -16 0.601494 0 0.415636 0 
17.6 -16 0.615996 0 0.4577 0 
18.4 -16 0.629368 0 0.498496 0 
19.2 -16 0.642076 0 0.537304 0 
20 -16 0.653956 0 0.574648 0 
20.8 -16 0.665064 0 0.610544 0 
21.6 -16 0.675486 0 0.645052 0 
22.4 -16 0.685262 0 0.678232 0 
23.2 -16 0.694534 0 0.709944 0 
24 -16 0.70328 0 0.7404 0 
24.8 -16 0.71167 0 0.76926 0 
25.6 -16 0.719516 0 0.797268 0 
26.4 -16 0.726872 0 0.824448 0 
27.2 -16 0.733888 0 0.85046 0 
28 -16 0.740662 0 0.875072 0 
28.8 -16 0.747134 0 0.898632 0 
29.6 -16 0.753128 0 0.921972 0 
30.4 -16 0.75893 0 0.944116 0 
31.2 -16 0.764518 0 0.965216 0 
32 -16 0.76982 0 0.985692 0 
32.8 -16 0.774908 0 1.005372 0 
33.6 -16 0.779732 0 1.02458 0 
34.4 -16 0.784454 0 1.042596 0 
35.2 -16 0.788864 0 1.060604 0 
36 -16 0.793192 0 1.077488 0 
36.8 -16 0.797296 0 1.094108 0 
37.6 -16 0.801292 0 1.109872 0 
38.4 -16 0.805104 0 1.125296 0 
39.2 -16 0.808788 0 1.14014 0 
40 -16 0.81228 0 1.154872 0 
1.4 -14 0.00601156 0 -0.0208838 0 
1.6 -14 0.01096794 0 -0.0346522 0 
1.8 -14 0.017466 0 -0.0497272 0 
2 -14 0.0256784 0 -0.0669028 0 
2.2 -14 0.0356332 0 -0.08531 0 
2.4 -14 0.0467096 0 -0.1028692 0 
2.6 -14 0.0593688 0 -0.1203812 0 
2.8 -14 0.0728434 0 -0.1369352 0 
3 -14 0.0869574 0 -0.1514504 0 
3.2 -14 0.101753 0 -0.1648472 0 
3.4 -14 0.116286 0 -0.1751356 0 
3.6 -14 0.1312952 0 -0.1844436 0 
3.8 -14 0.1464976 0 -0.192114 0 
4 -14 0.161134 0 -0.197248 0 
4.2 -14 0.1762554 0 -0.2015628 0 
4.4 -14 0.1910846 0 -0.2043548 0 
4.6 -14 0.205106 0 -0.2049012 0 
4.8 -14 0.219678 0 -0.2049552 0 
5 -14 0.233234 0 -0.202896 0 
5.2 -14 0.247202 0 -0.2003528 0 
5.4 -14 0.260464 0 -0.1960732 0 
5.6 -14 0.273166 0 -0.1907212 0 
5.8 -14 0.285624 0 -0.1845868 0 
6 -14 0.297944 0 -0.1774904 0 
6.2 -14 0.309624 0 -0.1694436 0 
6.4 -14 0.321116 0 -0.1607952 0 
6.6 -14 0.332518 0 -0.1515432 0 
6.8 -14 0.343106 0 -0.1413736 0 
7 -14 0.353522 0 -0.1307364 0 
7.2 -14 0.36387 0 -0.1196004 0 
7.4 -14 0.374 0 -0.108156 0 
7.6 -14 0.383562 0 -0.0960804 0 
7.8 -14 0.39313 0 -0.083778 0 
8 -14 0.402056 0 -0.0708396 0 
8.2 -14 0.411122 0 -0.0579768 0 
8.4 -14 0.419874 0 -0.0447576 0 
8.6 -14 0.428392 0 -0.03132416 0 
8.8 -14 0.436652 0 -0.01769064 0 
9 -14 0.444566 0 -0.00379532 0 
9.2 -14 0.452462 0 0.01009092 0 
9.4 -14 0.460126 0 0.02411868 0 
9.6 -14 0.467644 0 0.03816912 0 
9.8 -14 0.474798 0 0.05246 0 
10 -14 0.482058 0 0.0665424 0 
10.2 -14 0.48885 0 0.0809084 0 
10.4 -14 0.49556 0 0.0952388 0 
10.6 -14 0.502194 0 0.10945 0 
10.8 -14 0.50867 0 0.123634 0 
11 -14 0.514748 0 0.1380384 0 
11.2 -14 0.520866 0 0.152196 0 
11.4 -14 0.526804 0 0.1663728 0 
11.6 -14 0.532608 0 0.1805016 0 
11.8 -14 0.53834 0 0.1944784 0 
12 -14 0.543906 0 0.2084052 0 
12.4 -14 0.554886 0 0.2357216 0 
12.8 -14 0.565114 0 0.2630452 0 
13.2 -14 0.574766 0 0.2900884 0 
13.6 -14 0.584202 0 0.3164572 0 
14 -14 0.59335 0 0.3421916 0 
14.4 -14 0.602162 0 0.3673996 0 
14.8 -14 0.61025 0 0.3926588 0 
15.2 -14 0.618222 0 0.417132 0 
15.6 -14 0.626054 0 0.4408 0 
16 -14 0.633516 0 0.464068 0 
16.8 -14 0.64748 0 0.509372 0 
17.6 -14 0.660542 0 0.552428 0 
18.4 -14 0.67267 0 0.593628 0 
19.2 -14 0.683874 0 0.633276 0 
20 -14 0.694598 0 0.67046 0 
20.8 -14 0.704538 0 0.706228 0 
21.6 -14 0.713888 0 0.740288 0 
22.4 -14 0.722674 0 0.772836 0 
23.2 -14 0.73093 0 0.80396 0 
24 -14 0.738762 0 0.833568 0 
24.8 -14 0.746082 0 0.86216 0 
25.6 -14 0.75315 0 0.888964 0 
26.4 -14 0.75975 0 0.915004 0 
27.2 -14 0.765954 0 0.940208 0 
28 -14 0.771942 0 0.963932 0 
28.8 -14 0.77767 0 0.98652 0 
29.6 -14 0.783096 0 1.008316 0 
30.4 -14 0.788176 0 1.029732 0 
31.2 -14 0.793114 0 1.049824 0 
32 -14 0.79781 0 1.069268 0 
32.8 -14 0.802284 0 1.088064 0 
33.6 -14 0.806588 0 1.106016 0 
34.4 -14 0.810724 0 1.123224 0 
35.2 -14 0.814658 0 1.140008 0 
36 -14 0.818446 0 1.156112 0 
36.8 -14 0.822096 0 1.171564 0 
37.6 -14 0.825588 0 1.186592 0 
38.4 -14 0.828942 0 1.20114 0 
39.2 -14 0.832254 0 1.214556 0 
40 -14 0.835328 0 1.228424 0 
1 -12 0.00762338 0 -0.03154916 0 
1.2 -12 0.01427142 0 -0.0535612 0 
1.4 -12 0.0236346 0 -0.0797728 0 
1.6 -12 0.0355392 0 -0.1079764 0 
1.8 -12 0.0490742 0 -0.1349696 0 
2 -12 0.06422 0 -0.1601424 0 
2.2 -12 0.080881 0 -0.1843176 0 
2.4 -12 0.0985572 0 -0.2053324 0 
2.6 -12 0.116067 0 -0.2215604 0 
2.8 -12 0.134715 0 -0.2367888 0 
3 -12 0.1524238 0 -0.2473356 0 
3.2 -12 0.1710194 0 -0.2567556 0 
3.4 -12 0.1890494 0 -0.2629204 0 
3.6 -12 0.206204 0 -0.2659272 0 
3.8 -12 0.223034 0 -0.266644 0 
4 -12 0.239668 0 -0.2659504 0 
4.2 -12 0.255524 0 -0.263062 0 
4.4 -12 0.271032 0 -0.2587804 0 
4.6 -12 0.285802 0 -0.252764 0 
4.8 -12 0.299576 0 -0.2447372 0 
5 -12 0.31362 0 -0.2363436 0 
5.2 -12 0.327154 0 -0.2267224 0 
5.4 -12 0.340274 0 -0.21598 0 
5.6 -12 0.353228 0 -0.2047284 0 
5.8 -12 0.365008 0 -0.1921652 0 
6 -12 0.377136 0 -0.1795052 0 
6.2 -12 0.387986 0 -0.165442 0 
6.4 -12 0.399026 0 -0.151244 0 
6.6 -12 0.409566 0 -0.1363624 0 
6.8 -12 0.419884 0 -0.1212684 0 
7 -12 0.429474 0 -0.1054756 0 
7.2 -12 0.439352 0 -0.0898712 0 
7.4 -12 0.448452 0 -0.0735368 0 
7.6 -12 0.45733 0 -0.057058 0 
7.8 -12 0.466272 0 -0.0406588 0 
8 -12 0.47446 0 -0.02381992 0 
8.2 -12 0.482746 0 -0.00703384 0 
8.4 -12 0.490872 0 0.00969504 0 
8.6 -12 0.498642 0 0.0265548 0 
8.8 -12 0.506168 0 0.043554 0 
9 -12 0.51314 0 0.0607404 0 
9.2 -12 0.520318 0 0.0776568 0 
9.4 -12 0.527352 0 0.094374 0 
9.6 -12 0.534228 0 0.1110444 0 
9.8 -12 0.540874 0 0.1276276 0 
10 -12 0.547306 0 0.1441764 0 
10.2 -12 0.553516 0 0.160716 0 
10.4 -12 0.55942 0 0.1772892 0 
10.6 -12 0.565574 0 0.1932976 0 
10.8 -12 0.571184 0 0.2095992 0 
11 -12 0.576882 0 0.2255624 0 
11.2 -12 0.582232 0 0.241512 0 
11.4 -12 0.587748 0 0.257004 0 
11.6 -12 0.592898 0 0.2726376 0 
11.8 -12 0.598034 0 0.28796 0 
12 -12 0.603112 0 0.303008 0 
12.4 -12 0.61276 0 0.3328796 0 
12.8 -12 0.621808 0 0.362358 0 
13.2 -12 0.63048 0 0.3910676 0 
13.6 -12 0.638904 0 0.418852 0 
14 -12 0.647016 0 0.445872 0 
14.4 -12 0.654754 0 0.472264 0 
14.8 -12 0.66213 0 0.498044 0 
15.2 -12 0.669134 0 0.523328 0 
15.6 -12 0.676042 0 0.547524 0 
16 -12 0.682484 0 0.571556 0 
16.8 -12 0.694938 0 0.617004 0 
17.6 -12 0.70646 0 0.660136 0 
18.4 -12 0.717074 0 0.701224 0 
19.2 -12 0.72696 0 0.740232 0 
20 -12 0.736172 0 0.777316 0 
20.8 -12 0.744974 0 0.81186 0 
21.6 -12 0.753206 0 0.844704 0 
22.4 -12 0.760762 0 0.876636 0 
23.2 -12 0.768028 0 0.906328 0 
24 -12 0.7748 0 0.934964 0 
24.8 -12 0.781256 0 0.961916 0 
25.6 -12 0.787328 0 0.987768 0 
26.4 -12 0.793158 0 1.01202 0 
27.2 -12 0.798544 0 1.035932 0 
28 -12 0.803706 0 1.058536 0 
28.8 -12 0.808604 0 1.080212 0 
29.6 -12 0.813362 0 1.100348 0 
30.4 -12 0.817788 0 1.120332 0 
31.2 -12 0.822032 0 1.139364 0 
32 -12 0.826096 0 1.157552 0 
32.8 -12 0.830002 0 1.174844 0 
33.6 -12 0.83371 0 1.191676 0 
34.4 -12 0.837262 0 1.207864 0 
35.2 -12 0.840726 0 1.222948 0 
36 -12 0.843936 0 1.238404 0 
36.8 -12 0.847112 0 1.252508 0 
37.6 -12 0.850118 0 1.266508 0 
38.4 -12 0.853026 0 1.279852 0 
39.2 -12 0.855858 0 1.292404 0 
40 -12 0.858532 0 1.305036 0 
0.7 -11 0.00670598 0 -0.03181428 0 
0.8 -11 0.01006176 0 -0.0455524 0 
0.9 -11 0.014307 0 -0.0613556 0 
1 -11 0.01886404 0 -0.0770836 0 
1.2 -11 0.0303504 0 -0.1109116 0 
1.4 -11 0.0446574 0 -0.1465136 0 
1.6 -11 0.0611208 0 -0.1801028 0 
1.8 -11 0.0792064 0 -0.2098968 0 
2 -11 0.0982312 0 -0.2357688 0 
2.2 -11 0.1181144 0 -0.25796 0 
2.4 -11 0.138527 0 -0.2764304 0 
2.6 -11 0.1588216 0 -0.2899864 0 
2.8 -11 0.1782126 0 -0.2985116 0 
3 -11 0.1982314 0 -0.3056784 0 
3.2 -11 0.217068 0 -0.308884 0 
3.4 -11 0.235856 0 -0.3098932 0 
3.6 -11 0.253224 0 -0.3075864 0 
3.8 -11 0.27061 0 -0.303924 0 
4 -11 0.286984 0 -0.2980648 0 
4.2 -11 0.302758 0 -0.2903684 0 
4.4 -11 0.318012 0 -0.2812588 0 
4.6 -11 0.332788 0 -0.2709196 0 
4.8 -11 0.346974 0 -0.2590928 0 
5 -11 0.360224 0 -0.2462772 0 
5.2 -11 0.373378 0 -0.2327448 0 
5.4 -11 0.38575 0 -0.2182016 0 
5.6 -11 0.39753 0 -0.2025876 0 
5.8 -11 0.409182 0 -0.1867516 0 
6 -11 0.420638 0 -0.1706052 0 
6.2 -11 0.4315 0 -0.1536268 0 
6.4 -11 0.441784 0 -0.13614 0 
6.6 -11 0.45189 0 -0.1185712 0 
6.8 -11 0.461676 0 -0.1007144 0 
7 -11 0.471046 0 -0.0825652 0 
7.2 -11 0.480096 0 -0.0641192 0 
7.4 -11 0.488598 0 -0.0453868 0 
7.6 -11 0.49704 0 -0.02677408 0 
7.8 -11 0.505446 0 -0.00830204 0 
8 -11 0.51347 0 0.01036628 0 
8.2 -11 0.52107 0 0.02917336 0 
8.4 -11 0.528604 0 0.0478048 0 
8.6 -11 0.536168 0 0.0660644 0 
8.8 -11 0.543166 0 0.0846364 0 
9 -11 0.549884 0 0.1031544 0 
9.2 -11 0.55647 0 0.121516 0 
9.4 -11 0.562914 0 0.139726 0 
9.6 -11 0.569064 0 0.1578868 0 
9.8 -11 0.57537 0 0.1754848 0 
10 -11 0.581222 0 0.193272 0 
10.2 -11 0.587192 0 0.2106516 0 
10.4 -11 0.592848 0 0.2280016 0 
10.6 -11 0.598504 0 0.2449844 0 
10.8 -11 0.60383 0 0.2619496 0 
11 -11 0.609144 0 0.2786224 0 
11.2 -11 0.614314 0 0.2951316 0 
11.4 -11 0.619288 0 0.3114704 0 
11.6 -11 0.62414 0 0.3276372 0 
11.8 -11 0.628936 0 0.343462 0 
12 -11 0.633572 0 0.3591848 0 
12.4 -11 0.642598 0 0.3898664 0 
12.8 -11 0.651086 0 0.419948 0 
13.2 -11 0.659176 0 0.449276 0 
13.6 -11 0.667122 0 0.477352 0 
14 -11 0.67457 0 0.504932 0 
14.4 -11 0.681854 0 0.531388 0 
14.8 -11 0.68874 0 0.557292 0 
15.2 -11 0.695222 0 0.582768 0 
15.6 -11 0.701546 0 0.607256 0 
16 -11 0.707736 0 0.63072 0 
16.8 -11 0.719168 0 0.67634 0 
17.6 -11 0.729792 0 0.7193 0 
18.4 -11 0.739714 0 0.75968 0 
19.2 -11 0.748856 0 0.798172 0 
20 -11 0.757458 0 0.834336 0 
20.8 -11 0.765512 0 0.868508 0 
21.6 -11 0.773046 0 0.900948 0 
22.4 -11 0.780108 0 0.931784 0 
23.2 -11 0.78682 0 0.960672 0 
24 -11 0.79306 0 0.98856 0 
24.8 -11 0.798976 0 1.014952 0 
25.6 -11 0.804596 0 1.039908 0 
26.4 -11 0.809942 0 1.06352 0 
27.2 -11 0.814954 0 1.086384 0 
28 -11 0.81971 0 1.10822 0 
28.8 -11 0.824234 0 1.129052 0 
29.6 -11 0.82859 0 1.148612 0 
30.4 -11 0.832716 0 1.167488 0 
31.2 -11 0.836602 0 1.185956 0 
32 -11 0.840372 0 1.203188 0 
32.8 -11 0.843948 0 1.219932 0 
33.6 -11 0.847346 0 1.236212 0 
34.4 -11 0.850638 0 1.251512 0 
35.2 -11 0.853776 0 1.266372 0 
36 -11 0.85679 0 1.280636 0 
36.8 -11 0.85969 0 1.294308 0 
37.6 -11 0.862446 0 1.307772 0 
38.4 -11 0.865136 0 1.320336 0 
39.2 -11 0.867718 0 1.332544 0 
40 -11 0.870192 0 1.344424 0 
0.3 -10 0.00599372 0 -0.0328922 0 
0.35 -10 0.00746516 0 -0.0403252 0 
0.4 -10 0.00939002 0 -0.0497644 0 
0.5 -10 0.0133365 0 -0.0677472 0 
0.6 -10 0.01789788 0 -0.0865672 0 
0.7 -10 0.0228624 0 -0.106056 0 
0.8 -10 0.0294184 0 -0.1287708 0 
0.9 -10 0.0363934 0 -0.1507144 0 
1 -10 0.043914 0 -0.17199 0 
1.2 -10 0.0610928 0 -0.2137756 0 
1.4 -10 0.0805766 0 -0.2522932 0 
1.6 -10 0.101601 0 -0.2857192 0 
1.8 -10 0.1234944 0 -0.3112044 0 
2 -10 0.1453096 0 -0.3310816 0 
2.2 -10 0.1679902 0 -0.3463684 0 
2.4 -10 0.1902346 0 -0.3580364 0 
2.6 -10 0.211866 0 -0.3643744 0 
2.8 -10 0.232642 0 -0.3664256 0 
3 -10 0.252386 0 -0.3652532 0 
3.2 -10 0.27153 0 -0.3616548 0 
3.4 -10 0.289632 0 -0.3552284 0 
3.6 -10 0.307574 0 -0.347172 0 
3.8 -10 0.32425 0 -0.3369744 0 
4 -10 0.34051 0 -0.3254872 0 
4.2 -10 0.355706 0 -0.3122564 0 
4.4 -10 0.37053 0 -0.2980316 0 
4.6 -10 0.38417 0 -0.2821284 0 
4.8 -10 0.397422 0 -0.2657388 0 
5 -10 0.410402 0 -0.2485028 0 
5.2 -10 0.422464 0 -0.2303472 0 
5.4 -10 0.43417 0 -0.2116032 0 
5.6 -10 0.445544 0 -0.1925232 0 
5.8 -10 0.456232 0 -0.1727472 0 
6 -10 0.466872 0 -0.152768 0 
6.2 -10 0.476808 0 -0.1324992 0 
6.4 -10 0.48689 0 -0.112274 0 
6.6 -10 0.496292 0 -0.0917012 0 
6.8 -10 0.505276 0 -0.0709316 0 
7 -10 0.514042 0 -0.0500888 0 
7.2 -10 0.522526 0 -0.02920752 0 
7.4 -10 0.530536 0 -0.00839736 0 
7.6 -10 0.53813 0 0.01263572 0 
7.8 -10 0.54605 0 0.0330156 0 
8 -10 0.553378 0 0.053704 0 
8.2 -10 0.56072 0 0.0739396 0 
8.4 -10 0.567734 0 0.0941348 0 
8.6 -10 0.57459 0 0.1140864 0 
8.8 -10 0.580888 0 0.1343192 0 
9 -10 0.587244 0 0.1540788 0 
9.2 -10 0.593524 0 0.173502 0 
9.4 -10 0.599686 0 0.1925676 0 
9.6 -10 0.605374 0 0.2118228 0 
9.8 -10 0.610968 0 0.2308036 0 
10 -10 0.6165 0 0.249398 0 
10.2 -10 0.622044 0 0.2675268 0 
10.4 -10 0.627048 0 0.286048 0 
10.6 -10 0.632154 0 0.3039056 0 
10.8 -10 0.637164 0 0.321428 0 
11 -10 0.642158 0 0.3385872 0 
11.2 -10 0.646842 0 0.3557196 0 
11.4 -10 0.651564 0 0.3723308 0 
11.6 -10 0.656202 0 0.3887088 0 
11.8 -10 0.660528 0 0.405164 0 
12 -10 0.664766 0 0.421396 0 
12.4 -10 0.673116 0 0.452612 0 
12.8 -10 0.680952 0 0.483208 0 
13.2 -10 0.688628 0 0.512396 0 
13.6 -10 0.69578 0 0.541104 0 
14 -10 0.70273 0 0.568664 0 
14.4 -10 0.709242 0 0.595704 0 
14.8 -10 0.715736 0 0.621208 0 
15.2 -10 0.721692 0 0.646636 0 
15.6 -10 0.72752 0 0.670988 0 
16 -10 0.733108 0 0.694588 0 
16.8 -10 0.743596 0 0.73984 0 
17.6 -10 0.753472 0 0.781772 0 
18.4 -10 0.762512 0 0.821712 0 
19.2 -10 0.771032 0 0.858884 0 
20 -10 0.778828 0 0.894596 0 
20.8 -10 0.786182 0 0.92804 0 
21.6 -10 0.793094 0 0.959524 0 
22.4 -10 0.79959 0 0.989292 0 
23.2 -10 0.805714 0 1.017368 0 
24 -10 0.811468 0 1.044068 0 
24.8 -10 0.816894 0 1.069452 0 
25.6 -10 0.822024 0 1.093532 0 
26.4 -10 0.826896 0 1.116336 0 
27.2 -10 0.831472 0 1.138336 0 
28 -10 0.83583 0 1.15922 0 
28.8 -10 0.83994 0 1.179364 0 
29.6 -10 0.843934 0 1.197948 0 
30.4 -10 0.847716 0 1.215888 0 
31.2 -10 0.851244 0 1.233728 0 
32 -10 0.854688 0 1.25014 0 
32.8 -10 0.857948 0 1.266144 0 
33.6 -10 0.86106 0 1.281576 0 
34.4 -10 0.864046 0 1.296328 0 
35.2 -10 0.866908 0 1.310496 0 
36 -10 0.86967 0 1.323912 0 
36.8 -10 0.872306 0 1.337008 0 
37.6 -10 0.87483 0 1.349712 0 
38.4 -10 0.877264 0 1.361852 0 
39.2 -10 0.879624 0 1.37336 0 
40 -10 0.881892 0 1.384472 0 
0.3 -9 0.0380688 0 -0.1946408 0 
0.35 -9 0.0397208 0 -0.2004552 0 
0.4 -9 0.0423982 0 -0.2106016 0 
0.5 -9 0.0473266 0 -0.2271236 0 
0.6 -9 0.0541502 0 -0.2477036 0 
0.7 -9 0.0617122 0 -0.2682208 0 
0.8 -9 0.0698244 0 -0.2882068 0 
0.9 -9 0.0788768 0 -0.3073 0 
1 -9 0.0892652 0 -0.3272472 0 
1.2 -9 0.1115698 0 -0.3639204 0 
1.4 -9 0.1347224 0 -0.3931668 0 
1.6 -9 0.1588224 0 -0.415032 0 
1.8 -9 0.1834582 0 -0.430392 0 
2 -9 0.207888 0 -0.440128 0 
2.2 -9 0.231796 0 -0.444816 0 
2.4 -9 0.25408 0 -0.443932 0 
2.6 -9 0.275488 0 -0.438944 0 
2.8 -9 0.296396 0 -0.431872 0 
3 -9 0.315444 0 -0.421568 0 
3.2 -9 0.334102 0 -0.409716 0 
3.4 -9 0.351522 0 -0.3956384 0 
3.6 -9 0.368236 0 -0.3799996 0 
3.8 -9 0.384284 0 -0.3630796 0 
4 -9 0.398822 0 -0.3442932 0 
4.2 -9 0.413232 0 -0.3251716 0 
4.4 -9 0.427016 0 -0.3053952 0 
4.6 -9 0.439812 0 -0.2842204 0 
4.8 -9 0.451786 0 -0.2621656 0 
5 -9 0.46366 0 -0.2400476 0 
5.2 -9 0.475136 0 -0.2176684 0 
5.4 -9 0.48596 0 -0.1946648 0 
5.6 -9 0.496094 0 -0.171376 0 
5.8 -9 0.505912 0 -0.147808 0 
6 -9 0.515458 0 -0.1243044 0 
6.2 -9 0.524582 0 -0.1008524 0 
6.4 -9 0.53344 0 -0.0772784 0 
6.6 -9 0.542278 0 -0.0539132 0 
6.8 -9 0.550492 0 -0.03036304 0 
7 -9 0.55848 0 -0.00715112 0 
7.2 -9 0.566268 0 0.01591024 0 
7.4 -9 0.573924 0 0.03867472 0 
7.6 -9 0.581114 0 0.0614816 0 
7.8 -9 0.588 0 0.0841384 0 
8 -9 0.59502 0 0.106114 0 
8.2 -9 0.60138 0 0.128378 0 
8.4 -9 0.607762 0 0.1501972 0 
8.6 -9 0.613926 0 0.171658 0 
8.8 -9 0.619932 0 0.1928616 0 
9 -9 0.625756 0 0.2137772 0 
9.2 -9 0.631662 0 0.2339908 0 
9.4 -9 0.63713 0 0.254312 0 
9.6 -9 0.642414 0 0.274372 0 
9.8 -9 0.64744 0 0.2943 0 
10 -9 0.652492 0 0.3136784 0 
10.2 -9 0.657436 0 0.3326552 0 
10.4 -9 0.662272 0 0.3513208 0 
10.6 -9 0.66703 0 0.3695944 0 
10.8 -9 0.671466 0 0.38793 0 
11 -9 0.675786 0 0.40598 0 
11.2 -9 0.68015 0 0.42334 0 
11.4 -9 0.684494 0 0.44024 0 
11.6 -9 0.688536 0 0.45734 0 
11.8 -9 0.692724 0 0.473508 0 
12 -9 0.696684 0 0.48974 0 
12.4 -9 0.704152 0 0.521696 0 
12.8 -9 0.711422 0 0.552184 0 
13.2 -9 0.718224 0 0.582008 0 
13.6 -9 0.724824 0 0.610548 0 
14 -9 0.731216 0 0.637764 0 
14.4 -9 0.737268 0 0.664328 0 
14.8 -9 0.742948 0 0.690336 0 
15.2 -9 0.748504 0 0.715112 0 
15.6 -9 0.753802 0 0.739136 0 
16 -9 0.758886 0 0.762412 0 
16.8 -9 0.768534 0 0.80636 0 
17.6 -9 0.77741 0 0.847788 0 
18.4 -9 0.785656 0 0.886564 0 
19.2 -9 0.793282 0 0.923208 0 
20 -9 0.800404 0 0.957636 0 
20.8 -9 0.807044 0 0.99016 0 
21.6 -9 0.813324 0 1.020484 0 
22.4 -9 0.819264 0 1.048788 0 
23.2 -9 0.824776 0 1.076012 0 
24 -9 0.829988 0 1.101628 0 
24.8 -9 0.834868 0 1.126172 0 
25.6 -9 0.839504 0 1.149284 0 
26.4 -9 0.843906 0 1.171116 0 
27.2 -9 0.848104 0 1.191652 0 
28 -9 0.852034 0 1.211644 0 
28.8 -9 0.855726 0 1.231096 0 
29.6 -9 0.859332 0 1.24878 0 
30.4 -9 0.862754 0 1.265756 0 
31.2 -9 0.865946 0 1.2827 0 
32 -9 0.86903 0 1.298556 0 
32.8 -9 0.872 0 1.313484 0 
33.6 -9 0.874804 0 1.328168 0 
34.4 -9 0.877518 0 1.341948 0 
35.2 -9 0.88009 0 1.355492 0 
36 -9 0.882592 0 1.368072 0 
36.8 -9 0.884964 0 1.380548 0 
37.6 -9 0.887246 0 1.3925 0 
38.4 -9 0.889448 0 1.403924 0 
39.2 -9 0.89155 0 1.415108 0 
40 -9 0.893606 0 1.425476 0 
0.3 -8 0.099831 0 -0.461488 0 
0.35 -8 0.1024812 0 -0.464788 0 
0.4 -8 0.1048064 0 -0.467244 0 
0.5 -8 0.1113224 0 -0.478972 0 
0.6 -8 0.1192108 0 -0.48976 0 
0.7 -8 0.127922 0 -0.502016 0 
0.8 -8 0.137451 0 -0.512496 0 
0.9 -8 0.14909 0 -0.524744 0 
1 -8 0.1605954 0 -0.533872 0 
1.2 -8 0.1855916 0 -0.550056 0 
1.4 -8 0.21142 0 -0.559052 0 
1.6 -8 0.236928 0 -0.561848 0 
1.8 -8 0.261714 0 -0.558496 0 
2 -8 0.286182 0 -0.552116 0 
2.2 -8 0.30884 0 -0.540104 0 
2.4 -8 0.330116 0 -0.52482 0 
2.6 -8 0.350256 0 -0.50806 0 
2.8 -8 0.369368 0 -0.489528 0 
3 -8 0.386922 0 -0.468412 0 
3.2 -8 0.403586 0 -0.447008 0 
3.4 -8 0.419826 0 -0.424504 0 
3.6 -8 0.434568 0 -0.400684 0 
3.8 -8 0.448354 0 -0.3761736 0 
4 -8 0.461688 0 -0.351012 0 
4.2 -8 0.474454 0 -0.3253884 0 
4.4 -8 0.486272 0 -0.2988532 0 
4.6 -8 0.498158 0 -0.2724592 0 
4.8 -8 0.508794 0 -0.2453524 0 
5 -8 0.519476 0 -0.2184764 0 
5.2 -8 0.529492 0 -0.1912964 0 
5.4 -8 0.538994 0 -0.1641908 0 
5.6 -8 0.548068 0 -0.1367216 0 
5.8 -8 0.557162 0 -0.1100448 0 
6 -8 0.565912 0 -0.0831632 0 
6.2 -8 0.574448 0 -0.0567968 0 
6.4 -8 0.582368 0 -0.03035996 0 
6.6 -8 0.589844 0 -0.003939256 0 
6.8 -8 0.5974 0 0.02190732 0 
7 -8 0.604656 0 0.0473088 0 
7.2 -8 0.611318 0 0.07293 0 
7.4 -8 0.618198 0 0.097614 0 
7.6 -8 0.624686 0 0.122296 0 
7.8 -8 0.630984 0 0.1465032 0 
8 -8 0.637248 0 0.1700568 0 
8.2 -8 0.643256 0 0.1933328 0 
8.4 -8 0.648924 0 0.2164392 0 
8.6 -8 0.654578 0 0.2389544 0 
8.8 -8 0.660012 0 0.2611712 0 
9 -8 0.66519 0 0.283002 0 
9.2 -8 0.670326 0 0.3043484 0 
9.4 -8 0.675298 0 0.3254332 0 
9.6 -8 0.680066 0 0.3461992 0 
9.8 -8 0.684914 0 0.366134 0 
10 -8 0.689508 0 0.3859184 0 
10.2 -8 0.693818 0 0.40572 0 
10.4 -8 0.698046 0 0.425088 0 
10.6 -8 0.702222 0 0.443892 0 
10.8 -8 0.706446 0 0.461992 0 
11 -8 0.710392 0 0.480228 0 
11.2 -8 0.714082 0 0.498452 0 
11.4 -8 0.717954 0 0.515624 0 
11.6 -8 0.721778 0 0.532272 0 
11.8 -8 0.72537 0 0.54904 0 
12 -8 0.728808 0 0.565708 0 
12.4 -8 0.73587 0 0.596656 0 
12.8 -8 0.742306 0 0.627372 0 
13.2 -8 0.748498 0 0.656776 0 
13.6 -8 0.754412 0 0.685108 0 
14 -8 0.76002 0 0.712536 0 
14.4 -8 0.765554 0 0.738284 0 
14.8 -8 0.770614 0 0.764072 0 
15.2 -8 0.775576 0 0.788476 0 
15.6 -8 0.780348 0 0.811924 0 
16 -8 0.784944 0 0.834496 0 
16.8 -8 0.793522 0 0.87768 0 
17.6 -8 0.801526 0 0.917636 0 
18.4 -8 0.808908 0 0.955208 0 
19.2 -8 0.815796 0 0.990244 0 
20 -8 0.822154 0 1.023504 0 
20.8 -8 0.828132 0 1.054504 0 
21.6 -8 0.833754 0 1.0835 0 
22.4 -8 0.839004 0 1.110992 0 
23.2 -8 0.843952 0 1.136824 0 
24 -8 0.84862 0 1.161152 0 
24.8 -8 0.85295 0 1.184796 0 
25.6 -8 0.857116 0 1.20652 0 
26.4 -8 0.861054 0 1.227176 0 
27.2 -8 0.864804 0 1.246568 0 
28 -8 0.868306 0 1.265564 0 
28.8 -8 0.87161 0 1.283908 0 
29.6 -8 0.874792 0 1.300956 0 
30.4 -8 0.877856 0 1.316844 0 
31.2 -8 0.880704 0 1.332872 0 
32 -8 0.883456 0 1.347784 0 
32.8 -8 0.886094 0 1.361972 0 
33.6 -8 0.888614 0 1.375552 0 
34.4 -8 0.891022 0 1.388644 0 
35.2 -8 0.893312 0 1.401452 0 
36 -8 0.895556 0 1.413056 0 
36.8 -8 0.897656 0 1.424968 0 
37.6 -8 0.899686 0 1.43626 0 
38.4 -8 0.90165 0 1.446928 0 
39.2 -8 0.903532 0 1.457292 0 
40 -8 0.90536 0 1.46702 0 
0.3 -7 0.1878922 0 -0.754432 0 
0.35 -7 0.191361 0 -0.755892 0 
0.4 -7 0.1949818 0 -0.758216 0 
0.5 -7 0.20305 0 -0.7586 0 
0.6 -7 0.212324 0 -0.761256 0 
0.7 -7 0.222632 0 -0.75852 0 
0.8 -7 0.23486 0 -0.760232 0 
0.9 -7 0.246226 0 -0.755696 0 
1 -7 0.258284 0 -0.750644 0 
1.2 -7 0.283572 0 -0.7391 0 
1.4 -7 0.30818 0 -0.72008 0 
1.6 -7 0.333032 0 -0.69904 0 
1.8 -7 0.35564 0 -0.673416 0 
2 -7 0.377188 0 -0.646848 0 
2.2 -7 0.396666 0 -0.618112 0 
2.4 -7 0.415668 0 -0.589988 0 
2.6 -7 0.4331 0 -0.5598 0 
2.8 -7 0.449254 0 -0.529408 0 
3 -7 0.46406 0 -0.498164 0 
3.2 -7 0.478552 0 -0.467284 0 
3.4 -7 0.49131 0 -0.43524 0 
3.6 -7 0.50411 0 -0.403784 0 
3.8 -7 0.516006 0 -0.3719172 0 
4 -7 0.527486 0 -0.3397852 0 
4.2 -7 0.537946 0 -0.3072552 0 
4.4 -7 0.548692 0 -0.2757312 0 
4.6 -7 0.558582 0 -0.2438188 0 
4.8 -7 0.568372 0 -0.2121332 0 
5 -7 0.57697 0 -0.1801016 0 
5.2 -7 0.585934 0 -0.1489504 0 
5.4 -7 0.594462 0 -0.1181192 0 
5.6 -7 0.602374 0 -0.087254 0 
5.8 -7 0.610244 0 -0.0572192 0 
6 -7 0.61782 0 -0.02727204 0 
6.2 -7 0.624926 0 0.002446488 0 
6.4 -7 0.63207 0 0.03136828 0 
6.6 -7 0.638716 0 0.060118 0 
6.8 -7 0.64533 0 0.0881476 0 
7 -7 0.651778 0 0.11553 0 
7.2 -7 0.657926 0 0.1425484 0 
7.4 -7 0.663838 0 0.1690636 0 
7.6 -7 0.669562 0 0.195092 0 
7.8 -7 0.675254 0 0.2204156 0 
8 -7 0.680756 0 0.2453444 0 
8.2 -7 0.685756 0 0.270244 0 
8.4 -7 0.690848 0 0.2941848 0 
8.6 -7 0.695952 0 0.3173032 0 
8.8 -7 0.70078 0 0.340154 0 
9 -7 0.705452 0 0.3625736 0 
9.2 -7 0.709922 0 0.3847192 0 
9.4 -7 0.714432 0 0.405896 0 
9.6 -7 0.718586 0 0.427296 0 
9.8 -7 0.72278 0 0.447884 0 
10 -7 0.726776 0 0.468156 0 
10.2 -7 0.730712 0 0.48782 0 
10.4 -7 0.734598 0 0.506968 0 
10.6 -7 0.738304 0 0.52592 0 
10.8 -7 0.741888 0 0.54458 0 
11 -7 0.745362 0 0.562828 0 
11.2 -7 0.748736 0 0.580768 0 
11.4 -7 0.752212 0 0.597732 0 
11.6 -7 0.755444 0 0.614832 0 
11.8 -7 0.758616 0 0.631556 0 
12 -7 0.761694 0 0.647924 0 
12.4 -7 0.76777 0 0.679172 0 
12.8 -7 0.77355 0 0.709124 0 
13.2 -7 0.779072 0 0.737868 0 
13.6 -7 0.784256 0 0.765852 0 
14 -7 0.789276 0 0.792356 0 
14.4 -7 0.794128 0 0.81762 0 
14.8 -7 0.798728 0 0.842072 0 
15.2 -7 0.80301 0 0.8663 0 
15.6 -7 0.807232 0 0.88896 0 
16 -7 0.811314 0 0.910596 0 
16.8 -7 0.818832 0 0.952548 0 
17.6 -7 0.825888 0 0.990948 0 
18.4 -7 0.832356 0 1.027244 0 
19.2 -7 0.838424 0 1.06072 0 
20 -7 0.844066 0 1.092144 0 
20.8 -7 0.849318 0 1.121732 0 
21.6 -7 0.854222 0 1.149652 0 
22.4 -7 0.858852 0 1.175632 0 
23.2 -7 0.863218 0 1.199928 0 
24 -7 0.867296 0 1.223172 0 
24.8 -7 0.87114 0 1.245132 0 
25.6 -7 0.874798 0 1.265632 0 
26.4 -7 0.878246 0 1.285168 0 
27.2 -7 0.881524 0 1.303576 0 
28 -7 0.884624 0 1.321152 0 
28.8 -7 0.887538 0 1.338224 0 
29.6 -7 0.890312 0 1.354472 0 
30.4 -7 0.893008 0 1.369236 0 
31.2 -7 0.895528 0 1.383972 0 
32 -7 0.897948 0 1.397856 0 
32.8 -7 0.900236 0 1.411492 0 
33.6 -7 0.902458 0 1.423992 0 
34.4 -7 0.90457 0 1.436216 0 
35.2 -7 0.90658 0 1.448164 0 
36 -7 0.908534 0 1.45916 0 
36.8 -7 0.910374 0 1.470328 0 
37.6 -7 0.91218 0 1.480412 0 
38.4 -7 0.91388 0 1.490724 0 
39.2 -7 0.915536 0 1.50028 0 
40 -7 0.917132 0 1.50944 0 
0.3 -6 0.305344 0 -1.02578 0 
0.35 -6 0.309746 0 -1.022596 0 
0.4 -6 0.314782 0 -1.021604 0 
0.5 -6 0.324262 0 -1.011872 0 
0.6 -6 0.333652 0 -0.999044 0 
0.7 -6 0.344514 0 -0.985388 0 
0.8 -6 0.354608 0 -0.968132 0 
0.9 -6 0.366104 0 -0.949052 0 
1 -6 0.377904 0 -0.930348 0 
1.2 -6 0.39943 0 -0.886028 0 
1.4 -6 0.420722 0 -0.84162 0 
1.6 -6 0.441156 0 -0.79668 0 
1.8 -6 0.459032 0 -0.751652 0 
2 -6 0.475866 0 -0.707896 0 
2.2 -6 0.491522 0 -0.665524 0 
2.4 -6 0.505922 0 -0.623792 0 
2.6 -6 0.519852 0 -0.58308 0 
2.8 -6 0.532348 0 -0.54204 0 
3 -6 0.545182 0 -0.503404 0 
3.2 -6 0.555852 0 -0.463204 0 
3.4 -6 0.566414 0 -0.423748 0 
3.6 -6 0.57671 0 -0.3847096 0 
3.8 -6 0.586292 0 -0.3457912 0 
4 -6 0.595148 0 -0.3073824 0 
4.2 -6 0.604172 0 -0.2697144 0 
4.4 -6 0.612804 0 -0.2325436 0 
4.6 -6 0.620918 0 -0.1956704 0 
4.8 -6 0.628634 0 -0.1588272 0 
5 -6 0.636272 0 -0.1231416 0 
5.2 -6 0.643728 0 -0.088158 0 
5.4 -6 0.650816 0 -0.0537452 0 
5.6 -6 0.657918 0 -0.02018072 0 
5.8 -6 0.664482 0 0.01327444 0 
6 -6 0.67093 0 0.045652 0 
6.2 -6 0.676948 0 0.077854 0 
6.4 -6 0.68295 0 0.1091108 0 
6.6 -6 0.688994 0 0.1392356 0 
6.8 -6 0.694552 0 0.169076 0 
7 -6 0.699698 0 0.1989088 0 
7.2 -6 0.705124 0 0.2268868 0 
7.4 -6 0.710214 0 0.2548116 0 
7.6 -6 0.71531 0 0.281582 0 
7.8 -6 0.720174 0 0.3079404 0 
8 -6 0.724814 0 0.3338356 0 
8.2 -6 0.72947 0 0.3586832 0 
8.4 -6 0.733724 0 0.3836536 0 
8.6 -6 0.738074 0 0.407412 0 
8.8 -6 0.74218 0 0.430816 0 
9 -6 0.746182 0 0.453732 0 
9.2 -6 0.750034 0 0.476136 0 
9.4 -6 0.754104 0 0.497004 0 
9.6 -6 0.75786 0 0.518012 0 
9.8 -6 0.76126 0 0.539344 0 
10 -6 0.764746 0 0.559568 0 
10.2 -6 0.768228 0 0.579008 0 
10.4 -6 0.771432 0 0.598668 0 
10.6 -6 0.77482 0 0.616776 0 
10.8 -6 0.777874 0 0.635396 0 
11 -6 0.780926 0 0.653352 0 
11.2 -6 0.78385 0 0.671052 0 
11.4 -6 0.786736 0 0.6882 0 
11.6 -6 0.78963 0 0.70462 0 
11.8 -6 0.792364 0 0.721076 0 
12 -6 0.79507 0 0.736992 0 
12.4 -6 0.800076 0 0.768732 0 
12.8 -6 0.805236 0 0.797072 0 
13.2 -6 0.810018 0 0.824916 0 
13.6 -6 0.81445 0 0.852356 0 
14 -6 0.818786 0 0.877996 0 
14.4 -6 0.822922 0 0.902696 0 
14.8 -6 0.827022 0 0.92542 0 
15.2 -6 0.830728 0 0.948676 0 
15.6 -6 0.834302 0 0.970864 0 
16 -6 0.837788 0 0.991828 0 
16.8 -6 0.844342 0 1.031456 0 
17.6 -6 0.850388 0 1.068272 0 
18.4 -6 0.856026 0 1.102232 0 
19.2 -6 0.861242 0 1.134048 0 
20 -6 0.866114 0 1.163588 0 
20.8 -6 0.870614 0 1.191736 0 
21.6 -6 0.874828 0 1.218116 0 
22.4 -6 0.878792 0 1.242748 0 
23.2 -6 0.882602 0 1.264916 0 
24 -6 0.886088 0 1.286956 0 
24.8 -6 0.88941 0 1.30732 0 
25.6 -6 0.89255 0 1.326528 0 
26.4 -6 0.89551 0 1.344808 0 
27.2 -6 0.898326 0 1.36196 0 
28 -6 0.90098 0 1.37848 0 
28.8 -6 0.903496 0 1.394248 0 
29.6 -6 0.905892 0 1.409168 0 
30.4 -6 0.908192 0 1.423108 0 
31.2 -6 0.910372 0 1.43656 0 
32 -6 0.912434 0 1.449724 0 
32.8 -6 0.914414 0 1.462128 0 
33.6 -6 0.916322 0 1.473708 0 
34.4 -6 0.918134 0 1.485044 0 
35.2 -6 0.919868 0 1.495964 0 
36 -6 0.921546 0 1.506092 0 
36.8 -6 0.923128 0 1.516424 0 
37.6 -6 0.924682 0 1.52558 0 
38.4 -6 0.926138 0 1.535216 0 
39.2 -6 0.927552 0 1.544212 0 
40 -6 0.928932 0 1.552404 0 
0.3 -5 0.44773 0 -1.213792 0 
0.35 -5 0.452018 0 -1.206604 0 
0.4 -5 0.455986 0 -1.197256 0 
0.5 -5 0.464192 0 -1.175112 0 
0.6 -5 0.473322 0 -1.149956 0 
0.7 -5 0.481496 0 -1.120548 0 
0.8 -5 0.49167 0 -1.090192 0 
0.9 -5 0.500974 0 -1.058328 0 
1 -5 0.50991 0 -1.027948 0 
1.2 -5 0.526448 0 -0.962028 0 
1.4 -5 0.541482 0 -0.898708 0 
1.6 -5 0.55575 0 -0.83916 0 
1.8 -5 0.567186 0 -0.781376 0 
2 -5 0.578794 0 -0.725524 0 
2.2 -5 0.589594 0 -0.674104 0 
2.4 -5 0.59936 0 -0.623036 0 
2.6 -5 0.608352 0 -0.573252 0 
2.8 -5 0.61721 0 -0.52426 0 
3 -5 0.625586 0 -0.476892 0 
3.2 -5 0.634288 0 -0.430352 0 
3.4 -5 0.641796 0 -0.3841836 0 
3.6 -5 0.649298 0 -0.3385164 0 
3.8 -5 0.65656 0 -0.2939868 0 
4 -5 0.663664 0 -0.2503 0 
4.2 -5 0.670826 0 -0.2070376 0 
4.4 -5 0.677114 0 -0.1647568 0 
4.6 -5 0.68404 0 -0.1241992 0 
4.8 -5 0.69046 0 -0.0838932 0 
5 -5 0.696692 0 -0.0446288 0 
5.2 -5 0.702574 0 -0.00612908 0 
5.4 -5 0.7081 0 0.03164536 0 
5.6 -5 0.71379 0 0.0679556 0 
5.8 -5 0.719418 0 0.1032324 0 
6 -5 0.724752 0 0.13773 0 
6.2 -5 0.729928 0 0.1713176 0 
6.4 -5 0.734884 0 0.204148 0 
6.6 -5 0.739586 0 0.2362572 0 
6.8 -5 0.744142 0 0.2677704 0 
7 -5 0.748786 0 0.2976052 0 
7.2 -5 0.753394 0 0.326294 0 
7.4 -5 0.757418 0 0.3555016 0 
7.6 -5 0.761782 0 0.3826008 0 
7.8 -5 0.765698 0 0.409884 0 
8 -5 0.769776 0 0.435568 0 
8.2 -5 0.773486 0 0.461268 0 
8.4 -5 0.777222 0 0.485908 0 
8.6 -5 0.780742 0 0.510172 0 
8.8 -5 0.784324 0 0.533156 0 
9 -5 0.787658 0 0.556048 0 
9.2 -5 0.790872 0 0.578476 0 
9.4 -5 0.794236 0 0.599304 0 
9.6 -5 0.797258 0 0.620596 0 
9.8 -5 0.800268 0 0.641048 0 
10 -5 0.803188 0 0.661096 0 
10.2 -5 0.80615 0 0.679908 0 
10.4 -5 0.808908 0 0.698936 0 
10.6 -5 0.811572 0 0.717544 0 
10.8 -5 0.814204 0 0.735472 0 
11 -5 0.816824 0 0.752568 0 
11.2 -5 0.819318 0 0.769676 0 
11.4 -5 0.821714 0 0.786492 0 
11.6 -5 0.824088 0 0.802688 0 
11.8 -5 0.826412 0 0.818484 0 
12 -5 0.828704 0 0.833704 0 
12.4 -5 0.832956 0 0.864168 0 
12.8 -5 0.83719 0 0.891964 0 
13.2 -5 0.841208 0 0.918568 0 
13.6 -5 0.844974 0 0.944512 0 
14 -5 0.848622 0 0.968872 0 
14.4 -5 0.852098 0 0.992312 0 
14.8 -5 0.855466 0 1.014364 0 
15.2 -5 0.858666 0 1.035688 0 
15.6 -5 0.86158 0 1.057472 0 
16 -5 0.864568 0 1.076676 0 
16.8 -5 0.870008 0 1.114496 0 
17.6 -5 0.87509 0 1.148948 0 
18.4 -5 0.879794 0 1.180948 0 
19.2 -5 0.884208 0 1.210152 0 
20 -5 0.88826 0 1.238008 0 
20.8 -5 0.89202 0 1.264332 0 
21.6 -5 0.895558 0 1.288724 0 
22.4 -5 0.898872 0 1.31162 0 
23.2 -5 0.902024 0 1.332556 0 
24 -5 0.904974 0 1.352484 0 
24.8 -5 0.907742 0 1.371416 0 
25.6 -5 0.91037 0 1.389056 0 
26.4 -5 0.912844 0 1.405916 0 
27.2 -5 0.915192 0 1.421772 0 
28 -5 0.917414 0 1.4369 0 
28.8 -5 0.919518 0 1.451344 0 
29.6 -5 0.92152 0 1.465056 0 
30.4 -5 0.923432 0 1.477956 0 
31.2 -5 0.92525 0 1.490376 0 
32 -5 0.926984 0 1.502196 0 
32.8 -5 0.928628 0 1.513752 0 
33.6 -5 0.93022 0 1.52434 0 
34.4 -5 0.93173 0 1.53478 0 
35.2 -5 0.933176 0 1.544848 0 
36 -5 0.934592 0 1.553676 0 
36.8 -5 0.935904 0 1.563336 0 
37.6 -5 0.937194 0 1.57186 0 
38.4 -5 0.938414 0 1.5806 0 
39.2 -5 0.939608 0 1.5884 0 
40 -5 0.940752 0 1.59608 0 
0.3 -4 0.59573 0.0005923 -1.27159 0.0009011 
0.35 -4 0.599254 0.0004607 -1.25566 0.0003866 
0.4 -4 0.601741 0.0005296 -1.24204 0.0003682 
0.5 -4 0.609025 0.0003074 -1.20784 0.0006306 
0.6 -4 0.616887 0.0002785 -1.17258 0.000555 
0.7 -4 0.623599 0.0002892 -1.13527 0.0005207 
0.8 -4 0.630415 0.0001425 -1.09646 0.0005343 
0.9 -4 0.636201 0.0001624 -1.05854 0.0004633 
1 -4 0.642222 0.0002226 -1.02211 0.0002587 
1.2 -4 0.652312 9.854e-05 -0.949785 0.0004522 
1.4 -4 0.660898 0.0001866 -0.880869 0.0004442 
1.6 -4 0.667808 0.0001189 -0.815788 0.0003107 
1.8 -4 0.674033 0.0002141 -0.753819 0.0002414 
2 -4 0.680138 3.812e-05 -0.694551 0.0002921 
2.2 -4 0.685523 9.712e-05 -0.636641 0.0001719 
2.4 -4 0.690883 0.0001317 -0.580284 0.0001356 
2.6 -4 0.696296 7.904e-05 -0.524927 0.0001347 
2.8 -4 0.701514 0.0001295 -0.470549 0.0001906 
3 -4 0.706717 0.0001032 -0.416615 0.0001571 
3.2 -4 0.711949 3.95e-05 -0.363919 0.0001344 
3.4 -4 0.717399 9.347e-05 -0.31287 0.0003044 
3.6 -4 0.722729 9.221e-05 -0.262101 0.000179 
3.8 -4 0.727809 5.284e-05 -0.21261 0.0001209 
4 -4 0.732873 4.048e-05 -0.164175 3.291e-05 
4.2 -4 0.737958 0 -0.1169108 0 
4.4 -4 0.742736 0 -0.070822 0 
4.6 -4 0.74721 0 -0.02557312 0 
4.8 -4 0.752306 0 0.01723276 0 
5 -4 0.757014 0 0.0592932 0 
5.2 -4 0.761896 0 0.0995724 0 
5.4 -4 0.766428 0 0.1392864 0 
5.6 -4 0.770872 0 0.1772004 0 
5.8 -4 0.775126 0 0.214356 0 
6 -4 0.779258 0 0.2503172 0 
6.2 -4 0.783382 0 0.2848472 0 
6.4 -4 0.787358 0 0.3183772 0 
6.6 -4 0.791072 0 0.3514036 0 
6.8 -4 0.795038 0 0.3822548 0 
7 -4 0.798338 0 0.41384 0 
7.2 -4 0.80191 0 0.44334 0 
7.4 -4 0.805422 0 0.471608 0 
7.6 -4 0.808678 0 0.499628 0 
7.8 -4 0.81195 0 0.52624 0 
8 -4 0.81513 0 0.552116 0 
8.2 -4 0.818244 0 0.577008 0 
8.4 -4 0.821108 0 0.602 0 
8.6 -4 0.824056 0 0.625324 0 
8.8 -4 0.82686 0 0.64822 0 
9 -4 0.829654 0 0.6701 0 
9.2 -4 0.832264 0 0.69188 0 
9.4 -4 0.83481 0 0.712968 0 
9.6 -4 0.837374 0 0.733016 0 
9.8 -4 0.839764 0 0.753056 0 
10 -4 0.842124 0 0.772276 0 
10.2 -4 0.844444 0 0.79086 0 
10.4 -4 0.846668 0 0.809136 0 
10.6 -4 0.84888 0 0.826664 0 
10.8 -4 0.850978 0 0.843996 0 
11 -4 0.85302 0 0.860944 0 
11.2 -4 0.855054 0 0.876976 0 
11.4 -4 0.857042 0 0.892704 0 
11.6 -4 0.858906 0 0.908492 0 
11.8 -4 0.860758 0 0.923652 0 
12 -4 0.862582 0 0.938272 0 
12.4 -4 0.866076 0 0.966656 0 
12.8 -4 0.8694 0 0.993644 0 
13.2 -4 0.872646 0 1.0186 0 
13.6 -4 0.87575 0 1.042308 0 
14 -4 0.87861 0 1.06598 0 
14.4 -4 0.88135 0 1.0885 0 
14.8 -4 0.88411 0 1.108508 0 
15.2 -4 0.88672 0 1.128 0 
15.6 -4 0.889074 0 1.148308 0 
16 -4 0.891406 0 1.16694 0 
16.8 -4 0.895834 0 1.201436 0 
17.6 -4 0.899902 0 1.233536 0 
18.4 -4 0.903682 0 1.263088 0 
19.2 -4 0.907214 0 1.29012 0 
20 -4 0.910496 0 1.315328 0 
20.8 -4 0.913496 0 1.33986 0 
21.6 -4 0.916332 0 1.3623 0 
22.4 -4 0.919008 0 1.382988 0 
23.2 -4 0.921548 0 1.401828 0 
24 -4 0.923908 0 1.420116 0 
24.8 -4 0.926134 0 1.437264 0 
25.6 -4 0.928242 0 1.453284 0 
26.4 -4 0.930222 0 1.468668 0 
27.2 -4 0.932096 0 1.483272 0 
28 -4 0.93388 0 1.496928 0 
28.8 -4 0.935562 0 1.510124 0 
29.6 -4 0.937162 0 1.522692 0 
30.4 -4 0.9387 0 1.534208 0 
31.2 -4 0.940168 0 1.5451 0 
32 -4 0.941542 0 1.556252 0 
32.8 -4 0.942876 0 1.566248 0 
33.6 -4 0.94416 0 1.575508 0 
34.4 -4 0.945356 0 1.585408 0 
35.2 -4 0.946508 0 1.594612 0 
36 -4 0.947638 0 1.60272 0 
36.8 -4 0.948698 0 1.611184 0 
37.6 -4 0.949736 0 1.618648 0 
38.4 -4 0.950714 0 1.62646 0 
39.2 -4 0.951658 0 1.633908 0 
40 -4 0.952584 0 1.640444 0 
0.3 -3 0.733314 0.0005023 -1.18986 0.0006279 
0.35 -3 0.736439 0.0005145 -1.1703 0.001838 
0.4 -3 0.740682 0.0007557 -1.14697 0.001689 
0.5 -3 0.746225 0.00046 -1.10876 0.0006599 
0.6 -3 0.75147 9.987e-05 -1.06836 0.0006542 
0.7 -3 0.755844 0.0005132 -1.03161 0.0007722 
0.8 -3 0.759394 0.000129 -0.994919 0.001002 
0.9 -3 0.762183 0.0002548 -0.95887 0.001118 
1 -3 0.764416 0.0001429 -0.923558 0.0005028 
1.2 -3 0.767671 0.0002027 -0.859009 0.0004343 
1.4 -3 0.769325 8.974e-05 -0.795469 0.0003141 
1.6 -3 0.770932 0.0001923 -0.734948 0.0001573 
1.8 -3 0.771756 8.454e-05 -0.674845 0.0002142 
2 -3 0.773365 0.0001646 -0.614016 0.0003567 
2.2 -3 0.774797 8.537e-05 -0.554513 0.0003161 
2.4 -3 0.776737 0.0001116 -0.494482 0.0001558 
2.6 -3 0.779153 7.361e-05 -0.435017 0.0001656 
2.8 -3 0.781686 5.305e-05 -0.37585 7.748e-05 
3 -3 0.784491 7.694e-05 -0.317278 0.0001982 
3.2 -3 0.787747 0.0001804 -0.26083 0.0002966 
3.4 -3 0.790871 6.814e-05 -0.204461 0.0002339 
3.6 -3 0.794254 6.459e-05 -0.149938 0.0001405 
3.8 -3 0.797583 0.0001167 -0.0966331 0.0001941 
4 -3 0.801036 5.834e-05 -0.0450235 0.0001006 
4.2 -3 0.804158 0 0.0056658 0 
4.4 -3 0.807736 0 0.0542396 0 
4.6 -3 0.811 0 0.101586 0 
4.8 -3 0.814548 0 0.146666 0 
5 -3 0.818148 0 0.1893304 0 
5.2 -3 0.821342 0 0.2320048 0 
5.4 -3 0.824696 0 0.272278 0 
5.6 -3 0.828032 0 0.3111056 0 
5.8 -3 0.831106 0 0.3489136 0 
6 -3 0.834214 0 0.3852168 0 
6.2 -3 0.837198 0 0.420388 0 
6.4 -3 0.840194 0 0.453592 0 
6.6 -3 0.84315 0 0.48564 0 
6.8 -3 0.845754 0 0.51772 0 
7 -3 0.84845 0 0.548104 0 
7.2 -3 0.851118 0 0.57702 0 
7.4 -3 0.853668 0 0.605208 0 
7.6 -3 0.856172 0 0.632244 0 
7.8 -3 0.85859 0 0.658516 0 
8 -3 0.86099 0 0.683404 0 
8.2 -3 0.863294 0 0.707808 0 
8.4 -3 0.865522 0 0.731444 0 
8.6 -3 0.867662 0 0.754512 0 
8.8 -3 0.869754 0 0.776604 0 
9 -3 0.871856 0 0.797544 0 
9.2 -3 0.873894 0 0.817796 0 
9.4 -3 0.875806 0 0.837996 0 
9.6 -3 0.87767 0 0.857608 0 
9.8 -3 0.879498 0 0.876432 0 
10 -3 0.881312 0 0.894348 0 
10.2 -3 0.883014 0 0.912364 0 
10.4 -3 0.884706 0 0.9295 0 
10.6 -3 0.886314 0 0.946544 0 
10.8 -3 0.887994 0 0.961876 0 
11 -3 0.889526 0 0.977876 0 
11.2 -3 0.891054 0 0.993 0 
11.4 -3 0.892554 0 1.007568 0 
11.6 -3 0.893966 0 1.022376 0 
11.8 -3 0.895374 0 1.036392 0 
12 -3 0.896726 0 1.050304 0 
12.4 -3 0.899338 0 1.076992 0 
12.8 -3 0.901882 0 1.101576 0 
13.2 -3 0.90431 0 1.124808 0 
13.6 -3 0.906652 0 1.146528 0 
14 -3 0.908786 0 1.168712 0 
14.4 -3 0.910906 0 1.18868 0 
14.8 -3 0.912946 0 1.20748 0 
15.2 -3 0.914918 0 1.2251 0 
15.6 -3 0.916714 0 1.243448 0 
16 -3 0.918442 0 1.260972 0 
16.8 -3 0.921756 0 1.292704 0 
17.6 -3 0.92484 0 1.3215 0 
18.4 -3 0.927674 0 1.348484 0 
19.2 -3 0.930336 0 1.37278 0 
20 -3 0.93279 0 1.39582 0 
20.8 -3 0.935064 0 1.41766 0 
21.6 -3 0.937208 0 1.437628 0 
22.4 -3 0.939218 0 1.456184 0 
23.2 -3 0.941118 0 1.473256 0 
24 -3 0.94289 0 1.489724 0 
24.8 -3 0.944554 0 1.50526 0 
25.6 -3 0.946144 0 1.519376 0 
26.4 -3 0.947632 0 1.53314 0 
27.2 -3 0.949034 0 1.546368 0 
28 -3 0.950388 0 1.5581 0 
28.8 -3 0.95165 0 1.56994 0 
29.6 -3 0.95285 0 1.581196 0 
30.4 -3 0.954008 0 1.591312 0 
31.2 -3 0.955112 0 1.600904 0 
32 -3 0.956148 0 1.610676 0 
32.8 -3 0.957138 0 1.619976 0 
33.6 -3 0.958092 0 1.628508 0 
34.4 -3 0.959 0 1.636948 0 
35.2 -3 0.959868 0 1.645032 0 
36 -3 0.960712 0 1.652304 0 
36.8 -3 0.961512 0 1.659628 0 
37.6 -3 0.962286 0 1.66646 0 
38.4 -3 0.963024 0 1.673232 0 
39.2 -3 0.963736 0 1.679664 0 
40 -3 0.964424 0 1.685736 0 
0.3 -2 0.859012 0.001144 -0.987553 0.003143 
0.35 -2 0.860367 0.0005486 -0.967507 0.0008417 
0.4 -2 0.861594 0.0008955 -0.950053 0.002645 
0.5 -2 0.864907 0.0007743 -0.910867 0.002681 
0.6 -2 0.866105 0.0004452 -0.882311 0.0007746 
0.7 -2 0.867591 0.0003835 -0.849959 0.0005875 
0.8 -2 0.866851 0.0002101 -0.821636 0.0003718 
0.9 -2 0.866822 0.0002554 -0.795354 0.0006309 
1 -2 0.866247 0.000276 -0.769167 0.0004826 
1.2 -2 0.863752 0.0001734 -0.717337 0.0002725 
1.4 -2 0.861397 0.000119 -0.664535 0.0004977 
1.6 -2 0.859196 2.931e-05 -0.609004 0.000266 
1.8 -2 0.85775 6.809e-05 -0.55022 0.000253 
2 -2 0.856798 5.518e-05 -0.489008 0.00037 
2.2 -2 0.856278 9.953e-05 -0.426987 0.0001893 
2.4 -2 0.856325 3.545e-05 -0.363419 0.0002037 
2.6 -2 0.856751 5.145e-05 -0.299792 0.0003404 
2.8 -2 0.857723 2.362e-05 -0.236945 0.0001978 
3 -2 0.858945 6.833e-05 -0.174692 0.0001671 
3.2 -2 0.860414 6.024e-05 -0.114324 0.0002556 
3.4 -2 0.862195 4.583e-05 -0.055526 0.0002065 
3.6 -2 0.864013 2.649e-05 0.00189402 0.0001426 
3.8 -2 0.865964 4.497e-05 0.0575412 0.0001255 
4 -2 0.868071 5.912e-05 0.110954 0.0002826 
4.2 -2 0.870086 0 0.163188 0 
4.4 -2 0.872188 0 0.2132652 0 
4.6 -2 0.874396 0 0.260816 0 
4.8 -2 0.876538 0 0.3068708 0 
5 -2 0.878718 0 0.3509608 0 
5.2 -2 0.881084 0 0.3916056 0 
5.4 -2 0.883076 0 0.432872 0 
5.6 -2 0.885298 0 0.470804 0 
5.8 -2 0.887316 0 0.508424 0 
6 -2 0.889324 0 0.544132 0 
6.2 -2 0.89137 0 0.577796 0 
6.4 -2 0.893318 0 0.610444 0 
6.6 -2 0.895226 0 0.641736 0 
6.8 -2 0.897038 0 0.672296 0 
7 -2 0.898812 0 0.701464 0 
7.2 -2 0.900608 0 0.728996 0 
7.4 -2 0.902324 0 0.755596 0 
7.6 -2 0.90394 0 0.781976 0 
7.8 -2 0.905604 0 0.806208 0 
8 -2 0.907084 0 0.8313 0 
8.2 -2 0.90871 0 0.852968 0 
8.4 -2 0.91024 0 0.874716 0 
8.6 -2 0.91166 0 0.896468 0 
8.8 -2 0.913038 0 0.917472 0 
9 -2 0.914372 0 0.937936 0 
9.2 -2 0.915752 0 0.95648 0 
9.4 -2 0.91707 0 0.974736 0 
9.6 -2 0.91833 0 0.992624 0 
9.8 -2 0.919554 0 1.010016 0 
10 -2 0.920734 0 1.027032 0 
10.2 -2 0.921942 0 1.042564 0 
10.4 -2 0.922992 0 1.059688 0 
10.6 -2 0.924096 0 1.074936 0 
10.8 -2 0.925196 0 1.089232 0 
11 -2 0.926256 0 1.103372 0 
11.2 -2 0.927256 0 1.117604 0 
11.4 -2 0.92827 0 1.130612 0 
11.6 -2 0.929206 0 1.144364 0 
11.8 -2 0.93014 0 1.157316 0 
12 -2 0.93103 0 1.170268 0 
12.4 -2 0.932826 0 1.193588 0 
12.8 -2 0.934484 0 1.21674 0 
13.2 -2 0.936106 0 1.237756 0 
13.6 -2 0.937672 0 1.257192 0 
14 -2 0.939132 0 1.276548 0 
14.4 -2 0.940536 0 1.294724 0 
14.8 -2 0.941884 0 1.311916 0 
15.2 -2 0.943194 0 1.327744 0 
15.6 -2 0.944438 0 1.343096 0 
16 -2 0.945578 0 1.359244 0 
16.8 -2 0.947808 0 1.387076 0 
17.6 -2 0.949846 0 1.413292 0 
18.4 -2 0.95175 0 1.436848 0 
19.2 -2 0.953524 0 1.45838 0 
20 -2 0.955162 0 1.478788 0 
20.8 -2 0.956684 0 1.497996 0 
21.6 -2 0.958112 0 1.515672 0 
22.4 -2 0.959454 0 1.531988 0 
23.2 -2 0.960724 0 1.546864 0 
24 -2 0.961904 0 1.561312 0 
24.8 -2 0.963022 0 1.574716 0 
25.6 -2 0.964072 0 1.587512 0 
26.4 -2 0.965066 0 1.599448 0 
27.2 -2 0.966004 0 1.610984 0 
28 -2 0.96691 0 1.620928 0 
28.8 -2 0.967754 0 1.63122 0 
29.6 -2 0.968552 0 1.641208 0 
30.4 -2 0.969332 0 1.649556 0 
31.2 -2 0.970064 0 1.658016 0 
32 -2 0.970752 0 1.666812 0 
32.8 -2 0.971416 0 1.674688 0 
33.6 -2 0.972056 0 1.681864 0 
34.4 -2 0.972658 0 1.689472 0 
35.2 -2 0.973242 0 1.69616 0 
36 -2 0.9738 0 1.702728 0 
36.8 -2 0.974334 0 1.709172 0 
37.6 -2 0.97485 0 1.714924 0 
38.4 -2 0.975344 0 1.720736 0 
39.2 -2 0.975816 0 1.726464 0 
40 -2 0.97628 0 1.731376 0 
0.3 -1.5 0.911921 0.001562 -0.864723 0.002371 
0.35 -1.5 0.911539 0.001511 -0.851418 0.00244 
0.4 -1.5 0.912541 0.0009336 -0.835994 0.001153 
0.5 -1.5 0.912477 0.0009252 -0.80362 0.001488 
0.6 -1.5 0.913151 0.0005188 -0.773354 0.001832 
0.7 -1.5 0.911923 0.0004321 -0.753418 0.001178 
0.8 -1.5 0.910645 0.000332 -0.728766 0.0008715 
0.9 -1.5 0.90872 0.000208 -0.705952 0.0005082 
1 -1.5 0.907056 0.0002869 -0.686259 0.001158 
1.2 -1.5 0.903994 0.0001279 -0.637707 0.0008814 
1.4 -1.5 0.900797 0.0001027 -0.586557 0.0004538 
1.6 -1.5 0.898317 5.329e-05 -0.530817 0.0005831 
1.8 -1.5 0.896321 0.0001001 -0.47093 0.0003684 
2 -1.5 0.894914 8.506e-05 -0.408517 0.0002953 
2.2 -1.5 0.894136 4.713e-05 -0.344544 0.0002015 
2.4 -1.5 0.893758 4.494e-05 -0.279453 8.722e-05 
2.6 -1.5 0.893781 4.978e-05 -0.213676 0.0002637 
2.8 -1.5 0.894161 5.302e-05 -0.148891 0.0001923 
3 -1.5 0.894968 2.777e-05 -0.0860845 0.0002469 
3.2 -1.5 0.895928 3.416e-05 -0.024105 0.0001271 
3.4 -1.5 0.897033 3.042e-05 0.0359 0.0001538 
3.6 -1.5 0.898383 3.925e-05 0.094197 0.0001303 
3.8 -1.5 0.899811 2.573e-05 0.149905 0.0001784 
4 -1.5 0.901242 1.41e-05 0.203905 0.0001681 
4.2 -1.5 0.902772 0 0.256062 0 
4.4 -1.5 0.904258 0 0.306278 0 
4.6 -1.5 0.905788 0 0.354166 0 
4.8 -1.5 0.907456 0 0.3995572 0 
5 -1.5 0.909124 0 0.442524 0 
5.2 -1.5 0.910792 0 0.483352 0 
5.4 -1.5 0.91236 0 0.52308 0 
5.6 -1.5 0.913904 0 0.561584 0 
5.8 -1.5 0.915484 0 0.59754 0 
6 -1.5 0.917024 0 0.631872 0 
6.2 -1.5 0.918566 0 0.664452 0 
6.4 -1.5 0.920012 0 0.696264 0 
6.6 -1.5 0.921332 0 0.72824 0 
6.8 -1.5 0.922796 0 0.756272 0 
7 -1.5 0.92407 0 0.785444 0 
7.2 -1.5 0.925448 0 0.811468 0 
7.4 -1.5 0.926692 0 0.837836 0 
7.6 -1.5 0.927914 0 0.863184 0 
7.8 -1.5 0.929106 0 0.887188 0 
8 -1.5 0.930302 0 0.910036 0 
8.2 -1.5 0.931514 0 0.930828 0 
8.4 -1.5 0.932616 0 0.952472 0 
8.6 -1.5 0.93369 0 0.973204 0 
8.8 -1.5 0.934742 0 0.992996 0 
9 -1.5 0.935754 0 1.012208 0 
9.2 -1.5 0.936774 0 1.030204 0 
9.4 -1.5 0.937778 0 1.047232 0 
9.6 -1.5 0.938684 0 1.065176 0 
9.8 -1.5 0.939626 0 1.081232 0 
10 -1.5 0.940522 0 1.097192 0 
10.2 -1.5 0.941412 0 1.11224 0 
10.4 -1.5 0.942218 0 1.128204 0 
10.6 -1.5 0.943024 0 1.143164 0 
10.8 -1.5 0.943856 0 1.156492 0 
11 -1.5 0.944672 0 1.169316 0 
11.2 -1.5 0.94541 0 1.183168 0 
11.4 -1.5 0.946156 0 1.195828 0 
11.6 -1.5 0.946898 0 1.20782 0 
11.8 -1.5 0.947582 0 1.220512 0 
12 -1.5 0.948262 0 1.232476 0 
12.4 -1.5 0.9496 0 1.254656 0 
12.8 -1.5 0.950848 0 1.276388 0 
13.2 -1.5 0.952046 0 1.296716 0 
13.6 -1.5 0.95324 0 1.314336 0 
14 -1.5 0.954334 0 1.332572 0 
14.4 -1.5 0.955386 0 1.349716 0 
14.8 -1.5 0.956396 0 1.365816 0 
15.2 -1.5 0.957376 0 1.380676 0 
15.6 -1.5 0.958316 0 1.394804 0 
16 -1.5 0.95917 0 1.41004 0 
16.8 -1.5 0.960834 0 1.436388 0 
17.6 -1.5 0.962382 0 1.46008 0 
18.4 -1.5 0.963814 0 1.481824 0 
19.2 -1.5 0.965132 0 1.50244 0 
20 -1.5 0.966362 0 1.521348 0 
20.8 -1.5 0.967504 0 1.539188 0 
21.6 -1.5 0.968582 0 1.555288 0 
22.4 -1.5 0.969586 0 1.57056 0 
23.2 -1.5 0.970536 0 1.584424 0 
24 -1.5 0.97142 0 1.597996 0 
24.8 -1.5 0.97226 0 1.61022 0 
25.6 -1.5 0.973046 0 1.622208 0 
26.4 -1.5 0.9738 0 1.632812 0 
27.2 -1.5 0.974498 0 1.643756 0 
28 -1.5 0.975178 0 1.653 0 
28.8 -1.5 0.975812 0 1.66234 0 
29.6 -1.5 0.97641 0 1.671652 0 
30.4 -1.5 0.976998 0 1.67912 0 
31.2 -1.5 0.977546 0 1.687076 0 
32 -1.5 0.97806 0 1.695204 0 
32.8 -1.5 0.978558 0 1.702484 0 
33.6 -1.5 0.979036 0 1.709384 0 
34.4 -1.5 0.97949 0 1.716076 0 
35.2 -1.5 0.979926 0 1.722444 0 
36 -1.5 0.980348 0 1.728272 0 
36.8 -1.5 0.980748 0 1.734116 0 
37.6 -1.5 0.981136 0 1.739392 0 
38.4 -1.5 0.981506 0 1.744812 0 
39.2 -1.5 0.981862 0 1.749952 0 
40 -1.5 0.982208 0 1.754604 0 
0.3 -1 0.956189 0.001816 -0.74789 0.004274 
0.35 -1 0.954296 0.001363 -0.740174 0.001651 
0.4 -1 0.953916 0.001047 -0.724861 0.001881 
0.5 -1 0.951062 0.0005328 -0.701874 0.002827 
0.6 -1 0.94966 0.000427 -0.679819 0.0004937 
0.7 -1 0.947968 0.0004539 -0.658105 0.0005586 
0.8 -1 0.945838 0.0002526 -0.639948 0.001107 
0.9 -1 0.944172 0.0001969 -0.61741 0.0007208 
1 -1 0.942726 0.0002104 -0.598398 0.0006595 
1.2 -1 0.939322 8.394e-05 -0.552048 0.0007825 
1.4 -1 0.936369 0.0001164 -0.499355 0.0006363 
1.6 -1 0.934091 5.033e-05 -0.441786 0.0005674 
1.8 -1 0.932367 6.511e-05 -0.379357 0.0001594 
2 -1 0.931141 4.106e-05 -0.314733 0.0003822 
2.2 -1 0.930319 3.87e-05 -0.248019 0.0003129 
2.4 -1 0.929858 2.199e-05 -0.181201 0.0001693 
2.6 -1 0.929774 3.77e-05 -0.114043 0.0003411 
2.8 -1 0.929936 3.097e-05 -0.0480682 0.0002415 
3 -1 0.930258 2.142e-05 0.0169196 0.0001903 
3.2 -1 0.930903 9.894e-06 0.0788631 8.287e-05 
3.4 -1 0.931567 2.181e-05 0.1394 0.0002558 
3.6 -1 0.932402 2.925e-05 0.197682 0.0001861 
3.8 -1 0.933288 2.549e-05 0.253872 0.000228 
4 -1 0.93429 1.56e-05 0.307165 0.0002163 
4.2 -1 0.93521 0 0.359494 0 
4.4 -1 0.93627 0 0.408548 0 
4.6 -1 0.937288 0 0.455352 0 
4.8 -1 0.938396 0 0.499796 0 
5 -1 0.939396 0 0.543304 0 
5.2 -1 0.940504 0 0.583148 0 
5.4 -1 0.941544 0 0.621996 0 
5.6 -1 0.942614 0 0.658404 0 
5.8 -1 0.943642 0 0.69378 0 
6 -1 0.944674 0 0.726712 0 
6.2 -1 0.945662 0 0.75884 0 
6.4 -1 0.946642 0 0.789068 0 
6.6 -1 0.947542 0 0.819564 0 
6.8 -1 0.94848 0 0.847168 0 
7 -1 0.949376 0 0.874248 0 
7.2 -1 0.950256 0 0.899804 0 
7.4 -1 0.951116 0 0.92418 0 
7.6 -1 0.951912 0 0.94886 0 
7.8 -1 0.952758 0 0.97056 0 
8 -1 0.9535 0 0.9936 0 
8.2 -1 0.954292 0 1.013788 0 
8.4 -1 0.955052 0 1.033628 0 
8.6 -1 0.955768 0 1.05324 0 
8.8 -1 0.956486 0 1.071508 0 
9 -1 0.957146 0 1.090196 0 
9.2 -1 0.957838 0 1.10676 0 
9.4 -1 0.958494 0 1.123208 0 
9.6 -1 0.959114 0 1.139696 0 
9.8 -1 0.959726 0 1.155332 0 
10 -1 0.960334 0 1.170032 0 
10.2 -1 0.960916 0 1.184544 0 
10.4 -1 0.961462 0 1.199352 0 
10.6 -1 0.962006 0 1.213176 0 
10.8 -1 0.962546 0 1.22622 0 
11 -1 0.963098 0 1.237864 0 
11.2 -1 0.963596 0 1.25064 0 
11.4 -1 0.9641 0 1.262228 0 
11.6 -1 0.96458 0 1.27398 0 
11.8 -1 0.965038 0 1.285868 0 
12 -1 0.965494 0 1.29702 0 
12.4 -1 0.966394 0 1.317356 0 
12.8 -1 0.967228 0 1.337604 0 
13.2 -1 0.968028 0 1.3565 0 
13.6 -1 0.968814 0 1.373332 0 
14 -1 0.969538 0 1.390536 0 
14.4 -1 0.97025 0 1.40594 0 
14.8 -1 0.970922 0 1.420928 0 
15.2 -1 0.971576 0 1.4347 0 
15.6 -1 0.972202 0 1.447784 0 
16 -1 0.972772 0 1.46198 0 
16.8 -1 0.97389 0 1.485832 0 
17.6 -1 0.974914 0 1.508224 0 
18.4 -1 0.975864 0 1.528596 0 
19.2 -1 0.97675 0 1.547104 0 
20 -1 0.977572 0 1.56452 0 
20.8 -1 0.97833 0 1.58126 0 
21.6 -1 0.979048 0 1.596032 0 
22.4 -1 0.979724 0 1.609564 0 
23.2 -1 0.980358 0 1.622312 0 
24 -1 0.980946 0 1.634852 0 
24.8 -1 0.981504 0 1.64616 0 
25.6 -1 0.98203 0 1.657028 0 
26.4 -1 0.98253 0 1.666988 0 
27.2 -1 0.982998 0 1.67674 0 
28 -1 0.98345 0 1.685308 0 
28.8 -1 0.983874 0 1.6938 0 
29.6 -1 0.984272 0 1.70234 0 
30.4 -1 0.984662 0 1.70922 0 
31.2 -1 0.985028 0 1.71636 0 
32 -1 0.985376 0 1.72338 0 
32.8 -1 0.985704 0 1.730464 0 
33.6 -1 0.986022 0 1.73674 0 
34.4 -1 0.986326 0 1.742772 0 
35.2 -1 0.986616 0 1.748684 0 
36 -1 0.9869 0 1.753704 0 
36.8 -1 0.987166 0 1.759064 0 
37.6 -1 0.987424 0 1.764032 0 
38.4 -1 0.987668 0 1.769204 0 
39.2 -1 0.987908 0 1.773648 0 
40 -1 0.988138 0 1.777984 0 
0.3 -0.5 0.987409 0.001464 -0.662055 0.004566 
0.35 -0.5 0.98444 0.001079 -0.654817 0.006263 
0.4 -0.5 0.981512 0.0006616 -0.638649 0.002631 
0.5 -0.5 0.979822 0.0004572 -0.615881 0.001702 
0.6 -0.5 0.977959 0.0002834 -0.593784 0.001483 
0.7 -0.5 0.976344 0.0002153 -0.573826 0.001828 
0.8 -0.5 0.975035 0.0001329 -0.551827 0.001995 
0.9 -0.5 0.973726 0.0001176 -0.527241 0.001364 
1 -0.5 0.972506 7.092e-05 -0.503412 0.001094 
1.2 -0.5 0.970708 6.852e-05 -0.458116 0.001036 
1.4 -0.5 0.968958 5.4e-05 -0.400964 0.0009804 
1.6 -0.5 0.967695 4.226e-05 -0.339694 0.000634 
1.8 -0.5 0.966596 2.303e-05 -0.273456 0.000488 
2 -0.5 0.965932 2.158e-05 -0.206186 0.0005335 
2.2 -0.5 0.965452 1.928e-05 -0.136904 0.0003816 
2.4 -0.5 0.965142 1.537e-05 -0.0672586 0.0005155 
2.6 -0.5 0.965066 1.393e-05 0.000840314 0.0001919 
2.8 -0.5 0.965122 1.578e-05 0.0669317 0.0002569 
3 -0.5 0.965268 8.07e-06 0.132485 0.000138 
3.2 -0.5 0.965539 1.382e-05 0.195317 0.0001318 
3.4 -0.5 0.965892 2.378e-05 0.255084 0.0004987 
3.6 -0.5 0.966273 1.014e-05 0.313269 0.0001787 
3.8 -0.5 0.966694 9.497e-06 0.368967 0.0001556 
4 -0.5 0.967174 2.466e-06 0.421424 0.0001106 
4.2 -0.5 0.9676 0 0.474116 0 
4.4 -0.5 0.968176 0 0.519792 0 
4.6 -0.5 0.968644 0 0.566736 0 
4.8 -0.5 0.969168 0 0.610728 0 
5 -0.5 0.969708 0 0.651568 0 
5.2 -0.5 0.970244 0 0.6906 0 
5.4 -0.5 0.970784 0 0.727216 0 
5.6 -0.5 0.97131 0 0.762168 0 
5.8 -0.5 0.971826 0 0.796008 0 
6 -0.5 0.972342 0 0.827548 0 
6.2 -0.5 0.972824 0 0.858624 0 
6.4 -0.5 0.973306 0 0.887664 0 
6.6 -0.5 0.973766 0 0.916284 0 
6.8 -0.5 0.974244 0 0.941944 0 
7 -0.5 0.974682 0 0.968092 0 
7.2 -0.5 0.975124 0 0.9921 0 
7.4 -0.5 0.975558 0 1.015016 0 
7.6 -0.5 0.975962 0 1.038068 0 
7.8 -0.5 0.976372 0 1.059104 0 
8 -0.5 0.976752 0 1.08034 0 
8.2 -0.5 0.977146 0 1.099336 0 
8.4 -0.5 0.977512 0 1.118736 0 
8.6 -0.5 0.97788 0 1.136524 0 
8.8 -0.5 0.978238 0 1.153572 0 
9 -0.5 0.978566 0 1.171328 0 
9.2 -0.5 0.978906 0 1.187176 0 
9.4 -0.5 0.979242 0 1.201916 0 
9.6 -0.5 0.979554 0 1.217244 0 
9.8 -0.5 0.979858 0 1.231924 0 
10 -0.5 0.98016 0 1.245676 0 
10.2 -0.5 0.980456 0 1.258728 0 
10.4 -0.5 0.980732 0 1.272396 0 
10.6 -0.5 0.980998 0 1.285752 0 
10.8 -0.5 0.98127 0 1.297644 0 
11 -0.5 0.981544 0 1.30854 0 
11.2 -0.5 0.981794 0 1.320344 0 
11.4 -0.5 0.982042 0 1.331356 0 
11.6 -0.5 0.982292 0 1.341464 0 
11.8 -0.5 0.982514 0 1.353156 0 
12 -0.5 0.982742 0 1.363392 0 
12.4 -0.5 0.983188 0 1.38252 0 
12.8 -0.5 0.98361 0 1.400896 0 
13.2 -0.5 0.984008 0 1.41852 0 
13.6 -0.5 0.984404 0 1.433572 0 
14 -0.5 0.984772 0 1.448992 0 
14.4 -0.5 0.985126 0 1.463224 0 
14.8 -0.5 0.985458 0 1.477512 0 
15.2 -0.5 0.985786 0 1.489896 0 
15.6 -0.5 0.986098 0 1.501872 0 
16 -0.5 0.986384 0 1.514836 0 
16.8 -0.5 0.98694 0 1.536988 0 
17.6 -0.5 0.987454 0 1.5572 0 
18.4 -0.5 0.987934 0 1.575184 0 
19.2 -0.5 0.988374 0 1.59262 0 
20 -0.5 0.988786 0 1.60822 0 
20.8 -0.5 0.989164 0 1.623484 0 
21.6 -0.5 0.989524 0 1.636836 0 
22.4 -0.5 0.989858 0 1.64982 0 
23.2 -0.5 0.990176 0 1.661108 0 
24 -0.5 0.990472 0 1.672396 0 
24.8 -0.5 0.990752 0 1.682504 0 
25.6 -0.5 0.991014 0 1.692596 0 
26.4 -0.5 0.991264 0 1.701556 0 
27.2 -0.5 0.991498 0 1.710432 0 
28 -0.5 0.991724 0 1.717808 0 
28.8 -0.5 0.991936 0 1.72574 0 
29.6 -0.5 0.992136 0 1.733388 0 
30.4 -0.5 0.99233 0 1.739684 0 
31.2 -0.5 0.992514 0 1.745868 0 
32 -0.5 0.992686 0 1.752752 0 
32.8 -0.5 0.992852 0 1.758704 0 
33.6 -0.5 0.99301 0 1.76448 0 
34.4 -0.5 0.993162 0 1.76998 0 
35.2 -0.5 0.993308 0 1.7751 0 
36 -0.5 0.993448 0 1.779912 0 
36.8 -0.5 0.993582 0 1.784652 0 
37.6 -0.5 0.993712 0 1.788968 0 
38.4 -0.5 0.993834 0 1.79342 0 
39.2 -0.5 0.993954 0 1.797564 0 
40 -0.5 0.994068 0 1.801416 0 
0.3 0 1 0 -0.625253 0.008901 
0.35 0 1 0 -0.599815 0.005098 
0.4 0 1 0 -0.57918 0.004461 
0.5 0 1 0 -0.540524 0.0053 
0.6 0 1 0 -0.514909 0.003604 
0.7 0 1 0 -0.485748 0.002441 
0.8 0 1 0 -0.459469 0.002294 
0.9 0 1 0 -0.432462 0.002183 
1 0 1 0 -0.404228 0.001661 
1.2 0 1 0 -0.351073 0.001719 
1.4 0 1 0 -0.288539 0.0009901 
1.6 0 1 0 -0.220335 0.0009264 
1.8 0 1 0 -0.15051 0.0006041 
2 0 1 0 -0.0800052 0.0006228 
2.2 0 1 0 -0.0081376 0.0005352 
2.4 0 1 0 0.0626984 0.0002689 
2.6 0 1 0 0.131325 0.0002485 
2.8 0 1 0 0.19875 0.0002381 
3 0 1 0 0.263724 0.000278 
3.2 0 1 0 0.326112 0.0003628 
3.4 0 1 0 0.384922 0.0003006 
3.6 0 1 0 0.44161 0.0001828 
3.8 0 1 0 0.49654 0.0002734 
4 0 1 0 0.547184 0.000235 
4.2 0 1 0 0.598316 0 
4.4 0 1 0 0.64282 0 
4.6 0 1 0 0.687048 0 
4.8 0 1 0 0.728892 0 
5 0 1 0 0.76836 0 
5.2 0 1 0 0.805204 0 
5.4 0 1 0 0.840552 0 
5.6 0 1 0 0.873328 0 
5.8 0 1 0 0.905704 0 
6 0 1 0 0.935432 0 
6.2 0 1 0 0.9646 0 
6.4 0 1 0 0.992208 0 
6.6 0 1 0 1.018516 0 
6.8 0 1 0 1.042816 0 
7 0 1 0 1.06682 0 
7.2 0 1 0 1.089132 0 
7.4 0 1 0 1.110188 0 
7.6 0 1 0 1.131888 0 
7.8 0 1 0 1.151708 0 
8 0 1 0 1.171568 0 
8.2 0 1 0 1.18894 0 
8.4 0 1 0 1.207016 0 
8.6 0 1 0 1.223132 0 
8.8 0 1 0 1.23898 0 
9 0 1 0 1.25572 0 
9.2 0 1 0 1.270208 0 
9.4 0 1 0 1.284108 0 
9.6 0 1 0 1.298328 0 
9.8 0 1 0 1.311192 0 
10 0 1 0 1.324168 0 
10.2 0 1 0 1.335856 0 
10.4 0 1 0 1.348376 0 
10.6 0 1 0 1.360652 0 
10.8 0 1 0 1.371656 0 
11 0 1 0 1.3815 0 
11.2 0 1 0 1.392144 0 
11.4 0 1 0 1.401996 0 
11.6 0 1 0 1.411564 0 
11.8 0 1 0 1.422232 0 
12 0 1 0 1.431604 0 
12.4 0 1 0 1.44892 0 
12.8 0 1 0 1.465684 0 
13.2 0 1 0 1.481436 0 
13.6 0 1 0 1.49538 0 
14 0 1 0 1.509684 0 
14.4 0 1 0 1.52224 0 
14.8 0 1 0 1.534964 0 
15.2 0 1 0 1.545948 0 
15.6 0 1 0 1.556728 0 
16 0 1 0 1.569 0 
16.8 0 1 0 1.588492 0 
17.6 0 1 0 1.60722 0 
18.4 0 1 0 1.623048 0 
19.2 0 1 0 1.638736 0 
20 0 1 0 1.652736 0 
20.8 0 1 0 1.666332 0 
21.6 0 1 0 1.678664 0 
22.4 0 1 0 1.690004 0 
23.2 0 1 0 1.70012 0 
24 0 1 0 1.710116 0 
24.8 0 1 0 1.719292 0 
25.6 0 1 0 1.72818 0 
26.4 0 1 0 1.736076 0 
27.2 0 1 0 1.74384 0 
28 0 1 0 1.750588 0 
28.8 0 1 0 1.757772 0 
29.6 0 1 0 1.7644 0 
30.4 0 1 0 1.770196 0 
31.2 0 1 0 1.77566 0 
32 0 1 0 1.781864 0 
32.8 0 1 0 1.78728 0 
33.6 0 1 0 1.792248 0 
34.4 0 1 0 1.797136 0 
35.2 0 1 0 1.8016 0 
36 0 1 0 1.805904 0 
36.8 0 1 0 1.810072 0 
37.6 0 1 0 1.81404 0 
38.4 0 1 0 1.818 0 
39.2 0 1 0 1.821672 0 
40 0 1 0 1.82518 0 


==> aux/tables/entropy_U10.dat <==
3.2 -24 0.00694052 0 0.0444805706499347 0 
3.4 -24 0.00955178 0 0.0583966785491636 0 
3.6 -24 0.01260148 0 0.073839286077182 0 
3.8 -24 0.01615072 0 0.0909092907254987 0 
4 -24 0.0202298 0 0.109598760586709 0 
4.2 -24 0.024895 0 0.130022732085302 0 
4.4 -24 0.0298348 0 0.150754794802054 0 
4.6 -24 0.0352914 0 0.172727922480488 0 
4.8 -24 0.0413262 0 0.196031438506349 0 
5 -24 0.0476834 0 0.219702724416398 0 
5.2 -24 0.0545116 0 0.244189273881937 0 
5.4 -24 0.0613288 0 0.267838344048405 0 
5.6 -24 0.0687786 0 0.292773782318689 0 
5.8 -24 0.0762688 0 0.317046833735967 0 
6 -24 0.083918 0 0.341088254269978 0 
6.2 -24 0.0918476 0 0.365255074660653 0 
6.4 -24 0.0995334 0 0.388021272181057 0 
6.6 -24 0.1079248 0 0.41214339047331 0 
6.8 -24 0.116006 0 0.434765189504554 0 
7 -24 0.1242194 0 0.457158264412167 0 
7.2 -24 0.132831 0 0.480001802943709 0 
7.4 -24 0.1412446 0 0.501792371318309 0 
7.6 -24 0.1497212 0 0.523211427152913 0 
7.8 -24 0.1579848 0 0.543627380064558 0 
8 -24 0.1658704 0 0.562703892559417 0 
8.2 -24 0.1743312 0 0.582656906205351 0 
8.4 -24 0.182492 0 0.601518734471027 0 
8.6 -24 0.1905672 0 0.6198024956183 0 
8.8 -24 0.198529 0 0.637459801937679 0 
9 -24 0.206516 0 0.654810487122061 0 
9.2 -24 0.2144 0 0.671615866862062 0 
9.4 -24 0.222252 0 0.688028628428133 0 
9.6 -24 0.23038 0 0.70466465337681 0 
9.8 -24 0.238018 0 0.720058188410781 0 
10 -24 0.245546 0 0.734970453154304 0 
10.2 -24 0.252968 0 0.749418964888887 0 
10.4 -24 0.260364 0 0.763568108486974 0 
10.6 -24 0.26784 0 0.777612647403715 0 
10.8 -24 0.275186 0 0.791191637150648 0 
11 -24 0.282232 0 0.804034709415493 0 
11.2 -24 0.289316 0 0.816730966426909 0 
11.4 -24 0.29628 0 0.829024143990375 0 
11.6 -24 0.303048 0 0.840806854901203 0 
11.8 -24 0.309654 0 0.852146891738964 0 
12 -24 0.316308 0 0.863385357305415 0 
12.4 -24 0.329178 0 0.884686371319924 0 
12.8 -24 0.341688 0 0.904825850269252 0 
13.2 -24 0.354004 0 0.924104786907306 0 
13.6 -24 0.365836 0 0.942172397412703 0 
14 -24 0.377242 0 0.959170109438061 0 
14.4 -24 0.388358 0 0.975328079492381 0 
14.8 -24 0.399066 0 0.990543140997796 0 
15.2 -24 0.409368 0 1.00486334979738 0 
15.6 -24 0.419546 0 1.01866737280546 0 
16 -24 0.429392 0 1.03173642543063 0 
16.8 -24 0.448162 0 1.05588311789687 0 
17.6 -24 0.46603 0 1.07792113896608 0 
18.4 -24 0.482546 0 1.09757461995018 0 
19.2 -24 0.498424 0 1.11572072107114 0 
20 -24 0.513352 0 1.13219566243504 0 
20.8 -24 0.527436 0 1.14721596087126 0 
21.6 -24 0.540968 0 1.16113648152913 0 
22.4 -24 0.553564 0 1.17372659689829 0 
23.2 -24 0.565724 0 1.18546657397209 0 
24 -24 0.577256 0 1.19627116852664 0 
24.8 -24 0.58823 0 1.20625296490023 0 
25.6 -24 0.59866 0 1.21547540660379 0 
26.4 -24 0.608556 0 1.22399469457429 0 
27.2 -24 0.61801 0 1.2319140143834 0 
28 -24 0.62699 0 1.23925032550107 0 
28.8 -24 0.635664 0 1.24613831652042 0 
29.6 -24 0.643944 0 1.25255460859084 0 
30.4 -24 0.651878 0 1.258552497644 0 
31.2 -24 0.659458 0 1.26415255301002 0 
32 -24 0.666666 0 1.26936764192197 0 
32.8 -24 0.673594 0 1.27426517492019 0 
33.6 -24 0.680348 0 1.27891353257639 0 
34.4 -24 0.686856 0 1.28329197006815 0 
35.2 -24 0.693006 0 1.2873645059219 0 
36 -24 0.69888 0 1.29118427357555 0 
36.8 -24 0.704626 0 1.2948259038332 0 
37.6 -24 0.710208 0 1.29828404800753 0 
38.4 -24 0.715574 0 1.30154632652744 0 
39.2 -24 0.720652 0 1.30459545529395 0 
40 -24 0.725704 0 1.30754 0 
2.8 -22 0.00660198 0 0.0419262175605547 0 
3 -22 0.00940622 0 0.0568428058500835 0 
3.2 -22 0.01293638 0 0.0745612871581725 0 
3.4 -22 0.0169558 0 0.0936365257813211 0 
3.6 -22 0.0216722 0 0.114887610980325 0 
3.8 -22 0.0269258 0 0.137418610166395 0 
4 -22 0.0329424 0 0.162023643075561 0 
4.2 -22 0.039262 0 0.18674347132814 0 
4.4 -22 0.0463056 0 0.213157162924183 0 
4.6 -22 0.0536804 0 0.239691574768241 0 
4.8 -22 0.0615304 0 0.266875165675492 0 
5 -22 0.069545 0 0.2935793216709 0 
5.2 -22 0.077992 0 0.320746606897128 0 
5.4 -22 0.0865696 0 0.347413922050034 0 
5.6 -22 0.0953212 0 0.373728094143325 0 
5.8 -22 0.1043798 0 0.400099746877029 0 
6 -22 0.1135316 0 0.425930525243275 0 
6.2 -22 0.1226416 0 0.450921222784033 0 
6.4 -22 0.131859 0 0.475471443182524 0 
6.6 -22 0.1412152 0 0.499695477279095 0 
6.8 -22 0.1503868 0 0.522843882630638 0 
7 -22 0.159507 0 0.5452620028284 0 
7.2 -22 0.1686436 0 0.567174634807331 0 
7.4 -22 0.177606 0 0.588167673906985 0 
7.6 -22 0.1866428 0 0.608808203663312 0 
7.8 -22 0.195809 0 0.629263665324868 0 
8 -22 0.204866 0 0.649027429735537 0 
8.2 -22 0.213598 0 0.667708082495207 0 
8.4 -22 0.222014 0 0.685356502697995 0 
8.6 -22 0.230864 0 0.703482421294597 0 
8.8 -22 0.23938 0 0.720594991010026 0 
9 -22 0.247428 0 0.736497862498936 0 
9.2 -22 0.255592 0 0.752308301121825 0 
9.4 -22 0.26377 0 0.76783539417254 0 
9.6 -22 0.271878 0 0.782944625921418 0 
9.8 -22 0.279666 0 0.797232925949495 0 
10 -22 0.287662 0 0.811608525993016 0 
10.2 -22 0.295308 0 0.825154671627605 0 
10.4 -22 0.302872 0 0.838331489549009 0 
10.6 -22 0.310162 0 0.850849898538901 0 
10.8 -22 0.317328 0 0.862956434222931 0 
11 -22 0.324416 0 0.874750313765032 0 
11.2 -22 0.331448 0 0.886261486479325 0 
11.4 -22 0.338326 0 0.897359785432552 0 
11.6 -22 0.34505 0 0.908059263489064 0 
11.8 -22 0.351926 0 0.918802940514342 0 
12 -22 0.358486 0 0.928939942182698 0 
12.4 -22 0.371284 0 0.948307569302265 0 
12.8 -22 0.383472 0 0.966296127995519 0 
13.2 -22 0.395414 0 0.983446065958067 0 
13.6 -22 0.406984 0 0.999640731466277 0 
14 -22 0.418006 0 1.01472691840085 0 
14.4 -22 0.428738 0 1.02905814798426 0 
14.8 -22 0.439312 0 1.04282010492622 0 
15.2 -22 0.449268 0 1.05553915220416 0 
15.6 -22 0.459154 0 1.06784592222848 0 
16 -22 0.468642 0 1.07942147738628 0 
16.8 -22 0.486736 0 1.10082047873471 0 
17.6 -22 0.503666 0 1.12006539168728 0 
18.4 -22 0.51957 0 1.13746607965817 0 
19.2 -22 0.53455 0 1.15326106008232 0 
20 -22 0.548806 0 1.16773837719778 0 
20.8 -22 0.562204 0 1.18089859413262 0 
21.6 -22 0.574754 0 1.1928495414654 0 
22.4 -22 0.586788 0 1.20391248855507 0 
23.2 -22 0.598258 0 1.2141181854157 0 
24 -22 0.609052 0 1.2234571311509 0 
24.8 -22 0.619266 0 1.23204765535215 0 
25.6 -22 0.629134 0 1.24007864778269 0 
26.4 -22 0.63845 0 1.24746984674773 0 
27.2 -22 0.647268 0 1.25429401060433 0 
28 -22 0.655764 0 1.26067851594585 0 
28.8 -22 0.663782 0 1.2665730609878 0 
29.6 -22 0.671526 0 1.27210751707052 0 
30.4 -22 0.678946 0 1.27727982386051 0 
31.2 -22 0.686018 0 1.28210035487507 0 
32 -22 0.692734 0 1.28658730362447 0 
32.8 -22 0.699262 0 1.29082998853106 0 
33.6 -22 0.705392 0 1.29475794987899 0 
34.4 -22 0.711496 0 1.29853388897912 0 
35.2 -22 0.717312 0 1.30206657346523 0 
36 -22 0.722752 0 1.30533828434161 0 
36.8 -22 0.728088 0 1.30845950903035 0 
37.6 -22 0.733182 0 1.3113903210482 0 
38.4 -22 0.738182 0 1.31419010879659 0 
39.2 -22 0.742958 0 1.31682350117973 0 
40 -22 0.747544 0 1.31931 0 
2.4 -20 0.00628908 0 0.0394224448845849 0 
2.6 -20 0.0094918 0 0.0563301355809004 0 
2.8 -20 0.013482 0 0.0760839094824248 0 
3 -20 0.01823678 0 0.0982172963588208 0 
3.2 -20 0.0238054 0 0.122726733361245 0 
3.4 -20 0.030035 0 0.148720022980623 0 
3.6 -20 0.0368854 0 0.175833915042161 0 
3.8 -20 0.0446966 0 0.205335368221779 0 
4 -20 0.0527916 0 0.234538229389727 0 
4.2 -20 0.061643 0 0.265071454339464 0 
4.4 -20 0.0708548 0 0.295554949488277 0 
4.6 -20 0.0802252 0 0.325388837891657 0 
4.8 -20 0.0902936 0 0.356206168680094 0 
5 -20 0.10029 0 0.385756638283625 0 
5.2 -20 0.110372 0 0.414515853129971 0 
5.4 -20 0.1206566 0 0.442882275663177 0 
5.6 -20 0.1309854 0 0.470468806236373 0 
5.8 -20 0.1412354 0 0.497029636387772 0 
6 -20 0.1515824 0 0.523033041553725 0 
6.2 -20 0.1618238 0 0.548054856727457 0 
6.4 -20 0.1722692 0 0.572836715702332 0 
6.6 -20 0.1822554 0 0.595958016744827 0 
6.8 -20 0.1923054 0 0.618611579455829 0 
7 -20 0.202198 0 0.640371856564576 0 
7.2 -20 0.212544 0 0.662500136649219 0 
7.4 -20 0.222272 0 0.682894343826977 0 
7.6 -20 0.231834 0 0.702485264777327 0 
7.8 -20 0.241288 0 0.721428459662901 0 
8 -20 0.250402 0 0.739332302013716 0 
8.2 -20 0.259104 0 0.756106141906945 0 
8.4 -20 0.26812 0 0.77307693899355 0 
8.6 -20 0.277164 0 0.789747825797653 0 
8.8 -20 0.285976 0 0.805682182740889 0 
9 -20 0.294502 0 0.820834056359704 0 
9.2 -20 0.302816 0 0.835357410238259 0 
9.4 -20 0.310712 0 0.848951697653723 0 
9.6 -20 0.318942 0 0.862791366748876 0 
9.8 -20 0.326748 0 0.87575025888037 0 
10 -20 0.33435 0 0.888169416658668 0 
10.2 -20 0.341908 0 0.900300763609845 0 
10.4 -20 0.349364 0 0.912068193580114 0 
10.6 -20 0.356488 0 0.923178381346291 0 
10.8 -20 0.363828 0 0.934380052941381 0 
11 -20 0.370654 0 0.944716464087603 0 
11.2 -20 0.377698 0 0.955156285307732 0 
11.4 -20 0.384546 0 0.965176100898104 0 
11.6 -20 0.391232 0 0.974827109408793 0 
11.8 -20 0.397606 0 0.983936562040354 0 
12 -20 0.403854 0 0.992744433275038 0 
12.4 -20 0.416292 0 1.00987403374345 0 
12.8 -20 0.428118 0 1.0257734646558 0 
13.2 -20 0.43989 0 1.04112510693577 0 
13.6 -20 0.450792 0 1.05509005468386 0 
14 -20 0.461456 0 1.06839588511846 0 
14.4 -20 0.472032 0 1.08122448015336 0 
14.8 -20 0.482044 0 1.09313982846675 0 
15.2 -20 0.491608 0 1.1042967031923 0 
15.6 -20 0.500928 0 1.11491561211152 0 
16 -20 0.509682 0 1.12474304860651 0 
16.8 -20 0.52664 0 1.14313655158751 0 
17.6 -20 0.542858 0 1.1599635868075 0 
18.4 -20 0.558062 0 1.17514995473491 0 
19.2 -20 0.572128 0 1.1887476461559 0 
20 -20 0.585358 0 1.20109252437377 0 
20.8 -20 0.597944 0 1.21241427040207 0 
21.6 -20 0.609852 0 1.22277097193968 0 
22.4 -20 0.62096 0 1.23216582612309 0 
23.2 -20 0.63152 0 1.24081338066363 0 
24 -20 0.641582 0 1.24879456925455 0 
24.8 -20 0.651298 0 1.2562362200324 0 
25.6 -20 0.660374 0 1.26302996568765 0 
26.4 -20 0.668992 0 1.26930807682457 0 
27.2 -20 0.677198 0 1.27512679287525 0 
28 -20 0.685022 0 1.28053079477547 0 
28.8 -20 0.692496 0 1.2855602121773 0 
29.6 -20 0.699592 0 1.2902284496838 0 
30.4 -20 0.706432 0 1.29460537599667 0 
31.2 -20 0.713052 0 1.29872184144338 0 
32 -20 0.719262 0 1.30252704490998 0 
32.8 -20 0.725314 0 1.30612624032435 0 
33.6 -20 0.731018 0 1.30946941433102 0 
34.4 -20 0.736482 0 1.31260626511503 0 
35.2 -20 0.74183 0 1.31558605168059 0 
36 -20 0.746992 0 1.31839701282183 0 
36.8 -20 0.751832 0 1.32101140391508 0 
37.6 -20 0.75652 0 1.32348676826517 0 
38.4 -20 0.761096 0 1.32584001319827 0 
39.2 -20 0.765494 0 1.32806199924735 0 
40 -20 0.769716 0 1.33016 0 
2 -18 0.00596722 0 0.0366191802427865 0 
2.2 -18 0.0096308 0 0.0554885997955426 0 
2.4 -18 0.0142945 0 0.0781289822754522 0 
2.6 -18 0.0201076 0 0.104391030964292 0 
2.8 -18 0.026937 0 0.133392367298638 0 
3 -18 0.0343452 0 0.163146161257341 0 
3.2 -18 0.0431756 0 0.196566399048846 0 
3.4 -18 0.0524652 0 0.230088175152426 0 
3.6 -18 0.0622746 0 0.263790202988259 0 
3.8 -18 0.0729684 0 0.298818677814004 0 
4 -18 0.084063 0 0.333510229193226 0 
4.2 -18 0.0953378 0 0.367436956542254 0 
4.4 -18 0.1069186 0 0.40081525282476 0 
4.6 -18 0.118537 0 0.433127060404003 0 
4.8 -18 0.1302164 0 0.464392501591784 0 
5 -18 0.1419704 0 0.494790354321003 0 
5.2 -18 0.1540918 0 0.52502971976793 0 
5.4 -18 0.1654658 0 0.55262952321292 0 
5.6 -18 0.1769668 0 0.579624316008263 0 
5.8 -18 0.1886924 0 0.606304737488621 0 
6 -18 0.1999694 0 0.631272179178302 0 
6.2 -18 0.211298 0 0.655649346544612 0 
6.4 -18 0.221842 0 0.677842194578232 0 
6.6 -18 0.232948 0 0.700495120281334 0 
6.8 -18 0.243786 0 0.722091768770653 0 
7 -18 0.254338 0 0.742615930426006 0 
7.2 -18 0.264522 0 0.762018171200083 0 
7.4 -18 0.274526 0 0.780646185781101 0 
7.6 -18 0.28413 0 0.798193252351523 0 
7.8 -18 0.293772 0 0.815385024153816 0 
8 -18 0.303082 0 0.83167870460676 0 
8.2 -18 0.312108 0 0.847191147121005 0 
8.4 -18 0.321008 0 0.862174089035477 0 
8.6 -18 0.330084 0 0.877100518927525 0 
8.8 -18 0.338532 0 0.890821491083637 0 
9 -18 0.34693 0 0.904205020658509 0 
9.2 -18 0.35499 0 0.91686856344426 0 
9.4 -18 0.363204 0 0.929472993374538 0 
9.6 -18 0.371116 0 0.941442357630872 0 
9.8 -18 0.378752 0 0.952832377710315 0 
10 -18 0.386346 0 0.96395584800608 0 
10.2 -18 0.393702 0 0.974581346761056 0 
10.4 -18 0.400842 0 0.984753557697061 0 
10.6 -18 0.40788 0 0.994618739835515 0 
10.8 -18 0.414644 0 1.00399229130926 0 
11 -18 0.421236 0 1.01300377355327 0 
11.2 -18 0.427978 0 1.02202592760414 0 
11.4 -18 0.43458 0 1.03073532315686 0 
11.6 -18 0.440782 0 1.03887187611741 0 
11.8 -18 0.447076 0 1.04696113297402 0 
12 -18 0.452994 0 1.05452786575906 0 
12.4 -18 0.464958 0 1.06941333081541 0 
12.8 -18 0.47621 0 1.08312159361876 0 
13.2 -18 0.486874 0 1.09583798188447 0 
13.6 -18 0.49752 0 1.10813322357892 0 
14 -18 0.507668 0 1.11960591119948 0 
14.4 -18 0.517442 0 1.13040854130824 0 
14.8 -18 0.52698 0 1.14068055396833 0 
15.2 -18 0.535988 0 1.15022663992007 0 
15.6 -18 0.5446 0 1.15918028639951 0 
16 -18 0.552828 0 1.16758506463989 0 
16.8 -18 0.568812 0 1.18332343135169 0 
17.6 -18 0.5839 0 1.19756669844039 0 
18.4 -18 0.597728 0 1.21021833801064 0 
19.2 -18 0.61095 0 1.22181381238379 0 
20 -18 0.623352 0 1.23231721043298 0 
20.8 -18 0.634916 0 1.24181372252744 0 
21.6 -18 0.645838 0 1.25048654498024 0 
22.4 -18 0.656196 0 1.25843933114322 0 
23.2 -18 0.66592 0 1.26569744486612 0 
24 -18 0.675078 0 1.27234511591221 0 
24.8 -18 0.683872 0 1.27851296403818 0 
25.6 -18 0.692254 0 1.28421653875111 0 
26.4 -18 0.70023 0 1.28949049372215 0 
27.2 -18 0.70771 0 1.29433682411735 0 
28 -18 0.714878 0 1.29884714024221 0 
28.8 -18 0.721742 0 1.30304840427494 0 
29.6 -18 0.728242 0 1.30694344271673 0 
30.4 -18 0.734456 0 1.31057625825317 0 
31.2 -18 0.740438 0 1.31397924201565 0 
32 -18 0.746174 0 1.31716384270194 0 
32.8 -18 0.751704 0 1.32015418001034 0 
33.6 -18 0.756862 0 1.32292353105951 0 
34.4 -18 0.761924 0 1.32554935825543 0 
35.2 -18 0.76667 0 1.32799274187792 0 
36 -18 0.771366 0 1.33032025569855 0 
36.8 -18 0.775872 0 1.33251061872476 0 
37.6 -18 0.780124 0 1.33456091292034 0 
38.4 -18 0.78425 0 1.33650324793163 0 
39.2 -18 0.788226 0 1.33833888007932 0 
40 -18 0.792088 0 1.34008 0 
1.6 -16 0.00582238 0 0.0342499524513881 0 
1.8 -16 0.01035182 0 0.0569246869842686 0 
2 -16 0.01606016 0 0.0833479494043794 0 
2.2 -16 0.0230978 0 0.113762012874076 0 
2.4 -16 0.031799 0 0.148935660434457 0 
2.6 -16 0.041669 0 0.186392121061885 0 
2.8 -16 0.052448 0 0.2249317457819 0 
3 -16 0.0640968 0 0.2644118093483 0 
3.2 -16 0.0766058 0 0.304632535651459 0 
3.4 -16 0.0898092 0 0.345028719464111 0 
3.6 -16 0.1031266 0 0.384017900699432 0 
3.8 -16 0.11652 0 0.421451934685842 0 
4 -16 0.1302208 0 0.458179265936989 0 
4.2 -16 0.143778 0 0.493138588648018 0 
4.4 -16 0.157369 0 0.526855597481711 0 
4.6 -16 0.1713564 0 0.560193307509563 0 
4.8 -16 0.1846664 0 0.59090772964552 0 
5 -16 0.1980734 0 0.620841803924547 0 
5.2 -16 0.211202 0 0.649168532342075 0 
5.4 -16 0.223802 0 0.675620275206157 0 
5.6 -16 0.236092 0 0.700680054962066 0 
5.8 -16 0.24802 0 0.724369082014219 0 
6 -16 0.25959 0 0.746768244031718 0 
6.2 -16 0.271284 0 0.768722801070652 0 
6.4 -16 0.28285 0 0.789889594761389 0 
6.6 -16 0.29375 0 0.809451692124326 0 
6.8 -16 0.304584 0 0.828405159371348 0 
7 -16 0.31462 0 0.845676687609203 0 
7.2 -16 0.324494 0 0.862302012453049 0 
7.4 -16 0.33427 0 0.878386251553514 0 
7.6 -16 0.344178 0 0.894271086336322 0 
7.8 -16 0.353312 0 0.908746705498823 0 
8 -16 0.362372 0 0.922801430975687 0 
8.2 -16 0.371104 0 0.936139046992645 0 
8.4 -16 0.380026 0 0.94940311058946 0 
8.6 -16 0.388458 0 0.961789564517488 0 
8.8 -16 0.39648 0 0.973436583302555 0 
9 -16 0.404774 0 0.985148977408515 0 
9.2 -16 0.412644 0 0.996137973691192 0 
9.4 -16 0.420358 0 1.0067272249071 0 
9.6 -16 0.428038 0 1.0170639815147 0 
9.8 -16 0.435268 0 1.02672052164446 0 
10 -16 0.44227 0 1.035948504262 0 
10.2 -16 0.449322 0 1.04504642539245 0 
10.4 -16 0.456008 0 1.05360525749527 0 
10.6 -16 0.462482 0 1.0617959052099 0 
10.8 -16 0.469218 0 1.07008018385532 0 
11 -16 0.47551 0 1.07779104246183 0 
11.2 -16 0.481542 0 1.08511729478804 0 
11.4 -16 0.487702 0 1.09242729098641 0 
11.6 -16 0.493568 0 1.09934151749284 0 
11.8 -16 0.499364 0 1.10607070705062 0 
12 -16 0.505078 0 1.11260343230725 0 
12.4 -16 0.516262 0 1.12511619303955 0 
12.8 -16 0.526702 0 1.1366028407144 0 
13.2 -16 0.536934 0 1.14752056400754 0 
13.6 -16 0.54667 0 1.15770448476363 0 
14 -16 0.5562 0 1.16738484400827 0 
14.4 -16 0.565122 0 1.17632337903449 0 
14.8 -16 0.573708 0 1.18473856322972 0 
15.2 -16 0.582164 0 1.1927910406735 0 
15.6 -16 0.590156 0 1.2002914625959 0 
16 -16 0.597822 0 1.20735146015026 0 
16.8 -16 0.612404 0 1.22037123894043 0 
17.6 -16 0.626156 0 1.2321305698038 0 
18.4 -16 0.638968 0 1.24269319877832 0 
19.2 -16 0.650872 0 1.25219080334937 0 
20 -16 0.662188 0 1.26085833423112 0 
20.8 -16 0.672774 0 1.26871120426526 0 
21.6 -16 0.682714 0 1.27585563776125 0 
22.4 -16 0.692114 0 1.28238835831405 0 
23.2 -16 0.700956 0 1.28835818193295 0 
24 -16 0.709344 0 1.2938446400542 0 
24.8 -16 0.717192 0 1.29886263104577 0 
25.6 -16 0.724746 0 1.30352135607451 0 
26.4 -16 0.73197 0 1.30783523527304 0 
27.2 -16 0.73881 0 1.31181971060009 0 
28 -16 0.74524 0 1.31549409861043 0 
28.8 -16 0.751428 0 1.31892010008998 0 
29.6 -16 0.757236 0 1.32208796973886 0 
30.4 -16 0.76289 0 1.32506074614256 0 
31.2 -16 0.768268 0 1.32782940851098 0 
32 -16 0.773412 0 1.33041676209179 0 
32.8 -16 0.778422 0 1.3328510217503 0 
33.6 -16 0.783104 0 1.33511444469022 0 
34.4 -16 0.787594 0 1.33723801340637 0 
35.2 -16 0.791828 0 1.33922413549924 0 
36 -16 0.796038 0 1.34111011387329 0 
36.8 -16 0.800136 0 1.34289133954022 0 
37.6 -16 0.803958 0 1.34455769419694 0 
38.4 -16 0.80767 0 1.3461339630463 0 
39.2 -16 0.811204 0 1.34762035600806 0 
40 -16 0.814664 0 1.34903 0 
1.2 -14 0.0065931 0 0.0350230046106989 0 
1.4 -14 0.0118305 0 0.0594313340475298 0 
1.6 -14 0.0197227 0 0.092975608752003 0 
1.8 -14 0.0296382 0 0.132769479391327 0 
2 -14 0.0411078 0 0.175403603089582 0 
2.2 -14 0.0540564 0 0.220820516665223 0 
2.4 -14 0.0684864 0 0.268458195305147 0 
2.6 -14 0.0834006 0 0.31513085343919 0 
2.8 -14 0.0995022 0 0.362599525464653 0 
3 -14 0.115119 0 0.406674376941937 0 
3.2 -14 0.1316362 0 0.450826984138071 0 
3.4 -14 0.147992 0 0.492586252678154 0 
3.6 -14 0.1643424 0 0.532637609322288 0 
3.8 -14 0.1804968 0 0.57050456008946 0 
4 -14 0.196055 0 0.605762800693212 0 
4.2 -14 0.21165 0 0.639543499877724 0 
4.4 -14 0.226336 0 0.670492428721713 0 
4.6 -14 0.240824 0 0.699862419372033 0 
4.8 -14 0.255376 0 0.728344845411063 0 
5 -14 0.26825 0 0.753132287162808 0 
5.2 -14 0.28189 0 0.778250016327344 0 
5.4 -14 0.294596 0 0.801182926745137 0 
5.6 -14 0.306832 0 0.822675113567191 0 
5.8 -14 0.319174 0 0.843711517732276 0 
6 -14 0.330914 0 0.863301868537338 0 
6.2 -14 0.342244 0 0.881757620476171 0 
6.4 -14 0.35309 0 0.8990879016112 0 
6.6 -14 0.363606 0 0.915525198690876 0 
6.8 -14 0.373842 0 0.931189824798105 0 
7 -14 0.383816 0 0.94611527579501 0 
7.2 -14 0.39329 0 0.960114342531845 0 
7.4 -14 0.402828 0 0.973821282294506 0 
7.6 -14 0.411804 0 0.986581558645092 0 
7.8 -14 0.420688 0 0.998924018954236 0 
8 -14 0.429032 0 1.01041207573998 0 
8.2 -14 0.437502 0 1.02175956104547 0 
8.4 -14 0.445596 0 1.03248284149683 0 
8.6 -14 0.453468 0 1.04272762911279 0 
8.8 -14 0.461148 0 1.05256904701953 0 
9 -14 0.468656 0 1.06202671705208 0 
9.2 -14 0.475874 0 1.07101755819669 0 
9.4 -14 0.482878 0 1.07962184690756 0 
9.6 -14 0.489864 0 1.08801811501762 0 
9.8 -14 0.496716 0 1.09612920659159 0 
10 -14 0.503054 0 1.10364037123494 0 
10.2 -14 0.509496 0 1.1110739607628 0 
10.4 -14 0.515768 0 1.11821111713517 0 
10.6 -14 0.521814 0 1.12503067578231 0 
10.8 -14 0.527882 0 1.13171614153146 0 
11 -14 0.533584 0 1.1380034372682 0 
11.2 -14 0.539292 0 1.14416263099634 0 
11.4 -14 0.54475 0 1.1500185007447 0 
11.6 -14 0.549972 0 1.15559015428551 0 
11.8 -14 0.555336 0 1.16114574261839 0 
12 -14 0.560496 0 1.16645265751106 0 
12.4 -14 0.570504 0 1.17655454654401 0 
12.8 -14 0.580264 0 1.18610306318813 0 
13.2 -14 0.589304 0 1.19485516947305 0 
13.6 -14 0.598222 0 1.20320026711461 0 
14 -14 0.606764 0 1.21101806116962 0 
14.4 -14 0.614796 0 1.21827572447997 0 
14.8 -14 0.622616 0 1.22514793544107 0 
15.2 -14 0.63011 0 1.23160925192185 0 
15.6 -14 0.63751 0 1.23778050819892 0 
16 -14 0.644426 0 1.24351499191106 0 
16.8 -14 0.657432 0 1.25401695423686 0 
17.6 -14 0.669892 0 1.26355286090153 0 
18.4 -14 0.681324 0 1.27205226126642 0 
19.2 -14 0.692066 0 1.27973523022381 0 
20 -14 0.702138 0 1.28668721673692 0 
20.8 -14 0.711542 0 1.29298057311653 0 
21.6 -14 0.720456 0 1.29872436864334 0 
22.4 -14 0.728836 0 1.30396094631406 0 
23.2 -14 0.736736 0 1.30874670103267 0 
24 -14 0.744166 0 1.31312771426926 0 
24.8 -14 0.751196 0 1.31715389505807 0 
25.6 -14 0.757866 0 1.32086381020433 0 
26.4 -14 0.764236 0 1.32429261953952 0 
27.2 -14 0.770324 0 1.32746778100637 0 
28 -14 0.776034 0 1.33039820385541 0 
28.8 -14 0.781522 0 1.3331233138907 0 
29.6 -14 0.786712 0 1.33565230793501 0 
30.4 -14 0.79169 0 1.33800944783299 0 
31.2 -14 0.796426 0 1.34020658454138 0 
32 -14 0.800972 0 1.34225903611495 0 
32.8 -14 0.805372 0 1.34418172655453 0 
33.6 -14 0.809594 0 1.34598235599961 0 
34.4 -14 0.813572 0 1.34766755153344 0 
35.2 -14 0.81736 0 1.34925026504055 0 
36 -14 0.82102 0 1.35073864239898 0 
36.8 -14 0.82458 0 1.35214100664881 0 
37.6 -14 0.828022 0 1.35346207916878 0 
38.4 -14 0.831234 0 1.35470896742009 0 
39.2 -14 0.834388 0 1.35588617415975 0 
40 -14 0.837422 0 1.357 0 
0.7 -12 0.00665328 0 0.0282789816384418 0 
0.8 -12 0.0100877 0 0.0411099284771686 0 
0.9 -12 0.01366734 0 0.0554703622375646 0 
1 -12 0.0188193 0 0.0748184679504695 0 
1.2 -12 0.030471 0 0.117436378969673 0 
1.4 -12 0.0447296 0 0.167887562765881 0 
1.6 -12 0.060604 0 0.220767314301805 0 
1.8 -12 0.0790068 0 0.278304314646011 0 
2 -12 0.0976818 0 0.334155388660441 0 
2.2 -12 0.1176084 0 0.390041935749307 0 
2.4 -12 0.1376646 0 0.443345013797884 0 
2.6 -12 0.1576944 0 0.494073757553283 0 
2.8 -12 0.1774896 0 0.541858575877628 0 
3 -12 0.1966336 0 0.586120399323293 0 
3.2 -12 0.21541 0 0.627157991679931 0 
3.4 -12 0.233746 0 0.665855172308437 0 
3.6 -12 0.250854 0 0.700609545546312 0 
3.8 -12 0.267532 0 0.733064584655004 0 
4 -12 0.283776 0 0.763554755196434 0 
4.2 -12 0.29916 0 0.791593584570561 0 
4.4 -12 0.313926 0 0.817624417858938 0 
4.6 -12 0.328076 0 0.84186538677184 0 
4.8 -12 0.342072 0 0.86497568330748 0 
5 -12 0.354696 0 0.885639205794372 0 
5.2 -12 0.36714 0 0.905301569380253 0 
5.4 -12 0.379264 0 0.923954877770954 0 
5.6 -12 0.391354 0 0.942008213039407 0 
5.8 -12 0.402164 0 0.958103408649141 0 
6 -12 0.413154 0 0.973902955872231 0 
6.2 -12 0.423348 0 0.988391729582551 0 
6.4 -12 0.433474 0 1.00242567044862 0 
6.6 -12 0.442722 0 1.01521314117889 0 
6.8 -12 0.452104 0 1.02776165534807 0 
7 -12 0.461054 0 1.03957906269706 0 
7.2 -12 0.469848 0 1.05092984167087 0 
7.4 -12 0.478204 0 1.06160749609436 0 
7.6 -12 0.486326 0 1.07181578657256 0 
7.8 -12 0.494276 0 1.0816089866985 0 
8 -12 0.501968 0 1.09093463433137 0 
8.2 -12 0.50952 0 1.09992577277714 0 
8.4 -12 0.516516 0 1.10826393060747 0 
8.6 -12 0.523648 0 1.11649193389101 0 
8.8 -12 0.530566 0 1.12436588998688 0 
9 -12 0.537138 0 1.1318119113274 0 
9.2 -12 0.543474 0 1.13890160342366 0 
9.4 -12 0.54978 0 1.145803460934 0 
9.6 -12 0.555792 0 1.15234812381872 0 
9.8 -12 0.56175 0 1.1586942868906 0 
10 -12 0.567596 0 1.16483215230122 0 
10.2 -12 0.573382 0 1.17076731662851 0 
10.4 -12 0.578684 0 1.17629483019496 0 
10.6 -12 0.58422 0 1.18181686389644 0 
10.8 -12 0.589684 0 1.18716546829254 0 
11 -12 0.594752 0 1.19217804936544 0 
11.2 -12 0.599896 0 1.19710711972204 0 
11.4 -12 0.604622 0 1.20171938178368 0 
11.6 -12 0.609326 0 1.2062071123497 0 
11.8 -12 0.614122 0 1.210631527837 0 
12 -12 0.618604 0 1.21481021449014 0 
12.4 -12 0.627294 0 1.22275633661048 0 
12.8 -12 0.635794 0 1.23025823690294 0 
13.2 -12 0.643756 0 1.237206016193 0 
13.6 -12 0.651496 0 1.24375366690859 0 
14 -12 0.659034 0 1.24993076635992 0 
14.4 -12 0.666368 0 1.25575777166382 0 
14.8 -12 0.673244 0 1.26118276879157 0 
15.2 -12 0.679766 0 1.26626240337493 0 
15.6 -12 0.686202 0 1.27108994772543 0 
16 -12 0.692348 0 1.27562803840507 0 
16.8 -12 0.703816 0 1.28392065999941 0 
17.6 -12 0.714752 0 1.2913915430624 0 
18.4 -12 0.724818 0 1.29806897670665 0 
19.2 -12 0.73415 0 1.30406924481717 0 
20 -12 0.742966 0 1.30950204071957 0 
20.8 -12 0.751206 0 1.3144205149218 0 
21.6 -12 0.75895 0 1.31888972515169 0 
22.4 -12 0.76624 0 1.32296281090205 0 
23.2 -12 0.773102 0 1.3266815262548 0 
24 -12 0.779628 0 1.3300907514586 0 
24.8 -12 0.785688 0 1.33321529404518 0 
25.6 -12 0.791536 0 1.3360936313658 0 
26.4 -12 0.797028 0 1.33874614864093 0 
27.2 -12 0.802248 0 1.34119737571386 0 
28 -12 0.807284 0 1.34346507096638 0 
28.8 -12 0.812016 0 1.34556816800643 0 
29.6 -12 0.81657 0 1.34752000263011 0 
30.4 -12 0.820804 0 1.34933991066353 0 
31.2 -12 0.824962 0 1.35103227870744 0 
32 -12 0.828882 0 1.35261362914584 0 
32.8 -12 0.83266 0 1.35409080310148 0 
33.6 -12 0.8363 0 1.35547171342224 0 
34.4 -12 0.839748 0 1.35676859690417 0 
35.2 -12 0.843014 0 1.35798985769386 0 
36 -12 0.846164 0 1.35913681617385 0 
36.8 -12 0.849254 0 1.36020966165001 0 
37.6 -12 0.852224 0 1.36122061467698 0 
38.4 -12 0.855034 0 1.36217849224069 0 
39.2 -12 0.857726 0 1.363085122372 0 
40 -12 0.860338 0 1.36394 0 
0.4 -11 0.00937704 0 0.0274066968921023 0 
0.5 -11 0.01344204 0 0.0417075089776111 0 
0.6 -11 0.01753584 0 0.0539412808857545 0 
0.7 -11 0.0225848 0 0.0704461264471559 0 
0.8 -11 0.0289004 0 0.0919713801886564 0 
0.9 -11 0.0359046 0 0.115276868493212 0 
1 -11 0.0434964 0 0.140003712819415 0 
1.2 -11 0.0602506 0 0.195582222277428 0 
1.4 -11 0.0800508 0 0.256944652881344 0 
1.6 -11 0.1005674 0 0.318239553295531 0 
1.8 -11 0.1223746 0 0.379291201604811 0 
2 -11 0.1445618 0 0.439107098358306 0 
2.2 -11 0.1665312 0 0.494756420330034 0 
2.4 -11 0.1888758 0 0.548216207110545 0 
2.6 -11 0.209732 0 0.595903249464436 0 
2.8 -11 0.2302 0 0.640526474647327 0 
3 -11 0.250392 0 0.6824679306049 0 
3.2 -11 0.269128 0 0.719864260370291 0 
3.4 -11 0.287228 0 0.754335299294136 0 
3.6 -11 0.304228 0 0.785702122441478 0 
3.8 -11 0.320348 0 0.814468371720213 0 
4 -11 0.336068 0 0.84138709308901 0 
4.2 -11 0.350308 0 0.865367556920852 0 
4.4 -11 0.36457 0 0.888368541784799 0 
4.6 -11 0.377968 0 0.909592303026592 0 
4.8 -11 0.391028 0 0.929552592410974 0 
5 -11 0.403352 0 0.948051079674127 0 
5.2 -11 0.414558 0 0.96480436462936 0 
5.4 -11 0.426458 0 0.981561976391566 0 
5.6 -11 0.437328 0 0.996851807193242 0 
5.8 -11 0.44747 0 1.01099908367761 0 
6 -11 0.456984 0 1.02414034249104 0 
6.2 -11 0.466822 0 1.03711907929488 0 
6.4 -11 0.476148 0 1.04933134337252 0 
6.6 -11 0.485234 0 1.06095687627276 0 
6.8 -11 0.493786 0 1.07183863981962 0 
7 -11 0.502068 0 1.08218226282874 0 
7.2 -11 0.510234 0 1.09214154134196 0 
7.4 -11 0.518058 0 1.10157471244194 0 
7.6 -11 0.52543 0 1.11043243755531 0 
7.8 -11 0.532666 0 1.11896088086181 0 
8 -11 0.539928 0 1.1272359103524 0 
8.2 -11 0.546684 0 1.13498919331673 0 
8.4 -11 0.553714 0 1.14270156664124 0 
8.6 -11 0.560168 0 1.14984768471565 0 
8.8 -11 0.56627 0 1.1565908783699 0 
9 -11 0.572426 0 1.16319241473031 0 
9.2 -11 0.578638 0 1.16963997108216 0 
9.4 -11 0.584652 0 1.17580562817167 0 
9.6 -11 0.590276 0 1.18160992686532 0 
9.8 -11 0.595776 0 1.18719437222679 0 
10 -11 0.600996 0 1.19249790622933 0 
10.2 -11 0.606604 0 1.19783899173356 0 
10.4 -11 0.61153 0 1.20273642724678 0 
10.6 -11 0.616548 0 1.20754289645398 0 
10.8 -11 0.621426 0 1.21216389087882 0 
11 -11 0.62607 0 1.21656577591581 0 
11.2 -11 0.630814 0 1.220892920075 0 
11.4 -11 0.635384 0 1.22504488693078 0 
11.6 -11 0.63992 0 1.22907211892977 0 
11.8 -11 0.644154 0 1.23288349384616 0 
12 -11 0.648688 0 1.23669938203939 0 
12.4 -11 0.656644 0 1.24367705672294 0 
12.8 -11 0.664406 0 1.25023697311872 0 
13.2 -11 0.672026 0 1.2564306928922 0 
13.6 -11 0.679124 0 1.26216843270094 0 
14 -11 0.685862 0 1.26753373616774 0 
14.4 -11 0.692576 0 1.27262562242268 0 
14.8 -11 0.699038 0 1.27740783960096 0 
15.2 -11 0.70525 0 1.28190490631215 0 
15.6 -11 0.711148 0 1.28612436451348 0 
16 -11 0.716914 0 1.29011419804887 0 
16.8 -11 0.727584 0 1.29739295994176 0 
17.6 -11 0.737618 0 1.30390925220707 0 
18.4 -11 0.746854 0 1.30974110212817 0 
19.2 -11 0.755536 0 1.31499253375988 0 
20 -11 0.763688 0 1.31973441734932 0 
20.8 -11 0.771332 0 1.32402575229827 0 
21.6 -11 0.778452 0 1.32792187560297 0 
22.4 -11 0.785198 0 1.33147044896503 0 
23.2 -11 0.791554 0 1.33470885184158 0 
24 -11 0.797528 0 1.33767354291641 0 
24.8 -11 0.803164 0 1.34039411485609 0 
25.6 -11 0.808512 0 1.34289543635744 0 
26.4 -11 0.813558 0 1.34520300331446 0 
27.2 -11 0.818396 0 1.3473303257151 0 
28 -11 0.82303 0 1.34929582587558 0 
28.8 -11 0.827404 0 1.35111932694331 0 
29.6 -11 0.83154 0 1.35281559761827 0 
30.4 -11 0.835502 0 1.35439142450483 0 
31.2 -11 0.839328 0 1.35585488356066 0 
32 -11 0.842908 0 1.35722989385081 0 
32.8 -11 0.846392 0 1.35850736629012 0 
33.6 -11 0.849712 0 1.35970465325669 0 
34.4 -11 0.852894 0 1.36082599921769 0 
35.2 -11 0.85592 0 1.36188294241638 0 
36 -11 0.8588 0 1.36287972602825 0 
36.8 -11 0.86167 0 1.36380108188178 0 
37.6 -11 0.864374 0 1.36467756735298 0 
38.4 -11 0.866966 0 1.36550591380954 0 
39.2 -11 0.869448 0 1.36629058085046 0 
40 -11 0.871848 0 1.36703 0 
0.4 -10 0.0419994 0 0.0742120759591565 0 
0.5 -10 0.0473998 0 0.093143550376428 0 
0.6 -10 0.0529908 0 0.111689651545398 0 
0.7 -10 0.0608866 0 0.139995710026432 0 
0.8 -10 0.069272 0 0.171011036055832 0 
0.9 -10 0.078383 0 0.199582132019156 0 
1 -10 0.0884594 0 0.231897039317726 0 
1.2 -10 0.1101824 0 0.300003405264006 0 
1.4 -10 0.1330736 0 0.366622684457368 0 
1.6 -10 0.1575048 0 0.432984568183574 0 
1.8 -10 0.1812248 0 0.494761762368035 0 
2 -10 0.205592 0 0.553723608829954 0 
2.2 -10 0.229374 0 0.608070423393562 0 
2.4 -10 0.251314 0 0.65610070229035 0 
2.6 -10 0.272848 0 0.700782942414176 0 
2.8 -10 0.293174 0 0.74097391901227 0 
3 -10 0.312434 0 0.777279348264638 0 
3.2 -10 0.330336 0 0.809754487385904 0 
3.4 -10 0.347688 0 0.839929302325869 0 
3.6 -10 0.363296 0 0.866626169165697 0 
3.8 -10 0.378334 0 0.891231729799305 0 
4 -10 0.392546 0 0.913894031273847 0 
4.2 -10 0.406098 0 0.93485633567671 0 
4.4 -10 0.41915 0 0.954491783623289 0 
4.6 -10 0.43196 0 0.973100003223911 0 
4.8 -10 0.44314 0 0.989425105822855 0 
5 -10 0.454424 0 1.0053281307244 0 
5.2 -10 0.464948 0 1.01999754076805 0 
5.4 -10 0.475418 0 1.03408494889059 0 
5.6 -10 0.485276 0 1.04721446891291 0 
5.8 -10 0.49467 0 1.05957152662957 0 
6 -10 0.503528 0 1.07113053221987 0 
6.2 -10 0.512292 0 1.08223126471969 0 
6.4 -10 0.520852 0 1.09287406364305 0 
6.6 -10 0.5289 0 1.10281374045433 0 
6.8 -10 0.536882 0 1.11239344312307 0 
7 -10 0.544266 0 1.12131955818316 0 
7.2 -10 0.551732 0 1.13001837023914 0 
7.4 -10 0.559118 0 1.13838838989298 0 
7.6 -10 0.565988 0 1.14622235832659 0 
7.8 -10 0.572772 0 1.15378288746365 0 
8 -10 0.579282 0 1.16094311816402 0 
8.2 -10 0.585526 0 1.16778213244588 0 
8.4 -10 0.591658 0 1.17434630562952 0 
8.6 -10 0.597666 0 1.18066452667455 0 
8.8 -10 0.603502 0 1.18671339088949 0 
9 -10 0.60911 0 1.19248788120213 0 
9.2 -10 0.61457 0 1.19802027983143 0 
9.4 -10 0.619768 0 1.20329502085903 0 
9.6 -10 0.625004 0 1.20842961059894 0 
9.8 -10 0.630324 0 1.21343061260204 0 
10 -10 0.635286 0 1.21816168268288 0 
10.2 -10 0.640326 0 1.22277692268165 0 
10.4 -10 0.644842 0 1.22708257260451 0 
10.6 -10 0.649556 0 1.23132658670498 0 
10.8 -10 0.65404 0 1.23537978889234 0 
11 -10 0.658506 0 1.23931145889606 0 
11.2 -10 0.662682 0 1.24303552367218 0 
11.4 -10 0.666902 0 1.24667137085528 0 
11.6 -10 0.670828 0 1.25013076245112 0 
11.8 -10 0.674956 0 1.25354315328797 0 
12 -10 0.678852 0 1.25679398616036 0 
12.4 -10 0.686418 0 1.26297175308306 0 
12.8 -10 0.693566 0 1.26872017272163 0 
13.2 -10 0.70038 0 1.27408782729408 0 
13.6 -10 0.707048 0 1.27913118715513 0 
14 -10 0.713204 0 1.28382513924552 0 
14.4 -10 0.7194 0 1.2882597989207 0 
14.8 -10 0.725288 0 1.29241868941759 0 
15.2 -10 0.73092 0 1.29631785401208 0 
15.6 -10 0.736454 0 1.29999767146688 0 
16 -10 0.741658 0 1.30345532466354 0 
16.8 -10 0.751454 0 1.3097870693595 0 
17.6 -10 0.76068 0 1.3154409967394 0 
18.4 -10 0.769232 0 1.32050116397807 0 
19.2 -10 0.777132 0 1.32505057469606 0 
20 -10 0.784544 0 1.32915298167624 0 
20.8 -10 0.791534 0 1.3328635558574 0 
21.6 -10 0.798032 0 1.33623461679745 0 
22.4 -10 0.804268 0 1.33929204507947 0 
23.2 -10 0.810078 0 1.34208592862133 0 
24 -10 0.815552 0 1.34464252973109 0 
24.8 -10 0.820722 0 1.34698675644627 0 
25.6 -10 0.825588 0 1.34914447763018 0 
26.4 -10 0.830232 0 1.35112894214433 0 
27.2 -10 0.83463 0 1.35296094408253 0 
28 -10 0.838866 0 1.35464627967708 0 
28.8 -10 0.842846 0 1.35621539770557 0 
29.6 -10 0.846626 0 1.35767439324561 0 
30.4 -10 0.85027 0 1.35902273996787 0 
31.2 -10 0.853698 0 1.36028800604682 0 
32 -10 0.857002 0 1.36146363858508 0 
32.8 -10 0.860182 0 1.36255776836295 0 
33.6 -10 0.86322 0 1.36358185416566 0 
34.4 -10 0.866114 0 1.36454501634676 0 
35.2 -10 0.868902 0 1.36544586070663 0 
36 -10 0.871538 0 1.36630050349584 0 
36.8 -10 0.87409 0 1.36710075556444 0 
37.6 -10 0.876574 0 1.36784680589297 0 
38.4 -10 0.878978 0 1.36854556860857 0 
39.2 -10 0.881214 0 1.36922518037412 0 
40 -10 0.8834 0 1.36986 0 
0.4 -9 0.1029834 0 0.122247448178804 0 
0.5 -9 0.1094386 0 0.156711412644108 0 
0.6 -9 0.1171226 0 0.192913127042584 0 
0.7 -9 0.125422 0 0.228388718907158 0 
0.8 -9 0.1366504 0 0.267723842719703 0 
0.9 -9 0.1467016 0 0.304708646258857 0 
1 -9 0.1587794 0 0.343910334966576 0 
1.2 -9 0.1832882 0 0.420408039767439 0 
1.4 -9 0.20853 0 0.491079320853169 0 
1.6 -9 0.233686 0 0.557497822288599 0 
1.8 -9 0.258636 0 0.617557740808521 0 
2 -9 0.282618 0 0.672227201416087 0 
2.2 -9 0.304832 0 0.719947100937597 0 
2.4 -9 0.326706 0 0.763717303546838 0 
2.6 -9 0.34615 0 0.801028411906103 0 
2.8 -9 0.3646 0 0.835112151218365 0 
3 -9 0.382152 0 0.865862274932833 0 
3.2 -9 0.398256 0 0.893119474962593 0 
3.4 -9 0.413794 0 0.918225344291201 0 
3.6 -9 0.427702 0 0.940693174547135 0 
3.8 -9 0.44044 0 0.960770389280883 0 
4 -9 0.453384 0 0.97993530881556 0 
4.2 -9 0.464906 0 0.997123401343304 0 
4.4 -9 0.476818 0 1.01394931945775 0 
4.6 -9 0.487698 0 1.02928820085159 0 
4.8 -9 0.498198 0 1.04366969092828 0 
5 -9 0.50776 0 1.05687985213872 0 
5.2 -9 0.517332 0 1.06953974969136 0 
5.4 -9 0.52632 0 1.08147082641548 0 
5.6 -9 0.534864 0 1.09263598448281 0 
5.8 -9 0.543212 0 1.10325861859896 0 
6 -9 0.551316 0 1.1134017597503 0 
6.2 -9 0.55908 0 1.1229837332106 0 
6.4 -9 0.56685 0 1.13223023705549 0 
6.6 -9 0.574068 0 1.14088959128436 0 
6.8 -9 0.580796 0 1.14901014677366 0 
7 -9 0.587984 0 1.15704324275506 0 
7.2 -9 0.594522 0 1.16453731597065 0 
7.4 -9 0.600724 0 1.1716295954084 0 
7.6 -9 0.607198 0 1.17859624842103 0 
7.8 -9 0.613476 0 1.18524877843665 0 
8 -9 0.619272 0 1.19149174493729 0 
8.2 -9 0.625148 0 1.19755946075471 0 
8.4 -9 0.630382 0 1.20321284286575 0 
8.6 -9 0.636022 0 1.20878721781189 0 
8.8 -9 0.64143 0 1.21410616480966 0 
9 -9 0.64652 0 1.21915819774002 0 
9.2 -9 0.65131 0 1.22397030362713 0 
9.4 -9 0.656214 0 1.2286349996256 0 
9.6 -9 0.660968 0 1.23312438657699 0 
9.8 -9 0.665606 0 1.23742998249125 0 
10 -9 0.670118 0 1.24155731485752 0 
10.2 -9 0.674434 0 1.24551625617479 0 
10.4 -9 0.678668 0 1.24932491959926 0 
10.6 -9 0.683028 0 1.25302903165376 0 
10.8 -9 0.68722 0 1.25658128466883 0 
11 -9 0.691226 0 1.25998651787748 0 
11.2 -9 0.694994 0 1.26324786742545 0 
11.4 -9 0.69889 0 1.26641998568222 0 
11.6 -9 0.702574 0 1.26946110585954 0 
11.8 -9 0.706206 0 1.2723934850024 0 
12 -9 0.70975 0 1.27522582062327 0 
12.4 -9 0.716472 0 1.28058105480086 0 
12.8 -9 0.723184 0 1.28558972973162 0 
13.2 -9 0.72927 0 1.29025163627912 0 
13.6 -9 0.735368 0 1.2946191250243 0 
14 -9 0.741036 0 1.29870288943516 0 
14.4 -9 0.746518 0 1.30253272035666 0 
14.8 -9 0.75183 0 1.30612280812618 0 
15.2 -9 0.756878 0 1.30949820832627 0 
15.6 -9 0.76194 0 1.31265812640123 0 
16 -9 0.766724 0 1.31563752618674 0 
16.8 -9 0.775602 0 1.32109861027148 0 
17.6 -9 0.78394 0 1.3259594875721 0 
18.4 -9 0.79176 0 1.33029820260681 0 
19.2 -9 0.798854 0 1.33421687975287 0 
20 -9 0.80565 0 1.33772655129826 0 
20.8 -9 0.811954 0 1.34090754773416 0 
21.6 -9 0.817844 0 1.34379675897844 0 
22.4 -9 0.823484 0 1.34640577415656 0 
23.2 -9 0.828744 0 1.34879215970135 0 
24 -9 0.833692 0 1.3509757589479 0 
24.8 -9 0.838386 0 1.35297249547925 0 
25.6 -9 0.842784 0 1.35481598388864 0 
26.4 -9 0.846968 0 1.35651088706504 0 
27.2 -9 0.850962 0 1.35806816708325 0 
28 -9 0.854728 0 1.35951406559872 0 
28.8 -9 0.858394 0 1.36083147682006 0 
29.6 -9 0.861784 0 1.36208018521308 0 
30.4 -9 0.865066 0 1.36322745333412 0 
31.2 -9 0.86815 0 1.36430842332033 0 
32 -9 0.871174 0 1.36529581794128 0 
32.8 -9 0.87401 0 1.36623228537368 0 
33.6 -9 0.876768 0 1.36709666464059 0 
34.4 -9 0.879404 0 1.36790634914071 0 
35.2 -9 0.881888 0 1.36867902692548 0 
36 -9 0.884274 0 1.36940534969776 0 
36.8 -9 0.886586 0 1.37008098135606 0 
37.6 -9 0.888804 0 1.37071896299469 0 
38.4 -9 0.890966 0 1.37131109018474 0 
39.2 -9 0.892998 0 1.37188523428892 0 
40 -9 0.89498 0 1.37242 0 
0.4 -8 0.1913176 0 0.1862148403636 0 
0.5 -8 0.198591 0 0.231754143694204 0 
0.6 -8 0.207544 0 0.281234259533672 0 
0.7 -8 0.218752 0 0.333904391833004 0 
0.8 -8 0.230488 0 0.380517491262334 0 
0.9 -8 0.241486 0 0.423194973243071 0 
1 -8 0.254208 0 0.466668813336262 0 
1.2 -8 0.278434 0 0.546257571730146 0 
1.4 -8 0.303684 0 0.619144601869686 0 
1.6 -8 0.32758 0 0.679952111152042 0 
1.8 -8 0.351354 0 0.735535094315407 0 
2 -8 0.371762 0 0.781617673004659 0 
2.2 -8 0.392078 0 0.823546525400735 0 
2.4 -8 0.409366 0 0.858371958848121 0 
2.6 -8 0.42619 0 0.889947206483011 0 
2.8 -8 0.441574 0 0.917293048963848 0 
3 -8 0.456274 0 0.942398175801562 0 
3.2 -8 0.469982 0 0.964627824876626 0 
3.4 -8 0.482958 0 0.985148047654326 0 
3.6 -8 0.494402 0 1.00353362383131 0 
3.8 -8 0.505854 0 1.0207882049738 0 
4 -8 0.516078 0 1.03642353020857 0 
4.2 -8 0.525884 0 1.05097090372586 0 
4.4 -8 0.536048 0 1.06504246463054 0 
4.6 -8 0.544954 0 1.0778986260645 0 
4.8 -8 0.553942 0 1.09013060014085 0 
5 -8 0.562394 0 1.10165391477426 0 
5.2 -8 0.570342 0 1.11246267301555 0 
5.4 -8 0.578176 0 1.12277189679716 0 
5.6 -8 0.58573 0 1.13254548324365 0 
5.8 -8 0.593294 0 1.14189367073014 0 
6 -8 0.600228 0 1.15067044368012 0 
6.2 -8 0.607072 0 1.15902743520656 0 
6.4 -8 0.613434 0 1.16696469253168 0 
6.6 -8 0.619984 0 1.17460874198602 0 
6.8 -8 0.62639 0 1.18188008809468 0 
7 -8 0.63241 0 1.18878381800832 0 
7.2 -8 0.638104 0 1.19534436466608 0 
7.4 -8 0.643756 0 1.20163379932626 0 
7.6 -8 0.649358 0 1.2076652502213 0 
7.8 -8 0.65474 0 1.2134056769811 0 
8 -8 0.660304 0 1.2189626321284 0 
8.2 -8 0.66519 0 1.22420625667064 0 
8.4 -8 0.670094 0 1.22922168017734 0 
8.6 -8 0.674736 0 1.23402792554685 0 
8.8 -8 0.679592 0 1.23865672718885 0 
9 -8 0.68396 0 1.24306199131016 0 
9.2 -8 0.688746 0 1.24733702061493 0 
9.4 -8 0.693118 0 1.2514042742171 0 
9.6 -8 0.69731 0 1.25530336566736 0 
9.8 -8 0.701508 0 1.25905422026539 0 
10 -8 0.705474 0 1.26265131236286 0 
10.2 -8 0.709556 0 1.2661130096968 0 
10.4 -8 0.713332 0 1.26943272570832 0 
10.6 -8 0.716986 0 1.27262196504288 0 
10.8 -8 0.72054 0 1.27569513867932 0 
11 -8 0.724224 0 1.27864604720548 0 
11.2 -8 0.727772 0 1.28149044852733 0 
11.4 -8 0.731086 0 1.28422556421758 0 
11.6 -8 0.734466 0 1.28685936977294 0 
11.8 -8 0.737742 0 1.28940404715991 0 
12 -8 0.741012 0 1.29184427270371 0 
12.4 -8 0.747026 0 1.2964917385044 0 
12.8 -8 0.752926 0 1.30080829176672 0 
13.2 -8 0.758632 0 1.30482722446532 0 
13.6 -8 0.763944 0 1.30859168331762 0 
14 -8 0.769002 0 1.31211526354436 0 
14.4 -8 0.774008 0 1.3153992836941 0 
14.8 -8 0.77878 0 1.31847947652595 0 
15.2 -8 0.783276 0 1.32138311540929 0 
15.6 -8 0.787704 0 1.32409209901667 0 
16 -8 0.792026 0 1.32662451288095 0 
16.8 -8 0.799982 0 1.33129763566068 0 
17.6 -8 0.807422 0 1.33544489579057 0 
18.4 -8 0.814498 0 1.33911327813487 0 
19.2 -8 0.8208 0 1.34247006187293 0 
20 -8 0.826848 0 1.34545353782417 0 
20.8 -8 0.83248 0 1.34815623758906 0 
21.6 -8 0.83779 0 1.35059662191834 0 
22.4 -8 0.842824 0 1.35280022872596 0 
23.2 -8 0.847514 0 1.35482210313538 0 
24 -8 0.851912 0 1.3566754164694 0 
24.8 -8 0.856114 0 1.35835778053439 0 
25.6 -8 0.860008 0 1.35992926193456 0 
26.4 -8 0.863784 0 1.36134537385164 0 
27.2 -8 0.867338 0 1.36266091947163 0 
28 -8 0.870686 0 1.36388665761817 0 
28.8 -8 0.873934 0 1.36499757628754 0 
29.6 -8 0.87699 0 1.36604106634263 0 
30.4 -8 0.879934 0 1.36699845652507 0 
31.2 -8 0.88267 0 1.36791669007099 0 
32 -8 0.885336 0 1.36875350701252 0 
32.8 -8 0.887908 0 1.36952564509356 0 
33.6 -8 0.890338 0 1.37025935537323 0 
34.4 -8 0.892688 0 1.3709372102491 0 
35.2 -8 0.89493 0 1.37157626144785 0 
36 -8 0.897048 0 1.37219061320516 0 
36.8 -8 0.899106 0 1.37275860315798 0 
37.6 -8 0.9011 0 1.37328566653424 0 
38.4 -8 0.903026 0 1.37377868479213 0 
39.2 -8 0.90482 0 1.37426968161276 0 
40 -8 0.90658 0 1.37472 0 
0.4 -7 0.305016 0 0.263130695229415 0 
0.5 -7 0.315876 0 0.331483441077951 0 
0.6 -7 0.325742 0 0.384969041740485 0 
0.7 -7 0.335996 0 0.44104276032923 0 
0.8 -7 0.347998 0 0.495534175280383 0 
0.9 -7 0.358856 0 0.541507206209614 0 
1 -7 0.369454 0 0.585935600280811 0 
1.2 -7 0.392112 0 0.664676510279231 0 
1.4 -7 0.413392 0 0.732000218762189 0 
1.6 -7 0.433754 0 0.7875732842236 0 
1.8 -7 0.452092 0 0.833949161325489 0 
2 -7 0.46865 0 0.873689032217808 0 
2.2 -7 0.48361 0 0.907030434956393 0 
2.4 -7 0.497488 0 0.935676318223948 0 
2.6 -7 0.510728 0 0.961253163795687 0 
2.8 -7 0.522456 0 0.983620431431043 0 
3 -7 0.533546 0 1.00413063203788 0 
3.2 -7 0.543952 0 1.02244150128215 0 
3.4 -7 0.554 0 1.03919572190485 0 
3.6 -7 0.563392 0 1.05495852648458 0 
3.8 -7 0.572514 0 1.06940312553138 0 
4 -7 0.58072 0 1.0829991315268 0 
4.2 -7 0.58837 0 1.09553810636666 0 
4.4 -7 0.596084 0 1.10738712672546 0 
4.6 -7 0.60376 0 1.11873050550105 0 
4.8 -7 0.611066 0 1.12940777663634 0 
5 -7 0.61776 0 1.13946574475981 0 
5.2 -7 0.624656 0 1.1490771728922 0 
5.4 -7 0.631286 0 1.15817870602749 0 
5.6 -7 0.637442 0 1.16673295069807 0 
5.8 -7 0.643622 0 1.17494055788469 0 
6 -7 0.649648 0 1.18272707318654 0 
6.2 -7 0.655566 0 1.19022312847201 0 
6.4 -7 0.661168 0 1.19726867272505 0 
6.6 -7 0.666724 0 1.20395947766718 0 
6.8 -7 0.672162 0 1.21038932838571 0 
7 -7 0.677432 0 1.2165040174869 0 
7.2 -7 0.682582 0 1.22231144386678 0 
7.4 -7 0.687294 0 1.22788434050587 0 
7.6 -7 0.6925 0 1.23319537533136 0 
7.8 -7 0.696914 0 1.23825394553385 0 
8 -7 0.701566 0 1.24309744481759 0 
8.2 -7 0.705728 0 1.2477399523656 0 
8.4 -7 0.710268 0 1.25215809392869 0 
8.6 -7 0.714576 0 1.25637955934904 0 
8.8 -7 0.718506 0 1.2604399681172 0 
9 -7 0.722474 0 1.26432103037923 0 
9.2 -7 0.72644 0 1.26802579494943 0 
9.4 -7 0.730358 0 1.27157216824138 0 
9.6 -7 0.73415 0 1.27496260930717 0 
9.8 -7 0.737804 0 1.27822911683176 0 
10 -7 0.74132 0 1.28136457705108 0 
10.2 -7 0.74489 0 1.28435081328914 0 
10.4 -7 0.748132 0 1.28725847750465 0 
10.6 -7 0.751472 0 1.29002389448821 0 
10.8 -7 0.754674 0 1.2926849065797 0 
11 -7 0.757758 0 1.29525158413069 0 
11.2 -7 0.760834 0 1.29770894794376 0 
11.4 -7 0.763848 0 1.30007573542457 0 
11.6 -7 0.766786 0 1.3023467492176 0 
11.8 -7 0.769828 0 1.30450098973821 0 
12 -7 0.772596 0 1.30661398067996 0 
12.4 -7 0.777884 0 1.31063434105735 0 
12.8 -7 0.783154 0 1.31432449244789 0 
13.2 -7 0.78801 0 1.3178041517783 0 
13.6 -7 0.7929 0 1.32098140280273 0 
14 -7 0.797342 0 1.32401494867823 0 
14.4 -7 0.801664 0 1.32683372675836 0 
14.8 -7 0.805864 0 1.32946074052435 0 
15.2 -7 0.80988 0 1.33192968695052 0 
15.6 -7 0.81363 0 1.3342760527395 0 
16 -7 0.817482 0 1.33640528048711 0 
16.8 -7 0.824574 0 1.34034484297489 0 
17.6 -7 0.831088 0 1.34386664134472 0 
18.4 -7 0.837292 0 1.34695515031937 0 
19.2 -7 0.8429 0 1.34978281154228 0 
20 -7 0.84822 0 1.35229295637248 0 
20.8 -7 0.853162 0 1.35457246455984 0 
21.6 -7 0.857792 0 1.35663799300874 0 
22.4 -7 0.862214 0 1.35848237834802 0 
23.2 -7 0.866364 0 1.36016553373775 0 
24 -7 0.87023 0 1.36172076762926 0 
24.8 -7 0.873908 0 1.36313220573917 0 
25.6 -7 0.877356 0 1.36444009353281 0 
26.4 -7 0.880666 0 1.36562341781704 0 
27.2 -7 0.883766 0 1.36673111214944 0 
28 -7 0.886716 0 1.36775176344446 0 
28.8 -7 0.889578 0 1.3686680213287 0 
29.6 -7 0.892256 0 1.3695397197925 0 
30.4 -7 0.894832 0 1.37033736715394 0 
31.2 -7 0.897246 0 1.37110000751737 0 
32 -7 0.899586 0 1.37179434847715 0 
32.8 -7 0.90184 0 1.37243314643438 0 
33.6 -7 0.903944 0 1.37305739357123 0 
34.4 -7 0.906042 0 1.37359859507049 0 
35.2 -7 0.907984 0 1.37414103280646 0 
36 -7 0.90987 0 1.37463858188449 0 
36.8 -7 0.91165 0 1.37512288713941 0 
37.6 -7 0.913386 0 1.37556548488501 0 
38.4 -7 0.915074 0 1.37597223678987 0 
39.2 -7 0.91667 0 1.37637018906898 0 
40 -7 0.918202 0 1.37675 0 
0.4 -6 0.441592 0 0.358426687787013 0 
0.5 -6 0.452086 0 0.425962302270388 0 
0.6 -6 0.461812 0 0.489347764737446 0 
0.7 -6 0.470352 0 0.544336168735528 0 
0.8 -6 0.481738 0 0.597815363070521 0 
0.9 -6 0.490232 0 0.6452794943765 0 
1 -6 0.499158 0 0.689604614654959 0 
1.2 -6 0.516134 0 0.760687933724543 0 
1.4 -6 0.531462 0 0.81983544745261 0 
1.6 -6 0.544464 0 0.867424647182578 0 
1.8 -6 0.557598 0 0.906861911057345 0 
2 -6 0.568282 0 0.939504688465579 0 
2.2 -6 0.578142 0 0.966570862710777 0 
2.4 -6 0.587746 0 0.991304709632886 0 
2.6 -6 0.59596 0 1.01249120935638 0 
2.8 -6 0.60377 0 1.03149323137956 0 
3 -6 0.610948 0 1.0487131600018 0 
3.2 -6 0.617972 0 1.06473807322098 0 
3.4 -6 0.62553 0 1.07956503583187 0 
3.6 -6 0.63192 0 1.0934703052626 0 
3.8 -6 0.637976 0 1.10646752394905 0 
4 -6 0.645128 0 1.11868466291616 0 
4.2 -6 0.650936 0 1.13019718969423 0 
4.4 -6 0.65689 0 1.1410549610732 0 
4.6 -6 0.66275 0 1.15137994956574 0 
4.8 -6 0.66824 0 1.16112014276906 0 
5 -6 0.673262 0 1.17035783344017 0 
5.2 -6 0.679186 0 1.17903075672747 0 
5.4 -6 0.684464 0 1.18738720122011 0 
5.6 -6 0.689316 0 1.19525655204236 0 
5.8 -6 0.694788 0 1.20270082460676 0 
6 -6 0.69989 0 1.20974360074748 0 
6.2 -6 0.704616 0 1.21650656728352 0 
6.4 -6 0.709514 0 1.22287675311676 0 
6.6 -6 0.713894 0 1.22897754217688 0 
6.8 -6 0.718364 0 1.23476328527687 0 
7 -6 0.722708 0 1.24026349649475 0 
7.2 -6 0.727164 0 1.24544502226232 0 
7.4 -6 0.73146 0 1.25043043003541 0 
7.6 -6 0.735504 0 1.25518585854548 0 
7.8 -6 0.739604 0 1.25967509798729 0 
8 -6 0.743506 0 1.26396013701761 0 
8.2 -6 0.747358 0 1.26805022139612 0 
8.4 -6 0.750892 0 1.27200438866271 0 
8.6 -6 0.754234 0 1.27583774202259 0 
8.8 -6 0.75796 0 1.27934709200884 0 
9 -6 0.76171 0 1.28266431029039 0 
9.2 -6 0.764836 0 1.28599697194208 0 
9.4 -6 0.768212 0 1.28907838105316 0 
9.6 -6 0.771372 0 1.29206838625312 0 
9.8 -6 0.774394 0 1.29495900415064 0 
10 -6 0.77756 0 1.29765545952117 0 
10.2 -6 0.780494 0 1.30028544647583 0 
10.4 -6 0.783378 0 1.30280436059596 0 
10.6 -6 0.7863 0 1.30518595643556 0 
10.8 -6 0.78902 0 1.30751200548876 0 
11 -6 0.791834 0 1.30968582796788 0 
11.2 -6 0.794472 0 1.31181183145206 0 
11.4 -6 0.796958 0 1.3138913547843 0 
11.6 -6 0.799508 0 1.31584427359205 0 
11.8 -6 0.802094 0 1.31768654069347 0 
12 -6 0.804496 0 1.31950624741075 0 
12.4 -6 0.809022 0 1.32299065806124 0 
12.8 -6 0.813618 0 1.32611346015017 0 
13.2 -6 0.817894 0 1.3290700012268 0 
13.6 -6 0.821934 0 1.33183796807337 0 
14 -6 0.82587 0 1.3343911904178 0 
14.4 -6 0.829614 0 1.33679078580706 0 
14.8 -6 0.833194 0 1.3390369537938 0 
15.2 -6 0.836654 0 1.3411320113617 0 
15.6 -6 0.83995 0 1.34310978496785 0 
16 -6 0.843204 0 1.34492241349786 0 
16.8 -6 0.849372 0 1.34820623598331 0 
17.6 -6 0.854934 0 1.35119921790575 0 
18.4 -6 0.860238 0 1.35379653476093 0 
19.2 -6 0.865158 0 1.35612646117401 0 
20 -6 0.869674 0 1.35825941066801 0 
20.8 -6 0.873914 0 1.36017593106376 0 
21.6 -6 0.87793 0 1.36188500203656 0 
22.4 -6 0.881716 0 1.36342653574947 0 
23.2 -6 0.885284 0 1.36482404773518 0 
24 -6 0.88867 0 1.36608306676659 0 
24.8 -6 0.891796 0 1.36727391129518 0 
25.6 -6 0.894762 0 1.36836217742588 0 
26.4 -6 0.89759 0 1.36934979392299 0 
27.2 -6 0.900266 0 1.37026374249091 0 
28 -6 0.902806 0 1.37110670015464 0 
28.8 -6 0.905268 0 1.37185696111912 0 
29.6 -6 0.907556 0 1.37258563691279 0 
30.4 -6 0.909778 0 1.37323440876275 0 
31.2 -6 0.911858 0 1.37386405461556 0 
32 -6 0.913874 0 1.37443104698283 0 
32.8 -6 0.91578 0 1.3749736054653 0 
33.6 -6 0.917614 0 1.37547344897709 0 
34.4 -6 0.91941 0 1.37591476350075 0 
35.2 -6 0.921074 0 1.37636512820329 0 
36 -6 0.922674 0 1.37678649428791 0 
36.8 -6 0.924214 0 1.37717980685822 0 
37.6 -6 0.925712 0 1.37753815403488 0 
38.4 -6 0.927176 0 1.377858797487 0 
39.2 -6 0.92854 0 1.37819221138847 0 
40 -6 0.929848 0 1.37851 0 
0.4 -5 0.5843 0 0.444524242497707 0 
0.5 -5 0.592954 0 0.512224373231939 0 
0.6 -5 0.602004 0 0.577545819257875 0 
0.7 -5 0.609126 0 0.632145627068729 0 
0.8 -5 0.616102 0 0.682833939999669 0 
0.9 -5 0.621986 0 0.721118018810701 0 
1 -5 0.627758 0 0.761690168527038 0 
1.2 -5 0.63885 0 0.823303576949055 0 
1.4 -5 0.6479 0 0.876050687201796 0 
1.6 -5 0.65462 0 0.916839095810254 0 
1.8 -5 0.660862 0 0.949785314102842 0 
2 -5 0.66482 0 0.977438202716063 0 
2.2 -5 0.670322 0 1.0018109008159 0 
2.4 -5 0.674652 0 1.02343843444283 0 
2.6 -5 0.678624 0 1.04337866375056 0 
2.8 -5 0.68334 0 1.06090222776955 0 
3 -5 0.68729 0 1.07714176464714 0 
3.2 -5 0.691452 0 1.09235336107738 0 
3.4 -5 0.695818 0 1.10664900764672 0 
3.6 -5 0.700136 0 1.12011461308399 0 
3.8 -5 0.704302 0 1.13269345843134 0 
4 -5 0.708254 0 1.14468695766294 0 
4.2 -5 0.712264 0 1.15589405722441 0 
4.4 -5 0.716794 0 1.16644786616969 0 
4.6 -5 0.720954 0 1.17640532695066 0 
4.8 -5 0.725538 0 1.18560642558799 0 
5 -5 0.729634 0 1.1945022806572 0 
5.2 -5 0.733924 0 1.20284753024668 0 
5.4 -5 0.737976 0 1.21069012103161 0 
5.6 -5 0.741846 0 1.21823349750662 0 
5.8 -5 0.745704 0 1.22530903027442 0 
6 -5 0.749838 0 1.23188003224489 0 
6.2 -5 0.75379 0 1.2381251817458 0 
6.4 -5 0.757634 0 1.24407241128268 0 
6.6 -5 0.761668 0 1.24958219975057 0 
6.8 -5 0.765152 0 1.25500116923641 0 
7 -5 0.768778 0 1.26003566659294 0 
7.2 -5 0.772386 0 1.26476104943678 0 
7.4 -5 0.775678 0 1.26937832451563 0 
7.6 -5 0.77935 0 1.27352790372497 0 
7.8 -5 0.78251 0 1.27766527916537 0 
8 -5 0.7858 0 1.28151611773408 0 
8.2 -5 0.788756 0 1.28530593989146 0 
8.4 -5 0.792142 0 1.28865935515578 0 
8.6 -5 0.79499 0 1.29207457153584 0 
8.8 -5 0.797784 0 1.29533678416109 0 
9 -5 0.800656 0 1.29837376589417 0 
9.2 -5 0.803416 0 1.30128069609212 0 
9.4 -5 0.806216 0 1.30399348881688 0 
9.6 -5 0.808868 0 1.3066386391474 0 
9.8 -5 0.811524 0 1.30912161371323 0 
10 -5 0.814116 0 1.31150230074536 0 
10.2 -5 0.816644 0 1.3137704936787 0 
10.4 -5 0.819032 0 1.31599697140595 0 
10.6 -5 0.821398 0 1.3180987492429 0 
10.8 -5 0.82369 0 1.32012348109504 0 
11 -5 0.82598 0 1.32203582833204 0 
11.2 -5 0.828268 0 1.32383875999827 0 
11.4 -5 0.83042 0 1.32561650552746 0 
11.6 -5 0.832538 0 1.3273059394202 0 
11.8 -5 0.834562 0 1.32896615079351 0 
12 -5 0.836644 0 1.33049290942759 0 
12.4 -5 0.840534 0 1.33345612576296 0 
12.8 -5 0.844236 0 1.33621032538824 0 
13.2 -5 0.847862 0 1.33871206128535 0 
13.6 -5 0.851234 0 1.34109671602613 0 
14 -5 0.854574 0 1.3432374456694 0 
14.4 -5 0.857672 0 1.34530744175027 0 
14.8 -5 0.860712 0 1.34719331318445 0 
15.2 -5 0.86364 0 1.34894861724648 0 
15.6 -5 0.86639 0 1.35063650438911 0 
16 -5 0.869022 0 1.35222418416209 0 
16.8 -5 0.874234 0 1.35493862521306 0 
17.6 -5 0.878918 0 1.35744279788587 0 
18.4 -5 0.883316 0 1.35963782613046 0 
19.2 -5 0.887484 0 1.36153811310422 0 
20 -5 0.891206 0 1.36336795917105 0 
20.8 -5 0.894826 0 1.36491149048808 0 
21.6 -5 0.898148 0 1.36635675648071 0 
22.4 -5 0.901298 0 1.36764526223354 0 
23.2 -5 0.904282 0 1.36879643308843 0 
24 -5 0.907106 0 1.36983585476073 0 
24.8 -5 0.909732 0 1.37081528685566 0 
25.6 -5 0.912218 0 1.37170933027912 0 
26.4 -5 0.914574 0 1.3725280103295 0 
27.2 -5 0.916812 0 1.37327985727138 0 
28 -5 0.918918 0 1.37398729816744 0 
28.8 -5 0.920994 0 1.37457973176509 0 
29.6 -5 0.922904 0 1.37518100230248 0 
30.4 -5 0.924754 0 1.37571423394812 0 
31.2 -5 0.926498 0 1.37622634070357 0 
32 -5 0.92819 0 1.37668130175113 0 
32.8 -5 0.929778 0 1.37712848499964 0 
33.6 -5 0.931294 0 1.37754971023292 0 
34.4 -5 0.932784 0 1.37791125635542 0 
35.2 -5 0.934184 0 1.3782735711897 0 
36 -5 0.935536 0 1.37860504583867 0 
36.8 -5 0.93681 0 1.37893747682573 0 
37.6 -5 0.938056 0 1.3792325419829 0 
38.4 -5 0.939274 0 1.3794905515329 0 
39.2 -5 0.94042 0 1.3797573651278 0 
40 -5 0.941522 0 1.38001 0 
0.4 -4 0.720539 0.0006254 0.512958 0.005932 
0.5 -4 0.725941 0.0001777 0.583031 0.002908 
0.6 -4 0.732991 0.0009012 0.646088 0.002056 
0.7 -4 0.737361 0.0007455 0.692146 0.001401 
0.8 -4 0.742211 0.0002006 0.739675 0.001286 
0.9 -4 0.745742 0.000194 0.773185 0.0009582 
1 -4 0.748621 0.0004076 0.804317 0.0005189 
1.2 -4 0.750994 0.000528 0.857706 0.0005136 
1.4 -4 0.753245 0.000243 0.898848 0.0001316 
1.6 -4 0.754394 0.0002808 0.934212 0.0004201 
1.8 -4 0.754131 0.0001315 0.964058 0.0003232 
2 -4 0.754835 0.0002684 0.990425 0.0003253 
2.2 -4 0.7553 3.153e-05 1.01339 0.0004209 
2.4 -4 0.755633 0.0001298 1.03537 0.0001639 
2.6 -4 0.75645 0.0001292 1.05544 0.0001948 
2.8 -4 0.75763 0.0003381 1.07385 0.0006114 
3 -4 0.759336 0.000225 1.09068 0.0002916 
3.2 -4 0.76121 0.0002006 1.10693 0.000226 
3.4 -4 0.763044 0.0001847 1.1221 0.0001771 
3.6 -4 0.765537 0.0002134 1.13619 0.0001741 
3.8 -4 0.767766 0.000197 1.14954 0.0001497 
4 -4 0.770523 0.0001461 1.16179 0.0001309 
4.2 -4 0.773016 0 1.17354104302566 0 
4.4 -4 0.775662 0 1.18453856836916 0 
4.6 -4 0.778824 0 1.19448463995764 0 
4.8 -4 0.781838 0 1.20385456351599 0 
5 -4 0.784938 0 1.21262794398095 0 
5.2 -4 0.787858 0 1.2210066641306 0 
5.4 -4 0.79121 0 1.22863753134699 0 
5.6 -4 0.794256 0 1.23587701950814 0 
5.8 -4 0.796976 0 1.24295346439629 0 
6 -4 0.800108 0 1.24933787201213 0 
6.2 -4 0.803222 0 1.25526161548709 0 
6.4 -4 0.80613 0 1.26094120333506 0 
6.6 -4 0.809196 0 1.26619177120716 0 
6.8 -4 0.812154 0 1.2711500496448 0 
7 -4 0.815152 0 1.27575124119213 0 
7.2 -4 0.817654 0 1.28041887363228 0 
7.4 -4 0.820474 0 1.28456105041419 0 
7.6 -4 0.823098 0 1.2885596872618 0 
7.8 -4 0.825762 0 1.29228457190901 0 
8 -4 0.828276 0 1.2958840045788 0 
8.2 -4 0.830952 0 1.29910787200256 0 
8.4 -4 0.833258 0 1.30242152624878 0 
8.6 -4 0.835794 0 1.30532660140081 0 
8.8 -4 0.838014 0 1.30830328416567 0 
9 -4 0.840258 0 1.31107373778786 0 
9.2 -4 0.842498 0 1.31367779861482 0 
9.4 -4 0.844686 0 1.31614240969717 0 
9.6 -4 0.84688 0 1.31843491539381 0 
9.8 -4 0.84889 0 1.32074448172438 0 
10 -4 0.850934 0 1.32287101867203 0 
10.2 -4 0.852978 0 1.32486474716695 0 
10.4 -4 0.854902 0 1.32682170184018 0 
10.6 -4 0.856836 0 1.32865204287819 0 
10.8 -4 0.858716 0 1.33040274804132 0 
11 -4 0.860462 0 1.33216041202036 0 
11.2 -4 0.862306 0 1.33371396755381 0 
11.4 -4 0.864024 0 1.33528055711236 0 
11.6 -4 0.865758 0 1.33673189803288 0 
11.8 -4 0.867404 0 1.33816013793194 0 
12 -4 0.869038 0 1.33951227059352 0 
12.4 -4 0.872194 0 1.34205348181629 0 
12.8 -4 0.87516 0 1.34445034975851 0 
13.2 -4 0.878016 0 1.34665206190831 0 
13.6 -4 0.880846 0 1.34859563905608 0 
14 -4 0.883522 0 1.35042562224514 0 
14.4 -4 0.886006 0 1.35221052899798 0 
14.8 -4 0.88838 0 1.35388282537918 0 
15.2 -4 0.890738 0 1.35536571325455 0 
15.6 -4 0.892944 0 1.35681241796688 0 
16 -4 0.89507 0 1.35815945193978 0 
16.8 -4 0.899222 0 1.3604601521512 0 
17.6 -4 0.902992 0 1.36257018378643 0 
18.4 -4 0.90654 0 1.36439048350088 0 
19.2 -4 0.909864 0 1.36598987385261 0 
20 -4 0.912882 0 1.36750488016245 0 
20.8 -4 0.915776 0 1.368792790373 0 
21.6 -4 0.918436 0 1.37000991598891 0 
22.4 -4 0.920954 0 1.37108721656657 0 
23.2 -4 0.923364 0 1.37202020707018 0 
24 -4 0.92561 0 1.37289546041534 0 
24.8 -4 0.927726 0 1.3736940565828 0 
25.6 -4 0.929724 0 1.37443102327269 0 
26.4 -4 0.931608 0 1.37511276939851 0 
27.2 -4 0.933408 0 1.37572535222891 0 
28 -4 0.935108 0 1.37629698648054 0 
28.8 -4 0.936752 0 1.37679532931761 0 
29.6 -4 0.938284 0 1.37729166175597 0 
30.4 -4 0.939764 0 1.3777276876158 0 
31.2 -4 0.941166 0 1.37814310060047 0 
32 -4 0.942516 0 1.37851609522395 0 
32.8 -4 0.943784 0 1.37889018832029 0 
33.6 -4 0.94501 0 1.37922448161938 0 
34.4 -4 0.946196 0 1.37952161298949 0 
35.2 -4 0.947328 0 1.37980737271397 0 
36 -4 0.948404 0 1.38008390121716 0 
36.8 -4 0.949434 0 1.38034748326705 0 
37.6 -4 0.950422 0 1.38059652513384 0 
38.4 -4 0.9514 0 1.3808013221819 0 
39.2 -4 0.95232 0 1.38101514419931 0 
40 -4 0.953196 0 1.38123 0 
0.4 -3 0.839331 0.000911 0.563776 0.002719 
0.5 -3 0.844647 0.0006272 0.634286 0.0008877 
0.6 -3 0.845108 0.0009431 0.688404 0.001508 
0.7 -3 0.848357 0.0004992 0.724567 0.0009704 
0.8 -3 0.849357 0.000631 0.757406 0.00108 
0.9 -3 0.849418 0.0003594 0.786929 0.0006098 
1 -3 0.848804 0.000442 0.811479 0.0002674 
1.2 -3 0.845719 0.0002521 0.854506 0.0002904 
1.4 -3 0.842061 0.0003147 0.892015 0.0007099 
1.6 -3 0.838184 0.0001608 0.924898 0.000342 
1.8 -3 0.835139 0.0002847 0.954737 0.0003877 
2 -3 0.831691 0.0001449 0.982392 0.0004238 
2.2 -3 0.829422 8.846e-05 1.00842 0.0001993 
2.4 -3 0.827553 8.285e-05 1.03261 0.0002175 
2.6 -3 0.82692 0.0003465 1.05364 0.0005052 
2.8 -3 0.825966 0.0003275 1.07514 0.0004833 
3 -3 0.825785 0.0003323 1.09472 0.0004565 
3.2 -3 0.825969 0.0002402 1.11267 0.000304 
3.4 -3 0.826676 9.69e-05 1.12944 0.0001777 
3.6 -3 0.827549 0.0002149 1.145 0.0002157 
3.8 -3 0.828866 5.792e-05 1.1592 6.834e-05 
4 -3 0.830249 0.0001402 1.17255 0.0001432 
4.2 -3 0.831446 0 1.18529402737555 0 
4.4 -3 0.833492 0 1.19641435536483 0 
4.6 -3 0.835358 0 1.20700791944049 0 
4.8 -3 0.837396 0 1.21667261025546 0 
5 -3 0.839668 0 1.22554812682515 0 
5.2 -3 0.841816 0 1.23392033589394 0 
5.4 -3 0.8441 0 1.2415469003335 0 
5.6 -3 0.846088 0 1.24907238330879 0 
5.8 -3 0.848154 0 1.25604713327306 0 
6 -3 0.850492 0 1.26213991950545 0 
6.2 -3 0.852512 0 1.26826833683081 0 
6.4 -3 0.854838 0 1.27353735033568 0 
6.6 -3 0.856998 0 1.27867129345683 0 
6.8 -3 0.858938 0 1.28375047624256 0 
7 -3 0.861122 0 1.28815890054252 0 
7.2 -3 0.863322 0 1.29220367479073 0 
7.4 -3 0.865196 0 1.29637708629592 0 
7.6 -3 0.86729 0 1.29997943290553 0 
7.8 -3 0.869236 0 1.30349651357974 0 
8 -3 0.871076 0 1.30691796198503 0 
8.2 -3 0.87297 0 1.31002923102683 0 
8.4 -3 0.87484 0 1.31293828732543 0 
8.6 -3 0.876566 0 1.3158141846025 0 
8.8 -3 0.87834 0 1.31843223083575 0 
9 -3 0.880112 0 1.32085165840629 0 
9.2 -3 0.881676 0 1.32338670542218 0 
9.4 -3 0.883332 0 1.32561216746476 0 
9.6 -3 0.884956 0 1.32772129793187 0 
9.8 -3 0.886466 0 1.32981992892219 0 
10 -3 0.887984 0 1.33177191444851 0 
10.2 -3 0.889564 0 1.33349078245008 0 
10.4 -3 0.891028 0 1.33523569160052 0 
10.6 -3 0.892458 0 1.33689669416141 0 
10.8 -3 0.893872 0 1.3384589826019 0 
11 -3 0.89521 0 1.34000618194037 0 
11.2 -3 0.896502 0 1.34151433081957 0 
11.4 -3 0.89787 0 1.3427971961407 0 
11.6 -3 0.89919 0 1.34404592324245 0 
11.8 -3 0.900406 0 1.34535193792714 0 
12 -3 0.90161 0 1.3465768406883 0 
12.4 -3 0.903986 0 1.34881015536977 0 
12.8 -3 0.906244 0 1.35088620262384 0 
13.2 -3 0.908374 0 1.35284574173674 0 
13.6 -3 0.9105 0 1.35452735905987 0 
14 -3 0.912458 0 1.35619675122708 0 
14.4 -3 0.914392 0 1.35765910138264 0 
14.8 -3 0.916166 0 1.35914165981432 0 
15.2 -3 0.91793 0 1.36043053614452 0 
15.6 -3 0.91958 0 1.36170307517724 0 
16 -3 0.921222 0 1.36280617203266 0 
16.8 -3 0.92434 0 1.3647677803333 0 
17.6 -3 0.927156 0 1.36659973834839 0 
18.4 -3 0.929822 0 1.36814910438097 0 
19.2 -3 0.932346 0 1.36945845080309 0 
20 -3 0.93459 0 1.37078986005398 0 
20.8 -3 0.93678 0 1.37184979975363 0 
21.6 -3 0.93877 0 1.37289652768706 0 
22.4 -3 0.94068 0 1.37377662462785 0 
23.2 -3 0.942472 0 1.37458126855179 0 
24 -3 0.944176 0 1.37528659030333 0 
24.8 -3 0.945758 0 1.37596697910019 0 
25.6 -3 0.947266 0 1.37657306172961 0 
26.4 -3 0.948682 0 1.37714264511348 0 
27.2 -3 0.950018 0 1.37767477416647 0 
28 -3 0.951302 0 1.37814205324896 0 
28.8 -3 0.952534 0 1.37855461573277 0 
29.6 -3 0.95369 0 1.37895970955779 0 
30.4 -3 0.954802 0 1.37931906418068 0 
31.2 -3 0.955852 0 1.37966570704101 0 
32 -3 0.956866 0 1.37997471088299 0 
32.8 -3 0.957824 0 1.38027620767875 0 
33.6 -3 0.958746 0 1.38054742561868 0 
34.4 -3 0.95963 0 1.38080061376828 0 
35.2 -3 0.960482 0 1.38102924452508 0 
36 -3 0.961286 0 1.38126599605953 0 
36.8 -3 0.962058 0 1.38148545544157 0 
37.6 -3 0.962806 0 1.3816825598113 0 
38.4 -3 0.963538 0 1.38184698693655 0 
39.2 -3 0.964228 0 1.38202554996297 0 
40 -3 0.964894 0 1.38219 0 
0.4 -2 0.936609 0.001131 0.573562 0.005709 
0.5 -2 0.934473 0.0009192 0.649092 0.001335 
0.6 -2 0.931637 0.001041 0.683676 0.002287 
0.7 -2 0.930058 0.0006548 0.720177 0.00299 
0.8 -2 0.92856 0.0006882 0.742509 0.002133 
0.9 -2 0.925112 0.0005653 0.768712 0.001605 
1 -2 0.922299 0.0004474 0.790491 0.002137 
1.2 -2 0.916163 0.0002836 0.828346 0.000713 
1.4 -2 0.909971 0.0002219 0.865647 0.0003992 
1.6 -2 0.905182 0.0002237 0.900806 0.000391 
1.8 -2 0.900608 7.921e-05 0.933675 0.0002786 
2 -2 0.896576 4.498e-05 0.965555 0.000261 
2.2 -2 0.893588 0.0001978 0.994348 0.0005387 
2.4 -2 0.890935 6.846e-05 1.02267 0.000178 
2.6 -2 0.889013 7.313e-05 1.04816 0.0001277 
2.8 -2 0.887905 0.0001113 1.07161 0.0002488 
3 -2 0.887103 4.577e-05 1.09323 0.0001116 
3.2 -2 0.886484 6.549e-05 1.11378 5.855e-05 
3.4 -2 0.886603 9.328e-05 1.1318 0.0001984 
3.6 -2 0.886785 0.0001256 1.14881 0.0002635 
3.8 -2 0.887288 0.0001361 1.1644 0.0002651 
4 -2 0.888201 2.256e-05 1.17816 4.897e-05 
4.2 -2 0.888646 0 1.19215027268981 0 
4.4 -2 0.889896 0 1.20372900790645 0 
4.6 -2 0.890968 0 1.21477402324339 0 
4.8 -2 0.892238 0 1.22481238677165 0 
5 -2 0.893474 0 1.23424961338184 0 
5.2 -2 0.894962 0 1.24251969123138 0 
5.4 -2 0.89634 0 1.2504545937183 0 
5.6 -2 0.897608 0 1.25807361391068 0 
5.8 -2 0.898968 0 1.26495221335091 0 
6 -2 0.900332 0 1.27140571180804 0 
6.2 -2 0.901884 0 1.27698522728148 0 
6.4 -2 0.903244 0 1.28251584984267 0 
6.6 -2 0.904712 0 1.2874430072397 0 
6.8 -2 0.9061 0 1.29214544547796 0 
7 -2 0.907338 0 1.29687012365077 0 
7.2 -2 0.908728 0 1.30090503796262 0 
7.4 -2 0.910172 0 1.30450142696952 0 
7.6 -2 0.911428 0 1.30823498124704 0 
7.8 -2 0.91276 0 1.31150893127978 0 
8 -2 0.914026 0 1.31466530215591 0 
8.2 -2 0.9152 0 1.31780644918113 0 
8.4 -2 0.916482 0 1.32045742063722 0 
8.6 -2 0.91763 0 1.32319825279778 0 
8.8 -2 0.918794 0 1.32567330417193 0 
9 -2 0.919988 0 1.32790553280307 0 
9.2 -2 0.92106 0 1.3302265052221 0 
9.4 -2 0.922172 0 1.33228034770477 0 
9.6 -2 0.923238 0 1.33428063200665 0 
9.8 -2 0.92427 0 1.33618008064735 0 
10 -2 0.925234 0 1.33809852964486 0 
10.2 -2 0.926292 0 1.33964808515279 0 
10.4 -2 0.927242 0 1.34131862300529 0 
10.6 -2 0.928234 0 1.34275523780425 0 
10.8 -2 0.929186 0 1.3441601384607 0 
11 -2 0.930056 0 1.34564293229907 0 
11.2 -2 0.93092 0 1.34701882532687 0 
11.4 -2 0.931824 0 1.34819478518252 0 
11.6 -2 0.93271 0 1.34931776996619 0 
11.8 -2 0.933536 0 1.35047933667213 0 
12 -2 0.934328 0 1.35161785082887 0 
12.4 -2 0.935926 0 1.35360770096044 0 
12.8 -2 0.937462 0 1.35541356669139 0 
13.2 -2 0.938852 0 1.35725663498299 0 
13.6 -2 0.940266 0 1.35876823959997 0 
14 -2 0.941584 0 1.36024269051046 0 
14.4 -2 0.942868 0 1.3615551715359 0 
14.8 -2 0.944072 0 1.36284730704016 0 
15.2 -2 0.94523 0 1.3640371107794 0 
15.6 -2 0.946356 0 1.36511470374107 0 
16 -2 0.94744 0 1.36611728885571 0 
16.8 -2 0.949508 0 1.36786275643315 0 
17.6 -2 0.951402 0 1.3694503678239 0 
18.4 -2 0.95317 0 1.37083015017593 0 
19.2 -2 0.954868 0 1.37192786874466 0 
20 -2 0.956374 0 1.37308649875742 0 
20.8 -2 0.957822 0 1.37403112943303 0 
21.6 -2 0.959164 0 1.37491076195761 0 
22.4 -2 0.96043 0 1.37569421178913 0 
23.2 -2 0.961636 0 1.37636366632285 0 
24 -2 0.962764 0 1.37698542067742 0 
24.8 -2 0.963826 0 1.37755932446242 0 
25.6 -2 0.96483 0 1.37808349539475 0 
26.4 -2 0.965772 0 1.37857976525268 0 
27.2 -2 0.966666 0 1.37903450045532 0 
28 -2 0.967534 0 1.37940916431938 0 
28.8 -2 0.968346 0 1.37978031557874 0 
29.6 -2 0.969116 0 1.38013026893698 0 
30.4 -2 0.969852 0 1.38044508755897 0 
31.2 -2 0.970558 0 1.3807311425722 0 
32 -2 0.97123 0 1.38100229626816 0 
32.8 -2 0.971874 0 1.38124588886692 0 
33.6 -2 0.972488 0 1.38147957485131 0 
34.4 -2 0.97308 0 1.38169017278346 0 
35.2 -2 0.97365 0 1.38187874428912 0 
36 -2 0.974186 0 1.38207852796137 0 
36.8 -2 0.974698 0 1.38227600842335 0 
37.6 -2 0.9752 0 1.38243445537723 0 
38.4 -2 0.97569 0 1.3825666181418 0 
39.2 -2 0.976148 0 1.38272100504367 0 
40 -2 0.976588 0 1.38287 0 
0.4 -1.5 0.969148 0.001709 0.572827 0.006854 
0.5 -1.5 0.965662 0.00108 0.624602 0.00508 
0.6 -1.5 0.961715 0.0007049 0.666829 0.0039 
0.7 -1.5 0.958584 0.0006442 0.700703 0.00231 
0.8 -1.5 0.955052 0.0003528 0.7285 0.001798 
0.9 -1.5 0.952179 0.0003857 0.754968 0.00168 
1 -1.5 0.94841 0.0003294 0.774731 0.001468 
1.2 -1.5 0.942898 0.0001859 0.812737 0.000558 
1.4 -1.5 0.937418 0.0001637 0.851308 0.0009366 
1.6 -1.5 0.932461 0.0001942 0.888228 0.0005604 
1.8 -1.5 0.928231 5.849e-05 0.923907 0.0002648 
2 -1.5 0.924961 4.219e-05 0.956859 0.0002408 
2.2 -1.5 0.922064 8.084e-05 0.988322 0.0003344 
2.4 -1.5 0.919913 0.0001011 1.01728 0.0001487 
2.6 -1.5 0.91828 5.656e-05 1.04389 0.0002168 
2.8 -1.5 0.916963 2.1e-05 1.06903 0.0001249 
3 -1.5 0.916219 4.798e-05 1.09186 0.0001493 
3.2 -1.5 0.915802 4.248e-05 1.11271 0.0001321 
3.4 -1.5 0.915548 2.059e-05 1.13202 5.135e-05 
3.6 -1.5 0.915806 1.595e-05 1.14908 2.156e-05 
3.8 -1.5 0.915959 2.117e-05 1.16535 1.892e-05 
4 -1.5 0.916506 4.453e-05 1.17976 0.0001472 
4.2 -1.5 0.916792 0 1.19418025512556 0 
4.4 -1.5 0.917642 0 1.20593339334972 0 
4.6 -1.5 0.918388 0 1.21737460678934 0 
4.8 -1.5 0.919234 0 1.22779128234664 0 
5 -1.5 0.92025 0 1.23700317125459 0 
5.2 -1.5 0.92121 0 1.24573840647874 0 
5.4 -1.5 0.922314 0 1.25346234032011 0 
5.6 -1.5 0.923248 0 1.26117137023615 0 
5.8 -1.5 0.924168 0 1.26835877311231 0 
6 -1.5 0.925296 0 1.27449359685153 0 
6.2 -1.5 0.926356 0 1.28030493623759 0 
6.4 -1.5 0.927418 0 1.28568110127562 0 
6.6 -1.5 0.928524 0 1.29053702218694 0 
6.8 -1.5 0.929548 0 1.29525199858236 0 
7 -1.5 0.930548 0 1.29971433947635 0 
7.2 -1.5 0.931562 0 1.30379503139283 0 
7.4 -1.5 0.932622 0 1.30738731049178 0 
7.6 -1.5 0.933556 0 1.31106739487958 0 
7.8 -1.5 0.934608 0 1.31413016416245 0 
8 -1.5 0.935522 0 1.3173319804576 0 
8.2 -1.5 0.936384 0 1.32047917713178 0 
8.4 -1.5 0.937336 0 1.32310195441587 0 
8.6 -1.5 0.938224 0 1.32569642685138 0 
8.8 -1.5 0.939088 0 1.32815216699964 0 
9 -1.5 0.939964 0 1.33038529451677 0 
9.2 -1.5 0.940786 0 1.3325931854367 0 
9.4 -1.5 0.941584 0 1.3347114389793 0 
9.6 -1.5 0.942378 0 1.33667414292454 0 
9.8 -1.5 0.943176 0 1.33845224704171 0 
10 -1.5 0.943902 0 1.34031160310258 0 
10.2 -1.5 0.944704 0 1.34178066091448 0 
10.4 -1.5 0.945404 0 1.34344576168715 0 
10.6 -1.5 0.946166 0 1.34477694471352 0 
10.8 -1.5 0.946868 0 1.34617838731176 0 
11 -1.5 0.947534 0 1.34757374749266 0 
11.2 -1.5 0.948172 0 1.34894126190369 0 
11.4 -1.5 0.948854 0 1.35005996361701 0 
11.6 -1.5 0.949504 0 1.35118877462416 0 
11.8 -1.5 0.950138 0 1.35225692024312 0 
12 -1.5 0.950714 0 1.35342367034938 0 
12.4 -1.5 0.95192 0 1.3553135934344 0 
12.8 -1.5 0.953066 0 1.3570662006684 0 
13.2 -1.5 0.95412 0 1.3588179540151 0 
13.6 -1.5 0.95519 0 1.36023141697362 0 
14 -1.5 0.956172 0 1.36166767676524 0 
14.4 -1.5 0.957136 0 1.36292198489546 0 
14.8 -1.5 0.958044 0 1.36414411599031 0 
15.2 -1.5 0.958908 0 1.36530151778123 0 
15.6 -1.5 0.95976 0 1.36631105494402 0 
16 -1.5 0.960572 0 1.36726895410498 0 
16.8 -1.5 0.962118 0 1.36894910369255 0 
17.6 -1.5 0.963552 0 1.37041989156749 0 
18.4 -1.5 0.964868 0 1.37176733515155 0 
19.2 -1.5 0.966142 0 1.37280158660412 0 
20 -1.5 0.967272 0 1.37390321882961 0 
20.8 -1.5 0.968356 0 1.37480558912015 0 
21.6 -1.5 0.969366 0 1.37562837521928 0 
22.4 -1.5 0.970316 0 1.37636531987676 0 
23.2 -1.5 0.971218 0 1.37700569243601 0 
24 -1.5 0.972068 0 1.37758426465207 0 
24.8 -1.5 0.972866 0 1.3781206650446 0 
25.6 -1.5 0.97362 0 1.37861265070519 0 
26.4 -1.5 0.974326 0 1.37908380317111 0 
27.2 -1.5 0.974994 0 1.37951883539521 0 
28 -1.5 0.97564 0 1.37988563636926 0 
28.8 -1.5 0.976258 0 1.38020879147963 0 
29.6 -1.5 0.976834 0 1.3805427849191 0 
30.4 -1.5 0.977388 0 1.38083563555807 0 
31.2 -1.5 0.977916 0 1.38110889763101 0 
32 -1.5 0.97842 0 1.38135865776746 0 
32.8 -1.5 0.978902 0 1.38159400919587 0 
33.6 -1.5 0.979366 0 1.38179932030378 0 
34.4 -1.5 0.979808 0 1.38200135900851 0 
35.2 -1.5 0.980236 0 1.38217395279094 0 
36 -1.5 0.980636 0 1.38237014079869 0 
36.8 -1.5 0.981024 0 1.38254174109144 0 
37.6 -1.5 0.981402 0 1.38268456915761 0 
38.4 -1.5 0.981764 0 1.3828287060426 0 
39.2 -1.5 0.982112 0 1.38296103030206 0 
40 -1.5 0.982438 0 1.38311 0 
0.4 -1 0.988751 0.001197 0.542518 0.008978 
0.5 -1 0.984503 0.0007354 0.607047 0.008141 
0.6 -1 0.981219 0.001066 0.657764 0.004988 
0.7 -1 0.978145 0.0003644 0.682683 0.004938 
0.8 -1 0.974868 0.0004065 0.711066 0.003138 
0.9 -1 0.972068 0.0001934 0.735201 0.001765 
1 -1 0.969111 0.0001801 0.759659 0.0008889 
1.2 -1 0.964329 0.0001356 0.80406 0.0009187 
1.4 -1 0.960515 5.912e-05 0.84005 0.0007453 
1.6 -1 0.956915 7.923e-05 0.877861 0.0005365 
1.8 -1 0.953741 5.151e-05 0.915012 0.0004379 
2 -1 0.951015 4.956e-05 0.95033 0.0002673 
2.2 -1 0.949171 0.0001011 0.982155 0.0005155 
2.4 -1 0.947381 5.321e-05 1.01313 0.0002412 
2.6 -1 0.94617 8.592e-06 1.041 0.0001009 
2.8 -1 0.945218 3.484e-05 1.06693 0.0001551 
3 -1 0.944554 3.224e-05 1.0906 0.0001773 
3.2 -1 0.944247 1.407e-05 1.11194 9.292e-05 
3.4 -1 0.944102 5.815e-05 1.13153 0.0001277 
3.6 -1 0.944096 2.053e-05 1.14954 4.03e-05 
3.8 -1 0.944156 2.012e-05 1.16621 7.167e-05 
4 -1 0.944481 5.303e-05 1.18104 0.0002191 
4.2 -1 0.944756 0 1.19513869643277 0 
4.4 -1 0.945228 0 1.2074702174299 0 
4.6 -1 0.94569 0 1.21916813933337 0 
4.8 -1 0.946312 0 1.22935009825488 0 
5 -1 0.94692 0 1.238885297023 0 
5.2 -1 0.947486 0 1.24801901440208 0 
5.4 -1 0.948252 0 1.25559576073994 0 
5.6 -1 0.948878 0 1.26329769876601 0 
5.8 -1 0.949576 0 1.27005839103724 0 
6 -1 0.950252 0 1.2765179914778 0 
6.2 -1 0.950896 0 1.28260443733563 0 
6.4 -1 0.951638 0 1.2878175726975 0 
6.6 -1 0.952362 0 1.29266718531668 0 
6.8 -1 0.953026 0 1.29744425578303 0 
7 -1 0.953726 0 1.3016961470846 0 
7.2 -1 0.954388 0 1.3058147287576 0 
7.4 -1 0.95506 0 1.30952400140905 0 
7.6 -1 0.955684 0 1.31316901699505 0 
7.8 -1 0.956382 0 1.316209707063 0 
8 -1 0.956998 0 1.3193349369437 0 
8.2 -1 0.957582 0 1.32239978371404 0 
8.4 -1 0.9582 0 1.32506015313927 0 
8.6 -1 0.958806 0 1.32755391501261 0 
8.8 -1 0.959374 0 1.33001609219385 0 
9 -1 0.959964 0 1.33216899158768 0 
9.2 -1 0.960512 0 1.33434006781265 0 
9.4 -1 0.96105 0 1.33638831863375 0 
9.6 -1 0.96158 0 1.33831302115334 0 
9.8 -1 0.962092 0 1.34014277656342 0 
10 -1 0.962596 0 1.34188182548467 0 
10.2 -1 0.963124 0 1.34333692242677 0 
10.4 -1 0.963594 0 1.3449579441287 0 
10.6 -1 0.964102 0 1.34625550707615 0 
10.8 -1 0.964556 0 1.34769367970123 0 
11 -1 0.965018 0 1.3489689447578 0 
11.2 -1 0.965438 0 1.35033150406766 0 
11.4 -1 0.965898 0 1.35139489459176 0 
11.6 -1 0.966326 0 1.35251492275832 0 
11.8 -1 0.966758 0 1.35352110104704 0 
12 -1 0.967144 0 1.35464280806737 0 
12.4 -1 0.967942 0 1.35651051598098 0 
12.8 -1 0.968706 0 1.35821192838151 0 
13.2 -1 0.969404 0 1.35993606411317 0 
13.6 -1 0.97011 0 1.36134094429873 0 
14 -1 0.970774 0 1.36269698104307 0 
14.4 -1 0.97142 0 1.36388945406314 0 
14.8 -1 0.972018 0 1.36511035217117 0 
15.2 -1 0.972602 0 1.36620054995139 0 
15.6 -1 0.973172 0 1.36715670746408 0 
16 -1 0.973712 0 1.36810080839582 0 
16.8 -1 0.974746 0 1.36970380837539 0 
17.6 -1 0.975692 0 1.37116872296056 0 
18.4 -1 0.976576 0 1.37243670890885 0 
19.2 -1 0.977424 0 1.37343196501987 0 
20 -1 0.978178 0 1.37449333647311 0 
20.8 -1 0.978902 0 1.37535501520552 0 
21.6 -1 0.979578 0 1.37613133346762 0 
22.4 -1 0.980208 0 1.37685704956331 0 
23.2 -1 0.980808 0 1.37747553386748 0 
24 -1 0.981376 0 1.37801643294623 0 
24.8 -1 0.981906 0 1.37854205365032 0 
25.6 -1 0.98241 0 1.3790087593803 0 
26.4 -1 0.98288 0 1.37946694925855 0 
27.2 -1 0.983328 0 1.37987623327887 0 
28 -1 0.983758 0 1.38022017031264 0 
28.8 -1 0.984168 0 1.38053568405391 0 
29.6 -1 0.984554 0 1.38084762130275 0 
30.4 -1 0.984924 0 1.38112763783288 0 
31.2 -1 0.985276 0 1.38138869141376 0 
32 -1 0.985612 0 1.38162959030521 0 
32.8 -1 0.985936 0 1.38183873668781 0 
33.6 -1 0.986242 0 1.38205392778149 0 
34.4 -1 0.986538 0 1.38223852449607 0 
35.2 -1 0.98682 0 1.3824169231233 0 
36 -1 0.98709 0 1.38258693024671 0 
36.8 -1 0.987346 0 1.38276144273749 0 
37.6 -1 0.987598 0 1.38289822217705 0 
38.4 -1 0.987842 0 1.38302485840994 0 
39.2 -1 0.988072 0 1.38315393512623 0 
40 -1 0.988294 0 1.38328 0 
0.4 -0.5 0.99758 0.0006856 0.527895 0.01638 
0.5 -0.5 0.99448 0.0004465 0.595684 0.008964 
0.6 -0.5 0.992175 0.0002942 0.636207 0.007075 
0.7 -0.5 0.990874 0.000259 0.668386 0.003752 
0.8 -0.5 0.988963 0.0001606 0.696874 0.003546 
0.9 -0.5 0.987332 0.0001432 0.724733 0.0017 
1 -0.5 0.985653 0.0001824 0.749999 0.00224 
1.2 -0.5 0.982994 9.098e-05 0.794921 0.001943 
1.4 -0.5 0.980894 9.598e-05 0.831976 0.0009527 
1.6 -0.5 0.979012 3.385e-05 0.871165 0.0007367 
1.8 -0.5 0.97735 5.304e-05 0.909111 0.0004344 
2 -0.5 0.975975 2.529e-05 0.94525 0.0003776 
2.2 -0.5 0.974819 1.075e-05 0.979244 0.0002627 
2.4 -0.5 0.973926 1.999e-05 1.01042 0.0001666 
2.6 -0.5 0.973282 1.368e-05 1.03892 3.614e-05 
2.8 -0.5 0.972784 1.169e-05 1.06539 0.0001209 
3 -0.5 0.972451 1.612e-05 1.08942 0.0001004 
3.2 -0.5 0.972274 1.966e-05 1.11102 0.0001324 
3.4 -0.5 0.972088 2.887e-05 1.13189 0.0002623 
3.6 -0.5 0.972102 2.36e-05 1.14988 0.00023 
3.8 -0.5 0.972186 1.412e-05 1.16627 8.891e-05 
4 -0.5 0.972313 1.164e-05 1.18137 0.0001107 
4.2 -0.5 0.972442 0 1.19568537180755 0 
4.4 -0.5 0.972594 0 1.20887565167446 0 
4.6 -0.5 0.972882 0 1.22012016516629 0 
4.8 -0.5 0.973172 0 1.23049513153776 0 
5 -0.5 0.97345 0 1.24032037023174 0 
5.2 -0.5 0.97378 0 1.24899814656317 0 
5.4 -0.5 0.97414 0 1.25683077207174 0 
5.6 -0.5 0.974462 0 1.26439724042172 0 
5.8 -0.5 0.974768 0 1.27159569671006 0 
6 -0.5 0.975134 0 1.27778289803709 0 
6.2 -0.5 0.975458 0 1.28383229125945 0 
6.4 -0.5 0.975832 0 1.28901066167736 0 
6.6 -0.5 0.976172 0 1.29403721122208 0 
6.8 -0.5 0.976518 0 1.29866844987372 0 
7 -0.5 0.976868 0 1.30289961500329 0 
7.2 -0.5 0.977192 0 1.30705960778967 0 
7.4 -0.5 0.977526 0 1.31077285322551 0 
7.6 -0.5 0.977854 0 1.31424559187942 0 
7.8 -0.5 0.97818 0 1.31746200605492 0 
8 -0.5 0.97849 0 1.32055799381934 0 
8.2 -0.5 0.978786 0 1.32355518278846 0 
8.4 -0.5 0.979094 0 1.32620037071647 0 
8.6 -0.5 0.979404 0 1.32860530492731 0 
8.8 -0.5 0.979678 0 1.33114599127872 0 
9 -0.5 0.979976 0 1.33323765211109 0 
9.2 -0.5 0.980264 0 1.33526190921377 0 
9.4 -0.5 0.980526 0 1.33734725821281 0 
9.6 -0.5 0.980782 0 1.33933806841292 0 
9.8 -0.5 0.981048 0 1.34105307746982 0 
10 -0.5 0.9813 0 1.34276525677085 0 
10.2 -0.5 0.981554 0 1.34429451453288 0 
10.4 -0.5 0.981796 0 1.34582611593361 0 
10.6 -0.5 0.982042 0 1.34717863290719 0 
10.8 -0.5 0.982276 0 1.34854381273915 0 
11 -0.5 0.982506 0 1.34979091185464 0 
11.2 -0.5 0.982716 0 1.35114184921598 0 
11.4 -0.5 0.982946 0 1.35220568221778 0 
11.6 -0.5 0.983162 0 1.35328049184281 0 
11.8 -0.5 0.983372 0 1.35431325196494 0 
12 -0.5 0.983568 0 1.3554005043835 0 
12.4 -0.5 0.983968 0 1.35723181552588 0 
12.8 -0.5 0.98435 0 1.35889806618333 0 
13.2 -0.5 0.9847 0 1.36058135248562 0 
13.6 -0.5 0.985054 0 1.36195123002524 0 
14 -0.5 0.985386 0 1.36328538113744 0 
14.4 -0.5 0.98571 0 1.36444447163131 0 
14.8 -0.5 0.98601 0 1.3656405736344 0 
15.2 -0.5 0.986298 0 1.36673717176332 0 
15.6 -0.5 0.986584 0 1.36766274311404 0 
16 -0.5 0.986854 0 1.36858791895996 0 
16.8 -0.5 0.98737 0 1.37017347628622 0 
17.6 -0.5 0.987848 0 1.37156076045934 0 
18.4 -0.5 0.988286 0 1.37283346928894 0 
19.2 -0.5 0.98871 0 1.37380127435099 0 
20 -0.5 0.989088 0 1.37483422340797 0 
20.8 -0.5 0.98945 0 1.37566898685557 0 
21.6 -0.5 0.989786 0 1.37644436154794 0 
22.4 -0.5 0.990102 0 1.37713689211666 0 
23.2 -0.5 0.990404 0 1.37772892629349 0 
24 -0.5 0.990688 0 1.37826736746963 0 
24.8 -0.5 0.990954 0 1.37876376420996 0 
25.6 -0.5 0.991204 0 1.37922042938347 0 
26.4 -0.5 0.99144 0 1.379658694586 0 
27.2 -0.5 0.991664 0 1.3800642469618 0 
28 -0.5 0.991878 0 1.38040532145482 0 
28.8 -0.5 0.992084 0 1.38070298188404 0 
29.6 -0.5 0.992278 0 1.38099995242638 0 
30.4 -0.5 0.992462 0 1.38128316913061 0 
31.2 -0.5 0.992638 0 1.38152720875434 0 
32 -0.5 0.992806 0 1.38176582903055 0 
32.8 -0.5 0.992968 0 1.381970870255 0 
33.6 -0.5 0.993122 0 1.38217181366125 0 
34.4 -0.5 0.993268 0 1.38235920461295 0 
35.2 -0.5 0.993412 0 1.38251357918549 0 
36 -0.5 0.993544 0 1.38269971057487 0 
36.8 -0.5 0.993674 0 1.3828560629871 0 
37.6 -0.5 0.9938 0 1.38298319151065 0 
38.4 -0.5 0.993922 0 1.38310759081281 0 
39.2 -0.5 0.994036 0 1.38325138453958 0 
40 -0.5 0.994146 0 1.38338 0 
0.3 0 1 0 0.303868 0.03906 
0.35 0 1 0 0.449744 0.01364 
0.4 0 1 0 0.522734 0.01443 
0.5 0 1 0 0.590005 0.005311 
0.6 0 1 0 0.630317 0.005533 
0.7 0 1 0 0.668446 0.005565 
0.8 0 1 0 0.69405 0.003444 
0.9 0 1 0 0.720487 0.001742 
1 0 1 0 0.74607 0.001643 
1.2 0 1 0 0.79215 0.001944 
1.4 0 1 0 0.828693 0.001262 
1.6 0 1 0 0.869336 0.0005122 
1.8 0 1 0 0.907728 0.0004053 
2 0 1 0 0.94394 0.0004428 
2.2 0 1 0 0.977667 0.0001341 
2.4 0 1 0 1.00914 5.841e-05 
2.6 0 1 0 1.03823 0.0001941 
2.8 0 1 0 1.06456 0.0002314 
3 0 1 0 1.08936 0.0002026 
3.2 0 1 0 1.11107 0.000169 
3.4 0 1 0 1.13142 0.0001281 
3.6 0 1 0 1.14943 0.0002284 
3.8 0 1 0 1.16629 0.0001144 
4 0 1 0 1.18172 7.436e-05 
4.2 0 1 0 1.19636451026883 0 
4.4 0 1 0 1.20895933340255 0 
4.6 0 1 0 1.22045099819704 0 
4.8 0 1 0 1.23070701004953 0 
5 0 1 0 1.24060470743786 0 
5.2 0 1 0 1.24943877801222 0 
5.4 0 1 0 1.25715742748631 0 
5.6 0 1 0 1.26487100273548 0 
5.8 0 1 0 1.27190400327134 0 
6 0 1 0 1.27823206537781 0 
6.2 0 1 0 1.28437950002501 0 
6.4 0 1 0 1.28961866907357 0 
6.6 0 1 0 1.29460121503787 0 
6.8 0 1 0 1.29919737636143 0 
7 0 1 0 1.3033478111164 0 
7.2 0 1 0 1.30746470238479 0 
7.4 0 1 0 1.31125124000553 0 
7.6 0 1 0 1.31458317025603 0 
7.8 0 1 0 1.31786335419324 0 
8 0 1 0 1.32097491235875 0 
8.2 0 1 0 1.32400469553016 0 
8.4 0 1 0 1.32667518584544 0 
8.6 0 1 0 1.32895764378185 0 
8.8 0 1 0 1.3315448838725 0 
9 0 1 0 1.33357598032802 0 
9.2 0 1 0 1.33562837040214 0 
9.4 0 1 0 1.33773726866924 0 
9.6 0 1 0 1.33965565511861 0 
9.8 0 1 0 1.34137736542152 0 
10 0 1 0 1.34305984672268 0 
10.2 0 1 0 1.34458425282215 0 
10.4 0 1 0 1.34609497976333 0 
10.6 0 1 0 1.34745349690204 0 
10.8 0 1 0 1.34886064055709 0 
11 0 1 0 1.35006544489447 0 
11.2 0 1 0 1.35138475976601 0 
11.4 0 1 0 1.35246160194474 0 
11.6 0 1 0 1.35353223754029 0 
11.8 0 1 0 1.35456713445604 0 
12 0 1 0 1.35566195006795 0 
12.4 0 1 0 1.3574545691495 0 
12.8 0 1 0 1.3591013736672 0 
13.2 0 1 0 1.36082273984058 0 
13.6 0 1 0 1.36219179637477 0 
14 0 1 0 1.36348116170019 0 
14.4 0 1 0 1.36464264667967 0 
14.8 0 1 0 1.36583340584814 0 
15.2 0 1 0 1.36691400299796 0 
15.6 0 1 0 1.36785093859561 0 
16 0 1 0 1.36875326509494 0 
16.8 0 1 0 1.37031430519037 0 
17.6 0 1 0 1.37170478746945 0 
18.4 0 1 0 1.37296366056805 0 
19.2 0 1 0 1.3739233792023 0 
20 0 1 0 1.37495760386058 0 
20.8 0 1 0 1.37578712146482 0 
21.6 0 1 0 1.37655796725525 0 
22.4 0 1 0 1.37721676678128 0 
23.2 0 1 0 1.37781542439745 0 
24 0 1 0 1.37834733948419 0 
24.8 0 1 0 1.37885722100285 0 
25.6 0 1 0 1.37928916184688 0 
26.4 0 1 0 1.37974196662987 0 
27.2 0 1 0 1.38012945793887 0 
28 0 1 0 1.38046614804516 0 
28.8 0 1 0 1.38076574520257 0 
29.6 0 1 0 1.38105918810958 0 
30.4 0 1 0 1.38134413823414 0 
31.2 0 1 0 1.38159246379891 0 
32 0 1 0 1.38182690662414 0 
32.8 0 1 0 1.38202543516062 0 
33.6 0 1 0 1.38223339696816 0 
34.4 0 1 0 1.38241140512468 0 
35.2 0 1 0 1.38256980285417 0 
36 0 1 0 1.38274452926148 0 
36.8 0 1 0 1.38289805188227 0 
37.6 0 1 0 1.38302278783387 0 
38.4 0 1 0 1.38315247679892 0 
39.2 0 1 0 1.3832844402042 0 
40 0 1 0 1.38341 0 


==> aux/tables/entropy_U12.dat <==
3 -24 0.00675986 0 0.0430870425349198 0 
3.2 -24 0.00953846 0 0.0578903836233309 0 
3.4 -24 0.01278362 0 0.0742411943555046 0 
3.6 -24 0.01667582 0 0.092854178828913 0 
3.8 -24 0.020931 0 0.112213573355976 0 
4 -24 0.0258966 0 0.1337723181609 0 
4.2 -24 0.0313552 0 0.156400024214726 0 
4.4 -24 0.0370654 0 0.179072576305583 0 
4.6 -24 0.0435336 0 0.203714587727804 0 
4.8 -24 0.0503492 0 0.228702783517033 0 
5 -24 0.0573916 0 0.253525984483637 0 
5.2 -24 0.0649978 0 0.279393063831867 0 
5.4 -24 0.0727346 0 0.304786265498077 0 
5.6 -24 0.0807692 0 0.330301076741048 0 
5.8 -24 0.0890366 0 0.35573042224289 0 
6 -24 0.0975268 0 0.381022810034216 0 
6.2 -24 0.1058846 0 0.405211730808165 0 
6.4 -24 0.1143812 0 0.429091767913213 0 
6.6 -24 0.1231466 0 0.453026579160255 0 
6.8 -24 0.1316496 0 0.47564395998412 0 
7 -24 0.1403332 0 0.498133360501708 0 
7.2 -24 0.1490374 0 0.520109912170899 0 
7.4 -24 0.1573602 0 0.540647032326323 0 
7.6 -24 0.1660674 0 0.561595580306503 0 
7.8 -24 0.175047 0 0.582661232085449 0 
8 -24 0.1832934 0 0.601636878450112 0 
8.2 -24 0.191551 0 0.620227304388503 0 
8.4 -24 0.199971 0 0.638766177285123 0 
8.6 -24 0.208586 0 0.657314091801386 0 
8.8 -24 0.216786 0 0.674649981681169 0 
9 -24 0.224868 0 0.691410686998798 0 
9.2 -24 0.232846 0 0.707640834808431 0 
9.4 -24 0.240816 0 0.723548071528534 0 
9.6 -24 0.248558 0 0.73874042212824 0 
9.8 -24 0.256016 0 0.753139406481633 0 
10 -24 0.263402 0 0.767150630494598 0 
10.2 -24 0.270706 0 0.780778402551932 0 
10.4 -24 0.278332 0 0.794717170613017 0 
10.6 -24 0.285618 0 0.807847312372317 0 
10.8 -24 0.292788 0 0.820567772461709 0 
11 -24 0.29974 0 0.832734161529867 0 
11.2 -24 0.306476 0 0.844357942691569 0 
11.4 -24 0.313194 0 0.8557702441719 0 
11.6 -24 0.320034 0 0.867189306616635 0 
11.8 -24 0.326558 0 0.877961409288637 0 
12 -24 0.332882 0 0.888271117539493 0 
12.4 -24 0.345466 0 0.908334167575771 0 
12.8 -24 0.357698 0 0.927323153105791 0 
13.2 -24 0.369416 0 0.945078400337018 0 
13.6 -24 0.38109 0 0.962277797135473 0 
14 -24 0.39225 0 0.978359242127551 0 
14.4 -24 0.40281 0 0.993271636883273 0 
14.8 -24 0.413246 0 1.00764089206982 0 
15.2 -24 0.423232 0 1.02111651749739 0 
15.6 -24 0.43324 0 1.03426819214771 0 
16 -24 0.442644 0 1.04643101916642 0 
16.8 -24 0.460786 0 1.06915999149603 0 
17.6 -24 0.478192 0 1.09006387787515 0 
18.4 -24 0.49411 0 1.10858443903995 0 
19.2 -24 0.509038 0 1.12536582360302 0 
20 -24 0.523478 0 1.14097574690983 0 
20.8 -24 0.537196 0 1.15530778065912 0 
21.6 -24 0.55008 0 1.16836555742611 0 
22.4 -24 0.562482 0 1.18050635054034 0 
23.2 -24 0.574016 0 1.19151800727323 0 
24 -24 0.585052 0 1.20173271482546 0 
24.8 -24 0.595576 0 1.21119553027341 0 
25.6 -24 0.605796 0 1.22008595995417 0 
26.4 -24 0.6152 0 1.2281307489436 0 
27.2 -24 0.624292 0 1.23568011590013 0 
28 -24 0.632996 0 1.24271988450772 0 
28.8 -24 0.641364 0 1.24931003892347 0 
29.6 -24 0.649516 0 1.25553933298629 0 
30.4 -24 0.657122 0 1.26126420585413 0 
31.2 -24 0.664554 0 1.26669321263478 0 
32 -24 0.671612 0 1.27175069818512 0 
32.8 -24 0.678358 0 1.2764860007125 0 
33.6 -24 0.684884 0 1.28095694013997 0 
34.4 -24 0.691176 0 1.28517219362721 0 
35.2 -24 0.697162 0 1.28911662038555 0 
36 -24 0.702904 0 1.29282969815104 0 
36.8 -24 0.70854 0 1.29637467616168 0 
37.6 -24 0.713976 0 1.2997263108505 0 
38.4 -24 0.719206 0 1.30289221738586 0 
39.2 -24 0.724216 0 1.30587758100263 0 
40 -24 0.729 0 1.30869 0 
2.6 -22 0.006399 0 0.040388308065587 0 
2.8 -22 0.00954202 0 0.0570840612381159 0 
3 -22 0.01320464 0 0.0753795061022623 0 
3.2 -22 0.01750548 0 0.0956176485809232 0 
3.4 -22 0.0225332 0 0.11805084235219 0 
3.6 -22 0.0283134 0 0.142503838844007 0 
3.8 -22 0.0348122 0 0.168649339727191 0 
4 -22 0.0417308 0 0.195273738324767 0 
4.2 -22 0.0492626 0 0.22300421235284 0 
4.4 -22 0.0573854 0 0.251652539390798 0 
4.6 -22 0.0656792 0 0.279767122504973 0 
4.8 -22 0.0742882 0 0.307842422503806 0 
5 -22 0.083186 0 0.335826878733966 0 
5.2 -22 0.092598 0 0.364331158864349 0 
5.4 -22 0.1019628 0 0.391792228630854 0 
5.6 -22 0.1116444 0 0.419208194888673 0 
5.8 -22 0.121256 0 0.445622694179948 0 
6 -22 0.1308964 0 0.471328477580262 0 
6.2 -22 0.1403552 0 0.495839525653461 0 
6.4 -22 0.1501722 0 0.520555442540869 0 
6.6 -22 0.1598936 0 0.544341749840048 0 
6.8 -22 0.1692314 0 0.566658212867944 0 
7 -22 0.1789066 0 0.589144830638459 0 
7.2 -22 0.1880852 0 0.610008238354325 0 
7.4 -22 0.1977542 0 0.63139105527019 0 
7.6 -22 0.206802 0 0.651009924521934 0 
7.8 -22 0.215564 0 0.669611749553941 0 
8 -22 0.224492 0 0.688123269902027 0 
8.2 -22 0.233662 0 0.706681299159839 0 
8.4 -22 0.242294 0 0.723867672926259 0 
8.6 -22 0.251058 0 0.740939237021756 0 
8.8 -22 0.259324 0 0.756773221720158 0 
9 -22 0.267672 0 0.772438240511816 0 
9.2 -22 0.275994 0 0.787758065991287 0 
9.4 -22 0.283912 0 0.802119909852366 0 
9.6 -22 0.291716 0 0.816020970681701 0 
9.8 -22 0.299494 0 0.829629246629664 0 
10 -22 0.306984 0 0.842545322307184 0 
10.2 -22 0.31444 0 0.855177913349668 0 
10.4 -22 0.321848 0 0.867523112919139 0 
10.6 -22 0.3291 0 0.879421975565786 0 
10.8 -22 0.336062 0 0.8907032386333 0 
11 -22 0.34294 0 0.90168864816189 0 
11.2 -22 0.349866 0 0.912550743502428 0 
11.4 -22 0.35647 0 0.922802947455892 0 
11.6 -22 0.362998 0 0.932790910541423 0 
11.8 -22 0.369228 0 0.942224678757958 0 
12 -22 0.375724 0 0.951857107208157 0 
12.4 -22 0.388192 0 0.970013816041875 0 
12.8 -22 0.39978 0 0.986561904582004 0 
13.2 -22 0.411334 0 1.00257950707374 0 
13.6 -22 0.422458 0 1.01764334236026 0 
14 -22 0.433022 0 1.03166620848578 0 
14.4 -22 0.4433 0 1.04498917422718 0 
14.8 -22 0.453434 0 1.05779540016443 0 
15.2 -22 0.4633 0 1.06998140252176 0 
15.6 -22 0.47263 0 1.08131754655733 0 
16 -22 0.481712 0 1.09211819957283 0 
16.8 -22 0.499176 0 1.11224199682278 0 
17.6 -22 0.515556 0 1.13041187874475 0 
18.4 -22 0.530684 0 1.14665817668308 0 
19.2 -22 0.544846 0 1.1613635884292 0 
20 -22 0.55876 0 1.1751818344302 0 
20.8 -22 0.571528 0 1.18754675335049 0 
21.6 -22 0.583668 0 1.19891791488231 0 
22.4 -22 0.595204 0 1.20938634189937 0 
23.2 -22 0.60623 0 1.21907154674809 0 
24 -22 0.616604 0 1.22794697350679 0 
24.8 -22 0.626506 0 1.23617131734871 0 
25.6 -22 0.635894 0 1.24376528893809 0 
26.4 -22 0.64485 0 1.25081553791452 0 
27.2 -22 0.653344 0 1.25734214235046 0 
28 -22 0.661438 0 1.26340923415456 0 
28.8 -22 0.669186 0 1.26907143987892 0 
29.6 -22 0.676708 0 1.27440492447651 0 
30.4 -22 0.683942 0 1.279403087604 0 
31.2 -22 0.690832 0 1.2840645187559 0 
32 -22 0.697376 0 1.28840968777266 0 
32.8 -22 0.703684 0 1.29249779691755 0 
33.6 -22 0.709756 0 1.29634400731416 0 
34.4 -22 0.715538 0 1.2999445265509 0 
35.2 -22 0.721132 0 1.30334663056803 0 
36 -22 0.72653 0 1.30655845127743 0 
36.8 -22 0.731686 0 1.30957791362311 0 
37.6 -22 0.73673 0 1.31245189548847 0 
38.4 -22 0.741594 0 1.31517020653886 0 
39.2 -22 0.746224 0 1.31772648278376 0 
40 -22 0.750736 0 1.32016 0 
2.2 -20 0.00612966 0 0.0379224328187226 0 
2.4 -20 0.0094938 0 0.0556378415674517 0 
2.6 -20 0.01396908 0 0.0775634569437307 0 
2.8 -20 0.01908998 0 0.101121000046471 0 
3 -20 0.0251422 0 0.127424226062508 0 
3.2 -20 0.0320916 0 0.155818978618054 0 
3.4 -20 0.0397002 0 0.185353594745709 0 
3.6 -20 0.0481148 0 0.216460459104443 0 
3.8 -20 0.0571072 0 0.248142551470338 0 
4 -20 0.0667382 0 0.28057242758947 0 
4.2 -20 0.0764756 0 0.311949673701214 0 
4.4 -20 0.087226 0 0.345207576019063 0 
4.6 -20 0.0978604 0 0.376839716047562 0 
4.8 -20 0.1083506 0 0.406975922928245 0 
5 -20 0.1191826 0 0.436934857487564 0 
5.2 -20 0.1300886 0 0.466059060359264 0 
5.4 -20 0.141123 0 0.494609165135754 0 
5.6 -20 0.1520434 0 0.521965706802587 0 
5.8 -20 0.162452 0 0.547323045154178 0 
6 -20 0.1736994 0 0.573805513175731 0 
6.2 -20 0.1838828 0 0.597217905573898 0 
6.4 -20 0.1943488 0 0.620602599662102 0 
6.6 -20 0.204942 0 0.643624846766608 0 
6.8 -20 0.215484 0 0.665929308961538 0 
7 -20 0.2257 0 0.687069571682784 0 
7.2 -20 0.235406 0 0.706730984495789 0 
7.4 -20 0.245202 0 0.726099428917281 0 
7.6 -20 0.25459 0 0.744301627613183 0 
7.8 -20 0.263708 0 0.76160093791197 0 
8 -20 0.273012 0 0.778850314947353 0 
8.2 -20 0.281928 0 0.795092374752515 0 
8.4 -20 0.29076 0 0.810852221705334 0 
8.6 -20 0.299314 0 0.825853807996343 0 
8.8 -20 0.308044 0 0.840817777394686 0 
9 -20 0.316166 0 0.854576244084124 0 
9.2 -20 0.324304 0 0.868094766322156 0 
9.4 -20 0.332012 0 0.880735468612952 0 
9.6 -20 0.340006 0 0.893530817045387 0 
9.8 -20 0.347622 0 0.905577379959781 0 
10 -20 0.355244 0 0.917410877422089 0 
10.2 -20 0.362218 0 0.928177756040175 0 
10.4 -20 0.369384 0 0.939006484681364 0 
10.6 -20 0.376254 0 0.949266425415436 0 
10.8 -20 0.383302 0 0.959574000332891 0 
11 -20 0.389916 0 0.969175924823034 0 
11.2 -20 0.396566 0 0.978659352608881 0 
11.4 -20 0.402956 0 0.987681145693409 0 
11.6 -20 0.409456 0 0.99667872904292 0 
11.8 -20 0.415626 0 1.00515739708733 0 
12 -20 0.421622 0 1.01330616037398 0 
12.4 -20 0.433184 0 1.02874593736479 0 
12.8 -20 0.444756 0 1.04371884602661 0 
13.2 -20 0.455962 0 1.05786156217262 0 
13.6 -20 0.466258 0 1.07068397733144 0 
14 -20 0.476664 0 1.08323053721724 0 
14.4 -20 0.48647 0 1.09485716546037 0 
14.8 -20 0.495858 0 1.10577535551667 0 
15.2 -20 0.505248 0 1.11637966416118 0 
15.6 -20 0.51411 0 1.1262415175325 0 
16 -20 0.522712 0 1.13561204354371 0 
16.8 -20 0.539026 0 1.15289639971757 0 
17.6 -20 0.554266 0 1.16846083520155 0 
18.4 -20 0.568696 0 1.18263650339607 0 
19.2 -20 0.582248 0 1.19549780706766 0 
20 -20 0.594902 0 1.20714024079609 0 
20.8 -20 0.606822 0 1.21776199513101 0 
21.6 -20 0.618196 0 1.22754617587467 0 
22.4 -20 0.628888 0 1.23648734367649 0 
23.2 -20 0.639086 0 1.24474275269817 0 
24 -20 0.648814 0 1.25237517905746 0 
24.8 -20 0.657996 0 1.25939466085282 0 
25.6 -20 0.66669 0 1.26587234820109 0 
26.4 -20 0.674958 0 1.27187189888346 0 
27.2 -20 0.682912 0 1.27747067321373 0 
28 -20 0.690332 0 1.2826146568966 0 
28.8 -20 0.69764 0 1.28748596523854 0 
29.6 -20 0.704462 0 1.29197432846854 0 
30.4 -20 0.711154 0 1.29622111372471 0 
31.2 -20 0.717504 0 1.30017445310773 0 
32 -20 0.723558 0 1.30386857468256 0 
32.8 -20 0.729378 0 1.30733739309451 0 
33.6 -20 0.734924 0 1.31058405639928 0 
34.4 -20 0.740314 0 1.31365278638568 0 
35.2 -20 0.745404 0 1.31651946451544 0 
36 -20 0.750412 0 1.31924744463036 0 
36.8 -20 0.75514 0 1.32180029477892 0 
37.6 -20 0.759744 0 1.32422189361044 0 
38.4 -20 0.764208 0 1.32651692586213 0 
39.2 -20 0.76856 0 1.32869690010874 0 
40 -20 0.772642 0 1.33074 0 
1.8 -18 0.00584728 0 0.0355912593293598 0 
2 -18 0.00971134 0 0.0552864850513858 0 
2.2 -18 0.01506632 0 0.080580028719943 0 
2.4 -18 0.0212676 0 0.10815586126532 0 
2.6 -18 0.028679 0 0.13892587487442 0 
2.8 -18 0.037526 0 0.173528810020076 0 
3 -18 0.0470712 0 0.208762224439233 0 
3.2 -18 0.0578266 0 0.24637798227471 0 
3.4 -18 0.0686928 0 0.28265623872911 0 
3.6 -18 0.0802856 0 0.319386462171414 0 
3.8 -18 0.0924194 0 0.356145466661883 0 
4 -18 0.1047478 0 0.391970138346044 0 
4.2 -18 0.1170778 0 0.426360372417286 0 
4.4 -18 0.1296828 0 0.460080311836726 0 
4.6 -18 0.1422572 0 0.492537743520624 0 
4.8 -18 0.154899 0 0.523924947876098 0 
5 -18 0.16739 0 0.553945033988634 0 
5.2 -18 0.1793834 0 0.581916854101898 0 
5.4 -18 0.19183 0 0.60991051565794 0 
5.6 -18 0.2041 0 0.63668430234732 0 
5.8 -18 0.215856 0 0.661671006303387 0 
6 -18 0.226968 0 0.684691448091874 0 
6.2 -18 0.238078 0 0.707063944162366 0 
6.4 -18 0.249088 0 0.728690204969458 0 
6.6 -18 0.259802 0 0.74919409966216 0 
6.8 -18 0.270326 0 0.768877650932647 0 
7 -18 0.280542 0 0.787560524308304 0 
7.2 -18 0.290532 0 0.805439678496472 0 
7.4 -18 0.300068 0 0.822192178548629 0 
7.6 -18 0.309218 0 0.837957379567325 0 
7.8 -18 0.318486 0 0.853580335929405 0 
8 -18 0.327518 0 0.868503512829834 0 
8.2 -18 0.336684 0 0.88329399275106 0 
8.4 -18 0.345528 0 0.897339925486795 0 
8.6 -18 0.353592 0 0.910039805630822 0 
8.8 -18 0.362058 0 0.923008698698102 0 
9 -18 0.37041 0 0.93557277806791 0 
9.2 -18 0.378008 0 0.946950194373892 0 
9.4 -18 0.38565 0 0.958170811848066 0 
9.6 -18 0.393148 0 0.968994475273924 0 
9.8 -18 0.400258 0 0.979164765143438 0 
10 -18 0.407368 0 0.989149205801642 0 
10.2 -18 0.414368 0 0.998828595430361 0 
10.4 -18 0.421118 0 1.00805014737734 0 
10.6 -18 0.427924 0 1.01717446140589 0 
10.8 -18 0.434436 0 1.02582581615582 0 
11 -18 0.440746 0 1.03411280101256 0 
11.2 -18 0.447156 0 1.04235143837448 0 
11.4 -18 0.453116 0 1.05000622233221 0 
11.6 -18 0.45913 0 1.05758543950738 0 
11.8 -18 0.464944 0 1.06483850506598 0 
12 -18 0.470666 0 1.07188236840128 0 
12.4 -18 0.481818 0 1.08535518233182 0 
12.8 -18 0.492556 0 1.09801888121909 0 
13.2 -18 0.502868 0 1.10990877350477 0 
13.6 -18 0.51262 0 1.12096365444578 0 
14 -18 0.52226 0 1.13157083219169 0 
14.4 -18 0.531606 0 1.14162242671904 0 
14.8 -18 0.54056 0 1.15106737394508 0 
15.2 -18 0.549112 0 1.15993349959851 0 
15.6 -18 0.557258 0 1.16824825301146 0 
16 -18 0.565346 0 1.1762689347791 0 
16.8 -18 0.580424 0 1.19089403189363 0 
17.6 -18 0.594642 0 1.20414479442039 0 
18.4 -18 0.60808 0 1.21619033416112 0 
19.2 -18 0.620376 0 1.22694408573529 0 
20 -18 0.632136 0 1.23682443806125 0 
20.8 -18 0.643182 0 1.24581951330545 0 
21.6 -18 0.653698 0 1.2540840797285 0 
22.4 -18 0.663452 0 1.26158254307155 0 
23.2 -18 0.672908 0 1.26855817164165 0 
24 -18 0.681718 0 1.27492318847616 0 
24.8 -18 0.690226 0 1.28084667042493 0 
25.6 -18 0.698196 0 1.28628331793778 0 
26.4 -18 0.705802 0 1.2913260238762 0 
27.2 -18 0.71295 0 1.29597562322763 0 
28 -18 0.719924 0 1.30034042190129 0 
28.8 -18 0.726472 0 1.30437477347424 0 
29.6 -18 0.732738 0 1.30813925579089 0 
30.4 -18 0.738736 0 1.31165586442859 0 
31.2 -18 0.744542 0 1.3149574788442 0 
32 -18 0.750112 0 1.31804966952111 0 
32.8 -18 0.755378 0 1.320934013781 0 
33.6 -18 0.76043 0 1.32364209679631 0 
34.4 -18 0.765374 0 1.32620245037513 0 
35.2 -18 0.770022 0 1.32859519957613 0 
36 -18 0.774506 0 1.33085169916569 0 
36.8 -18 0.77888 0 1.3329878292333 0 
37.6 -18 0.783066 0 1.33500091768784 0 
38.4 -18 0.787078 0 1.33690098797474 0 
39.2 -18 0.791022 0 1.33870610357221 0 
40 -18 0.794772 0 1.34041 0 
1.4 -16 0.00597452 0 0.0339154863351768 0 
1.6 -16 0.01068098 0 0.0567056270687182 0 
1.8 -16 0.01731548 0 0.0863406071253361 0 
2 -16 0.026003 0 0.122621070605864 0 
2.2 -16 0.0355932 0 0.160062143165291 0 
2.4 -16 0.0469766 0 0.201645396327693 0 
2.6 -16 0.0593458 0 0.244458314774002 0 
2.8 -16 0.0725894 0 0.287647251299446 0 
3 -16 0.0864992 0 0.330655334454128 0 
3.2 -16 0.1007658 0 0.372733544225886 0 
3.4 -16 0.1151706 0 0.413123726639892 0 
3.6 -16 0.1298668 0 0.452449399768468 0 
3.8 -16 0.1449156 0 0.4910079780643 0 
4 -16 0.159699 0 0.527393388477606 0 
4.2 -16 0.1746426 0 0.562773965623174 0 
4.4 -16 0.188641 0 0.594659714327612 0 
4.6 -16 0.202434 0 0.625139042973577 0 
4.8 -16 0.216548 0 0.655124929766555 0 
5 -16 0.230086 0 0.682987165546579 0 
5.2 -16 0.242914 0 0.708602291713685 0 
5.4 -16 0.255288 0 0.732720399289258 0 
5.6 -16 0.26758 0 0.755922374422797 0 
5.8 -16 0.279644 0 0.778068787142229 0 
6 -16 0.291286 0 0.798930581670201 0 
6.2 -16 0.301906 0 0.817651013031097 0 
6.4 -16 0.31287 0 0.836383253124431 0 
6.6 -16 0.323342 0 0.853931899382214 0 
6.8 -16 0.333956 0 0.871238378699833 0 
7 -16 0.343532 0 0.886684793688903 0 
7.2 -16 0.353746 0 0.902642975837752 0 
7.4 -16 0.363034 0 0.917003326318316 0 
7.6 -16 0.371894 0 0.930496339407048 0 
7.8 -16 0.38087 0 0.94384815514372 0 
8 -16 0.389484 0 0.956460018766724 0 
8.2 -16 0.39792 0 0.968595845345416 0 
8.4 -16 0.406 0 0.980071485080644 0 
8.6 -16 0.413836 0 0.991037915862568 0 
8.8 -16 0.421814 0 1.00193014738808 0 
9 -16 0.429138 0 1.01191353122364 0 
9.2 -16 0.436824 0 1.02205765218322 0 
9.4 -16 0.44383 0 1.03132047379448 0 
9.6 -16 0.451048 0 1.04060750321624 0 
9.8 -16 0.458032 0 1.04948930249954 0 
10 -16 0.464822 0 1.05800793574099 0 
10.2 -16 0.471144 0 1.06594882897162 0 
10.4 -16 0.477408 0 1.07366895511355 0 
10.6 -16 0.483572 0 1.08116064836355 0 
10.8 -16 0.48948 0 1.08829438884457 0 
11 -16 0.495326 0 1.09523693231894 0 
11.2 -16 0.5013 0 1.10215265101405 0 
11.4 -16 0.506842 0 1.10859685470214 0 
11.6 -16 0.512116 0 1.11471311327177 0 
11.8 -16 0.517696 0 1.12095042760336 0 
12 -16 0.5228 0 1.1267132523861 0 
12.4 -16 0.533102 0 1.13799291904537 0 
12.8 -16 0.542962 0 1.14856256906063 0 
13.2 -16 0.552502 0 1.1585327406644 0 
13.6 -16 0.561596 0 1.16786158299112 0 
14 -16 0.57031 0 1.17662582011721 0 
14.4 -16 0.578712 0 1.18489848011558 0 
14.8 -16 0.586596 0 1.19258416661678 0 
15.2 -16 0.594606 0 1.20007501076771 0 
15.6 -16 0.602014 0 1.20699124399319 0 
16 -16 0.6095 0 1.21370679275809 0 
16.8 -16 0.62337 0 1.22593068192276 0 
17.6 -16 0.636246 0 1.23690056806176 0 
18.4 -16 0.648274 0 1.2467981986122 0 
19.2 -16 0.6597 0 1.25582466819405 0 
20 -16 0.67041 0 1.26401519402193 0 
20.8 -16 0.68044 0 1.27145987444016 0 
21.6 -16 0.689946 0 1.27827691055001 0 
22.4 -16 0.698832 0 1.28449068682807 0 
23.2 -16 0.707332 0 1.2902200471444 0 
24 -16 0.715374 0 1.29548716219643 0 
24.8 -16 0.722968 0 1.30033481003071 0 
25.6 -16 0.730194 0 1.30481502797915 0 
26.4 -16 0.737072 0 1.30896150933309 0 
27.2 -16 0.743586 0 1.31280045144523 0 
28 -16 0.74984 0 1.31637099158624 0 
28.8 -16 0.75575 0 1.31968473210485 0 
29.6 -16 0.761378 0 1.32277013082622 0 
30.4 -16 0.76681 0 1.3256559020603 0 
31.2 -16 0.771976 0 1.32834917056703 0 
32 -16 0.776972 0 1.33087373597261 0 
32.8 -16 0.781748 0 1.33323817725883 0 
33.6 -16 0.786322 0 1.33545551362167 0 
34.4 -16 0.790708 0 1.33753784513224 0 
35.2 -16 0.794908 0 1.33949517284524 0 
36 -16 0.798934 0 1.34133828423941 0 
36.8 -16 0.802852 0 1.34307758513506 0 
37.6 -16 0.806574 0 1.34471732585644 0 
38.4 -16 0.810182 0 1.34626685687026 0 
39.2 -16 0.813668 0 1.34773257899112 0 
40 -16 0.81709 0 1.34912 0 
0.9 -14 0.00511042 0 0.0255720270787165 0 
1 -14 0.00726744 0 0.0354320833423936 0 
1.2 -14 0.01431396 0 0.0653426425191397 0 
1.4 -14 0.023568 0 0.102674774546343 0 
1.6 -14 0.0350192 0 0.146037744233715 0 
1.8 -14 0.048527 0 0.193678850200938 0 
2 -14 0.0641924 0 0.245706284294782 0 
2.2 -14 0.080541 0 0.297145181104812 0 
2.4 -14 0.0977386 0 0.348275497053403 0 
2.6 -14 0.1152382 0 0.397633028320473 0 
2.8 -14 0.1331578 0 0.445575992166893 0 
3 -14 0.1513166 0 0.491684339900542 0 
3.2 -14 0.1690118 0 0.534622590981796 0 
3.4 -14 0.186109 0 0.57441586429752 0 
3.6 -14 0.20309 0 0.612234842467383 0 
3.8 -14 0.219706 0 0.647718510570414 0 
4 -14 0.235726 0 0.68052682992922 0 
4.2 -14 0.251176 0 0.711175932790213 0 
4.4 -14 0.266018 0 0.739581612644108 0 
4.6 -14 0.280374 0 0.766232044695858 0 
4.8 -14 0.2937 0 0.790355004608039 0 
5 -14 0.307076 0 0.813743068484504 0 
5.2 -14 0.31976 0 0.835347171029754 0 
5.4 -14 0.332286 0 0.856049854611806 0 
5.6 -14 0.343982 0 0.874984377861887 0 
5.8 -14 0.355516 0 0.89323074147551 0 
6 -14 0.365746 0 0.909295059813848 0 
6.2 -14 0.376394 0 0.925417684764817 0 
6.4 -14 0.386472 0 0.940451900095121 0 
6.6 -14 0.396772 0 0.955342552095501 0 
6.8 -14 0.406254 0 0.968935382601426 0 
7 -14 0.415504 0 0.981965338594884 0 
7.2 -14 0.424842 0 0.994747029066769 0 
7.4 -14 0.43307 0 1.00614105706264 0 
7.6 -14 0.44107 0 1.01701391491942 0 
7.8 -14 0.449582 0 1.02811838355546 0 
8 -14 0.457128 0 1.03807187231466 0 
8.2 -14 0.464922 0 1.04801954330033 0 
8.4 -14 0.472046 0 1.0571614460405 0 
8.6 -14 0.479476 0 1.06636220007827 0 
8.8 -14 0.486432 0 1.07494927723212 0 
9 -14 0.493212 0 1.08321416448897 0 
9.2 -14 0.499812 0 1.09115030823545 0 
9.4 -14 0.50618 0 1.09873382642393 0 
9.6 -14 0.512508 0 1.10612955231718 0 
9.8 -14 0.518602 0 1.11319075102794 0 
10 -14 0.524624 0 1.12005243903361 0 
10.2 -14 0.530662 0 1.1267767380552 0 
10.4 -14 0.536468 0 1.13319371645788 0 
10.6 -14 0.542226 0 1.13944080065039 0 
10.8 -14 0.547372 0 1.14516754689907 0 
11 -14 0.552766 0 1.15092422224076 0 
11.2 -14 0.557726 0 1.15630126868195 0 
11.4 -14 0.562838 0 1.16164855877911 0 
11.6 -14 0.567874 0 1.16684475937434 0 
11.8 -14 0.572914 0 1.17193483209521 0 
12 -14 0.577424 0 1.1766256316435 0 
12.4 -14 0.58668 0 1.18583416193403 0 
12.8 -14 0.595574 0 1.19448441264014 0 
13.2 -14 0.604268 0 1.2026859831549 0 
13.6 -14 0.61238 0 1.2102802787572 0 
14 -14 0.620234 0 1.21745643366657 0 
14.4 -14 0.62775 0 1.2242022321242 0 
14.8 -14 0.63489 0 1.23052728555547 0 
15.2 -14 0.641884 0 1.23654737587227 0 
15.6 -14 0.648646 0 1.24224250147005 0 
16 -14 0.654978 0 1.24756860892591 0 
16.8 -14 0.667494 0 1.25754937020838 0 
17.6 -14 0.679188 0 1.26652610619392 0 
18.4 -14 0.689918 0 1.27456876461665 0 
19.2 -14 0.700154 0 1.28189199835937 0 
20 -14 0.709604 0 1.28850271293524 0 
20.8 -14 0.718578 0 1.29453446710077 0 
21.6 -14 0.726952 0 1.30002681764299 0 
22.4 -14 0.735006 0 1.30507337432787 0 
23.2 -14 0.742438 0 1.30967384683878 0 
24 -14 0.749604 0 1.31391950809451 0 
24.8 -14 0.756406 0 1.31782821931118 0 
25.6 -14 0.762758 0 1.32142598215251 0 
26.4 -14 0.768874 0 1.32475824538338 0 
27.2 -14 0.774616 0 1.3278405641124 0 
28 -14 0.780174 0 1.33070366338645 0 
28.8 -14 0.785446 0 1.33336440294945 0 
29.6 -14 0.790414 0 1.33583962649018 0 
30.4 -14 0.795212 0 1.33814829683397 0 
31.2 -14 0.799754 0 1.34030517152466 0 
32 -14 0.804194 0 1.34232084896963 0 
32.8 -14 0.808324 0 1.34421094514921 0 
33.6 -14 0.812426 0 1.34597958508425 0 
34.4 -14 0.816314 0 1.34764036771749 0 
35.2 -14 0.819988 0 1.34920491949643 0 
36 -14 0.823574 0 1.35067498146933 0 
36.8 -14 0.826966 0 1.35206327921147 0 
37.6 -14 0.830298 0 1.35336849089834 0 
38.4 -14 0.833464 0 1.35460422083652 0 
39.2 -14 0.83658 0 1.35576642703904 0 
40 -14 0.839538 0 1.35687 0 
0.5 -12 0.01321352 0 0.039356665015353 0 
0.6 -12 0.01747844 0 0.0549654238072932 0 
0.7 -12 0.0226346 0 0.0702407646451433 0 
0.8 -12 0.029048 0 0.0921655440930636 0 
0.9 -12 0.0356608 0 0.11417259279262 0 
1 -12 0.0429702 0 0.139366394712542 0 
1.2 -12 0.0599976 0 0.19431115495387 0 
1.4 -12 0.079827 0 0.256631168743537 0 
1.6 -12 0.100419 0 0.317855831696476 0 
1.8 -12 0.1225778 0 0.380061517700223 0 
2 -12 0.1437204 0 0.437226334132492 0 
2.2 -12 0.1658382 0 0.493065132625573 0 
2.4 -12 0.1878462 0 0.546069153883922 0 
2.6 -12 0.20821 0 0.593007316778173 0 
2.8 -12 0.228492 0 0.637077696542932 0 
3 -12 0.24826 0 0.677992952645071 0 
3.2 -12 0.26744 0 0.716030537028023 0 
3.4 -12 0.285512 0 0.750154439380941 0 
3.6 -12 0.30186 0 0.780451714375789 0 
3.8 -12 0.317932 0 0.808727573975947 0 
4 -12 0.332736 0 0.834180743435835 0 
4.2 -12 0.347974 0 0.859024597917719 0 
4.4 -12 0.36147 0 0.880833088764242 0 
4.6 -12 0.374026 0 0.900754146713687 0 
4.8 -12 0.386476 0 0.919776166870623 0 
5 -12 0.398098 0 0.937172215386764 0 
5.2 -12 0.409062 0 0.953401197852376 0 
5.4 -12 0.419852 0 0.968844917876381 0 
5.6 -12 0.430844 0 0.984079397105295 0 
5.8 -12 0.441074 0 0.998116767562343 0 
6 -12 0.449898 0 1.01046398424615 0 
6.2 -12 0.45953 0 1.02313200468448 0 
6.4 -12 0.468026 0 1.03452178699665 0 
6.6 -12 0.47652 0 1.04558302922421 0 
6.8 -12 0.48513 0 1.05639051858827 0 
7 -12 0.493148 0 1.06652438777499 0 
7.2 -12 0.500714 0 1.07603712971864 0 
7.4 -12 0.508118 0 1.08515757988479 0 
7.6 -12 0.515402 0 1.09400116495154 0 
7.8 -12 0.522262 0 1.10229422411194 0 
8 -12 0.529286 0 1.11049463188934 0 
8.2 -12 0.535956 0 1.11824900132177 0 
8.4 -12 0.542164 0 1.12554207725057 0 
8.6 -12 0.548568 0 1.13275064525806 0 
8.8 -12 0.55456 0 1.13954450780426 0 
9 -12 0.560968 0 1.14638439126503 0 
9.2 -12 0.56651 0 1.15260248783006 0 
9.4 -12 0.572246 0 1.15875429491955 0 
9.6 -12 0.577696 0 1.16461042710215 0 
9.8 -12 0.58284 0 1.17017474803617 0 
10 -12 0.588102 0 1.17564713626104 0 
10.2 -12 0.593172 0 1.18090283283462 0 
10.4 -12 0.59812 0 1.18596815711341 0 
10.6 -12 0.603094 0 1.19092510705667 0 
10.8 -12 0.607878 0 1.19567160045891 0 
11 -12 0.612558 0 1.20025624291303 0 
11.2 -12 0.61675 0 1.20454443106193 0 
11.4 -12 0.62135 0 1.20887693360057 0 
11.6 -12 0.625768 0 1.21303982118983 0 
11.8 -12 0.63008 0 1.21706043196713 0 
12 -12 0.634184 0 1.22090590068707 0 
12.4 -12 0.642342 0 1.22830066189331 0 
12.8 -12 0.650144 0 1.23523013311805 0 
13.2 -12 0.65773 0 1.24176080253762 0 
13.6 -12 0.664744 0 1.24782304404157 0 
14 -12 0.671378 0 1.25350402177238 0 
14.4 -12 0.67816 0 1.25895057935601 0 
14.8 -12 0.684584 0 1.26405528245015 0 
15.2 -12 0.690646 0 1.26885023347242 0 
15.6 -12 0.69644 0 1.27336892926907 0 
16 -12 0.702056 0 1.27764915805488 0 
16.8 -12 0.712798 0 1.28554950658593 0 
17.6 -12 0.722828 0 1.29264613600404 0 
18.4 -12 0.732404 0 1.29905652557908 0 
19.2 -12 0.741292 0 1.30484250593954 0 
20 -12 0.749506 0 1.31008017262995 0 
20.8 -12 0.757376 0 1.31484411715389 0 
21.6 -12 0.764734 0 1.31918368929746 0 
22.4 -12 0.771596 0 1.32314867217322 0 
23.2 -12 0.778194 0 1.32677729051637 0 
24 -12 0.784362 0 1.33010981341901 0 
24.8 -12 0.790216 0 1.33317484244117 0 
25.6 -12 0.79578 0 1.33599952442985 0 
26.4 -12 0.801088 0 1.3386061919053 0 
27.2 -12 0.806104 0 1.34102025201383 0 
28 -12 0.81091 0 1.34325490145174 0 
28.8 -12 0.815434 0 1.34533546176983 0 
29.6 -12 0.819774 0 1.34726832258556 0 
30.4 -12 0.823884 0 1.34907482980825 0 
31.2 -12 0.82786 0 1.35075388540046 0 
32 -12 0.83161 0 1.35233118497594 0 
32.8 -12 0.835258 0 1.35379903745809 0 
33.6 -12 0.83876 0 1.35517344142877 0 
34.4 -12 0.84214 0 1.35645985382928 0 
35.2 -12 0.845328 0 1.35767691902261 0 
36 -12 0.848416 0 1.35881820309805 0 
36.8 -12 0.85136 0 1.35989670813477 0 
37.6 -12 0.85423 0 1.36090760738908 0 
38.4 -12 0.856956 0 1.36186837978992 0 
39.2 -12 0.859612 0 1.3627705767685 0 
40 -12 0.862146 0 1.36363 0 
0.5 -11 0.0461862 0 0.0926170142382106 0 
0.6 -11 0.052722 0 0.113674045173484 0 
0.7 -11 0.0600378 0 0.140205522561783 0 
0.8 -11 0.0685128 0 0.16848131999099 0 
0.9 -11 0.0775798 0 0.199225747382377 0 
1 -11 0.0879112 0 0.231277885619018 0 
1.2 -11 0.1097152 0 0.298396251830302 0 
1.4 -11 0.1323558 0 0.365879236415541 0 
1.6 -11 0.1558026 0 0.430064826633963 0 
1.8 -11 0.1799102 0 0.492472159601963 0 
2 -11 0.203994 0 0.550767600943885 0 
2.2 -11 0.227878 0 0.605395580373551 0 
2.4 -11 0.249706 0 0.653136981516931 0 
2.6 -11 0.270896 0 0.696930747721943 0 
2.8 -11 0.291226 0 0.737192867912682 0 
3 -11 0.310056 0 0.77245167542748 0 
3.2 -11 0.328074 0 0.80485194983405 0 
3.4 -11 0.344606 0 0.833635914831407 0 
3.6 -11 0.360318 0 0.859994289542302 0 
3.8 -11 0.374844 0 0.883668920814718 0 
4 -11 0.38819 0 0.904977181986068 0 
4.2 -11 0.402246 0 0.926031211856569 0 
4.4 -11 0.41457 0 0.944532967073546 0 
4.6 -11 0.426032 0 0.961435128107687 0 
4.8 -11 0.436974 0 0.977250366526077 0 
5 -11 0.44791 0 0.992448722169444 0 
5.2 -11 0.457956 0 1.00642031729458 0 
5.4 -11 0.467406 0 1.01947318757113 0 
5.6 -11 0.477518 0 1.03252982681533 0 
5.8 -11 0.486584 0 1.04442171399568 0 
6 -11 0.494596 0 1.05516613311489 0 
6.2 -11 0.503256 0 1.06611754074977 0 
6.4 -11 0.51116 0 1.0762020070677 0 
6.6 -11 0.518812 0 1.0857880559743 0 
6.8 -11 0.526402 0 1.09508414951774 0 
7 -11 0.53318 0 1.10360968000733 0 
7.2 -11 0.540178 0 1.1120410699244 0 
7.4 -11 0.547186 0 1.12023116757792 0 
7.6 -11 0.55359 0 1.12786008385518 0 
7.8 -11 0.560346 0 1.13546269327075 0 
8 -11 0.566638 0 1.14260899916934 0 
8.2 -11 0.57277 0 1.14948001506954 0 
8.4 -11 0.578538 0 1.15598172739438 0 
8.6 -11 0.584202 0 1.16227011176348 0 
8.8 -11 0.589754 0 1.16832743611572 0 
9 -11 0.595328 0 1.17423487583658 0 
9.2 -11 0.600536 0 1.17983663989007 0 
9.4 -11 0.605828 0 1.18530816268852 0 
9.6 -11 0.61121 0 1.19065728666153 0 
9.8 -11 0.616116 0 1.195684268963 0 
10 -11 0.62066 0 1.20044867350758 0 
10.2 -11 0.6257 0 1.20524510754112 0 
10.4 -11 0.630346 0 1.2097872697444 0 
10.6 -11 0.63481 0 1.21414020142029 0 
10.8 -11 0.638904 0 1.21827321901275 0 
11 -11 0.643132 0 1.22232470888887 0 
11.2 -11 0.647446 0 1.2262914829299 0 
11.4 -11 0.651448 0 1.23007441359574 0 
11.6 -11 0.65545 0 1.23375120197201 0 
11.8 -11 0.659342 0 1.2373017158279 0 
12 -11 0.66317 0 1.24074045228027 0 
12.4 -11 0.670608 0 1.24728710468949 0 
12.8 -11 0.678008 0 1.25348064105796 0 
13.2 -11 0.684982 0 1.25925971268953 0 
13.6 -11 0.691574 0 1.26467295074975 0 
14 -11 0.697844 0 1.26974968325139 0 
14.4 -11 0.703936 0 1.2745421130528 0 
14.8 -11 0.709602 0 1.27903759993794 0 
15.2 -11 0.71556 0 1.28332038725685 0 
15.6 -11 0.720892 0 1.28733204154259 0 
16 -11 0.725968 0 1.2911200921263 0 
16.8 -11 0.735966 0 1.2981116017671 0 
17.6 -11 0.745232 0 1.30438401271522 0 
18.4 -11 0.753828 0 1.3100318322231 0 
19.2 -11 0.762202 0 1.31512355880289 0 
20 -11 0.76982 0 1.3197424660484 0 
20.8 -11 0.777016 0 1.32393300369077 0 
21.6 -11 0.783906 0 1.32773958800365 0 
22.4 -11 0.790214 0 1.33122851837315 0 
23.2 -11 0.796268 0 1.3344122664703 0 
24 -11 0.801968 0 1.33733491957809 0 
24.8 -11 0.807332 0 1.34002745618121 0 
25.6 -11 0.81245 0 1.34250282308819 0 
26.4 -11 0.817322 0 1.34478700355501 0 
27.2 -11 0.821968 0 1.34689544393009 0 
28 -11 0.826376 0 1.34885195793044 0 
28.8 -11 0.83055 0 1.35067186719009 0 
29.6 -11 0.834552 0 1.3523603976359 0 
30.4 -11 0.83832 0 1.3539444916617 0 
31.2 -11 0.841976 0 1.35541171714753 0 
32 -11 0.845468 0 1.35678242339647 0 
32.8 -11 0.848802 0 1.35806724187526 0 
33.6 -11 0.852006 0 1.35926934834063 0 
34.4 -11 0.855102 0 1.36039116490117 0 
35.2 -11 0.85806 0 1.36144724598347 0 
36 -11 0.860908 0 1.36243897319422 0 
36.8 -11 0.863596 0 1.36338516520403 0 
37.6 -11 0.866214 0 1.36426976926033 0 
38.4 -11 0.868754 0 1.36509969471591 0 
39.2 -11 0.871184 0 1.36588719690267 0 
40 -11 0.873534 0 1.36663 0 
0.5 -10 0.1074978 0 0.155891046940673 0 
0.6 -10 0.1152234 0 0.191353265876253 0 
0.7 -10 0.1244796 0 0.229707157087769 0 
0.8 -10 0.1336734 0 0.264872899205371 0 
0.9 -10 0.145333 0 0.304903099463646 0 
1 -10 0.1560124 0 0.341372158838813 0 
1.2 -10 0.1807196 0 0.416985239868667 0 
1.4 -10 0.206416 0 0.48948967916527 0 
1.6 -10 0.232224 0 0.555467527229563 0 
1.8 -10 0.256966 0 0.615357838209716 0 
2 -10 0.280046 0 0.669047446323511 0 
2.2 -10 0.302664 0 0.716992277743753 0 
2.4 -10 0.323258 0 0.75864984458476 0 
2.6 -10 0.343808 0 0.796971091635199 0 
2.8 -10 0.361862 0 0.830165535399358 0 
3 -10 0.378244 0 0.859189457688733 0 
3.2 -10 0.394496 0 0.886227226722457 0 
3.4 -10 0.409434 0 0.910053916636994 0 
3.6 -10 0.423444 0 0.93191586772369 0 
3.8 -10 0.435874 0 0.950939853044547 0 
4 -10 0.447862 0 0.968887685352689 0 
4.2 -10 0.459246 0 0.985507762793081 0 
4.4 -10 0.469916 0 1.00082085006913 0 
4.6 -10 0.48044 0 1.01542032085561 0 
4.8 -10 0.490144 0 1.02886005180667 0 
5 -10 0.499404 0 1.04146923161526 0 
5.2 -10 0.508146 0 1.05333710609785 0 
5.4 -10 0.516632 0 1.06453768104115 0 
5.6 -10 0.524958 0 1.07535247321536 0 
5.8 -10 0.53265 0 1.08542045393103 0 
6 -10 0.54018 0 1.09507107333806 0 
6.2 -10 0.547772 0 1.10443440424911 0 
6.4 -10 0.554804 0 1.11323057185597 0 
6.6 -10 0.561786 0 1.12173494153844 0 
6.8 -10 0.568308 0 1.12971648968056 0 
7 -10 0.574768 0 1.13748221621192 0 
7.2 -10 0.581118 0 1.14491315848263 0 
7.4 -10 0.587662 0 1.15221553323919 0 
7.6 -10 0.59345 0 1.15900393568358 0 
7.8 -10 0.59906 0 1.16550601567713 0 
8 -10 0.604704 0 1.17182103665031 0 
8.2 -10 0.610258 0 1.17789383913911 0 
8.4 -10 0.615692 0 1.18376544866703 0 
8.6 -10 0.62077 0 1.18933751761908 0 
8.8 -10 0.625842 0 1.19471439819686 0 
9 -10 0.630706 0 1.19989933559007 0 
9.2 -10 0.635612 0 1.20492947222438 0 
9.4 -10 0.640308 0 1.20974961506827 0 
9.6 -10 0.64498 0 1.21441302949435 0 
9.8 -10 0.649626 0 1.21892353987909 0 
10 -10 0.653798 0 1.22320267538355 0 
10.2 -10 0.657914 0 1.22734261270967 0 
10.4 -10 0.66256 0 1.23144371250145 0 
10.6 -10 0.666332 0 1.23527011396439 0 
10.8 -10 0.670496 0 1.23903919571826 0 
11 -10 0.674434 0 1.24265874686272 0 
11.2 -10 0.678354 0 1.24616550845172 0 
11.4 -10 0.681966 0 1.24952382625651 0 
11.6 -10 0.685526 0 1.25277469084784 0 
11.8 -10 0.689204 0 1.25594126372457 0 
12 -10 0.692836 0 1.25900856285654 0 
12.4 -10 0.69949 0 1.26480416433395 0 
12.8 -10 0.706044 0 1.27024398656972 0 
13.2 -10 0.71246 0 1.27535485160043 0 
13.6 -10 0.71843 0 1.28013998328596 0 
14 -10 0.72426 0 1.28464087833974 0 
14.4 -10 0.729926 0 1.288873271082 0 
14.8 -10 0.735412 0 1.29285598614181 0 
15.2 -10 0.740432 0 1.29661167553663 0 
15.6 -10 0.745458 0 1.3001521344795 0 
16 -10 0.750238 0 1.30349687022731 0 
16.8 -10 0.759208 0 1.30965589756423 0 
17.6 -10 0.767824 0 1.31515875104514 0 
18.4 -10 0.775624 0 1.32013068140775 0 
19.2 -10 0.783234 0 1.32457858733924 0 
20 -10 0.79028 0 1.32861200505723 0 
20.8 -10 0.796796 0 1.33228522142968 0 
21.6 -10 0.80302 0 1.33561316397721 0 
22.4 -10 0.809016 0 1.33862131404322 0 
23.2 -10 0.814392 0 1.34142616356975 0 
24 -10 0.819592 0 1.34397454350795 0 
24.8 -10 0.824532 0 1.34631360578631 0 
25.6 -10 0.829222 0 1.34846458033698 0 
26.4 -10 0.83363 0 1.35045950718379 0 
27.2 -10 0.8379 0 1.35228262783831 0 
28 -10 0.841912 0 1.353984051491 0 
28.8 -10 0.845712 0 1.35556852262531 0 
29.6 -10 0.849396 0 1.35702395627938 0 
30.4 -10 0.852838 0 1.35840030464297 0 
31.2 -10 0.85615 0 1.35967790906203 0 
32 -10 0.859314 0 1.36087328947597 0 
32.8 -10 0.862398 0 1.36197334546797 0 
33.6 -10 0.865308 0 1.36301713100713 0 
34.4 -10 0.86813 0 1.36398658758566 0 
35.2 -10 0.870814 0 1.36490421428397 0 
36 -10 0.873402 0 1.36576323927126 0 
36.8 -10 0.875882 0 1.36657459067959 0 
37.6 -10 0.878256 0 1.36734333004696 0 
38.4 -10 0.880572 0 1.36805904075 0 
39.2 -10 0.882788 0 1.36873927108799 0 
40 -10 0.88493 0 1.36938 0 
0.5 -9 0.1968188 0 0.233811408351424 0 
0.6 -9 0.206244 0 0.282614385283025 0 
0.7 -9 0.214948 0 0.332257001652667 0 
0.8 -9 0.22769 0 0.379102445972439 0 
0.9 -9 0.240024 0 0.423438312642994 0 
1 -9 0.251482 0 0.466558141775188 0 
1.2 -9 0.27516 0 0.544239819596108 0 
1.4 -9 0.300922 0 0.615856649269721 0 
1.6 -9 0.324316 0 0.677415939881506 0 
1.8 -9 0.346878 0 0.731241600954231 0 
2 -9 0.367908 0 0.778292442390713 0 
2.2 -9 0.388906 0 0.819640855954832 0 
2.4 -9 0.405632 0 0.853365595726049 0 
2.6 -9 0.422096 0 0.883991537000209 0 
2.8 -9 0.437308 0 0.910479209265756 0 
3 -9 0.451578 0 0.934421806346212 0 
3.2 -9 0.464564 0 0.955578179905428 0 
3.4 -9 0.47705 0 0.974771329815786 0 
3.6 -9 0.487886 0 0.991762240788493 0 
3.8 -9 0.498192 0 1.00752964902976 0 
4 -9 0.508968 0 1.02272877607401 0 
4.2 -9 0.51855 0 1.03650789968023 0 
4.4 -9 0.527614 0 1.04935989189928 0 
4.6 -9 0.535806 0 1.06125776225771 0 
4.8 -9 0.544084 0 1.07267506020612 0 
5 -9 0.55161 0 1.08335246148121 0 
5.2 -9 0.559612 0 1.09383804103124 0 
5.4 -9 0.566766 0 1.10350220712936 0 
5.6 -9 0.573888 0 1.11282679863508 0 
5.8 -9 0.58069 0 1.12170904357304 0 
6 -9 0.5873 0 1.13022741888515 0 
6.2 -9 0.593374 0 1.13824047139554 0 
6.4 -9 0.599672 0 1.14607928869309 0 
6.6 -9 0.605954 0 1.15360959377688 0 
6.8 -9 0.611408 0 1.16066015333368 0 
7 -9 0.616764 0 1.16744973031806 0 
7.2 -9 0.622688 0 1.17415592039498 0 
7.4 -9 0.628016 0 1.18045971210759 0 
7.6 -9 0.633286 0 1.18655201993237 0 
7.8 -9 0.638352 0 1.19238694550186 0 
8 -9 0.6433 0 1.19799934664056 0 
8.2 -9 0.648406 0 1.20343379568286 0 
8.4 -9 0.653366 0 1.20866190417023 0 
8.6 -9 0.65784 0 1.21363625140531 0 
8.8 -9 0.662362 0 1.21845375100528 0 
9 -9 0.666796 0 1.22308814835719 0 
9.2 -9 0.671046 0 1.22754045951733 0 
9.4 -9 0.67512 0 1.23182212997925 0 
9.6 -9 0.679366 0 1.2359757571403 0 
9.8 -9 0.683526 0 1.23997878561493 0 
10 -9 0.687554 0 1.24382901762961 0 
10.2 -9 0.691152 0 1.24752002938286 0 
10.4 -9 0.695076 0 1.25110693825085 0 
10.6 -9 0.698596 0 1.25454856616435 0 
10.8 -9 0.70218 0 1.25787838278289 0 
11 -9 0.705826 0 1.26109627127266 0 
11.2 -9 0.709164 0 1.26419923814481 0 
11.4 -9 0.712818 0 1.26718816576728 0 
11.6 -9 0.716048 0 1.27008476055174 0 
11.8 -9 0.719304 0 1.27287901666282 0 
12 -9 0.722508 0 1.27558597117137 0 
12.4 -9 0.728752 0 1.28072216926134 0 
12.8 -9 0.734648 0 1.28552796994692 0 
13.2 -9 0.7402 0 1.29004278790882 0 
13.6 -9 0.745718 0 1.2942593698748 0 
14 -9 0.751216 0 1.29819515286504 0 
14.4 -9 0.7561 0 1.30194075282278 0 
14.8 -9 0.760976 0 1.30544069793014 0 
15.2 -9 0.765752 0 1.30872729283416 0 
15.6 -9 0.770204 0 1.31184331230618 0 
16 -9 0.774608 0 1.31476574699611 0 
16.8 -9 0.782796 0 1.32015974441105 0 
17.6 -9 0.790494 0 1.32497538083467 0 
18.4 -9 0.797588 0 1.32932376398945 0 
19.2 -9 0.804444 0 1.33318817751465 0 
20 -9 0.810802 0 1.33669693046715 0 
20.8 -9 0.816734 0 1.33988616316885 0 
21.6 -9 0.82239 0 1.34276386354202 0 
22.4 -9 0.82773 0 1.34537978851047 0 
23.2 -9 0.83264 0 1.34780802039894 0 
24 -9 0.837358 0 1.35000933315903 0 
24.8 -9 0.841808 0 1.35203566246373 0 
25.6 -9 0.846034 0 1.35389780319704 0 
26.4 -9 0.850018 0 1.35562301642479 0 
27.2 -9 0.853884 0 1.35718828208255 0 
28 -9 0.85753 0 1.35864700755797 0 
28.8 -9 0.860976 0 1.36000956258641 0 
29.6 -9 0.86428 0 1.36126840857992 0 
30.4 -9 0.867386 0 1.36245814586577 0 
31.2 -9 0.870394 0 1.36355158406932 0 
32 -9 0.87325 0 1.36458087964729 0 
32.8 -9 0.876024 0 1.36552654506477 0 
33.6 -9 0.87862 0 1.36643695064261 0 
34.4 -9 0.881202 0 1.3672525765826 0 
35.2 -9 0.883624 0 1.36804082975602 0 
36 -9 0.885944 0 1.36878389479681 0 
36.8 -9 0.888194 0 1.36947463694517 0 
37.6 -9 0.89034 0 1.37013385595375 0 
38.4 -9 0.89243 0 1.37074382590106 0 
39.2 -9 0.894428 0 1.37132750641921 0 
40 -9 0.89635 0 1.37188 0 
0.5 -8 0.309906 0 0.332145626578432 0 
0.6 -8 0.320038 0 0.385091560034135 0 
0.7 -8 0.330942 0 0.44234915698528 0 
0.8 -8 0.342712 0 0.49449576319169 0 
0.9 -8 0.352988 0 0.538735029152749 0 
1 -8 0.365312 0 0.584465679028184 0 
1.2 -8 0.386334 0 0.662754433618494 0 
1.4 -8 0.408304 0 0.727916951859915 0 
1.6 -8 0.429254 0 0.784267169799674 0 
1.8 -8 0.446786 0 0.830065910446806 0 
2 -8 0.4636 0 0.869198905058444 0 
2.2 -8 0.479072 0 0.90204660123568 0 
2.4 -8 0.492054 0 0.929335107350362 0 
2.6 -8 0.505066 0 0.95372091764443 0 
2.8 -8 0.517062 0 0.97517517517848 0 
3 -8 0.527312 0 0.993732877770879 0 
3.2 -8 0.536794 0 1.01036703639826 0 
3.4 -8 0.545912 0 1.0258190402328 0 
3.6 -8 0.55433 0 1.04009149642356 0 
3.8 -8 0.562632 0 1.05335375352542 0 
4 -8 0.570818 0 1.06579227508052 0 
4.2 -8 0.578224 0 1.0773110476127 0 
4.4 -8 0.585466 0 1.08851390495067 0 
4.6 -8 0.592016 0 1.09889819251485 0 
4.8 -8 0.598672 0 1.10887169786735 0 
5 -8 0.605344 0 1.11844404753407 0 
5.2 -8 0.611098 0 1.12742010011286 0 
5.4 -8 0.617062 0 1.13601417679231 0 
5.6 -8 0.6225 0 1.14428730683266 0 
5.8 -8 0.628208 0 1.15226978915172 0 
6 -8 0.633764 0 1.15990359896709 0 
6.2 -8 0.63955 0 1.16725790973711 0 
6.4 -8 0.644574 0 1.17426251085366 0 
6.6 -8 0.649656 0 1.18098119490308 0 
6.8 -8 0.654886 0 1.18745075004854 0 
7 -8 0.659592 0 1.19363813987879 0 
7.2 -8 0.66438 0 1.19958630794623 0 
7.4 -8 0.668836 0 1.20529039086161 0 
7.6 -8 0.673644 0 1.21081338490212 0 
7.8 -8 0.678216 0 1.21610381228422 0 
8 -8 0.682368 0 1.22115532266795 0 
8.2 -8 0.686738 0 1.22601295224723 0 
8.4 -8 0.691118 0 1.23070657701006 0 
8.6 -8 0.695128 0 1.2351911604436 0 
8.8 -8 0.699126 0 1.23949985600073 0 
9 -8 0.703184 0 1.24366317732448 0 
9.2 -8 0.707064 0 1.24766949248739 0 
9.4 -8 0.710916 0 1.2515036187985 0 
9.6 -8 0.714182 0 1.25524396751806 0 
9.8 -8 0.717886 0 1.25880450607236 0 
10 -8 0.721218 0 1.26226361365712 0 
10.2 -8 0.7248 0 1.26555718666565 0 
10.4 -8 0.728182 0 1.26873786916392 0 
10.6 -8 0.73141 0 1.27181567654043 0 
10.8 -8 0.734524 0 1.27479744563005 0 
11 -8 0.73764 0 1.27765734241318 0 
11.2 -8 0.740796 0 1.28040192120048 0 
11.4 -8 0.744084 0 1.2830200426732 0 
11.6 -8 0.746784 0 1.28563158678492 0 
11.8 -8 0.749718 0 1.28810241620818 0 
12 -8 0.752644 0 1.29047759819318 0 
12.4 -8 0.75818 0 1.29501669354965 0 
12.8 -8 0.763396 0 1.29927578159626 0 
13.2 -8 0.768512 0 1.30323486335554 0 
13.6 -8 0.773368 0 1.30695603535482 0 
14 -8 0.778124 0 1.31042004614357 0 
14.4 -8 0.782808 0 1.31363941408647 0 
14.8 -8 0.786916 0 1.31677769270108 0 
15.2 -8 0.791166 0 1.31964452936745 0 
15.6 -8 0.79528 0 1.32233974593415 0 
16 -8 0.799064 0 1.32493330227347 0 
16.8 -8 0.806474 0 1.32961374337079 0 
17.6 -8 0.813362 0 1.33380031274056 0 
18.4 -8 0.819714 0 1.33758493629454 0 
19.2 -8 0.825758 0 1.34095246621569 0 
20 -8 0.831548 0 1.3439408407054 0 
20.8 -8 0.836824 0 1.34670570521183 0 
21.6 -8 0.841764 0 1.34922713681838 0 
22.4 -8 0.846664 0 1.35141901499824 0 
23.2 -8 0.850976 0 1.35354712831947 0 
24 -8 0.855214 0 1.35542663055377 0 
24.8 -8 0.859192 0 1.35716531109605 0 
25.6 -8 0.86293 0 1.35877751016413 0 
26.4 -8 0.866514 0 1.3602462415839 0 
27.2 -8 0.869952 0 1.36158544564822 0 
28 -8 0.87319 0 1.36283930167963 0 
28.8 -8 0.876324 0 1.36397486984334 0 
29.6 -8 0.879206 0 1.36508041855345 0 
30.4 -8 0.882022 0 1.3660778110877 0 
31.2 -8 0.884666 0 1.36702981274913 0 
32 -8 0.887228 0 1.3679020113121 0 
32.8 -8 0.88968 0 1.3687162502837 0 
33.6 -8 0.892018 0 1.3694850827323 0 
34.4 -8 0.894324 0 1.37017040853024 0 
35.2 -8 0.896452 0 1.37085768023285 0 
36 -8 0.898542 0 1.37147939184144 0 
36.8 -8 0.900552 0 1.37206293186239 0 
37.6 -8 0.902442 0 1.37263521202699 0 
38.4 -8 0.90432 0 1.37314459930347 0 
39.2 -8 0.90608 0 1.37365028735975 0 
40 -8 0.90781 0 1.37411 0 
0.5 -7 0.443448 0 0.427517444039343 0 
0.6 -7 0.453326 0 0.489159922750584 0 
0.7 -7 0.463868 0 0.545390784450321 0 
0.8 -7 0.47373 0 0.597342382918047 0 
0.9 -7 0.482876 0 0.645993768078351 0 
1 -7 0.492354 0 0.688515117881309 0 
1.2 -7 0.509674 0 0.761377897344768 0 
1.4 -7 0.525968 0 0.819281418158797 0 
1.6 -7 0.539102 0 0.865588718311613 0 
1.8 -7 0.550936 0 0.903523071861488 0 
2 -7 0.562302 0 0.93387004470783 0 
2.2 -7 0.571722 0 0.960545447426938 0 
2.4 -7 0.580364 0 0.983230176965076 0 
2.6 -7 0.588254 0 1.00260451014538 0 
2.8 -7 0.59609 0 1.0197115916102 0 
3 -7 0.602272 0 1.03540953765865 0 
3.2 -7 0.608442 0 1.04952604699667 0 
3.4 -7 0.614828 0 1.0627804070322 0 
3.6 -7 0.621144 0 1.07515966122063 0 
3.8 -7 0.626228 0 1.08685115656904 0 
4 -7 0.631882 0 1.09795502590644 0 
4.2 -7 0.637898 0 1.108561812089 0 
4.4 -7 0.642432 0 1.11849318388958 0 
4.6 -7 0.647512 0 1.12810747760051 0 
4.8 -7 0.652572 0 1.13725787965967 0 
5 -7 0.657496 0 1.14608653393021 0 
5.2 -7 0.662414 0 1.15444470313283 0 
5.4 -7 0.667282 0 1.16248895584354 0 
5.6 -7 0.671984 0 1.17025870948643 0 
5.8 -7 0.676438 0 1.17763697245091 0 
6 -7 0.680852 0 1.18472548176324 0 
6.2 -7 0.685284 0 1.19150444971494 0 
6.4 -7 0.689684 0 1.19803782383694 0 
6.6 -7 0.69367 0 1.20433770550931 0 
6.8 -7 0.697908 0 1.21029504342508 0 
7 -7 0.70234 0 1.21596958567498 0 
7.2 -7 0.706528 0 1.22141726987254 0 
7.4 -7 0.71054 0 1.22667255752726 0 
7.6 -7 0.714292 0 1.23176395259977 0 
7.8 -7 0.718314 0 1.23656474201308 0 
8 -7 0.721844 0 1.24123395344893 0 
8.2 -7 0.725474 0 1.24570306941911 0 
8.4 -7 0.728926 0 1.25000592824702 0 
8.6 -7 0.732566 0 1.25406023297071 0 
8.8 -7 0.736248 0 1.25794569146612 0 
9 -7 0.739684 0 1.26171528832643 0 
9.2 -7 0.742918 0 1.26536532538446 0 
9.4 -7 0.746268 0 1.26881728640452 0 
9.6 -7 0.749476 0 1.27214835682744 0 
9.8 -7 0.752728 0 1.27533238717693 0 
10 -7 0.755608 0 1.27846865547921 0 
10.2 -7 0.758552 0 1.28146162458709 0 
10.4 -7 0.761368 0 1.28436462844044 0 
10.6 -7 0.764296 0 1.28709842540072 0 
10.8 -7 0.767286 0 1.28968709891972 0 
11 -7 0.769956 0 1.29226240054853 0 
11.2 -7 0.772556 0 1.29475435987575 0 
11.4 -7 0.77518 0 1.29713318305393 0 
11.6 -7 0.777972 0 1.29934402140386 0 
11.8 -7 0.780462 0 1.30156441736793 0 
12 -7 0.782956 0 1.30368698835489 0 
12.4 -7 0.78779 0 1.30771243106672 0 
12.8 -7 0.792492 0 1.31143639474259 0 
13.2 -7 0.797002 0 1.31491343841395 0 
13.6 -7 0.801214 0 1.31821010122715 0 
14 -7 0.80541 0 1.32123813941727 0 
14.4 -7 0.809274 0 1.32414847279744 0 
14.8 -7 0.813146 0 1.32681137917611 0 
15.2 -7 0.81688 0 1.32931112738872 0 
15.6 -7 0.82048 0 1.33165775289817 0 
16 -7 0.82389 0 1.33389293563895 0 
16.8 -7 0.830406 0 1.33795300960946 0 
17.6 -7 0.836334 0 1.34164576884894 0 
18.4 -7 0.841958 0 1.34491275149303 0 
19.2 -7 0.84731 0 1.34779616568564 0 
20 -7 0.852312 0 1.35039724140072 0 
20.8 -7 0.856938 0 1.35278803826859 0 
21.6 -7 0.861374 0 1.35490678050276 0 
22.4 -7 0.865592 0 1.35680853573395 0 
23.2 -7 0.869434 0 1.35861863391238 0 
24 -7 0.873116 0 1.3602441287189 0 
24.8 -7 0.876636 0 1.36171196528002 0 
25.6 -7 0.879922 0 1.36309041451645 0 
26.4 -7 0.88307 0 1.36433989783232 0 
27.2 -7 0.886092 0 1.36547184766791 0 
28 -7 0.888932 0 1.36653815430681 0 
28.8 -7 0.891648 0 1.36751878262059 0 
29.6 -7 0.89422 0 1.36843705931917 0 
30.4 -7 0.896672 0 1.36929364348719 0 
31.2 -7 0.898994 0 1.37010336440246 0 
32 -7 0.901254 0 1.37083416299036 0 
32.8 -7 0.903388 0 1.37153487765923 0 
33.6 -7 0.905442 0 1.37218460794446 0 
34.4 -7 0.907452 0 1.37276551714655 0 
35.2 -7 0.909348 0 1.37333117428569 0 
36 -7 0.911156 0 1.37387085995877 0 
36.8 -7 0.912918 0 1.3743608247739 0 
37.6 -7 0.91459 0 1.37483858515699 0 
38.4 -7 0.916226 0 1.3752697590093 0 
39.2 -7 0.917776 0 1.37569528957834 0 
40 -7 0.919278 0 1.37609 0 
0.5 -6 0.584084 0 0.51824724899864 0 
0.6 -6 0.590464 0 0.584910595134001 0 
0.7 -6 0.598192 0 0.63483039936682 0 
0.8 -6 0.603946 0 0.679787551882251 0 
0.9 -6 0.612976 0 0.726335286862475 0 
1 -6 0.61992 0 0.765613611546484 0 
1.2 -6 0.63014 0 0.824444802902207 0 
1.4 -6 0.640002 0 0.876171439587656 0 
1.6 -6 0.64667 0 0.91282572021538 0 
1.8 -6 0.652666 0 0.945470414788025 0 
2 -6 0.65752 0 0.971129883576507 0 
2.2 -6 0.66172 0 0.993186545182993 0 
2.4 -6 0.665394 0 1.01266663861825 0 
2.6 -6 0.669068 0 1.02997666509094 0 
2.8 -6 0.672586 0 1.0452340076715 0 
3 -6 0.67515 0 1.05974872295503 0 
3.2 -6 0.678918 0 1.07322694394102 0 
3.4 -6 0.682424 0 1.08575744415333 0 
3.6 -6 0.685712 0 1.09746097011789 0 
3.8 -6 0.689822 0 1.10890018660887 0 
4 -6 0.692416 0 1.11978031361996 0 
4.2 -6 0.695696 0 1.13015739491147 0 
4.4 -6 0.69945 0 1.14005666722828 0 
4.6 -6 0.702546 0 1.14968198441264 0 
4.8 -6 0.70643 0 1.15854289551846 0 
5 -6 0.70977 0 1.16716512073696 0 
5.2 -6 0.713524 0 1.17542372389963 0 
5.4 -6 0.716644 0 1.18341129034644 0 
5.6 -6 0.720976 0 1.19070482109348 0 
5.8 -6 0.724444 0 1.19788548743057 0 
6 -6 0.72783 0 1.20478235108577 0 
6.2 -6 0.73164 0 1.21123453550572 0 
6.4 -6 0.734886 0 1.21756611475889 0 
6.6 -6 0.73835 0 1.22350159832882 0 
6.8 -6 0.74159 0 1.22925235362842 0 
7 -6 0.745098 0 1.23465516661072 0 
7.2 -6 0.748318 0 1.2398851461833 0 
7.4 -6 0.751806 0 1.24477147917684 0 
7.6 -6 0.755092 0 1.24950295951954 0 
7.8 -6 0.758342 0 1.25399983568032 0 
8 -6 0.76163 0 1.25827550705522 0 
8.2 -6 0.76459 0 1.26245695403817 0 
8.4 -6 0.767714 0 1.26636702273156 0 
8.6 -6 0.770682 0 1.27015402096267 0 
8.8 -6 0.77355 0 1.2738029172768 0 
9 -6 0.776496 0 1.27723632017988 0 
9.2 -6 0.779514 0 1.28046370283232 0 
9.4 -6 0.782198 0 1.28368146124779 0 
9.6 -6 0.784894 0 1.28673715305174 0 
9.8 -6 0.78753 0 1.28967581385859 0 
10 -6 0.790272 0 1.29240762393958 0 
10.2 -6 0.792882 0 1.29507147336168 0 
10.4 -6 0.795144 0 1.29778689848534 0 
10.6 -6 0.797552 0 1.30030049829336 0 
10.8 -6 0.799958 0 1.30269458669037 0 
11 -6 0.802334 0 1.30497611859412 0 
11.2 -6 0.8048 0 1.3070900496629 0 
11.4 -6 0.806994 0 1.30925435395288 0 
11.6 -6 0.809246 0 1.31127840497301 0 
11.8 -6 0.811354 0 1.31328563334116 0 
12 -6 0.81356 0 1.3151377777838 0 
12.4 -6 0.817762 0 1.31868432505452 0 
12.8 -6 0.821702 0 1.3220357176832 0 
13.2 -6 0.825526 0 1.32513873177974 0 
13.6 -6 0.829278 0 1.32798192802871 0 
14 -6 0.832812 0 1.3306795082473 0 
14.4 -6 0.836296 0 1.33315065761285 0 
14.8 -6 0.839586 0 1.33550094165486 0 
15.2 -6 0.842726 0 1.33772480681369 0 
15.6 -6 0.845818 0 1.33976829836356 0 
16 -6 0.848734 0 1.34173144122697 0 
16.8 -6 0.854348 0 1.34525213972188 0 
17.6 -6 0.85948 0 1.34845062361886 0 
18.4 -6 0.864338 0 1.35126753201779 0 
19.2 -6 0.868814 0 1.35383813291164 0 
20 -6 0.873216 0 1.35600088235529 0 
20.8 -6 0.877234 0 1.35802976999948 0 
21.6 -6 0.880954 0 1.35990923846911 0 
22.4 -6 0.884632 0 1.36148450310528 0 
23.2 -6 0.888006 0 1.36298588533699 0 
24 -6 0.891104 0 1.36442432827492 0 
24.8 -6 0.894164 0 1.36564410977855 0 
25.6 -6 0.896982 0 1.36682309777432 0 
26.4 -6 0.899672 0 1.3678939515727 0 
27.2 -6 0.90227 0 1.36884879866995 0 
28 -6 0.904718 0 1.36974610793809 0 
28.8 -6 0.907038 0 1.37058475500387 0 
29.6 -6 0.90925 0 1.37136014602699 0 
30.4 -6 0.911378 0 1.37206605457672 0 
31.2 -6 0.913342 0 1.37277934147752 0 
32 -6 0.915294 0 1.37338595619873 0 
32.8 -6 0.91712 0 1.37398512248115 0 
33.6 -6 0.918884 0 1.37453285986377 0 
34.4 -6 0.920618 0 1.37501005838444 0 
35.2 -6 0.92225 0 1.37548203322382 0 
36 -6 0.923804 0 1.37593519838991 0 
36.8 -6 0.925314 0 1.3763492810185 0 
37.6 -6 0.92675 0 1.37675015670778 0 
38.4 -6 0.928156 0 1.37710974895943 0 
39.2 -6 0.929482 0 1.3774709988919 0 
40 -6 0.930774 0 1.3778 0 
0.5 -5 0.713775 0.0004694 0.60481 0.001051 
0.6 -5 0.718894 0.0003825 0.649065 0.002398 
0.7 -5 0.72648 0.0003406 0.703386 0.001354 
0.8 -5 0.732575 0.0001818 0.744996 0.0004023 
0.9 -5 0.735574 0.000118 0.779696 0.0009882 
1 -5 0.738296 0.0004964 0.810752 0.0004112 
1.2 -5 0.742952 0.0002766 0.860226 0.001115 
1.4 -5 0.744757 0.0002165 0.899387 0.0008157 
1.6 -5 0.745133 0.0004042 0.930955 0.0003055 
1.8 -5 0.744989 0.000105 0.959089 0.000245 
2 -5 0.744498 4.348e-05 0.981498 0.0001391 
2.2 -5 0.744448 4.903e-05 1.00232 0.0001071 
2.4 -5 0.744104 0.0001398 1.02088 0.0002068 
2.6 -5 0.744152 5.91e-05 1.03779 8.465e-05 
2.8 -5 0.744253 0.0003301 1.0531 0.0004047 
3 -5 0.74435 0.0003115 1.06821 0.0003342 
3.2 -5 0.74464 8.512e-05 1.08266 0.0001484 
3.4 -5 0.745777 8.102e-05 1.09598 0.0001922 
3.6 -5 0.746976 0.0002481 1.10898 0.0001315 
3.8 -5 0.748564 0.0001149 1.12108 0.0001321 
4 -5 0.750344 9.817e-05 1.13261 6.165e-05 
4.2 -5 0.751744 0 1.14394986843478 0 
4.4 -5 0.754252 0 1.15412323588392 0 
4.6 -5 0.756196 0 1.1642067255966 0 
4.8 -5 0.758312 0 1.17367681741956 0 
5 -5 0.76132 0 1.18232018797153 0 
5.2 -5 0.763624 0 1.1909010516392 0 
5.4 -5 0.766072 0 1.19904496082743 0 
5.6 -5 0.768886 0 1.20652047497042 0 
5.8 -5 0.771592 0 1.21369215768101 0 
6 -5 0.774438 0 1.22041490275642 0 
6.2 -5 0.777144 0 1.2269895241804 0 
6.4 -5 0.779948 0 1.23308311503192 0 
6.6 -5 0.782846 0 1.23880498160638 0 
6.8 -5 0.785416 0 1.24443614580805 0 
7 -5 0.78806 0 1.24974550285741 0 
7.2 -5 0.790564 0 1.25490528050229 0 
7.4 -5 0.793298 0 1.25961160214658 0 
7.6 -5 0.796082 0 1.26402359681281 0 
7.8 -5 0.798578 0 1.26844514398895 0 
8 -5 0.801264 0 1.27243852174233 0 
8.2 -5 0.803926 0 1.27625674033921 0 
8.4 -5 0.80644 0 1.27997475149359 0 
8.6 -5 0.80867 0 1.28368151067842 0 
8.8 -5 0.81119 0 1.28698786312991 0 
9 -5 0.81361 0 1.29016642380871 0 
9.2 -5 0.815766 0 1.29339732304658 0 
9.4 -5 0.818276 0 1.29617484941157 0 
9.6 -5 0.820456 0 1.29903684982017 0 
9.8 -5 0.822794 0 1.30162477652567 0 
10 -5 0.824912 0 1.30423355209209 0 
10.2 -5 0.826984 0 1.30673620810358 0 
10.4 -5 0.829126 0 1.30905531007525 0 
10.6 -5 0.831106 0 1.31136661803223 0 
10.8 -5 0.833044 0 1.31359229029146 0 
11 -5 0.835018 0 1.31566886229876 0 
11.2 -5 0.836952 0 1.31765540251652 0 
11.4 -5 0.838866 0 1.31955120420744 0 
11.6 -5 0.840692 0 1.32141264241869 0 
11.8 -5 0.842532 0 1.32316003538718 0 
12 -5 0.844308 0 1.32486763859947 0 
12.4 -5 0.847804 0 1.3280453002734 0 
12.8 -5 0.851144 0 1.33100840624339 0 
13.2 -5 0.854288 0 1.33381693549469 0 
13.6 -5 0.857494 0 1.33626234094922 0 
14 -5 0.860438 0 1.33865845072809 0 
14.4 -5 0.863292 0 1.34087986521794 0 
14.8 -5 0.866012 0 1.34297807865158 0 
15.2 -5 0.868796 0 1.34479285286276 0 
15.6 -5 0.871238 0 1.34670763583776 0 
16 -5 0.873736 0 1.34837797821943 0 
16.8 -5 0.87842 0 1.35145200252798 0 
17.6 -5 0.882718 0 1.35424331979323 0 
18.4 -5 0.886838 0 1.35662682334688 0 
19.2 -5 0.890606 0 1.35883673137021 0 
20 -5 0.894222 0 1.36073515827749 0 
20.8 -5 0.897568 0 1.36249254043166 0 
21.6 -5 0.900696 0 1.3640949948059 0 
22.4 -5 0.903742 0 1.365449598683 0 
23.2 -5 0.906588 0 1.36670086746642 0 
24 -5 0.909174 0 1.36794395265315 0 
24.8 -5 0.911714 0 1.36898830855188 0 
25.6 -5 0.914064 0 1.36999926651526 0 
26.4 -5 0.916326 0 1.37089664504706 0 
27.2 -5 0.918482 0 1.37171252656375 0 
28 -5 0.920516 0 1.37248221816757 0 
28.8 -5 0.922472 0 1.3731722638283 0 
29.6 -5 0.924324 0 1.37382285249746 0 
30.4 -5 0.926092 0 1.37442568824795 0 
31.2 -5 0.927742 0 1.37502682596458 0 
32 -5 0.929372 0 1.37553096683828 0 
32.8 -5 0.930894 0 1.37604167181803 0 
33.6 -5 0.93236 0 1.37651127287309 0 
34.4 -5 0.933804 0 1.37690870299253 0 
35.2 -5 0.935176 0 1.37729205322565 0 
36 -5 0.936472 0 1.37767566489024 0 
36.8 -5 0.937734 0 1.37801837100774 0 
37.6 -5 0.93893 0 1.37835935190477 0 
38.4 -5 0.940102 0 1.37865873139628 0 
39.2 -5 0.941214 0 1.37895802036169 0 
40 -5 0.942276 0 1.37925 0 
0.5 -4 0.832808 0.001351 0.653754 0.002067 
0.6 -4 0.834711 0.0006663 0.697989 0.003156 
0.7 -4 0.836885 0.0001856 0.739286 0.002952 
0.8 -4 0.838977 0.0004558 0.771861 0.001833 
0.9 -4 0.83812 0.0003377 0.798743 0.002436 
1 -4 0.839278 0.0003305 0.818891 0.001489 
1.2 -4 0.836075 0.0001612 0.859073 0.001053 
1.4 -4 0.83239 0.0002634 0.890858 0.0006184 
1.6 -4 0.827753 0.0002355 0.920806 0.0002223 
1.8 -4 0.823198 0.0002736 0.945958 0.0003201 
2 -4 0.819145 0.0001584 0.970131 0.0005216 
2.2 -4 0.815551 0.0001431 0.990871 0.000218 
2.4 -4 0.811821 0.0001537 1.01204 0.0001606 
2.6 -4 0.809684 0.0002763 1.03042 0.0004235 
2.8 -4 0.807809 0.000179 1.04865 0.0004059 
3 -4 0.805989 0.0001123 1.06608 0.0002451 
3.2 -4 0.805107 5.474e-05 1.08237 0.0001928 
3.4 -4 0.804807 0.0001272 1.0975 0.0001735 
3.6 -4 0.804136 9.082e-05 1.11252 9.227e-05 
3.8 -4 0.804645 0.0001651 1.1259 0.0001743 
4 -4 0.805053 0.0003149 1.13873 0.0003119 
4.2 -4 0.805368 0 1.151607976429 0 
4.4 -4 0.80681 0 1.16249867228982 0 
4.6 -4 0.807678 0 1.17356066897252 0 
4.8 -4 0.809154 0 1.18367112913341 0 
5 -4 0.811266 0 1.19258746767199 0 
5.2 -4 0.812898 0 1.20157065696 0 
5.4 -4 0.814414 0 1.21022421114176 0 
5.6 -4 0.816534 0 1.21788752747162 0 
5.8 -4 0.818464 0 1.22534218629725 0 
6 -4 0.820478 0 1.23227383248586 0 
6.2 -4 0.822414 0 1.23897213690716 0 
6.4 -4 0.824484 0 1.24515360796833 0 
6.6 -4 0.826704 0 1.25087898234916 0 
6.8 -4 0.82855 0 1.25664239502971 0 
7 -4 0.830594 0 1.26191464790502 0 
7.2 -4 0.832834 0 1.26664679153451 0 
7.4 -4 0.834708 0 1.27152928847599 0 
7.6 -4 0.836918 0 1.27575620541992 0 
7.8 -4 0.839054 0 1.2798327980614 0 
8 -4 0.840944 0 1.28393225735297 0 
8.2 -4 0.84308 0 1.28752206922015 0 
8.4 -4 0.845072 0 1.29106344526314 0 
8.6 -4 0.8471 0 1.29433277245289 0 
8.8 -4 0.848832 0 1.29773751998923 0 
9 -4 0.850738 0 1.3007700070605 0 
9.2 -4 0.852594 0 1.30365451869097 0 
9.4 -4 0.854428 0 1.30641720573499 0 
9.6 -4 0.856186 0 1.30908256726819 0 
9.8 -4 0.857976 0 1.31156141791237 0 
10 -4 0.859844 0 1.31378452377031 0 
10.2 -4 0.861348 0 1.31629510080391 0 
10.4 -4 0.863118 0 1.31834759243351 0 
10.6 -4 0.864722 0 1.32046613263501 0 
10.8 -4 0.866364 0 1.32240861905941 0 
11 -4 0.867846 0 1.32442996013855 0 
11.2 -4 0.86937 0 1.32627937951099 0 
11.4 -4 0.87091 0 1.32799694644378 0 
11.6 -4 0.872454 0 1.32959420406852 0 
11.8 -4 0.873784 0 1.33135766578794 0 
12 -4 0.875266 0 1.33283568375097 0 
12.4 -4 0.878094 0 1.3356710195761 0 
12.8 -4 0.88075 0 1.33836902382622 0 
13.2 -4 0.883292 0 1.34087291357957 0 
13.6 -4 0.885798 0 1.34312084161155 0 
14 -4 0.888204 0 1.34521635057256 0 
14.4 -4 0.890498 0 1.34718605822159 0 
14.8 -4 0.892716 0 1.34901165181334 0 
15.2 -4 0.89488 0 1.35067628374696 0 
15.6 -4 0.896864 0 1.35236391105327 0 
16 -4 0.898814 0 1.35389513204209 0 
16.8 -4 0.902602 0 1.35656297798205 0 
17.6 -4 0.906084 0 1.35897597101071 0 
18.4 -4 0.909348 0 1.36110098738333 0 
19.2 -4 0.912374 0 1.36303127858884 0 
20 -4 0.91526 0 1.36469150902829 0 
20.8 -4 0.917984 0 1.36616052078114 0 
21.6 -4 0.920504 0 1.36753389126958 0 
22.4 -4 0.922924 0 1.36871438496616 0 
23.2 -4 0.925208 0 1.36977958195402 0 
24 -4 0.927266 0 1.37088002629763 0 
24.8 -4 0.929312 0 1.37175551455343 0 
25.6 -4 0.931202 0 1.37261733295723 0 
26.4 -4 0.933006 0 1.37339231717248 0 
27.2 -4 0.93473 0 1.37409162282879 0 
28 -4 0.936364 0 1.37474210315243 0 
28.8 -4 0.937942 0 1.37531242255507 0 
29.6 -4 0.939422 0 1.37587053965799 0 
30.4 -4 0.940838 0 1.37637936981214 0 
31.2 -4 0.942166 0 1.3768883594679 0 
32 -4 0.943462 0 1.37732496506769 0 
32.8 -4 0.944692 0 1.37774572718743 0 
33.6 -4 0.945866 0 1.37814586703279 0 
34.4 -4 0.947018 0 1.37848011775087 0 
35.2 -4 0.948112 0 1.37880955754921 0 
36 -4 0.949154 0 1.3791296833829 0 
36.8 -4 0.950164 0 1.37941716748514 0 
37.6 -4 0.951122 0 1.37970621088541 0 
38.4 -4 0.95206 0 1.3799557990539 0 
39.2 -4 0.952946 0 1.38021292156743 0 
40 -4 0.953812 0 1.38044 0 
0.5 -3 0.924473 0.0007225 0.666679 0.007394 
0.6 -3 0.923015 0.001252 0.712207 0.002784 
0.7 -3 0.920886 0.0008424 0.735797 0.003546 
0.8 -3 0.918558 0.0005448 0.758528 0.002153 
0.9 -3 0.917011 0.0005387 0.781009 0.002603 
1 -3 0.913456 0.0001507 0.799228 0.001251 
1.2 -3 0.90606 0.0002066 0.833999 0.001049 
1.4 -3 0.899031 0.0002283 0.862587 0.0005532 
1.6 -3 0.892137 0.0002039 0.890268 0.0005724 
1.8 -3 0.885636 0.0003452 0.919419 0.0003706 
2 -3 0.880214 0.0001243 0.944671 0.0004355 
2.2 -3 0.875777 0.0001449 0.966661 0.0006931 
2.4 -3 0.870998 0.0003012 0.991882 0.0007555 
2.6 -3 0.867107 0.000187 1.01478 0.0005083 
2.8 -3 0.863993 0.0001495 1.03657 0.0003056 
3 -3 0.861567 0.0001116 1.05707 0.0002913 
3.2 -3 0.859951 0.0002275 1.07582 0.0003732 
3.4 -3 0.858423 0.0004169 1.09406 0.0006635 
3.6 -3 0.857528 0.000287 1.11058 0.0004554 
3.8 -3 0.857037 0.0002787 1.12604 0.0003871 
4 -3 0.857206 0.0002678 1.14016 0.0003733 
4.2 -3 0.856884 0 1.15436974962167 0 
4.4 -3 0.857218 0 1.16693117355035 0 
4.6 -3 0.857904 0 1.17849698568372 0 
4.8 -3 0.858782 0 1.18926865131008 0 
5 -3 0.859516 0 1.19971377289997 0 
5.2 -3 0.860726 0 1.20898766562579 0 
5.4 -3 0.861958 0 1.21772885243982 0 
5.6 -3 0.86303 0 1.22628543045824 0 
5.8 -3 0.864494 0 1.23377672431944 0 
6 -3 0.86583 0 1.24108182972536 0 
6.2 -3 0.867518 0 1.24738075389003 0 
6.4 -3 0.868828 0 1.25395876597857 0 
6.6 -3 0.870426 0 1.25968629419813 0 
6.8 -3 0.871828 0 1.2653879110897 0 
7 -3 0.873312 0 1.27069494886861 0 
7.2 -3 0.874762 0 1.27568091196844 0 
7.4 -3 0.876368 0 1.2801455744526 0 
7.6 -3 0.877774 0 1.28465277456665 0 
7.8 -3 0.87936 0 1.2886028665022 0 
8 -3 0.880816 0 1.29250788495127 0 
8.2 -3 0.882186 0 1.29634141282617 0 
8.4 -3 0.883756 0 1.29959578696867 0 
8.6 -3 0.885214 0 1.30284134829567 0 
8.8 -3 0.886668 0 1.30585366470732 0 
9 -3 0.888034 0 1.3088373856314 0 
9.2 -3 0.889472 0 1.31151331739391 0 
9.4 -3 0.890796 0 1.31419987242988 0 
9.6 -3 0.892074 0 1.31680607384481 0 
9.8 -3 0.893366 0 1.31921399410584 0 
10 -3 0.894746 0 1.32131628774229 0 
10.2 -3 0.895972 0 1.32355022204528 0 
10.4 -3 0.89721 0 1.3256048496357 0 
10.6 -3 0.898446 0 1.32752566954926 0 
10.8 -3 0.899632 0 1.32941862179713 0 
11 -3 0.900796 0 1.33121940620903 0 
11.2 -3 0.901994 0 1.33284737812987 0 
11.4 -3 0.903074 0 1.33456848495811 0 
11.6 -3 0.9042 0 1.33609669734639 0 
11.8 -3 0.905314 0 1.33753929653738 0 
12 -3 0.906294 0 1.3391299221758 0 
12.4 -3 0.908438 0 1.34168949548275 0 
12.8 -3 0.910454 0 1.3441201755978 0 
13.2 -3 0.912392 0 1.34636389089297 0 
13.6 -3 0.914256 0 1.34843150695078 0 
14 -3 0.916062 0 1.35032975565567 0 
14.4 -3 0.91777 0 1.35214311487617 0 
14.8 -3 0.91946 0 1.35374499579047 0 
15.2 -3 0.921092 0 1.35522668350048 0 
15.6 -3 0.922594 0 1.35673469027452 0 
16 -3 0.924054 0 1.35812210607377 0 
16.8 -3 0.92689 0 1.36051770261928 0 
17.6 -3 0.929498 0 1.36268344153349 0 
18.4 -3 0.931968 0 1.36453385695207 0 
19.2 -3 0.934232 0 1.36626667138223 0 
20 -3 0.9364 0 1.3677248328101 0 
20.8 -3 0.938422 0 1.36905804272237 0 
21.6 -3 0.940332 0 1.37023299333546 0 
22.4 -3 0.942148 0 1.37126147019051 0 
23.2 -3 0.943862 0 1.37218533681046 0 
24 -3 0.945434 0 1.37311339169766 0 
24.8 -3 0.946942 0 1.37392034916233 0 
25.6 -3 0.948372 0 1.37465255345333 0 
26.4 -3 0.949724 0 1.37533106847186 0 
27.2 -3 0.951018 0 1.37593745673886 0 
28 -3 0.952254 0 1.37648300214248 0 
28.8 -3 0.953426 0 1.37699050045584 0 
29.6 -3 0.954538 0 1.37747053045262 0 
30.4 -3 0.955614 0 1.37788682176309 0 
31.2 -3 0.956606 0 1.37833723667262 0 
32 -3 0.95758 0 1.37871162373736 0 
32.8 -3 0.958506 0 1.37906898755448 0 
33.6 -3 0.959388 0 1.37941147398963 0 
34.4 -3 0.96025 0 1.37970025200484 0 
35.2 -3 0.96107 0 1.37998152874741 0 
36 -3 0.961852 0 1.38025474248072 0 
36.8 -3 0.962608 0 1.38050321401081 0 
37.6 -3 0.96333 0 1.38074445985844 0 
38.4 -3 0.964028 0 1.38096683648466 0 
39.2 -3 0.964706 0 1.38116524556832 0 
40 -3 0.96535 0 1.38137 0 
0.5 -2 0.980054 0.0005265 0.640092 0.005267 
0.6 -2 0.975717 0.0006283 0.680297 0.002976 
0.7 -2 0.972455 0.0003378 0.701725 0.003401 
0.8 -2 0.968443 5.848e-05 0.723447 0.002377 
0.9 -2 0.96413 0.0001487 0.743999 0.0007396 
1 -2 0.960623 0.0001348 0.760616 0.001379 
1.2 -2 0.953044 9.79e-05 0.793888 0.001134 
1.4 -2 0.946693 3.297e-05 0.821216 0.001646 
1.6 -2 0.939978 0.0001129 0.8534 0.00101 
1.8 -2 0.933592 0.0004026 0.885588 0.002095 
2 -2 0.928403 0.0001941 0.915827 0.00107 
2.2 -2 0.923549 0.0002796 0.945428 0.001147 
2.4 -2 0.919569 0.0002919 0.973051 0.001027 
2.6 -2 0.916186 0.0002918 0.999421 0.0007475 
2.8 -2 0.913707 0.0002191 1.02334 0.0005431 
3 -2 0.911353 0.0002165 1.0468 0.0004353 
3.2 -2 0.909517 0.0002473 1.06853 0.0004596 
3.4 -2 0.908415 0.0001393 1.08792 0.0002232 
3.6 -2 0.9073 0.0001828 1.10692 0.0003148 
3.8 -2 0.906706 0.0001122 1.1238 0.0001447 
4 -2 0.906311 9.064e-05 1.13974 9.214e-05 
4.2 -2 0.905886 0 1.15507453910731 0 
4.4 -2 0.905982 0 1.16862600090995 0 
4.6 -2 0.906128 0 1.1814232148373 0 
4.8 -2 0.906642 0 1.19266490810459 0 
5 -2 0.907098 0 1.20359703546076 0 
5.2 -2 0.907688 0 1.21354340598921 0 
5.4 -2 0.908378 0 1.22287356789769 0 
5.6 -2 0.909246 0 1.23119375586385 0 
5.8 -2 0.910026 0 1.23927317989577 0 
6 -2 0.910926 0 1.24660405019731 0 
6.2 -2 0.911844 0 1.25350171625843 0 
6.4 -2 0.91288 0 1.2596400086733 0 
6.6 -2 0.913778 0 1.26578203093068 0 
6.8 -2 0.914626 0 1.27175441402094 0 
7 -2 0.915618 0 1.27695419776626 0 
7.2 -2 0.91662 0 1.28185818348224 0 
7.4 -2 0.91761 0 1.28644093542226 0 
7.6 -2 0.91859 0 1.29080226012059 0 
7.8 -2 0.919568 0 1.29486638434198 0 
8 -2 0.920592 0 1.29855316320339 0 
8.2 -2 0.921558 0 1.30216223515508 0 
8.4 -2 0.922466 0 1.30569349008792 0 
8.6 -2 0.923428 0 1.30887010699345 0 
8.8 -2 0.924398 0 1.31178563747551 0 
9 -2 0.925356 0 1.31454710180446 0 
9.2 -2 0.926216 0 1.31739249088518 0 
9.4 -2 0.927146 0 1.31984376799393 0 
9.6 -2 0.928044 0 1.32221859240309 0 
9.8 -2 0.928906 0 1.32453661253438 0 
10 -2 0.92977 0 1.32668698857782 0 
10.2 -2 0.930624 0 1.3287127972376 0 
10.4 -2 0.931416 0 1.33077538621252 0 
10.6 -2 0.932238 0 1.33260934632972 0 
10.8 -2 0.933062 0 1.33430434886497 0 
11 -2 0.933842 0 1.33600861678406 0 
11.2 -2 0.934602 0 1.33764974219099 0 
11.4 -2 0.935338 0 1.33924270406114 0 
11.6 -2 0.93611 0 1.34062256486575 0 
11.8 -2 0.936822 0 1.34206259987324 0 
12 -2 0.93749 0 1.34353389495541 0 
12.4 -2 0.938934 0 1.34587672741543 0 
12.8 -2 0.940268 0 1.34818136509153 0 
13.2 -2 0.94154 0 1.35033476547337 0 
13.6 -2 0.942776 0 1.3522790887101 0 
14 -2 0.94401 0 1.35395398837214 0 
14.4 -2 0.945112 0 1.35574143031726 0 
14.8 -2 0.946264 0 1.35714535358591 0 
15.2 -2 0.947364 0 1.35847263209309 0 
15.6 -2 0.948338 0 1.35995037737576 0 
16 -2 0.949318 0 1.36121348269494 0 
16.8 -2 0.951218 0 1.36338269258142 0 
17.6 -2 0.952974 0 1.36531769197309 0 
18.4 -2 0.9546 0 1.36706597925507 0 
19.2 -2 0.956134 0 1.36857876030751 0 
20 -2 0.95758 0 1.36989588159541 0 
20.8 -2 0.95894 0 1.37106779619912 0 
21.6 -2 0.960204 0 1.3721554721927 0 
22.4 -2 0.961412 0 1.37307993749046 0 
23.2 -2 0.962558 0 1.37390002144982 0 
24 -2 0.963602 0 1.37474772958709 0 
24.8 -2 0.964614 0 1.37544959560712 0 
25.6 -2 0.96557 0 1.37609980882909 0 
26.4 -2 0.966474 0 1.37670277937635 0 
27.2 -2 0.96733 0 1.37725744734041 0 
28 -2 0.968162 0 1.37771921872399 0 
28.8 -2 0.968946 0 1.37816375509251 0 
29.6 -2 0.969682 0 1.37860350856555 0 
30.4 -2 0.970402 0 1.37896419655278 0 
31.2 -2 0.97106 0 1.37937629759423 0 
32 -2 0.97171 0 1.37970580882133 0 
32.8 -2 0.972328 0 1.38001965188794 0 
33.6 -2 0.97292 0 1.38031243710421 0 
34.4 -2 0.973492 0 1.38057350794129 0 
35.2 -2 0.974036 0 1.38082857661718 0 
36 -2 0.974566 0 1.38104948476441 0 
36.8 -2 0.975066 0 1.3812742190619 0 
37.6 -2 0.97555 0 1.38148584009971 0 
38.4 -2 0.976014 0 1.38168363685949 0 
39.2 -2 0.976464 0 1.38186302464032 0 
40 -2 0.976896 0 1.38203 0 
0.5 -1.5 0.991711 0.0005013 0.623957 0.007453 
0.6 -1.5 0.987813 0.0002381 0.659219 0.006877 
0.7 -1.5 0.984994 0.000227 0.677322 0.003708 
0.8 -1.5 0.981153 5.855e-05 0.699641 0.00182 
0.9 -1.5 0.978036 0.0002755 0.721048 0.002952 
1 -1.5 0.975226 0.0002042 0.741629 9.625e-05 
1.2 -1.5 0.96835 0.0002686 0.778104 0.002071 
1.4 -1.5 0.963018 0.0001226 0.808619 0.0007867 
1.6 -1.5 0.957781 0.0003358 0.841101 0.0003572 
1.8 -1.5 0.952367 0.0001224 0.874238 0.0004452 
2 -1.5 0.948147 6.133e-05 0.905388 0.000424 
2.2 -1.5 0.944477 0.0002985 0.936504 0.001027 
2.4 -1.5 0.94141 0.0001333 0.964097 0.0004124 
2.6 -1.5 0.938307 9.392e-05 0.993033 0.0004094 
2.8 -1.5 0.936479 0.0001696 1.01754 0.0005097 
3 -1.5 0.934275 9.907e-05 1.04275 0.0003625 
3.2 -1.5 0.933022 0.0001108 1.06458 0.0003742 
3.4 -1.5 0.931674 9.511e-05 1.08628 0.0003242 
3.6 -1.5 0.930914 7.257e-05 1.10529 0.0001599 
3.8 -1.5 0.93048 2.924e-05 1.12263 7.01e-05 
4 -1.5 0.930107 5.497e-05 1.13908 0.0001544 
4.2 -1.5 0.929806 0 1.15488171204482 0 
4.4 -1.5 0.929918 0 1.16842089202533 0 
4.6 -1.5 0.929858 0 1.18203157270663 0 
4.8 -1.5 0.930162 0 1.19376525471334 0 
5 -1.5 0.930618 0 1.20434141398116 0 
5.2 -1.5 0.930782 0 1.21547970165326 0 
5.4 -1.5 0.931414 0 1.22449133498015 0 
5.6 -1.5 0.931978 0 1.23315228756013 0 
5.8 -1.5 0.932542 0 1.24137804221938 0 
6 -1.5 0.93321 0 1.24877366433402 0 
6.2 -1.5 0.933914 0 1.25560181584363 0 
6.4 -1.5 0.934728 0 1.2616634350406 0 
6.6 -1.5 0.93537 0 1.26790623437632 0 
6.8 -1.5 0.936014 0 1.27387652767017 0 
7 -1.5 0.936654 0 1.27943575678368 0 
7.2 -1.5 0.93749 0 1.28404366652019 0 
7.4 -1.5 0.938188 0 1.28878957928436 0 
7.6 -1.5 0.938948 0 1.29301116231472 0 
7.8 -1.5 0.939658 0 1.29713152341194 0 
8 -1.5 0.940448 0 1.30070500503904 0 
8.2 -1.5 0.941144 0 1.30438914248983 0 
8.4 -1.5 0.94186 0 1.307761112572 0 
8.6 -1.5 0.942584 0 1.31089560985352 0 
8.8 -1.5 0.94332 0 1.31374493049284 0 
9 -1.5 0.944024 0 1.31652347416327 0 
9.2 -1.5 0.944656 0 1.31938292971781 0 
9.4 -1.5 0.94539 0 1.32166441531487 0 
9.6 -1.5 0.946046 0 1.32407250408791 0 
9.8 -1.5 0.94664 0 1.32655125154032 0 
10 -1.5 0.947284 0 1.32869132418445 0 
10.2 -1.5 0.947972 0 1.33049732366678 0 
10.4 -1.5 0.948564 0 1.3325428247103 0 
10.6 -1.5 0.94917 0 1.33437878487309 0 
10.8 -1.5 0.949788 0 1.33604416036406 0 
11 -1.5 0.95039 0 1.33764558134923 0 
11.2 -1.5 0.950944 0 1.33931508589008 0 
11.4 -1.5 0.951508 0 1.34083282454722 0 
11.6 -1.5 0.952054 0 1.3423082529667 0 
11.8 -1.5 0.952586 0 1.34372486859105 0 
12 -1.5 0.953094 0 1.34514490195378 0 
12.4 -1.5 0.954194 0 1.34735837850171 0 
12.8 -1.5 0.9552 0 1.34958848605313 0 
13.2 -1.5 0.95616 0 1.35166526495612 0 
13.6 -1.5 0.957078 0 1.35359622894681 0 
14 -1.5 0.958 0 1.35523395205346 0 
14.4 -1.5 0.95884 0 1.35692110564312 0 
14.8 -1.5 0.959698 0 1.35830304120317 0 
15.2 -1.5 0.960516 0 1.35961665220497 0 
15.6 -1.5 0.961268 0 1.36097257243293 0 
16 -1.5 0.961994 0 1.36223270288601 0 
16.8 -1.5 0.963408 0 1.36437391925424 0 
17.6 -1.5 0.964734 0 1.36620546963294 0 
18.4 -1.5 0.96595 0 1.36790774923028 0 
19.2 -1.5 0.967092 0 1.36940483633044 0 
20 -1.5 0.968164 0 1.37072501918699 0 
20.8 -1.5 0.969204 0 1.37176927030693 0 
21.6 -1.5 0.970152 0 1.37281401662008 0 
22.4 -1.5 0.971056 0 1.37371793414852 0 
23.2 -1.5 0.97191 0 1.37451841078925 0 
24 -1.5 0.972696 0 1.37532522514256 0 
24.8 -1.5 0.973458 0 1.37598655471154 0 
25.6 -1.5 0.97417 0 1.37662883072925 0 
26.4 -1.5 0.974852 0 1.37719237506362 0 
27.2 -1.5 0.9755 0 1.37770286062003 0 
28 -1.5 0.97612 0 1.37815252968639 0 
28.8 -1.5 0.976704 0 1.37859579834681 0 
29.6 -1.5 0.977262 0 1.37899667950947 0 
30.4 -1.5 0.977796 0 1.37935620074589 0 
31.2 -1.5 0.978294 0 1.37973891700546 0 
32 -1.5 0.978782 0 1.3800493132757 0 
32.8 -1.5 0.979246 0 1.38035229158191 0 
33.6 -1.5 0.97969 0 1.38062850972173 0 
34.4 -1.5 0.980118 0 1.38088093309201 0 
35.2 -1.5 0.980528 0 1.38111700667044 0 
36 -1.5 0.98092 0 1.38133937554564 0 
36.8 -1.5 0.981302 0 1.3815365537823 0 
37.6 -1.5 0.981662 0 1.38174344344862 0 
38.4 -1.5 0.982008 0 1.38193837167554 0 
39.2 -1.5 0.982348 0 1.38209842886946 0 
40 -1.5 0.982672 0 1.38226 0 
0.5 -1 0.997196 0.000232 0.61687 0.007849 
0.6 -1 0.994968 0.0002153 0.634452 0.005318 
0.7 -1 0.992425 0.0001306 0.670999 0.003865 
0.8 -1 0.99042 0.0001493 0.691879 0.001629 
0.9 -1 0.988081 0.0001504 0.711295 0.001811 
1 -1 0.985985 6.343e-05 0.727103 0.001993 
1.2 -1 0.980945 0.0001225 0.762208 0.001521 
1.4 -1 0.976927 9.943e-05 0.797465 0.000822 
1.6 -1 0.973201 0.0001128 0.828757 0.001815 
1.8 -1 0.969576 0.0001926 0.863445 0.001808 
2 -1 0.966597 0.0001418 0.896493 0.001186 
2.2 -1 0.9639 0.0001201 0.928255 0.0006649 
2.4 -1 0.961529 0.0001163 0.95885 0.0004731 
2.6 -1 0.959651 8.451e-05 0.987227 0.0001809 
2.8 -1 0.958158 4.34e-05 1.01379 0.0002473 
3 -1 0.956768 0.0001325 1.03904 0.0005131 
3.2 -1 0.955716 5.938e-05 1.06225 0.0001651 
3.4 -1 0.955015 5.967e-05 1.08323 0.0001109 
3.6 -1 0.954329 0.0001072 1.10352 0.0002773 
3.8 -1 0.953983 5.74e-05 1.12147 0.0001866 
4 -1 0.953617 5.245e-05 1.13887 0.0001407 
4.2 -1 0.953466 0 1.15427654817119 0 
4.4 -1 0.953384 0 1.16889359628375 0 
4.6 -1 0.953344 0 1.18270564297849 0 
4.8 -1 0.953548 0 1.19442655671741 0 
5 -1 0.95383 0 1.20528969426602 0 
5.2 -1 0.954018 0 1.21606205242635 0 
5.4 -1 0.954402 0 1.22523521411175 0 
5.6 -1 0.9547 0 1.23440167671935 0 
5.8 -1 0.955148 0 1.24227195614679 0 
6 -1 0.955526 0 1.25010626416945 0 
6.2 -1 0.956012 0 1.25682129066002 0 
6.4 -1 0.956486 0 1.26326849766718 0 
6.6 -1 0.957002 0 1.26902525856552 0 
6.8 -1 0.95738 0 1.27528034902702 0 
7 -1 0.957824 0 1.28073696218091 0 
7.2 -1 0.95837 0 1.28537191588543 0 
7.4 -1 0.958826 0 1.29015632414195 0 
7.6 -1 0.959322 0 1.29442590995723 0 
7.8 -1 0.95979 0 1.29857835072666 0 
8 -1 0.960294 0 1.30224639431697 0 
8.2 -1 0.960768 0 1.30586213318923 0 
8.4 -1 0.96127 0 1.30906397452143 0 
8.6 -1 0.961738 0 1.3122415325768 0 
8.8 -1 0.962184 0 1.31534028945211 0 
9 -1 0.96267 0 1.31800085060179 0 
9.2 -1 0.963106 0 1.3207495324412 0 
9.4 -1 0.963596 0 1.32300101685759 0 
9.6 -1 0.964006 0 1.32553605766343 0 
9.8 -1 0.964432 0 1.32782582933033 0 
10 -1 0.964844 0 1.33004287426893 0 
10.2 -1 0.965304 0 1.33181402110982 0 
10.4 -1 0.965702 0 1.33381854997617 0 
10.6 -1 0.966106 0 1.33563231897676 0 
10.8 -1 0.966506 0 1.33734601361681 0 
11 -1 0.966908 0 1.33891835120434 0 
11.2 -1 0.967286 0 1.3405120879181 0 
11.4 -1 0.967658 0 1.34202858759342 0 
11.6 -1 0.96804 0 1.34338670869882 0 
11.8 -1 0.9684 0 1.34475221195793 0 
12 -1 0.968732 0 1.34618417836523 0 
12.4 -1 0.969462 0 1.34837634146143 0 
12.8 -1 0.970122 0 1.3506358958701 0 
13.2 -1 0.97077 0 1.35262712951218 0 
13.6 -1 0.971378 0 1.35453801733918 0 
14 -1 0.971994 0 1.35613581007346 0 
14.4 -1 0.972554 0 1.35779958179886 0 
14.8 -1 0.973108 0 1.35925131621082 0 
15.2 -1 0.973652 0 1.36053565878247 0 
15.6 -1 0.974174 0 1.3617480644245 0 
16 -1 0.974652 0 1.3630209170516 0 
16.8 -1 0.975602 0 1.36506217441149 0 
17.6 -1 0.976484 0 1.36686587079415 0 
18.4 -1 0.977294 0 1.36853603387942 0 
19.2 -1 0.978062 0 1.36995220442009 0 
20 -1 0.978778 0 1.37122646245266 0 
20.8 -1 0.979464 0 1.37228591152767 0 
21.6 -1 0.980098 0 1.37329838980147 0 
22.4 -1 0.980702 0 1.37416121184158 0 
23.2 -1 0.981274 0 1.37492374594897 0 
24 -1 0.981798 0 1.37570856663192 0 
24.8 -1 0.982304 0 1.37635608345389 0 
25.6 -1 0.982778 0 1.37698700928185 0 
26.4 -1 0.983234 0 1.3775248977197 0 
27.2 -1 0.983662 0 1.37804224943358 0 
28 -1 0.984078 0 1.37846633697814 0 
28.8 -1 0.98447 0 1.37887256091737 0 
29.6 -1 0.984838 0 1.37928710730108 0 
30.4 -1 0.985194 0 1.37962806075567 0 
31.2 -1 0.985528 0 1.3799939903438 0 
32 -1 0.985852 0 1.38029831032786 0 
32.8 -1 0.986162 0 1.38058048509715 0 
33.6 -1 0.98646 0 1.38083971445323 0 
34.4 -1 0.986744 0 1.38108831410847 0 
35.2 -1 0.987018 0 1.38131700229585 0 
36 -1 0.98728 0 1.38153055056755 0 
36.8 -1 0.987532 0 1.38173440488994 0 
37.6 -1 0.987774 0 1.38192371322727 0 
38.4 -1 0.988004 0 1.38211745719399 0 
39.2 -1 0.988232 0 1.38226529745493 0 
40 -1 0.988446 0 1.38243 0 
0.5 -0.5 0.999041 4.345e-05 0.606058 0.008144 
0.6 -0.5 0.998093 9.977e-05 0.637552 0.004771 
0.7 -0.5 0.996816 0.0001665 0.666432 0.005179 
0.8 -0.5 0.99604 0.0001151 0.67867 0.002277 
0.9 -0.5 0.994791 6.074e-05 0.702295 0.001259 
1 -0.5 0.993374 0.0004626 0.718979 0.001447 
1.2 -0.5 0.990966 0.0002429 0.756807 0.0007139 
1.4 -0.5 0.988848 0.0001591 0.790347 0.001136 
1.6 -0.5 0.98705 1.034e-05 0.821136 0.0013 
1.8 -0.5 0.985157 5.831e-05 0.85722 0.001446 
2 -0.5 0.983634 5.107e-05 0.890883 0.001017 
2.2 -0.5 0.982273 7.572e-05 0.922822 0.0003982 
2.4 -0.5 0.981029 6.708e-05 0.954793 0.0002837 
2.6 -0.5 0.98001 6.869e-05 0.984234 0.0003792 
2.8 -0.5 0.979209 9.284e-05 1.01146 0.0002842 
3 -0.5 0.978578 6.899e-05 1.0366 0.0001058 
3.2 -0.5 0.977993 0.0001048 1.06069 0.0004513 
3.4 -0.5 0.97765 6.672e-05 1.08171 0.0003791 
3.6 -0.5 0.977297 6.529e-05 1.10238 0.0001404 
3.8 -0.5 0.977061 8.355e-05 1.12092 0.0002285 
4 -0.5 0.97687 7.091e-05 1.1387 0.0001783 
4.2 -0.5 0.976798 0 1.15398988703883 0 
4.4 -0.5 0.976736 0 1.16890815166477 0 
4.6 -0.5 0.976744 0 1.18249438294878 0 
4.8 -0.5 0.976786 0 1.19500115952514 0 
5 -0.5 0.97695 0 1.20565447169996 0 
5.2 -0.5 0.977034 0 1.21655821895824 0 
5.4 -0.5 0.977202 0 1.22604764433391 0 
5.6 -0.5 0.977362 0 1.23513518894772 0 
5.8 -0.5 0.977542 0 1.24353218888285 0 
6 -0.5 0.977752 0 1.25113376260475 0 
6.2 -0.5 0.978 0 1.2578360009269 0 
6.4 -0.5 0.978248 0 1.26415081574517 0 
6.6 -0.5 0.978496 0 1.27003189403348 0 
6.8 -0.5 0.978676 0 1.27638967859042 0 
7 -0.5 0.97892 0 1.28160366598318 0 
7.2 -0.5 0.979176 0 1.28642201201667 0 
7.4 -0.5 0.979408 0 1.29116860962252 0 
7.6 -0.5 0.979654 0 1.29547646431111 0 
7.8 -0.5 0.97989 0 1.2995663041054 0 
8 -0.5 0.980148 0 1.30316662251172 0 
8.2 -0.5 0.980388 0 1.30675396483563 0 
8.4 -0.5 0.98063 0 1.31001737537063 0 
8.6 -0.5 0.980874 0 1.31305727998203 0 
8.8 -0.5 0.981104 0 1.31606833181338 0 
9 -0.5 0.98133 0 1.31893148572463 0 
9.2 -0.5 0.981552 0 1.32159917526617 0 
9.4 -0.5 0.981792 0 1.32390851134814 0 
9.6 -0.5 0.982002 0 1.3263798655686 0 
9.8 -0.5 0.982216 0 1.32864788386618 0 
10 -0.5 0.982418 0 1.33088725277612 0 
10.2 -0.5 0.982646 0 1.33267166735872 0 
10.4 -0.5 0.98285 0 1.33460007731244 0 
10.6 -0.5 0.983048 0 1.33643165635935 0 
10.8 -0.5 0.983258 0 1.33802431942491 0 
11 -0.5 0.983454 0 1.33964619967269 0 
11.2 -0.5 0.983642 0 1.3412399363738 0 
11.4 -0.5 0.983834 0 1.34267147806814 0 
11.6 -0.5 0.984014 0 1.34413534095718 0 
11.8 -0.5 0.984186 0 1.34558033332041 0 
12 -0.5 0.984368 0 1.34681691696954 0 
12.4 -0.5 0.984728 0 1.34904564064739 0 
12.8 -0.5 0.985064 0 1.35121471120777 0 
13.2 -0.5 0.98538 0 1.35326579567011 0 
13.6 -0.5 0.985686 0 1.35514212864551 0 
14 -0.5 0.985994 0 1.35671803574756 0 
14.4 -0.5 0.986274 0 1.35837110250206 0 
14.8 -0.5 0.986558 0 1.35970721321183 0 
15.2 -0.5 0.986832 0 1.36096362076473 0 
15.6 -0.5 0.987086 0 1.36222856179931 0 
16 -0.5 0.987326 0 1.36347343822435 0 
16.8 -0.5 0.9878 0 1.36549438650852 0 
17.6 -0.5 0.988242 0 1.3672601107893 0 
18.4 -0.5 0.988646 0 1.36892004985148 0 
19.2 -0.5 0.98903 0 1.37032515479358 0 
20 -0.5 0.989384 0 1.37162946793377 0 
20.8 -0.5 0.989734 0 1.37257895186807 0 
21.6 -0.5 0.99005 0 1.37358067408716 0 
22.4 -0.5 0.99035 0 1.37445649750625 0 
23.2 -0.5 0.990636 0 1.37518652823383 0 
24 -0.5 0.990896 0 1.37598363818855 0 
24.8 -0.5 0.991154 0 1.37658127345909 0 
25.6 -0.5 0.991388 0 1.37722898637973 0 
26.4 -0.5 0.991616 0 1.37775018116592 0 
27.2 -0.5 0.991832 0 1.37822738062129 0 
28 -0.5 0.992038 0 1.37866491111411 0 
28.8 -0.5 0.992234 0 1.37907233229633 0 
29.6 -0.5 0.99242 0 1.37945691103553 0 
30.4 -0.5 0.992598 0 1.3797948309616 0 
31.2 -0.5 0.992764 0 1.38015767594685 0 
32 -0.5 0.992926 0 1.38045607788083 0 
32.8 -0.5 0.993082 0 1.38073035100286 0 
33.6 -0.5 0.99323 0 1.38099837595476 0 
34.4 -0.5 0.993372 0 1.38123694572627 0 
35.2 -0.5 0.993508 0 1.38145201261577 0 
36 -0.5 0.99364 0 1.38166151576566 0 
36.8 -0.5 0.993766 0 1.38185369378688 0 
37.6 -0.5 0.993886 0 1.38204165797984 0 
38.4 -0.5 0.994002 0 1.38222855958262 0 
39.2 -0.5 0.994116 0 1.38237560084064 0 
40 -0.5 0.994224 0 1.38253 0 
0.5 0 1 0 0.600856 0.004138 
0.6 0 1 0 0.62898 0.004933 
0.7 0 1 0 0.658727 0.005551 
0.8 0 1 0 0.67709 0.003203 
0.9 0 1 0 0.697366 0.002183 
1 0 1 0 0.715836 0.002252 
1.2 0 1 0 0.75448 0.0007726 
1.4 0 1 0 0.788869 0.001458 
1.6 0 1 0 0.818849 0.0007472 
1.8 0 1 0 0.855157 0.0005676 
2 0 1 0 0.88947 0.0005999 
2.2 0 1 0 0.92123 0.0004174 
2.4 0 1 0 0.953326 0.0001191 
2.6 0 1 0 0.983429 0.000241 
2.8 0 1 0 1.00979 0.0003177 
3 0 1 0 1.03617 9.706e-05 
3.2 0 1 0 1.05994 0.0003076 
3.4 0 1 0 1.0817 0.0002565 
3.6 0 1 0 1.10252 0.000273 
3.8 0 1 0 1.12075 0.0004108 
4 0 1 0 1.13807 0.0002573 
4.2 0 1 0 1.15375121932856 0 
4.4 0 1 0 1.16891208523886 0 
4.6 0 1 0 1.18238274146489 0 
4.8 0 1 0 1.19501187651955 0 
5 0 1 0 1.20593828747977 0 
5.2 0 1 0 1.21682987602594 0 
5.4 0 1 0 1.22614192161823 0 
5.6 0 1 0 1.23525856013012 0 
5.8 0 1 0 1.24363134686837 0 
6 0 1 0 1.251363610904 0 
6.2 0 1 0 1.25807765341945 0 
6.4 0 1 0 1.26440643753929 0 
6.6 0 1 0 1.27023766563161 0 
6.8 0 1 0 1.27663933394518 0 
7 0 1 0 1.28193361672587 0 
7.2 0 1 0 1.28671590396027 0 
7.4 0 1 0 1.29143784242055 0 
7.6 0 1 0 1.29579276650184 0 
7.8 0 1 0 1.29988494403381 0 
8 0 1 0 1.30348209766362 0 
8.2 0 1 0 1.30711882516597 0 
8.4 0 1 0 1.3102866888693 0 
8.6 0 1 0 1.31319223430515 0 
8.8 0 1 0 1.31632800423623 0 
9 0 1 0 1.31916048266832 0 
9.2 0 1 0 1.32194520985753 0 
9.4 0 1 0 1.32420766238651 0 
9.6 0 1 0 1.32675807213317 0 
9.8 0 1 0 1.32904268893449 0 
10 0 1 0 1.33111791082921 0 
10.2 0 1 0 1.33283361027703 0 
10.4 0 1 0 1.33482241045946 0 
10.6 0 1 0 1.33667313292585 0 
10.8 0 1 0 1.33826271177445 0 
11 0 1 0 1.33987963774088 0 
11.2 0 1 0 1.3414533738881 0 
11.4 0 1 0 1.34288491557034 0 
11.6 0 1 0 1.34434164783365 0 
11.8 0 1 0 1.34566475687767 0 
12 0 1 0 1.34701201539002 0 
12.4 0 1 0 1.34921811401957 0 
12.8 0 1 0 1.35144020484167 0 
13.2 0 1 0 1.35346190231561 0 
13.6 0 1 0 1.3553303988394 0 
14 0 1 0 1.35694181562957 0 
14.4 0 1 0 1.35856107729375 0 
14.8 0 1 0 1.35989814693282 0 
15.2 0 1 0 1.361123552618 0 
15.6 0 1 0 1.36237115498767 0 
16 0 1 0 1.36366540111186 0 
16.8 0 1 0 1.36562164127078 0 
17.6 0 1 0 1.36740451966123 0 
18.4 0 1 0 1.36904901161619 0 
19.2 0 1 0 1.3704309214683 0 
20 0 1 0 1.37171681359849 0 
20.8 0 1 0 1.37266830752094 0 
21.6 0 1 0 1.37366125505134 0 
22.4 0 1 0 1.37453207786537 0 
23.2 0 1 0 1.37524987044867 0 
24 0 1 0 1.37604418348452 0 
24.8 0 1 0 1.3766525983731 0 
25.6 0 1 0 1.37728042864058 0 
26.4 0 1 0 1.37780631607676 0 
27.2 0 1 0 1.37828456036117 0 
28 0 1 0 1.37871502512018 0 
28.8 0 1 0 1.37911265690337 0 
29.6 0 1 0 1.37951048987852 0 
30.4 0 1 0 1.37983130877585 0 
31.2 0 1 0 1.38019288744203 0 
32 0 1 0 1.38049113112696 0 
32.8 0 1 0 1.38076657713652 0 
33.6 0 1 0 1.38103213207897 0 
34.4 0 1 0 1.38126731933202 0 
35.2 0 1 0 1.38148503000739 0 
36 0 1 0 1.38168807220341 0 
36.8 0 1 0 1.38188038758554 0 
37.6 0 1 0 1.38207125510952 0 
38.4 0 1 0 1.38225020904435 0 
39.2 0 1 0 1.38240433817662 0 
40 0 1 0 1.38256 0 


==> aux/tables/entropy_U4.dat <==
3.6 -24 0.00554822 0 0.0365554761571604 0 
3.8 -24 0.00748806 0 0.0474249981565261 0 
4 -24 0.00978536 0 0.059686064407225 0 
4.2 -24 0.0124314 0 0.0731649124778535 0 
4.4 -24 0.01549358 0 0.0880912216099836 0 
4.6 -24 0.01894968 0 0.104230864642077 0 
4.8 -24 0.022796 0 0.121482344076264 0 
5 -24 0.0269934 0 0.139592792695049 0 
5.2 -24 0.0315538 0 0.15854131481465 0 
5.4 -24 0.0365536 0 0.178577933628545 0 
5.6 -24 0.0418728 0 0.199168885891649 0 
5.8 -24 0.0475238 0 0.220327758119942 0 
6 -24 0.0532592 0 0.241130902433777 0 
6.2 -24 0.0592728 0 0.262270566372318 0 
6.4 -24 0.0654792 0 0.283435327747817 0 
6.6 -24 0.072152 0 0.30552045451855 0 
6.8 -24 0.078858 0 0.327101579197317 0 
7 -24 0.0856972 0 0.34851664354632 0 
7.2 -24 0.0929236 0 0.370534549965714 0 
7.4 -24 0.0999502 0 0.39140900619711 0 
7.6 -24 0.107223 0 0.41246657389199 0 
7.8 -24 0.1147128 0 0.433618464214827 0 
8 -24 0.1220534 0 0.453870988818331 0 
8.2 -24 0.1296798 0 0.474409563025376 0 
8.4 -24 0.137205 0 0.494228401398415 0 
8.6 -24 0.1446558 0 0.513427122356588 0 
8.8 -24 0.1521558 0 0.532331173186961 0 
9 -24 0.1597002 0 0.550946787960811 0 
9.2 -24 0.1674682 0 0.569706048495357 0 
9.4 -24 0.1751072 0 0.587788207689132 0 
9.6 -24 0.1826224 0 0.605234073045675 0 
9.8 -24 0.1901428 0 0.622351215494715 0 
10 -24 0.19771 0 0.639245891055189 0 
10.2 -24 0.205104 0 0.655455529610214 0 
10.4 -24 0.212476 0 0.671322008688995 0 
10.6 -24 0.219862 0 0.68693143298688 0 
10.8 -24 0.227172 0 0.702110865565889 0 
11 -24 0.234418 0 0.716899317153124 0 
11.2 -24 0.241612 0 0.731332860780922 0 
11.4 -24 0.248772 0 0.745458893247117 0 
11.6 -24 0.255838 0 0.759173186733221 0 
11.8 -24 0.262828 0 0.77252458876569 0 
12 -24 0.269828 0 0.785678915207464 0 
12.4 -24 0.283412 0 0.810630986657751 0 
12.8 -24 0.296738 0 0.834377012835043 0 
13.2 -24 0.309712 0 0.856831276827898 0 
13.6 -24 0.322514 0 0.878356269350782 0 
14 -24 0.33483 0 0.898512886529044 0 
14.4 -24 0.34664 0 0.917343452972529 0 
14.8 -24 0.358328 0 0.935485431751743 0 
15.2 -24 0.369642 0 0.952611393438057 0 
15.6 -24 0.380692 0 0.968925507398537 0 
16 -24 0.391538 0 0.98454920605322 0 
16.8 -24 0.411938 0 1.01295729710051 0 
17.6 -24 0.431406 0 1.03886377364097 0 
18.4 -24 0.449874 0 1.0624016717533 0 
19.2 -24 0.46726 0 1.08367390415065 0 
20 -24 0.483642 0 1.10294803003496 0 
20.8 -24 0.49927 0 1.12064084743262 0 
21.6 -24 0.514018 0 1.13674292886267 0 
22.4 -24 0.528038 0 1.15151723037305 0 
23.2 -24 0.541396 0 1.16511834577298 0 
24 -24 0.554044 0 1.17758296371087 0 
24.8 -24 0.566128 0 1.18911299715513 0 
25.6 -24 0.57755 0 1.19968574275804 0 
26.4 -24 0.588372 0 1.2094126183292 0 
27.2 -24 0.598748 0 1.21846644031067 0 
28 -24 0.608632 0 1.22685191185831 0 
28.8 -24 0.618094 0 1.23465954117182 0 
29.6 -24 0.62711 0 1.2419048577196 0 
30.4 -24 0.635776 0 1.24868641989654 0 
31.2 -24 0.64406 0 1.25500704825782 0 
32 -24 0.651892 0 1.26084553757088 0 
32.8 -24 0.659504 0 1.26637568297069 0 
33.6 -24 0.666742 0 1.27151690786393 0 
34.4 -24 0.673718 0 1.27635683724989 0 
35.2 -24 0.68043 0 1.28090906090826 0 
36 -24 0.686874 0 1.28518485900065 0 
36.8 -24 0.693096 0 1.28922327447254 0 
37.6 -24 0.699068 0 1.29301987256267 0 
38.4 -24 0.70479 0 1.29658575178059 0 
39.2 -24 0.710326 0 1.29996484069998 0 
40 -24 0.715666 0 1.30316 0 
3.2 -22 0.00515168 0 0.0340838842101191 0 
3.4 -22 0.00718498 0 0.0455383356046149 0 
3.6 -22 0.00964898 0 0.0586922575169309 0 
3.8 -22 0.01256488 0 0.0734862809827092 0 
4 -22 0.01596316 0 0.0899173174544157 0 
4.2 -22 0.01983366 0 0.107790187992636 0 
4.4 -22 0.0241868 0 0.127021803452238 0 
4.6 -22 0.0290194 0 0.147497004547189 0 
4.8 -22 0.0342572 0 0.168821549622032 0 
5 -22 0.0399182 0 0.19100079164887 0 
5.2 -22 0.045789 0 0.213175005585438 0 
5.4 -22 0.0521436 0 0.236328771653934 0 
5.6 -22 0.0587604 0 0.259621810766544 0 
5.8 -22 0.0657662 0 0.283475415608325 0 
6 -22 0.072944 0 0.307160802018584 0 
6.2 -22 0.080392 0 0.330982279970569 0 
6.4 -22 0.0880304 0 0.354692334479306 0 
6.6 -22 0.0956866 0 0.37779372608574 0 
6.8 -22 0.103587 0 0.400965297244534 0 
7 -22 0.111757 0 0.424270059127034 0 
7.2 -22 0.1197292 0 0.446438060027502 0 
7.4 -22 0.1278172 0 0.468354389672939 0 
7.6 -22 0.1361852 0 0.490452979079967 0 
7.8 -22 0.144604 0 0.512149003919787 0 
8 -22 0.1528082 0 0.532812082125316 0 
8.2 -22 0.1612048 0 0.553462711439261 0 
8.4 -22 0.1693288 0 0.573012958537698 0 
8.6 -22 0.1777566 0 0.592833496436431 0 
8.8 -22 0.186029 0 0.611880220239658 0 
9 -22 0.1942948 0 0.630512509895383 0 
9.2 -22 0.202556 0 0.648753903459177 0 
9.4 -22 0.210724 0 0.666433509528872 0 
9.6 -22 0.218966 0 0.68391352353203 0 
9.8 -22 0.22682 0 0.700276494958884 0 
10 -22 0.234702 0 0.716383507391476 0 
10.2 -22 0.242576 0 0.732172340134922 0 
10.4 -22 0.250334 0 0.747452393039993 0 
10.6 -22 0.258016 0 0.762314785247254 0 
10.8 -22 0.26563 0 0.776788851512819 0 
11 -22 0.273078 0 0.790711921040654 0 
11.2 -22 0.280406 0 0.80418388912208 0 
11.4 -22 0.287756 0 0.817464943793459 0 
11.6 -22 0.29498 0 0.83031232848747 0 
11.8 -22 0.302114 0 0.842797247896004 0 
12 -22 0.309178 0 0.854964525907736 0 
12.4 -22 0.322892 0 0.878056266861687 0 
12.8 -22 0.336246 0 0.899876086905123 0 
13.2 -22 0.349326 0 0.920627752022313 0 
13.6 -22 0.362002 0 0.940180281727687 0 
14 -22 0.374416 0 0.958800785610391 0 
14.4 -22 0.38614 0 0.975951672020178 0 
14.8 -22 0.397786 0 0.992528278404855 0 
15.2 -22 0.408962 0 1.00804990559122 0 
15.6 -22 0.419804 0 1.02274087196873 0 
16 -22 0.4304 0 1.03675105840156 0 
16.8 -22 0.450494 0 1.06242368275852 0 
17.6 -22 0.469406 0 1.08552882648781 0 
18.4 -22 0.487326 0 1.10649427901904 0 
19.2 -22 0.50409 0 1.12533022896548 0 
20 -22 0.519834 0 1.14234330630949 0 
20.8 -22 0.53476 0 1.15786776743593 0 
21.6 -22 0.548932 0 1.17207341630966 0 
22.4 -22 0.562186 0 1.18491357745032 0 
23.2 -22 0.5748 0 1.19671978942691 0 
24 -22 0.586766 0 1.2075563192763 0 
24.8 -22 0.598144 0 1.21753560725866 0 
25.6 -22 0.608934 0 1.22671372780729 0 
26.4 -22 0.619276 0 1.23524327814893 0 
27.2 -22 0.629042 0 1.24307377048942 0 
28 -22 0.638322 0 1.25031000215703 0 
28.8 -22 0.647158 0 1.2570149529242 0 
29.6 -22 0.655636 0 1.26327411189579 0 
30.4 -22 0.663736 0 1.26910047080038 0 
31.2 -22 0.671498 0 1.27454220559153 0 
32 -22 0.678886 0 1.27959865313202 0 
32.8 -22 0.68591 0 1.28429638586842 0 
33.6 -22 0.692696 0 1.28872409430578 0 
34.4 -22 0.699218 0 1.29288136866352 0 
35.2 -22 0.705476 0 1.29678179349843 0 
36 -22 0.711476 0 1.30044112744252 0 
36.8 -22 0.717244 0 1.3038837936554 0 
37.6 -22 0.72282 0 1.30713983327385 0 
38.4 -22 0.72816 0 1.31019668316065 0 
39.2 -22 0.73328 0 1.31307132121538 0 
40 -22 0.738242 0 1.3158 0 
3 -20 0.00683112 0 0.0432041484147673 0 
3.2 -20 0.00950664 0 0.0574653789104315 0 
3.4 -20 0.01279454 0 0.0740415919584913 0 
3.6 -20 0.01665314 0 0.0924837642465569 0 
3.8 -20 0.0211648 0 0.112994238992469 0 
4 -20 0.026167 0 0.134691096117006 0 
4.2 -20 0.0316136 0 0.157282834070902 0 
4.4 -20 0.0375722 0 0.180938726188744 0 
4.6 -20 0.0440204 0 0.205508903575586 0 
4.8 -20 0.0509954 0 0.231044671338632 0 
5 -20 0.0583732 0 0.25705097529414 0 
5.2 -20 0.0660752 0 0.283231506576099 0 
5.4 -20 0.073998 0 0.309240630375779 0 
5.6 -20 0.0822318 0 0.335374127964218 0 
5.8 -20 0.0908166 0 0.361732551221647 0 
6 -20 0.099339 0 0.387115388359429 0 
6.2 -20 0.1079826 0 0.412091920658906 0 
6.4 -20 0.117066 0 0.437546756655082 0 
6.6 -20 0.1261184 0 0.462209256074006 0 
6.8 -20 0.1353146 0 0.486581931384096 0 
7 -20 0.1444276 0 0.510099867667753 0 
7.2 -20 0.1536508 0 0.533283597736311 0 
7.4 -20 0.1628482 0 0.555824130846173 0 
7.6 -20 0.1720976 0 0.577938454563867 0 
7.8 -20 0.1812708 0 0.599350879090137 0 
8 -20 0.190355 0 0.620067529812784 0 
8.2 -20 0.1995156 0 0.640477998814575 0 
8.4 -20 0.208426 0 0.659908432918703 0 
8.6 -20 0.217276 0 0.67879278649153 0 
8.8 -20 0.226082 0 0.69718265381553 0 
9 -20 0.234788 0 0.714990414425348 0 
9.2 -20 0.24351 0 0.732461842960551 0 
9.4 -20 0.252224 0 0.749568093625148 0 
9.6 -20 0.26071 0 0.765914002613845 0 
9.8 -20 0.269096 0 0.78175971862312 0 
10 -20 0.277214 0 0.796830615034777 0 
10.2 -20 0.28522 0 0.811424438458096 0 
10.4 -20 0.29325 0 0.825788501438479 0 
10.6 -20 0.301168 0 0.839703817412053 0 
10.8 -20 0.308898 0 0.853062636274398 0 
11 -20 0.316518 0 0.866006926065328 0 
11.2 -20 0.324016 0 0.878535445215026 0 
11.4 -20 0.331484 0 0.89080298671861 0 
11.6 -20 0.338742 0 0.902541682614243 0 
11.8 -20 0.34593 0 0.91398096973749 0 
12 -20 0.35299 0 0.925044557917732 0 
12.4 -20 0.36679 0 0.946177139842353 0 
12.8 -20 0.380112 0 0.965982451090861 0 
13.2 -20 0.393016 0 0.98461957098782 0 
13.6 -20 0.405498 0 1.00214739219844 0 
14 -20 0.417506 0 1.01856260260934 0 
14.4 -20 0.42918 0 1.03409822168685 0 
14.8 -20 0.44046 0 1.04872793428015 0 
15.2 -20 0.451378 0 1.06253517937482 0 
15.6 -20 0.461814 0 1.0754259536683 0 
16 -20 0.472024 0 1.08772838309549 0 
16.8 -20 0.49132 0 1.1102004021715 0 
17.6 -20 0.509504 0 1.13044337883774 0 
18.4 -20 0.526544 0 1.14862279505565 0 
19.2 -20 0.542578 0 1.16504008220734 0 
20 -20 0.55755 0 1.17978962084995 0 
20.8 -20 0.571684 0 1.19319298664547 0 
21.6 -20 0.585112 0 1.20546033005673 0 
22.4 -20 0.59755 0 1.21645559701032 0 
23.2 -20 0.609434 0 1.22659683115947 0 
24 -20 0.620616 0 1.23583732682738 0 
24.8 -20 0.631216 0 1.24432197272498 0 
25.6 -20 0.641392 0 1.25220720691304 0 
26.4 -20 0.650928 0 1.2593918049915 0 
27.2 -20 0.660054 0 1.26606379339328 0 
28 -20 0.668738 0 1.27223599403853 0 
28.8 -20 0.676988 0 1.27794317459841 0 
29.6 -20 0.684784 0 1.28320153123896 0 
30.4 -20 0.6923 0 1.28813281042968 0 
31.2 -20 0.699458 0 1.29271379552474 0 
32 -20 0.706326 0 1.29699932846653 0 
32.8 -20 0.712892 0 1.3009990380786 0 
33.6 -20 0.719114 0 1.30470802498706 0 
34.4 -20 0.72515 0 1.30821653999571 0 
35.2 -20 0.7309 0 1.31148863830324 0 
36 -20 0.736424 0 1.31456348697093 0 
36.8 -20 0.741762 0 1.31746788975308 0 
37.6 -20 0.746876 0 1.32019433906318 0 
38.4 -20 0.751826 0 1.32277611876632 0 
39.2 -20 0.756538 0 1.32519022503654 0 
40 -20 0.761102 0 1.32748 0 
2.6 -18 0.00650912 0 0.0408563106294488 0 
2.8 -18 0.00947404 0 0.0565904685780463 0 
3 -18 0.0131989 0 0.0751701778230917 0 
3.2 -18 0.01763344 0 0.0960379193069533 0 
3.4 -18 0.0228068 0 0.11908422193792 0 
3.6 -18 0.0285852 0 0.143541539615712 0 
3.8 -18 0.0350628 0 0.169640542701269 0 
4 -18 0.0423032 0 0.197471769833656 0 
4.2 -18 0.0499522 0 0.225613447345796 0 
4.4 -18 0.0580138 0 0.254060156661893 0 
4.6 -18 0.0665366 0 0.282942777289818 0 
4.8 -18 0.0756106 0 0.312500428582515 0 
5 -18 0.0847394 0 0.341181961167178 0 
5.2 -18 0.0943234 0 0.370217054416589 0 
5.4 -18 0.1041696 0 0.399018811545523 0 
5.6 -18 0.1140672 0 0.427060155800049 0 
5.8 -18 0.1241644 0 0.454759488637274 0 
6 -18 0.134495 0 0.482224830321329 0 
6.2 -18 0.1448738 0 0.509004409432968 0 
6.4 -18 0.1549846 0 0.534386096519426 0 
6.6 -18 0.1651646 0 0.5592220250795 0 
6.8 -18 0.1755138 0 0.583773698820976 0 
7 -18 0.1856712 0 0.607258473425392 0 
7.2 -18 0.1958322 0 0.63015328304256 0 
7.4 -18 0.205934 0 0.652346780803054 0 
7.6 -18 0.215916 0 0.67375359598593 0 
7.8 -18 0.225802 0 0.694463955120024 0 
8 -18 0.235394 0 0.714116143980601 0 
8.2 -18 0.245064 0 0.733469621059376 0 
8.4 -18 0.254632 0 0.752199635769507 0 
8.6 -18 0.263986 0 0.770128839432777 0 
8.8 -18 0.273136 0 0.787309412161362 0 
9 -18 0.282234 0 0.804040408392484 0 
9.2 -18 0.291022 0 0.819896343368253 0 
9.4 -18 0.29986 0 0.83551402056931 0 
9.6 -18 0.308508 0 0.850508511253844 0 
9.8 -18 0.317016 0 0.864982261161372 0 
10 -18 0.32539 0 0.87896944397121 0 
10.2 -18 0.333604 0 0.892442913975485 0 
10.4 -18 0.341688 0 0.905469148536627 0 
10.6 -18 0.349562 0 0.917943240005909 0 
10.8 -18 0.357436 0 0.930189802203742 0 
11 -18 0.365002 0 0.941780622847952 0 
11.2 -18 0.37248 0 0.9530425852264 0 
11.4 -18 0.379858 0 0.963970516554841 0 
11.6 -18 0.38708 0 0.974499860244118 0 
11.8 -18 0.394132 0 0.984625317098754 0 
12 -18 0.401136 0 0.994518000418589 0 
12.4 -18 0.414698 0 1.01325061661076 0 
12.8 -18 0.427744 0 1.03074733404303 0 
13.2 -18 0.440194 0 1.04698545242646 0 
13.6 -18 0.452382 0 1.06242510668925 0 
14 -18 0.464072 0 1.07684291063207 0 
14.4 -18 0.475272 0 1.09030542647093 0 
14.8 -18 0.486034 0 1.10291744850897 0 
15.2 -18 0.49651 0 1.11487919760412 0 
15.6 -18 0.506544 0 1.12606863211561 0 
16 -18 0.516172 0 1.13655921796107 0 
16.8 -18 0.534544 0 1.15588597927157 0 
17.6 -18 0.551692 0 1.17314032418617 0 
18.4 -18 0.5678 0 1.18866390326542 0 
19.2 -18 0.582774 0 1.20252957137027 0 
20 -18 0.59681 0 1.21502687898226 0 
20.8 -18 0.610016 0 1.2263467032599 0 
21.6 -18 0.622424 0 1.23660397796305 0 
22.4 -18 0.63424 0 1.2460195981176 0 
23.2 -18 0.645168 0 1.25446200885169 0 
24 -18 0.65552 0 1.26219763159752 0 
24.8 -18 0.665314 0 1.26928746401417 0 
25.6 -18 0.674616 0 1.27581364754939 0 
26.4 -18 0.683418 0 1.28180939797787 0 
27.2 -18 0.691786 0 1.28734504825999 0 
28 -18 0.699772 0 1.29247723405168 0 
28.8 -18 0.707398 0 1.29724149309604 0 
29.6 -18 0.714588 0 1.30162389082459 0 
30.4 -18 0.72141 0 1.30567934477211 0 
31.2 -18 0.727986 0 1.30948267574733 0 
32 -18 0.734238 0 1.31301400384075 0 
32.8 -18 0.740254 0 1.31632639457352 0 
33.6 -18 0.74599 0 1.31941353210649 0 
34.4 -18 0.751446 0 1.32228766489786 0 
35.2 -18 0.756698 0 1.3249901978839 0 
36 -18 0.761766 0 1.32753794571017 0 
36.8 -18 0.766618 0 1.32992683322835 0 
37.6 -18 0.771272 0 1.3321712209417 0 
38.4 -18 0.775766 0 1.33429203624404 0 
39.2 -18 0.780084 0 1.33628963290631 0 
40 -18 0.784226 0 1.33817 0 
2.2 -16 0.00617124 0 0.038163896065916 0 
2.4 -16 0.00953954 0 0.0558370695118364 0 
2.6 -16 0.01386114 0 0.0770126848743532 0 
2.8 -16 0.01906706 0 0.100938663097608 0 
3 -16 0.0251872 0 0.127437856434453 0 
3.2 -16 0.032234 0 0.156258563174163 0 
3.4 -16 0.040127 0 0.186889029842594 0 
3.6 -16 0.0486796 0 0.218489628542361 0 
3.8 -16 0.0579752 0 0.251199538703102 0 
4 -16 0.0675928 0 0.283592791431712 0 
4.2 -16 0.0780076 0 0.317133393272054 0 
4.4 -16 0.088487 0 0.349574590275163 0 
4.6 -16 0.0994502 0 0.382191158990352 0 
4.8 -16 0.1109012 0 0.41497346719975 0 
5 -16 0.122166 0 0.446104237893378 0 
5.2 -16 0.1336224 0 0.476696236683809 0 
5.4 -16 0.1452228 0 0.506633072031016 0 
5.6 -16 0.156874 0 0.535739042801303 0 
5.8 -16 0.1684802 0 0.563847259809389 0 
6 -16 0.180153 0 0.591278835662183 0 
6.2 -16 0.191708 0 0.617642836672686 0 
6.4 -16 0.202998 0 0.642713577104232 0 
6.6 -16 0.214108 0 0.666722302037156 0 
6.8 -16 0.225334 0 0.690309068397652 0 
7 -16 0.236396 0 0.712971524636037 0 
7.2 -16 0.24726 0 0.734678819186663 0 
7.4 -16 0.25806 0 0.755728629038503 0 
7.6 -16 0.26849 0 0.775596633102321 0 
7.8 -16 0.27884 0 0.794851014337829 0 
8 -16 0.288952 0 0.81325230099653 0 
8.2 -16 0.298734 0 0.830675754153654 0 
8.4 -16 0.308476 0 0.847646695848533 0 
8.6 -16 0.318068 0 0.864001191611077 0 
8.8 -16 0.327436 0 0.879650248656923 0 
9 -16 0.336662 0 0.894747648091097 0 
9.2 -16 0.345738 0 0.909305904488532 0 
9.4 -16 0.354602 0 0.923255947559647 0 
9.6 -16 0.3632 0 0.936543385752855 0 
9.8 -16 0.371686 0 0.949406934313635 0 
10 -16 0.379878 0 0.96161732944994 0 
10.2 -16 0.387954 0 0.973434666154205 0 
10.4 -16 0.395882 0 0.984831412646492 0 
10.6 -16 0.4036 0 0.995741342559125 0 
10.8 -16 0.411348 0 1.00648262730498 0 
11 -16 0.418872 0 1.01675259255802 0 
11.2 -16 0.426166 0 1.02655473888174 0 
11.4 -16 0.43333 0 1.03602434896988 0 
11.6 -16 0.440292 0 1.04509004534748 0 
11.8 -16 0.447164 0 1.05389384609948 0 
12 -16 0.45383 0 1.06231050813349 0 
12.4 -16 0.466826 0 1.07834442362635 0 
12.8 -16 0.479406 0 1.09340479681846 0 
13.2 -16 0.491282 0 1.10724656926827 0 
13.6 -16 0.502738 0 1.12022735741154 0 
14 -16 0.513812 0 1.13243342972919 0 
14.4 -16 0.52437 0 1.14378139169155 0 
14.8 -16 0.534462 0 1.15436254699846 0 
15.2 -16 0.54424 0 1.1643532993177 0 
15.6 -16 0.553684 0 1.17376601058199 0 
16 -16 0.562818 0 1.18265040938858 0 
16.8 -16 0.580034 0 1.19883727980344 0 
17.6 -16 0.595932 0 1.2131509317997 0 
18.4 -16 0.610752 0 1.22593823824834 0 
19.2 -16 0.624622 0 1.23742265340515 0 
20 -16 0.637496 0 1.24768612027111 0 
20.8 -16 0.649658 0 1.25701015935267 0 
21.6 -16 0.66106 0 1.26544034930301 0 
22.4 -16 0.671776 0 1.27309015668221 0 
23.2 -16 0.681886 0 1.280063925492 0 
24 -16 0.691292 0 1.28635930861127 0 
24.8 -16 0.700216 0 1.29214040081994 0 
25.6 -16 0.708652 0 1.29744019562618 0 
26.4 -16 0.716616 0 1.30229968716111 0 
27.2 -16 0.724254 0 1.30681515719401 0 
28 -16 0.73146 0 1.31096298419642 0 
28.8 -16 0.73838 0 1.3148281696897 0 
29.6 -16 0.744856 0 1.31836441858554 0 
30.4 -16 0.751056 0 1.32165941412058 0 
31.2 -16 0.75697 0 1.324723482741 0 
32 -16 0.76262 0 1.32757831899334 0 
32.8 -16 0.76802 0 1.33024178785621 0 
33.6 -16 0.773198 0 1.33273443878087 0 
34.4 -16 0.778124 0 1.33505595783004 0 
35.2 -16 0.78286 0 1.33723605400443 0 
36 -16 0.7874 0 1.33928052221455 0 
36.8 -16 0.791754 0 1.34120005017076 0 
37.6 -16 0.795952 0 1.34300990499891 0 
38.4 -16 0.79998 0 1.34471186271711 0 
39.2 -16 0.803866 0 1.34631934245767 0 
40 -16 0.807584 0 1.34783 0 
1.8 -14 0.0060171 0 0.0359744741842718 0 
2 -14 0.0099199 0 0.0559354190832215 0 
2.2 -14 0.01512426 0 0.080549420466613 0 
2.4 -14 0.0215134 0 0.10882658195532 0 
2.6 -14 0.0290972 0 0.140337470740174 0 
2.8 -14 0.0379454 0 0.174863778286804 0 
3 -14 0.0476836 0 0.210852112613787 0 
3.2 -14 0.058336 0 0.248092901717515 0 
3.4 -14 0.0695108 0 0.285287923612103 0 
3.6 -14 0.0816666 0 0.323796916728426 0 
3.8 -14 0.0940186 0 0.36123651936675 0 
4 -14 0.1067114 0 0.398091570690391 0 
4.2 -14 0.1200698 0 0.435220298915752 0 
4.4 -14 0.133494 0 0.471121747833653 0 
4.6 -14 0.1465908 0 0.504899485725584 0 
4.8 -14 0.1598034 0 0.537722055591709 0 
5 -14 0.1730794 0 0.569566558222486 0 
5.2 -14 0.1864316 0 0.600517505154258 0 
5.4 -14 0.1996296 0 0.630143435859816 0 
5.6 -14 0.21278 0 0.658746224069289 0 
5.8 -14 0.225612 0 0.685824651369714 0 
6 -14 0.238186 0 0.711632953290449 0 
6.2 -14 0.250624 0 0.736424944758953 0 
6.4 -14 0.262902 0 0.760209990021346 0 
6.6 -14 0.274834 0 0.782748383670114 0 
6.8 -14 0.286482 0 0.804189199745503 0 
7 -14 0.297992 0 0.824833079968397 0 
7.2 -14 0.309138 0 0.84435589213173 0 
7.4 -14 0.319984 0 0.8629171080503 0 
7.6 -14 0.330738 0 0.880875345676015 0 
7.8 -14 0.341052 0 0.897735462503784 0 
8 -14 0.351312 0 0.914111122042772 0 
8.2 -14 0.361284 0 0.929698086883468 0 
8.4 -14 0.370986 0 0.944550034531088 0 
8.6 -14 0.3804 0 0.95867256854324 0 
8.8 -14 0.389644 0 0.972252936825201 0 
9 -14 0.398656 0 0.985233707899492 0 
9.2 -14 0.407522 0 0.99774906891231 0 
9.4 -14 0.416124 0 1.0096684961206 0 
9.6 -14 0.424598 0 1.02118176354864 0 
9.8 -14 0.432768 0 1.03209654206571 0 
10 -14 0.44072 0 1.04253398803733 0 
10.2 -14 0.448534 0 1.05260219829992 0 
10.4 -14 0.456194 0 1.06229735736673 0 
10.6 -14 0.463602 0 1.07152703459064 0 
10.8 -14 0.470948 0 1.08050756154775 0 
11 -14 0.477884 0 1.0888867067969 0 
11.2 -14 0.484716 0 1.09699813712394 0 
11.4 -14 0.491476 0 1.10488342055617 0 
11.6 -14 0.498086 0 1.11247203136709 0 
11.8 -14 0.504598 0 1.11982563955122 0 
12 -14 0.510894 0 1.12683742482759 0 
12.4 -14 0.522996 0 1.14002779712036 0 
12.8 -14 0.534706 0 1.15240604351326 0 
13.2 -14 0.545868 0 1.16387950299242 0 
13.6 -14 0.55646 0 1.1744865596788 0 
14 -14 0.566738 0 1.18448543400851 0 
14.4 -14 0.576576 0 1.19381106507993 0 
14.8 -14 0.586048 0 1.20255750289651 0 
15.2 -14 0.594884 0 1.21055672388072 0 
15.6 -14 0.60354 0 1.21817894488188 0 
16 -14 0.611834 0 1.22531476929287 0 
16.8 -14 0.62743 0 1.2382882707771 0 
17.6 -14 0.642002 0 1.24986566200502 0 
18.4 -14 0.655436 0 1.2601116167533 0 
19.2 -14 0.667926 0 1.26926019003829 0 
20 -14 0.679624 0 1.27749221157116 0 
20.8 -14 0.690574 0 1.28491073190277 0 
21.6 -14 0.70076 0 1.2915766558558 0 
22.4 -14 0.710416 0 1.29766185442743 0 
23.2 -14 0.71942 0 1.30315805055983 0 
24 -14 0.72793 0 1.30818017612815 0 
24.8 -14 0.735886 0 1.31273904406405 0 
25.6 -14 0.743416 0 1.31692087193445 0 
26.4 -14 0.750536 0 1.32075932904122 0 
27.2 -14 0.75728 0 1.32429093494753 0 
28 -14 0.763714 0 1.32756058450001 0 
28.8 -14 0.769856 0 1.33059233457925 0 
29.6 -14 0.775646 0 1.33338223539937 0 
30.4 -14 0.78114 0 1.33596452201368 0 
31.2 -14 0.786386 0 1.33836673522391 0 
32 -14 0.791396 0 1.34060419671279 0 
32.8 -14 0.79619 0 1.3426922042243 0 
33.6 -14 0.800766 0 1.34463988900599 0 
34.4 -14 0.805152 0 1.34646303210655 0 
35.2 -14 0.809308 0 1.34815896901472 0 
36 -14 0.813334 0 1.34975926121702 0 
36.8 -14 0.817192 0 1.35126097014528 0 
37.6 -14 0.82088 0 1.35266898151841 0 
38.4 -14 0.824438 0 1.35399713594634 0 
39.2 -14 0.827864 0 1.35524975774476 0 
40 -14 0.831154 0 1.35643 0 
1.4 -12 0.00614238 0 0.0347292798096758 0 
1.6 -12 0.01099386 0 0.0582311425819325 0 
1.8 -12 0.0176425 0 0.0880145999832865 0 
2 -12 0.0258974 0 0.122449042583707 0 
2.2 -12 0.0358596 0 0.161086448162376 0 
2.4 -12 0.0472304 0 0.202656823666996 0 
2.6 -12 0.0599676 0 0.246399678119588 0 
2.8 -12 0.073524 0 0.29060908127383 0 
3 -12 0.0879118 0 0.334969010586017 0 
3.2 -12 0.1028762 0 0.378962465303115 0 
3.4 -12 0.1181216 0 0.4216637793348 0 
3.6 -12 0.1336152 0 0.463123175893535 0 
3.8 -12 0.1494504 0 0.503696623136018 0 
4 -12 0.1653796 0 0.542816068563409 0 
4.2 -12 0.1812114 0 0.580242709947386 0 
4.4 -12 0.1965746 0 0.61525860427364 0 
4.6 -12 0.211656 0 0.648410283881342 0 
4.8 -12 0.226656 0 0.68024385373516 0 
5 -12 0.241468 0 0.71061043716409 0 
5.2 -12 0.255728 0 0.738972268239772 0 
5.4 -12 0.269818 0 0.766105224096848 0 
5.6 -12 0.283328 0 0.79140146635657 0 
5.8 -12 0.29697 0 0.816114528342352 0 
6 -12 0.309918 0 0.838985328800632 0 
6.2 -12 0.322638 0 0.860821252328114 0 
6.4 -12 0.335014 0 0.881514038024084 0 
6.6 -12 0.347028 0 0.901096998619271 0 
6.8 -12 0.35878 0 0.919762802764566 0 
7 -12 0.37012 0 0.937349773407758 0 
7.2 -12 0.381 0 0.953857907440455 0 
7.4 -12 0.391816 0 0.969844277437822 0 
7.6 -12 0.402332 0 0.985034351090901 0 
7.8 -12 0.41257 0 0.999491735486153 0 
8 -12 0.422482 0 1.01320046782783 0 
8.2 -12 0.431948 0 1.02604986153756 0 
8.4 -12 0.441282 0 1.03843065351265 0 
8.6 -12 0.450294 0 1.05015557106343 0 
8.8 -12 0.459048 0 1.06132176409638 0 
9 -12 0.46762 0 1.0720315632289 0 
9.2 -12 0.476044 0 1.08234037391063 0 
9.4 -12 0.48406 0 1.09200423034399 0 
9.6 -12 0.492064 0 1.10143426295604 0 
9.8 -12 0.499778 0 1.11037530146519 0 
10 -12 0.507236 0 1.11887582097293 0 
10.2 -12 0.514602 0 1.12710443054476 0 
10.4 -12 0.521632 0 1.1348526853487 0 
10.6 -12 0.528556 0 1.14234163605034 0 
10.8 -12 0.535332 0 1.14954157659881 0 
11 -12 0.541772 0 1.15630563801257 0 
11.2 -12 0.548148 0 1.16287710596486 0 
11.4 -12 0.554374 0 1.16918906904184 0 
11.6 -12 0.56027 0 1.17510848787671 0 
11.8 -12 0.566208 0 1.18094093765926 0 
12 -12 0.57196 0 1.18651384201302 0 
12.4 -12 0.583154 0 1.1971007581545 0 
12.8 -12 0.593804 0 1.20689008872646 0 
13.2 -12 0.603696 0 1.21577959051551 0 
13.6 -12 0.613364 0 1.22418905119037 0 
14 -12 0.622534 0 1.23196866870188 0 
14.4 -12 0.631358 0 1.23925120693294 0 
14.8 -12 0.639838 0 1.24606590748175 0 
15.2 -12 0.647862 0 1.25237662840444 0 
15.6 -12 0.655566 0 1.25828685705098 0 
16 -12 0.663024 0 1.26386168669309 0 
16.8 -12 0.676898 0 1.27391243777846 0 
17.6 -12 0.689692 0 1.28278475985911 0 
18.4 -12 0.701688 0 1.29073064701963 0 
19.2 -12 0.712682 0 1.29774964355991 0 
20 -12 0.722964 0 1.3040533360858 0 
20.8 -12 0.73255 0 1.30971404284357 0 
21.6 -12 0.741552 0 1.31483302844925 0 
22.4 -12 0.749926 0 1.31944191883395 0 
23.2 -12 0.757838 0 1.32364099938052 0 
24 -12 0.765306 0 1.32747102769826 0 
24.8 -12 0.772248 0 1.33093674848466 0 
25.6 -12 0.77885 0 1.33412304826189 0 
26.4 -12 0.785044 0 1.33703250896152 0 
27.2 -12 0.790922 0 1.33971151421012 0 
28 -12 0.796488 0 1.34217849883875 0 
28.8 -12 0.801802 0 1.34446400236115 0 
29.6 -12 0.80684 0 1.34657577854544 0 
30.4 -12 0.811654 0 1.34853736168564 0 
31.2 -12 0.816196 0 1.35034941182335 0 
32 -12 0.82052 0 1.3520336791878 0 
32.8 -12 0.82467 0 1.3536072160973 0 
33.6 -12 0.828634 0 1.35507535958505 0 
34.4 -12 0.83242 0 1.35644659946654 0 
35.2 -12 0.836036 0 1.35772849513605 0 
36 -12 0.839516 0 1.35893236614682 0 
36.8 -12 0.842842 0 1.36006065343654 0 
37.6 -12 0.846034 0 1.36112058686558 0 
38.4 -12 0.849124 0 1.36212146603572 0 
39.2 -12 0.852072 0 1.36306077775408 0 
40 -12 0.85493 0 1.36395 0 
1.2 -11 0.00654164 0 0.034575181214786 0 
1.4 -11 0.0122707 0 0.0612330452939298 0 
1.6 -11 0.01992036 0 0.0939939854272646 0 
1.8 -11 0.0297806 0 0.13318872942603 0 
2 -11 0.0415416 0 0.176757295230748 0 
2.2 -11 0.0546222 0 0.222595098487549 0 
2.4 -11 0.0693194 0 0.270909551501968 0 
2.6 -11 0.0848624 0 0.319348271629968 0 
2.8 -11 0.1009574 0 0.366862520119095 0 
3 -11 0.1176902 0 0.413800713368743 0 
3.2 -11 0.1351418 0 0.460310396197557 0 
3.4 -11 0.1524498 0 0.504474340163947 0 
3.6 -11 0.1693648 0 0.545874463846052 0 
3.8 -11 0.1863142 0 0.585620088254832 0 
4 -11 0.203216 0 0.623634932929605 0 
4.2 -11 0.219616 0 0.659245019257791 0 
4.4 -11 0.23592 0 0.693286133398847 0 
4.6 -11 0.251792 0 0.725284645580113 0 
4.8 -11 0.267248 0 0.755410894142308 0 
5 -11 0.282164 0 0.783603951491648 0 
5.2 -11 0.297 0 0.810685226408077 0 
5.4 -11 0.311244 0 0.835958037114765 0 
5.6 -11 0.325088 0 0.859797173443901 0 
5.8 -11 0.338466 0 0.882205156936215 0 
6 -11 0.3515 0 0.903429155703701 0 
6.2 -11 0.364184 0 0.923513053495726 0 
6.4 -11 0.376308 0 0.942260914008418 0 
6.6 -11 0.388208 0 0.960167065438793 0 
6.8 -11 0.399684 0 0.977024974192777 0 
7 -11 0.410766 0 0.992921507683871 0 
7.2 -11 0.42159 0 1.00806617130653 0 
7.4 -11 0.431844 0 1.02214601112921 0 
7.6 -11 0.442164 0 1.03591114703419 0 
7.8 -11 0.45191 0 1.04868776163928 0 
8 -11 0.461514 0 1.06097464590941 0 
8.2 -11 0.470656 0 1.07246515578464 0 
8.4 -11 0.479692 0 1.0835543190137 0 
8.6 -11 0.488362 0 1.0940011070231 0 
8.8 -11 0.496964 0 1.10412316212896 0 
9 -11 0.505068 0 1.11352450171756 0 
9.2 -11 0.513078 0 1.12261127640693 0 
9.4 -11 0.520692 0 1.1311283101564 0 
9.6 -11 0.528234 0 1.13937828656143 0 
9.8 -11 0.53562 0 1.14729930955958 0 
10 -11 0.5427 0 1.15478342844498 0 
10.2 -11 0.549566 0 1.16191971559758 0 
10.4 -11 0.55636 0 1.16883488442363 0 
10.6 -11 0.56286 0 1.17536263616396 0 
10.8 -11 0.569188 0 1.1816149229579 0 
11 -11 0.57544 0 1.1876699553064 0 
11.2 -11 0.581556 0 1.1934943652118 0 
11.4 -11 0.587468 0 1.19904311190693 0 
11.6 -11 0.593144 0 1.20431009690693 0 
11.8 -11 0.598538 0 1.2092663202277 0 
12 -11 0.603966 0 1.21414223338641 0 
12.4 -11 0.614408 0 1.22331597375624 0 
12.8 -11 0.624372 0 1.23181525947715 0 
13.2 -11 0.634006 0 1.23977299543802 0 
13.6 -11 0.642914 0 1.24699186024114 0 
14 -11 0.65156 0 1.25378056779127 0 
14.4 -11 0.65973 0 1.26005078555864 0 
14.8 -11 0.667656 0 1.26595592235925 0 
15.2 -11 0.675108 0 1.27140163201696 0 
15.6 -11 0.682372 0 1.27655379206384 0 
16 -11 0.689236 0 1.2813292372337 0 
16.8 -11 0.702208 0 1.29003513619627 0 
17.6 -11 0.714184 0 1.29772240735861 0 
18.4 -11 0.725302 0 1.30455415550586 0 
19.2 -11 0.735526 0 1.3106053676565 0 
20 -11 0.745042 0 1.31601918148891 0 
20.8 -11 0.75394 0 1.32088802201435 0 
21.6 -11 0.762254 0 1.32527541133105 0 
22.4 -11 0.770064 0 1.32924848616242 0 
23.2 -11 0.777378 0 1.33284718929111 0 
24 -11 0.784232 0 1.33611402805693 0 
24.8 -11 0.790684 0 1.33909347574686 0 
25.6 -11 0.796762 0 1.34181600639189 0 
26.4 -11 0.80248 0 1.34430643400943 0 
27.2 -11 0.807918 0 1.34660115697117 0 
28 -11 0.813046 0 1.34870971068917 0 
28.8 -11 0.817938 0 1.35066096674052 0 
29.6 -11 0.822584 0 1.35246539491715 0 
30.4 -11 0.827022 0 1.35414036105825 0 
31.2 -11 0.831206 0 1.35568811060916 0 
32 -11 0.835182 0 1.35712527615599 0 
32.8 -11 0.83902 0 1.35847071504578 0 
33.6 -11 0.842694 0 1.35972673982562 0 
34.4 -11 0.84617 0 1.36089514681009 0 
35.2 -11 0.849504 0 1.36198962042354 0 
36 -11 0.852686 0 1.36301342766872 0 
36.8 -11 0.855742 0 1.36397511483795 0 
37.6 -11 0.85869 0 1.36488031111334 0 
38.4 -11 0.861532 0 1.3657326058415 0 
39.2 -11 0.864244 0 1.36653345904013 0 
40 -11 0.86687 0 1.36729 0 
0.9 -10 0.00508764 0 0.0250932571574699 0 
1 -10 0.00768646 0 0.0366974507917616 0 
1.2 -10 0.01441546 0 0.0656824012350785 0 
1.4 -10 0.0240016 0 0.103944677877961 0 
1.6 -10 0.0357252 0 0.148079458736374 0 
1.8 -10 0.0496444 0 0.196979900524917 0 
2 -10 0.0652574 0 0.248790924350202 0 
2.2 -10 0.0820386 0 0.301252689816284 0 
2.4 -10 0.0998632 0 0.353955475094233 0 
2.6 -10 0.1187042 0 0.406632857142058 0 
2.8 -10 0.1373084 0 0.456259109317032 0 
3 -10 0.1562014 0 0.504250410346871 0 
3.2 -10 0.1748884 0 0.549641641339095 0 
3.4 -10 0.1935592 0 0.592966419833515 0 
3.6 -10 0.21212 0 0.634154886275291 0 
3.8 -10 0.230208 0 0.672729036584351 0 
4 -10 0.247776 0 0.708808944692664 0 
4.2 -10 0.264978 0 0.742866821021488 0 
4.4 -10 0.2816 0 0.774622500122415 0 
4.6 -10 0.297726 0 0.804402513976365 0 
4.8 -10 0.313276 0 0.832205433397241 0 
5 -10 0.328466 0 0.858458303150517 0 
5.2 -10 0.343012 0 0.882892807633527 0 
5.4 -10 0.357206 0 0.905984076550666 0 
5.6 -10 0.370806 0 0.927523104974753 0 
5.8 -10 0.383928 0 0.947732336650347 0 
6 -10 0.396658 0 0.966801620683311 0 
6.2 -10 0.409038 0 0.984842581427539 0 
6.4 -10 0.420866 0 1.00167390007918 0 
6.6 -10 0.432364 0 1.01761238862445 0 
6.8 -10 0.443482 0 1.03263822107706 0 
7 -10 0.454234 0 1.04683788217359 0 
7.2 -10 0.46459 0 1.06020592130687 0 
7.4 -10 0.474476 0 1.07271245726281 0 
7.6 -10 0.484338 0 1.08483978946958 0 
7.8 -10 0.493616 0 1.09606379732526 0 
8 -10 0.50262 0 1.1067280633051 0 
8.2 -10 0.511546 0 1.1170202900897 0 
8.4 -10 0.520098 0 1.12671063866069 0 
8.6 -10 0.528192 0 1.13574597332852 0 
8.8 -10 0.536254 0 1.14451585855186 0 
9 -10 0.54404 0 1.15282469374475 0 
9.2 -10 0.551554 0 1.16070619355239 0 
9.4 -10 0.558908 0 1.16825927617635 0 
9.6 -10 0.566132 0 1.1755230014218 0 
9.8 -10 0.573006 0 1.18234348646726 0 
10 -10 0.579574 0 1.18877416589305 0 
10.2 -10 0.586054 0 1.1949847768598 0 
10.4 -10 0.592352 0 1.20091706432162 0 
10.6 -10 0.59853 0 1.20662645608254 0 
10.8 -10 0.604484 0 1.2120504645572 0 
11 -10 0.61025 0 1.21722407768308 0 
11.2 -10 0.615794 0 1.22213714761985 0 
11.4 -10 0.621346 0 1.22694049432588 0 
11.6 -10 0.62672 0 1.23152450558983 0 
11.8 -10 0.631918 0 1.23589999681983 0 
12 -10 0.636958 0 1.24008392730365 0 
12.4 -10 0.646718 0 1.24799411185051 0 
12.8 -10 0.655864 0 1.25522684674991 0 
13.2 -10 0.664706 0 1.26198808830558 0 
13.6 -10 0.673206 0 1.26829387036898 0 
14 -10 0.681102 0 1.27404525890803 0 
14.4 -10 0.688704 0 1.27942598122809 0 
14.8 -10 0.695952 0 1.28442999316088 0 
15.2 -10 0.702968 0 1.28913421886813 0 
15.6 -10 0.709602 0 1.29349394474491 0 
16 -10 0.71601 0 1.29759368292947 0 
16.8 -10 0.727974 0 1.30500561789036 0 
17.6 -10 0.738998 0 1.31153902978953 0 
18.4 -10 0.749156 0 1.31731653765891 0 
19.2 -10 0.758662 0 1.32248502079545 0 
20 -10 0.76741 0 1.32707774098421 0 
20.8 -10 0.775532 0 1.33119003352178 0 
21.6 -10 0.783222 0 1.33491934469999 0 
22.4 -10 0.790346 0 1.33827062370009 0 
23.2 -10 0.797008 0 1.34130374244953 0 
24 -10 0.803318 0 1.34407146559063 0 
24.8 -10 0.809238 0 1.34659038019155 0 
25.6 -10 0.814856 0 1.34889914590037 0 
26.4 -10 0.820058 0 1.35099669634299 0 
27.2 -10 0.825016 0 1.35292982526757 0 
28 -10 0.829736 0 1.35471313880232 0 
28.8 -10 0.834202 0 1.35635690971383 0 
29.6 -10 0.838404 0 1.35787152522476 0 
30.4 -10 0.842476 0 1.35928387578761 0 
31.2 -10 0.846296 0 1.36058771550727 0 
32 -10 0.849956 0 1.36180233750897 0 
32.8 -10 0.853442 0 1.36293239507363 0 
33.6 -10 0.856776 0 1.36398678357971 0 
34.4 -10 0.85996 0 1.36497153502168 0 
35.2 -10 0.863016 0 1.3658934148176 0 
36 -10 0.865914 0 1.36675491185262 0 
36.8 -10 0.868718 0 1.36756483466279 0 
37.6 -10 0.871406 0 1.36832561676254 0 
38.4 -10 0.873978 0 1.36904059062217 0 
39.2 -10 0.876458 0 1.36971411971573 0 
40 -10 0.878856 0 1.37035 0 
0.7 -9 0.00689122 0 0.0287275581899729 0 
0.8 -9 0.01029884 0 0.0415953063603147 0 
0.9 -9 0.0143784 0 0.0575215943056371 0 
1 -9 0.01923526 0 0.0756836572240567 0 
1.2 -9 0.0308808 0 0.118770571995133 0 
1.4 -9 0.0453336 0 0.168955846253784 0 
1.6 -9 0.0621652 0 0.224324087555215 0 
1.8 -9 0.080606 0 0.281973688663659 0 
2 -9 0.1003692 0 0.340094543639818 0 
2.2 -9 0.1207262 0 0.397160458751365 0 
2.4 -9 0.1414074 0 0.452257798147769 0 
2.6 -9 0.1623912 0 0.505154578409022 0 
2.8 -9 0.1837254 0 0.556192069335238 0 
3 -9 0.204136 0 0.603155032455194 0 
3.2 -9 0.223914 0 0.646626501362999 0 
3.4 -9 0.243718 0 0.688202866346828 0 
3.6 -9 0.263166 0 0.727331572685562 0 
3.8 -9 0.281572 0 0.763104933271811 0 
4 -9 0.29936 0 0.796415003870175 0 
4.2 -9 0.31675 0 0.82775897642495 0 
4.4 -9 0.333268 0 0.856572823060059 0 
4.6 -9 0.34907 0 0.883280153526449 0 
4.8 -9 0.364558 0 0.908559713588856 0 
5 -9 0.379322 0 0.931954635679315 0 
5.2 -9 0.393622 0 0.953916117446667 0 
5.4 -9 0.407332 0 0.974376055338419 0 
5.6 -9 0.420406 0 0.993380913684683 0 
5.8 -9 0.43319 0 1.01140521950091 0 
6 -9 0.445452 0 1.02823815384674 0 
6.2 -9 0.457194 0 1.04397038323169 0 
6.4 -9 0.468676 0 1.05890878103773 0 
6.6 -9 0.479542 0 1.07277381372517 0 
6.8 -9 0.49017 0 1.08596136044818 0 
7 -9 0.500198 0 1.09816511371721 0 
7.2 -9 0.509986 0 1.10977258575065 0 
7.4 -9 0.51958 0 1.1208525119352 0 
7.6 -9 0.52854 0 1.1310619705116 0 
7.8 -9 0.537404 0 1.14088714648671 0 
8 -9 0.546062 0 1.15024734282321 0 
8.2 -9 0.554328 0 1.15903909832471 0 
8.4 -9 0.562224 0 1.16729663540726 0 
8.6 -9 0.569804 0 1.17508019938732 0 
8.8 -9 0.57737 0 1.18262755721277 0 
9 -9 0.584524 0 1.1896815157823 0 
9.2 -9 0.591644 0 1.19651139216199 0 
9.4 -9 0.598512 0 1.20298614505711 0 
9.6 -9 0.60507 0 1.20908644207209 0 
9.8 -9 0.611412 0 1.21488603734349 0 
10 -9 0.617626 0 1.22045059034194 0 
10.2 -9 0.623754 0 1.22581306270274 0 
10.4 -9 0.629544 0 1.23084052173515 0 
10.6 -9 0.635196 0 1.23565876274333 0 
10.8 -9 0.640724 0 1.24028020579477 0 
11 -9 0.646018 0 1.24465834706091 0 
11.2 -9 0.651266 0 1.24890051596236 0 
11.4 -9 0.656342 0 1.25294550658762 0 
11.6 -9 0.661184 0 1.25677363792952 0 
11.8 -9 0.666006 0 1.26049359182787 0 
12 -9 0.670726 0 1.26407522241815 0 
12.4 -9 0.679692 0 1.27075683787359 0 
12.8 -9 0.688232 0 1.27692881700004 0 
13.2 -9 0.696208 0 1.28257240113158 0 
13.6 -9 0.703916 0 1.2878433899228 0 
14 -9 0.711356 0 1.29277051783616 0 
14.4 -9 0.718226 0 1.29726109677473 0 
14.8 -9 0.724936 0 1.30149812921041 0 
15.2 -9 0.731236 0 1.30540764114413 0 
15.6 -9 0.737346 0 1.30908371818262 0 
16 -9 0.743122 0 1.31249693867561 0 
16.8 -9 0.754104 0 1.31872712698656 0 
17.6 -9 0.764146 0 1.32419376507203 0 
18.4 -9 0.773402 0 1.32902700630607 0 
19.2 -9 0.782036 0 1.33333770035221 0 
20 -9 0.789974 0 1.33716792685984 0 
20.8 -9 0.797378 0 1.34060425035453 0 
21.6 -9 0.804314 0 1.3437008448884 0 
22.4 -9 0.810798 0 1.34649551705228 0 
23.2 -9 0.81685 0 1.34902261893185 0 
24 -9 0.822596 0 1.35132733159638 0 
24.8 -9 0.82793 0 1.35341710935995 0 
25.6 -9 0.832982 0 1.35532917505511 0 
26.4 -9 0.83773 0 1.35707823643713 0 
27.2 -9 0.842228 0 1.35868514708319 0 
28 -9 0.846464 0 1.36016177245634 0 
28.8 -9 0.850512 0 1.36152636995735 0 
29.6 -9 0.854348 0 1.36278713395422 0 
30.4 -9 0.85802 0 1.36395587006349 0 
31.2 -9 0.861462 0 1.36503664527843 0 
32 -9 0.864768 0 1.36604309158997 0 
32.8 -9 0.867928 0 1.36698005291126 0 
33.6 -9 0.870948 0 1.36785383025635 0 
34.4 -9 0.873816 0 1.36866892680101 0 
35.2 -9 0.87657 0 1.36943177659445 0 
36 -9 0.879188 0 1.37014602023205 0 
36.8 -9 0.88171 0 1.3708157725559 0 
37.6 -9 0.88415 0 1.37144558185775 0 
38.4 -9 0.886466 0 1.37203739326602 0 
39.2 -9 0.888708 0 1.37259457802452 0 
40 -9 0.890858 0 1.37312 0 
0.3 -8 0.00577966 0 0.0154680715647536 0 
0.4 -8 0.00931 0 0.0234046354552494 0 
0.5 -8 0.01346798 0 0.0396259947613402 0 
0.6 -8 0.01828664 0 0.0542502912743422 0 
0.7 -8 0.0236426 0 0.0728213712590114 0 
0.8 -8 0.0299504 0 0.0930780777775335 0 
0.9 -8 0.036913 0 0.116557885001275 0 
1 -8 0.0445534 0 0.141778237886748 0 
1.2 -8 0.0623088 0 0.199037021627397 0 
1.4 -8 0.0823728 0 0.261223541677383 0 
1.6 -8 0.1039342 0 0.324362509990035 0 
1.8 -8 0.1261562 0 0.386889272764423 0 
2 -8 0.1496472 0 0.44904037948898 0 
2.2 -8 0.1729082 0 0.507516982129627 0 
2.4 -8 0.1959164 0 0.562607187995887 0 
2.6 -8 0.218736 0 0.614500153865282 0 
2.8 -8 0.240802 0 0.662304092921319 0 
3 -8 0.262224 0 0.706844372214013 0 
3.2 -8 0.283122 0 0.748313598651344 0 
3.4 -8 0.302934 0 0.786136208988463 0 
3.6 -8 0.32202 0 0.821196722967468 0 
3.8 -8 0.340482 0 0.853830832945538 0 
4 -8 0.3582 0 0.883956103224596 0 
4.2 -8 0.374778 0 0.911352854251624 0 
4.4 -8 0.390758 0 0.936854755131724 0 
4.6 -8 0.40606 0 0.96047437745535 0 
4.8 -8 0.420854 0 0.982545368356433 0 
5 -8 0.434956 0 1.00298845215649 0 
5.2 -8 0.448722 0 1.02227500294811 0 
5.4 -8 0.46167 0 1.03998487871431 0 
5.6 -8 0.474168 0 1.0565733253801 0 
5.8 -8 0.48614 0 1.07205077345364 0 
6 -8 0.497498 0 1.08640408056392 0 
6.2 -8 0.508756 0 1.10012950724733 0 
6.4 -8 0.519418 0 1.11286759330342 0 
6.6 -8 0.529526 0 1.12469480369694 0 
6.8 -8 0.5392 0 1.13577329830854 0 
7 -8 0.548836 0 1.1464200730087 0 
7.2 -8 0.557946 0 1.15632388310148 0 
7.4 -8 0.566794 0 1.16570962112965 0 
7.6 -8 0.575352 0 1.174568759688 0 
7.8 -8 0.58339 0 1.18278974158404 0 
8 -8 0.59134 0 1.19067193493305 0 
8.2 -8 0.598856 0 1.1980260322117 0 
8.4 -8 0.606176 0 1.20502978814631 0 
8.6 -8 0.61331 0 1.21169452403533 0 
8.8 -8 0.620118 0 1.21795989896728 0 
9 -8 0.62678 0 1.22395078493292 0 
9.2 -8 0.633096 0 1.22957090580365 0 
9.4 -8 0.639296 0 1.23495042508933 0 
9.6 -8 0.645356 0 1.24009490995704 0 
9.8 -8 0.651242 0 1.24499871266519 0 
10 -8 0.65702 0 1.24970408492435 0 
10.2 -8 0.662436 0 1.25409781275704 0 
10.4 -8 0.66779 0 1.25833196530707 0 
10.6 -8 0.67298 0 1.26237090655997 0 
10.8 -8 0.677994 0 1.26621460733865 0 
11 -8 0.682836 0 1.26987643492664 0 
11.2 -8 0.687582 0 1.27339440405246 0 
11.4 -8 0.692174 0 1.27675155370988 0 
11.6 -8 0.696656 0 1.27997027838402 0 
11.8 -8 0.701002 0 1.28304867819581 0 
12 -8 0.705206 0 1.28599015926128 0 
12.4 -8 0.713394 0 1.2915523629331 0 
12.8 -8 0.721174 0 1.29668228626195 0 
13.2 -8 0.728408 0 1.30136604079532 0 
13.6 -8 0.735248 0 1.30568442151402 0 
14 -8 0.741912 0 1.30973157475253 0 
14.4 -8 0.748314 0 1.31350309203664 0 
14.8 -8 0.754234 0 1.31695859611656 0 
15.2 -8 0.759956 0 1.32019438810761 0 
15.6 -8 0.765462 0 1.32322222089207 0 
16 -8 0.77073 0 1.32604938475086 0 
16.8 -8 0.780512 0 1.33114949517437 0 
17.6 -8 0.789556 0 1.33564316703701 0 
18.4 -8 0.797908 0 1.33961737787362 0 
19.2 -8 0.80566 0 1.34314961393673 0 
20 -8 0.812766 0 1.34628760140445 0 
20.8 -8 0.819384 0 1.34909894277457 0 
21.6 -8 0.8256 0 1.35163169675426 0 
22.4 -8 0.831406 0 1.35391576714548 0 
23.2 -8 0.836854 0 1.35598404997477 0 
24 -8 0.841946 0 1.35785982321779 0 
24.8 -8 0.846768 0 1.3595703046703 0 
25.6 -8 0.851266 0 1.36112884857783 0 
26.4 -8 0.855516 0 1.36255588452295 0 
27.2 -8 0.859514 0 1.36386508646778 0 
28 -8 0.863332 0 1.36507053340958 0 
28.8 -8 0.86693 0 1.36618159299621 0 
29.6 -8 0.870338 0 1.36720754776451 0 
30.4 -8 0.873608 0 1.36815813759458 0 
31.2 -8 0.876712 0 1.36903896648633 0 
32 -8 0.879648 0 1.36985774453102 0 
32.8 -8 0.882458 0 1.3706196352151 0 
33.6 -8 0.885142 0 1.3713299106599 0 
34.4 -8 0.887716 0 1.37199323548442 0 
35.2 -8 0.89018 0 1.3726130329898 0 
36 -8 0.892504 0 1.37319463058564 0 
36.8 -8 0.894768 0 1.37373882839552 0 
37.6 -8 0.896926 0 1.37425024602898 0 
38.4 -8 0.898986 0 1.37473173756502 0 
39.2 -8 0.900988 0 1.37518422788529 0 
40 -8 0.902912 0 1.37561 0 
0.3 -7 0.0392686 0 0.0512446920335887 0 
0.4 -7 0.043961 0 0.0717816706143944 0 
0.5 -7 0.0492536 0 0.0934912768532472 0 
0.6 -7 0.0562298 0 0.118959026889778 0 
0.7 -7 0.063733 0 0.143943141717167 0 
0.8 -7 0.0723664 0 0.173606062821969 0 
0.9 -7 0.0822546 0 0.204713262103315 0 
1 -7 0.0926064 0 0.237516831486881 0 
1.2 -7 0.1152948 0 0.306344644077341 0 
1.4 -7 0.1396842 0 0.376184283422267 0 
1.6 -7 0.1647242 0 0.444549671747382 0 
1.8 -7 0.1901626 0 0.509325621292241 0 
2 -7 0.21561 0 0.570900934956454 0 
2.2 -7 0.24073 0 0.628026040918532 0 
2.4 -7 0.264712 0 0.680383394958213 0 
2.6 -7 0.287562 0 0.727918356990916 0 
2.8 -7 0.309502 0 0.771563505906484 0 
3 -7 0.330666 0 0.811685620537738 0 
3.2 -7 0.350864 0 0.848359635568917 0 
3.4 -7 0.36989 0 0.881650434718528 0 
3.6 -7 0.388684 0 0.91300125367892 0 
3.8 -7 0.40602 0 0.941090581544537 0 
4 -7 0.422472 0 0.966882799781175 0 
4.2 -7 0.438338 0 0.990796909073721 0 
4.4 -7 0.45373 0 1.01312856406427 0 
4.6 -7 0.468222 0 1.03355690556861 0 
4.8 -7 0.481902 0 1.05234620983055 0 
5 -7 0.495282 0 1.07002882878536 0 
5.2 -7 0.5078 0 1.08619984308545 0 
5.4 -7 0.52009 0 1.101482713878 0 
5.6 -7 0.531552 0 1.11547676558601 0 
5.8 -7 0.54257 0 1.12855445869347 0 
6 -7 0.55317 0 1.14076450972535 0 
6.2 -7 0.56322 0 1.15208480293133 0 
6.4 -7 0.572974 0 1.16277078013624 0 
6.6 -7 0.58221 0 1.17268897837749 0 
6.8 -7 0.59112 0 1.18201110375873 0 
7 -7 0.599848 0 1.19085149111635 0 
7.2 -7 0.608112 0 1.19908820505374 0 
7.4 -7 0.616046 0 1.20682200413192 0 
7.6 -7 0.623668 0 1.21409680879988 0 
7.8 -7 0.631108 0 1.22100741052332 0 
8 -7 0.63834 0 1.22755155113404 0 
8.2 -7 0.645104 0 1.23363501743122 0 
8.4 -7 0.651694 0 1.23941465629715 0 
8.6 -7 0.658142 0 1.24491224656703 0 
8.8 -7 0.664304 0 1.25009541751028 0 
9 -7 0.670284 0 1.25501342236496 0 
9.2 -7 0.676068 0 1.25968200602487 0 
9.4 -7 0.681666 0 1.2641104348851 0 
9.6 -7 0.686932 0 1.26826574637046 0 
9.8 -7 0.692182 0 1.27227223893276 0 
10 -7 0.697404 0 1.27612946112783 0 
10.2 -7 0.70219 0 1.27971025149935 0 
10.4 -7 0.706986 0 1.28317327301841 0 
10.6 -7 0.711634 0 1.28647150615638 0 
10.8 -7 0.71614 0 1.28961671930335 0 
11 -7 0.72051 0 1.29261889535094 0 
11.2 -7 0.724718 0 1.29547681057833 0 
11.4 -7 0.728792 0 1.29820265171502 0 
11.6 -7 0.732792 0 1.30082351783698 0 
11.8 -7 0.736642 0 1.30332152744284 0 
12 -7 0.740474 0 1.30573600450172 0 
12.4 -7 0.747654 0 1.31022224289481 0 
12.8 -7 0.75457 0 1.31437643344697 0 
13.2 -7 0.761122 0 1.31820510509837 0 
13.6 -7 0.767216 0 1.32171393313401 0 
14 -7 0.77305 0 1.32496697277456 0 
14.4 -7 0.778734 0 1.32800869529602 0 
14.8 -7 0.784078 0 1.33082237838224 0 
15.2 -7 0.78909 0 1.33342533284907 0 
15.6 -7 0.793954 0 1.33586243110214 0 
16 -7 0.798636 0 1.33814186948455 0 
16.8 -7 0.807294 0 1.34225085637938 0 
17.6 -7 0.815256 0 1.34586139214879 0 
18.4 -7 0.822638 0 1.34905358525015 0 
19.2 -7 0.829424 0 1.35188220439838 0 
20 -7 0.83576 0 1.35440602487875 0 
20.8 -7 0.841618 0 1.35666190282854 0 
21.6 -7 0.847068 0 1.3586884645971 0 
22.4 -7 0.852172 0 1.36051575732231 0 
23.2 -7 0.85697 0 1.36216882206071 0 
24 -7 0.861476 0 1.36366837278996 0 
24.8 -7 0.865666 0 1.36503316749595 0 
25.6 -7 0.869632 0 1.36627858983082 0 
26.4 -7 0.873386 0 1.36741783380628 0 
27.2 -7 0.876912 0 1.36846380721964 0 
28 -7 0.880236 0 1.36942575882556 0 
28.8 -7 0.883402 0 1.37031222607185 0 
29.6 -7 0.886402 0 1.37113077058399 0 
30.4 -7 0.889296 0 1.37188608215522 0 
31.2 -7 0.89199 0 1.37258930364075 0 
32 -7 0.894574 0 1.37324199684866 0 
32.8 -7 0.897044 0 1.373848509253 0 
33.6 -7 0.899406 0 1.37441365717965 0 
34.4 -7 0.90166 0 1.37494115219522 0 
35.2 -7 0.90381 0 1.37543513955043 0 
36 -7 0.90587 0 1.37589740627095 0 
36.8 -7 0.907838 0 1.37633148974821 0 
37.6 -7 0.909732 0 1.37673854851164 0 
38.4 -7 0.911542 0 1.37712208905286 0 
39.2 -7 0.913304 0 1.37747998838522 0 
40 -7 0.914976 0 1.37782 0 
0.3 -6 0.1059584 0 0.0924903623203369 0 
0.4 -6 0.1102438 0 0.122482646494263 0 
0.5 -6 0.117132 0 0.159749282977378 0 
0.6 -6 0.125203 0 0.196672987662278 0 
0.7 -6 0.1344334 0 0.235583053130464 0 
0.8 -6 0.1454892 0 0.275379660929942 0 
0.9 -6 0.1566328 0 0.315537066844613 0 
1 -6 0.1687788 0 0.354908175292794 0 
1.2 -6 0.1941414 0 0.432535543801348 0 
1.4 -6 0.220864 0 0.506452619691646 0 
1.6 -6 0.247618 0 0.575878247024116 0 
1.8 -6 0.27359 0 0.638833271886866 0 
2 -6 0.299334 0 0.696806837640193 0 
2.2 -6 0.32304 0 0.748283863857276 0 
2.4 -6 0.34668 0 0.79593303317297 0 
2.6 -6 0.36873 0 0.838499745065019 0 
2.8 -6 0.389768 0 0.8772107857535 0 
3 -6 0.409616 0 0.912237087367026 0 
3.2 -6 0.428548 0 0.944077812897591 0 
3.4 -6 0.446086 0 0.972721735050977 0 
3.6 -6 0.462916 0 0.999006604060762 0 
3.8 -6 0.478878 0 1.02299709601882 0 
4 -6 0.494328 0 1.0452313036712 0 
4.2 -6 0.508654 0 1.06532650932134 0 
4.4 -6 0.522294 0 1.08386622487412 0 
4.6 -6 0.53517 0 1.10081345999754 0 
4.8 -6 0.547584 0 1.11656196494872 0 
5 -6 0.559686 0 1.13129380686727 0 
5.2 -6 0.570828 0 1.14466454069839 0 
5.4 -6 0.581788 0 1.15727622656097 0 
5.6 -6 0.591998 0 1.16881415304858 0 
5.8 -6 0.601894 0 1.17960115497333 0 
6 -6 0.611312 0 1.18962998016075 0 
6.2 -6 0.620354 0 1.19898898288951 0 
6.4 -6 0.628882 0 1.2076775224778 0 
6.6 -6 0.637266 0 1.21588081616421 0 
6.8 -6 0.645084 0 1.22346233466217 0 
7 -6 0.652958 0 1.23071866326639 0 
7.2 -6 0.660202 0 1.23738490150649 0 
7.4 -6 0.667184 0 1.24366522553962 0 
7.6 -6 0.67399 0 1.24959617241905 0 
7.8 -6 0.68053 0 1.25518105803394 0 
8 -6 0.686684 0 1.26039373156621 0 
8.2 -6 0.692826 0 1.26537235504751 0 
8.4 -6 0.698738 0 1.27007282360813 0 
8.6 -6 0.704342 0 1.27448450964681 0 
8.8 -6 0.709814 0 1.27868037272767 0 
9 -6 0.71501 0 1.28261393164743 0 
9.2 -6 0.72011 0 1.28636911589048 0 
9.4 -6 0.724968 0 1.28990968256364 0 
9.6 -6 0.729658 0 1.29326976466572 0 
9.8 -6 0.73421 0 1.29646076440936 0 
10 -6 0.738638 0 1.29950458519349 0 
10.2 -6 0.742928 0 1.30240273938703 0 
10.4 -6 0.747122 0 1.30516360291273 0 
10.6 -6 0.751178 0 1.30779213960351 0 
10.8 -6 0.755182 0 1.31031210089298 0 
11 -6 0.75895 0 1.31269411274421 0 
11.2 -6 0.762606 0 1.31496603012823 0 
11.4 -6 0.766198 0 1.31714523751852 0 
11.6 -6 0.769674 0 1.31922640307386 0 
11.8 -6 0.773024 0 1.32121075913961 0 
12 -6 0.776304 0 1.32311604773586 0 
12.4 -6 0.782622 0 1.32668718770615 0 
12.8 -6 0.788586 0 1.32996581261365 0 
13.2 -6 0.79433 0 1.33299679051791 0 
13.6 -6 0.799646 0 1.33577914665858 0 
14 -6 0.804706 0 1.33835295030147 0 
14.4 -6 0.809524 0 1.34073629122702 0 
14.8 -6 0.814212 0 1.34295610151924 0 
15.2 -6 0.81859 0 1.34501355696551 0 
15.6 -6 0.822772 0 1.34693132729465 0 
16 -6 0.826784 0 1.34872053693869 0 
16.8 -6 0.834298 0 1.35195313034861 0 
17.6 -6 0.841236 0 1.35478945661908 0 
18.4 -6 0.847584 0 1.35729142485721 0 
19.2 -6 0.853464 0 1.35950814304467 0 
20 -6 0.8589 0 1.36148229527774 0 
20.8 -6 0.863958 0 1.36324801228487 0 
21.6 -6 0.86865 0 1.36483367260132 0 
22.4 -6 0.873056 0 1.36626073934028 0 
23.2 -6 0.877186 0 1.36755069659187 0 
24 -6 0.88103 0 1.36872216500572 0 
24.8 -6 0.884676 0 1.36978504737442 0 
25.6 -6 0.888112 0 1.37075338290574 0 
26.4 -6 0.89134 0 1.37164037617422 0 
27.2 -6 0.894348 0 1.37245849681467 0 
28 -6 0.897232 0 1.37320594061931 0 
28.8 -6 0.899942 0 1.37389824007032 0 
29.6 -6 0.902524 0 1.37453526635513 0 
30.4 -6 0.904984 0 1.3751239680315 0 
31.2 -6 0.907332 0 1.37566789482743 0 
32 -6 0.90956 0 1.37617437767666 0 
32.8 -6 0.911668 0 1.37664822900373 0 
33.6 -6 0.9137 0 1.37708620208721 0 
34.4 -6 0.915632 0 1.37749669169087 0 
35.2 -6 0.917484 0 1.37787992702963 0 
36 -6 0.919248 0 1.37824005460884 0 
36.8 -6 0.920946 0 1.37857622204614 0 
37.6 -6 0.922578 0 1.37889096541394 0 
38.4 -6 0.924128 0 1.37918992387468 0 
39.2 -6 0.925636 0 1.37946776881611 0 
40 -6 0.927082 0 1.37973 0 
0.3 -5 0.203276 0 0.138165668249735 0 
0.4 -5 0.209792 0 0.188267540057222 0 
0.5 -5 0.21819 0 0.241719034499929 0 
0.6 -5 0.227984 0 0.292597547771405 0 
0.7 -5 0.238666 0 0.343050991263199 0 
0.8 -5 0.250004 0 0.389789607874307 0 
0.9 -5 0.261944 0 0.436629539205642 0 
1 -5 0.274982 0 0.48140984859599 0 
1.2 -5 0.300584 0 0.564517406992061 0 
1.4 -5 0.326342 0 0.638970606155624 0 
1.6 -5 0.351276 0 0.704656014298628 0 
1.8 -5 0.376138 0 0.764137614473755 0 
2 -5 0.399132 0 0.816081396962841 0 
2.2 -5 0.420884 0 0.862268707437142 0 
2.4 -5 0.441656 0 0.903512098969542 0 
2.6 -5 0.46123 0 0.940434999292861 0 
2.8 -5 0.479418 0 0.973229259384912 0 
3 -5 0.496828 0 1.00295483854561 0 
3.2 -5 0.513456 0 1.02991516097064 0 
3.4 -5 0.529056 0 1.05419047272681 0 
3.6 -5 0.543912 0 1.07627419819729 0 
3.8 -5 0.557804 0 1.09628382868011 0 
4 -5 0.570852 0 1.11447397034335 0 
4.2 -5 0.58334 0 1.13110897745376 0 
4.4 -5 0.59557 0 1.14658572203507 0 
4.6 -5 0.606552 0 1.16046400739031 0 
4.8 -5 0.61719 0 1.17333454602049 0 
5 -5 0.627406 0 1.18521456334036 0 
5.2 -5 0.637246 0 1.1962111888895 0 
5.4 -5 0.646382 0 1.20628159197393 0 
5.6 -5 0.65537 0 1.21571841412453 0 
5.8 -5 0.663986 0 1.22446008332769 0 
6 -5 0.671994 0 1.23251699081093 0 
6.2 -5 0.679806 0 1.24005235470628 0 
6.4 -5 0.687254 0 1.24705484787676 0 
6.6 -5 0.69434 0 1.25358691427852 0 
6.8 -5 0.701192 0 1.25969086032553 0 
7 -5 0.707786 0 1.2654079274986 0 
7.2 -5 0.713986 0 1.27073670824708 0 
7.4 -5 0.720118 0 1.27576774642888 0 
7.6 -5 0.725918 0 1.28045874459753 0 
7.8 -5 0.731382 0 1.28485493997689 0 
8 -5 0.736758 0 1.28900731381141 0 
8.2 -5 0.741956 0 1.29292563648435 0 
8.4 -5 0.74687 0 1.29660359771437 0 
8.6 -5 0.751708 0 1.30008568790091 0 
8.8 -5 0.756348 0 1.30337397076155 0 
9 -5 0.76078 0 1.30647684301846 0 
9.2 -5 0.765122 0 1.30941634605777 0 
9.4 -5 0.769278 0 1.31219666835953 0 
9.6 -5 0.773316 0 1.31483188156706 0 
9.8 -5 0.777152 0 1.31733250632162 0 
10 -5 0.780894 0 1.31970280923526 0 
10.2 -5 0.784544 0 1.32196387329019 0 
10.4 -5 0.788052 0 1.32410902813711 0 
10.6 -5 0.791496 0 1.32615648058026 0 
10.8 -5 0.794776 0 1.32809889233295 0 
11 -5 0.79805 0 1.32995578852307 0 
11.2 -5 0.80112 0 1.33172693559199 0 
11.4 -5 0.804152 0 1.33341526290149 0 
11.6 -5 0.807104 0 1.33502765141473 0 
11.8 -5 0.809986 0 1.33656833854841 0 
12 -5 0.812724 0 1.33804185226695 0 
12.4 -5 0.81808 0 1.34080118174323 0 
12.8 -5 0.823084 0 1.3433334899445 0 
13.2 -5 0.827874 0 1.34566241240677 0 
13.6 -5 0.83241 0 1.34780884068097 0 
14 -5 0.836656 0 1.34979550172299 0 
14.4 -5 0.840752 0 1.35162914428852 0 
14.8 -5 0.844656 0 1.35333034676294 0 
15.2 -5 0.848386 0 1.35490897380123 0 
15.6 -5 0.851862 0 1.35638542058724 0 
16 -5 0.855252 0 1.35775473435922 0 
16.8 -5 0.861558 0 1.36023120201091 0 
17.6 -5 0.867368 0 1.36239915179565 0 
18.4 -5 0.872714 0 1.36430824451235 0 
19.2 -5 0.877612 0 1.36600456489494 0 
20 -5 0.882198 0 1.36750630449322 0 
20.8 -5 0.886432 0 1.36885128120996 0 
21.6 -5 0.890354 0 1.37006189693814 0 
22.4 -5 0.894046 0 1.37114601672343 0 
23.2 -5 0.897504 0 1.37212515254882 0 
24 -5 0.90073 0 1.37301515327588 0 
24.8 -5 0.903782 0 1.37382014364015 0 
25.6 -5 0.906638 0 1.37455671363092 0 
26.4 -5 0.909328 0 1.37523022847914 0 
27.2 -5 0.911864 0 1.37584893129155 0 
28 -5 0.914268 0 1.37641665233671 0 
28.8 -5 0.916538 0 1.37694112376041 0 
29.6 -5 0.918694 0 1.37742430478001 0 
30.4 -5 0.920766 0 1.37786526434489 0 
31.2 -5 0.922708 0 1.37828054752364 0 
32 -5 0.924562 0 1.37866506181405 0 
32.8 -5 0.926332 0 1.37902242572409 0 
33.6 -5 0.928032 0 1.37935208029755 0 
34.4 -5 0.929644 0 1.37966315353527 0 
35.2 -5 0.931188 0 1.37995247667889 0 
36 -5 0.932668 0 1.38022338700827 0 
36.8 -5 0.93408 0 1.38047867205766 0 
37.6 -5 0.935436 0 1.38071803616584 0 
38.4 -5 0.936736 0 1.38094267608263 0 
39.2 -5 0.937994 0 1.38115201343353 0 
40 -5 0.939202 0 1.38135 0 
0.3 -4 0.336182 0 0.206881705209411 0 
0.4 -4 0.344618 0 0.271688971235788 0 
0.5 -4 0.353976 0 0.337488905422124 0 
0.6 -4 0.363556 0 0.396371194750905 0 
0.7 -4 0.373882 0 0.453486959771811 0 
0.8 -4 0.385116 0 0.506744539021602 0 
0.9 -4 0.395948 0 0.555808191592268 0 
1 -4 0.406782 0 0.602385937114785 0 
1.2 -4 0.429448 0 0.685859900094027 0 
1.4 -4 0.451196 0 0.757080530644674 0 
1.6 -4 0.471982 0 0.818801376059135 0 
1.8 -4 0.492338 0 0.872350236195905 0 
2 -4 0.511516 0 0.918930109292284 0 
2.2 -4 0.52896 0 0.959463616350476 0 
2.4 -4 0.545892 0 0.995115654378351 0 
2.6 -4 0.561874 0 1.02687499785808 0 
2.8 -4 0.57707 0 1.05497822196349 0 
3 -4 0.591168 0 1.08016889866943 0 
3.2 -4 0.604554 0 1.10279739477392 0 
3.4 -4 0.617506 0 1.12320364251859 0 
3.6 -4 0.629518 0 1.14147490128049 0 
3.8 -4 0.641028 0 1.15810879030035 0 
4 -4 0.651704 0 1.1731870700119 0 
4.2 -4 0.662198 0 1.18688539683238 0 
4.4 -4 0.67204 0 1.19937239280238 0 
4.6 -4 0.681374 0 1.21085312765267 0 
4.8 -4 0.69014 0 1.22128951150017 0 
5 -4 0.698582 0 1.23088317038015 0 
5.2 -4 0.706514 0 1.23970100672356 0 
5.4 -4 0.714054 0 1.24781313953391 0 
5.6 -4 0.721368 0 1.25530902039892 0 
5.8 -4 0.728266 0 1.26224496036247 0 
6 -4 0.73489 0 1.26865642881781 0 
6.2 -4 0.741416 0 1.27460439795735 0 
6.4 -4 0.74747 0 1.28012749695489 0 
6.6 -4 0.753304 0 1.28527346007573 0 
6.8 -4 0.758844 0 1.29005911114732 0 
7 -4 0.764226 0 1.29452713428587 0 
7.2 -4 0.76948 0 1.29869569177855 0 
7.4 -4 0.774352 0 1.30260251164227 0 
7.6 -4 0.778982 0 1.30625787505842 0 
7.8 -4 0.783572 0 1.30968310671412 0 
8 -4 0.78796 0 1.31289710127526 0 
8.2 -4 0.792136 0 1.31592199580419 0 
8.4 -4 0.796202 0 1.31876377196155 0 
8.6 -4 0.800046 0 1.32144968420728 0 
8.8 -4 0.803888 0 1.32397071485862 0 
9 -4 0.807542 0 1.32635557934475 0 
9.2 -4 0.810992 0 1.3286118021075 0 
9.4 -4 0.814442 0 1.33073936804559 0 
9.6 -4 0.81767 0 1.3327578005559 0 
9.8 -4 0.820822 0 1.33466714661071 0 
10 -4 0.82384 0 1.33648761262317 0 
10.2 -4 0.826788 0 1.33820695598836 0 
10.4 -4 0.829676 0 1.33983667714793 0 
10.6 -4 0.832416 0 1.34139817202554 0 
10.8 -4 0.835122 0 1.34287451411921 0 
11 -4 0.837668 0 1.34429007681238 0 
11.2 -4 0.840256 0 1.34562297777775 0 
11.4 -4 0.842692 0 1.34690357761707 0 
11.6 -4 0.845076 0 1.34812395623816 0 
11.8 -4 0.847382 0 1.3492893521711 0 
12 -4 0.849636 0 1.35040023549468 0 
12.4 -4 0.853882 0 1.35249189852326 0 
12.8 -4 0.85797 0 1.35439555068204 0 
13.2 -4 0.861832 0 1.35614553509765 0 
13.6 -4 0.865528 0 1.35774983350663 0 
14 -4 0.868986 0 1.35923834367813 0 
14.4 -4 0.87224 0 1.3606251960898 0 
14.8 -4 0.875378 0 1.36189815255693 0 
15.2 -4 0.878398 0 1.36307315563864 0 
15.6 -4 0.881212 0 1.36418075048378 0 
16 -4 0.883926 0 1.36520662815939 0 
16.8 -4 0.88903 0 1.36704821358238 0 
17.6 -4 0.89367 0 1.36867199529925 0 
18.4 -4 0.897968 0 1.37009156282375 0 
19.2 -4 0.901946 0 1.37134430549116 0 
20 -4 0.905608 0 1.37246344082967 0 
20.8 -4 0.909008 0 1.37346278491134 0 
21.6 -4 0.912162 0 1.37436100498733 0 
22.4 -4 0.915132 0 1.37516182074825 0 
23.2 -4 0.917898 0 1.37588768490578 0 
24 -4 0.92049 0 1.37654554469864 0 
24.8 -4 0.922942 0 1.3771372372132 0 
25.6 -4 0.925234 0 1.37768045758479 0 
26.4 -4 0.9274 0 1.37817541984223 0 
27.2 -4 0.92943 0 1.37863396147024 0 
28 -4 0.931364 0 1.37905022260209 0 
28.8 -4 0.933176 0 1.37944010763113 0 
29.6 -4 0.934906 0 1.37979656836817 0 
30.4 -4 0.936552 0 1.38012458788219 0 
31.2 -4 0.938128 0 1.38042356579866 0 
32 -4 0.939618 0 1.38070560624122 0 
32.8 -4 0.941034 0 1.38096919993667 0 
33.6 -4 0.94239 0 1.38121294672205 0 
34.4 -4 0.943684 0 1.38144107494117 0 
35.2 -4 0.94492 0 1.38165418781791 0 
36 -4 0.946102 0 1.38185453336708 0 
36.8 -4 0.94724 0 1.38203992548137 0 
37.6 -4 0.94832 0 1.38221756676969 0 
38.4 -4 0.949368 0 1.38238104652277 0 
39.2 -4 0.950376 0 1.38253373237284 0 
40 -4 0.951338 0 1.38268 0 
0.3 -3 0.503704 0 0.275754733995956 0 
0.4 -3 0.509722 0 0.352764026490426 0 
0.5 -3 0.515798 0 0.421571431562555 0 
0.6 -3 0.523682 0 0.487469227318966 0 
0.7 -3 0.5319 0 0.548016273134637 0 
0.8 -3 0.539708 0 0.602950943870756 0 
0.9 -3 0.547774 0 0.654033359540263 0 
1 -3 0.556514 0 0.701188456764196 0 
1.2 -3 0.572422 0 0.781519091789817 0 
1.4 -3 0.58825 0 0.849323690596415 0 
1.6 -3 0.603014 0 0.906800879356935 0 
1.8 -3 0.61696 0 0.955858655041723 0 
2 -3 0.630606 0 0.997873246040557 0 
2.2 -3 0.643906 0 1.03472014783039 0 
2.4 -3 0.65628 0 1.06652018706204 0 
2.6 -3 0.668324 0 1.09429179922818 0 
2.8 -3 0.679324 0 1.11903644729571 0 
3 -3 0.690094 0 1.14082922304724 0 
3.2 -3 0.700312 0 1.16044570477715 0 
3.4 -3 0.710038 0 1.17776918928154 0 
3.6 -3 0.719074 0 1.19332107835341 0 
3.8 -3 0.727896 0 1.2072934535456 0 
4 -3 0.736202 0 1.21982450761144 0 
4.2 -3 0.744074 0 1.23122286554974 0 
4.4 -3 0.751512 0 1.24153970233619 0 
4.6 -3 0.758652 0 1.25088106237999 0 
4.8 -3 0.765426 0 1.25936591734248 0 
5 -3 0.77194 0 1.26715663173117 0 
5.2 -3 0.777988 0 1.27428962443517 0 
5.4 -3 0.783844 0 1.2807884334941 0 
5.6 -3 0.789348 0 1.28679103688321 0 
5.8 -3 0.794638 0 1.29230393944658 0 
6 -3 0.799666 0 1.2973982917927 0 
6.2 -3 0.804548 0 1.30207838328347 0 
6.4 -3 0.80925 0 1.30638706270853 0 
6.6 -3 0.813788 0 1.31038817847581 0 
6.8 -3 0.817924 0 1.3141598019137 0 
7 -3 0.822006 0 1.31762068198847 0 
7.2 -3 0.825942 0 1.32084923358343 0 
7.4 -3 0.829808 0 1.32382651578171 0 
7.6 -3 0.833358 0 1.32666428401626 0 
7.8 -3 0.836736 0 1.32932199194253 0 
8 -3 0.840122 0 1.331771793736 0 
8.2 -3 0.843262 0 1.33410243072156 0 
8.4 -3 0.846334 0 1.33627853607039 0 
8.6 -3 0.84933 0 1.33831067693626 0 
8.8 -3 0.852162 0 1.34024607256301 0 
9 -3 0.85497 0 1.34203450742104 0 
9.2 -3 0.857626 0 1.34374631263272 0 
9.4 -3 0.860206 0 1.34535235306494 0 
9.6 -3 0.86268 0 1.34688011479324 0 
9.8 -3 0.865088 0 1.34831492854715 0 
10 -3 0.867406 0 1.349675904161 0 
10.2 -3 0.869596 0 1.35099091745983 0 
10.4 -3 0.871768 0 1.35221608219814 0 
10.6 -3 0.873872 0 1.35337920310712 0 
10.8 -3 0.875878 0 1.35449979650723 0 
11 -3 0.877868 0 1.35554221109989 0 
11.2 -3 0.87974 0 1.3565642207553 0 
11.4 -3 0.88165 0 1.35749539552902 0 
11.6 -3 0.88347 0 1.35839559215302 0 
11.8 -3 0.885182 0 1.35927766493427 0 
12 -3 0.88688 0 1.36010474324567 0 
12.4 -3 0.89012 0 1.36165373461684 0 
12.8 -3 0.89321 0 1.36306131328437 0 
13.2 -3 0.89611 0 1.36436233912816 0 
13.6 -3 0.898876 0 1.36554974084235 0 
14 -3 0.901498 0 1.36664532489378 0 
14.4 -3 0.903992 0 1.36765623690053 0 
14.8 -3 0.906342 0 1.36859944666595 0 
15.2 -3 0.908612 0 1.36946203119029 0 
15.6 -3 0.91075 0 1.37027337557421 0 
16 -3 0.912792 0 1.37102847925796 0 
16.8 -3 0.916624 0 1.37238216279114 0 
17.6 -3 0.920134 0 1.37356667905275 0 
18.4 -3 0.923366 0 1.37460351672545 0 
19.2 -3 0.926354 0 1.37551833590431 0 
20 -3 0.929122 0 1.3763274280663 0 
20.8 -3 0.931678 0 1.37705654132348 0 
21.6 -3 0.934052 0 1.37771180794203 0 
22.4 -3 0.93628 0 1.37829314488673 0 
23.2 -3 0.93837 0 1.37881451430512 0 
24 -3 0.940318 0 1.37929133974775 0 
24.8 -3 0.942162 0 1.37971662385482 0 
25.6 -3 0.943882 0 1.38011126026799 0 
26.4 -3 0.945502 0 1.38047205804889 0 
27.2 -3 0.947034 0 1.38080058998268 0 
28 -3 0.948482 0 1.38110394462269 0 
28.8 -3 0.949852 0 1.38138248422866 0 
29.6 -3 0.95115 0 1.38164065111701 0 
30.4 -3 0.9524 0 1.38186833132562 0 
31.2 -3 0.953572 0 1.3820892528818 0 
32 -3 0.954686 0 1.38229464363933 0 
32.8 -3 0.955752 0 1.38248397428307 0 
33.6 -3 0.95677 0 1.38265850083391 0 
34.4 -3 0.957744 0 1.38282068481798 0 
35.2 -3 0.958674 0 1.3829739674588 0 
36 -3 0.959564 0 1.38311650157282 0 
36.8 -3 0.960412 0 1.38325156197828 0 
37.6 -3 0.961226 0 1.3833789325005 0 
38.4 -3 0.962012 0 1.38349677897862 0 
39.2 -3 0.962768 0 1.38360585502656 0 
40 -3 0.963492 0 1.38371 0 
0.3 -2 0.680565 0.0001109 0.309922 0.0007973 
0.4 -2 0.683542 0.0002616 0.3996 0.0003205 
0.5 -2 0.687394 0.0001998 0.478067 0.0006118 
0.6 -2 0.691782 9.033e-05 0.54907 0.0002028 
0.7 -2 0.696533 8.88e-05 0.612159 0.0004285 
0.8 -2 0.701524 0.0001174 0.667873 0.0003619 
0.9 -2 0.706283 7.597e-05 0.718837 0.0001827 
1 -2 0.710841 0.0001106 0.764742 9.246e-05 
1.2 -2 0.719903 0.0001437 0.844181 9.864e-05 
1.4 -2 0.729032 8.918e-05 0.909627 0.0001536 
1.6 -2 0.737678 0.0001183 0.964854 9.62e-05 
1.8 -2 0.746185 8.217e-05 1.01162 7.932e-05 
2 -2 0.754533 4.546e-05 1.0517 2.641e-05 
2.2 -2 0.76254 6.878e-05 1.086 6.974e-05 
2.4 -2 0.770445 7.257e-05 1.11576 4.643e-05 
2.6 -2 0.77804 2.542e-05 1.14167 1.539e-05 
2.8 -2 0.785288 2.706e-05 1.16423 2.161e-05 
3 -2 0.792273 1.871e-05 1.18405 2.079e-05 
3.2 -2 0.799017 1.489e-05 1.20147 1.12e-05 
3.4 -2 0.805445 1.953e-05 1.21689 8.515e-06 
3.6 -2 0.81156 2.154e-05 1.23055 7.858e-06 
3.8 -2 0.817365 8.636e-06 1.24269 5.866e-06 
4 -2 0.822929 1.569e-05 1.25354 1.018e-05 
4.2 -2 0.828204 0 1.26332895762419 0 
4.4 -2 0.833212 0 1.2720627176258 0 
4.6 -2 0.838088 0 1.27992961215633 0 
4.8 -2 0.842584 0 1.28703943360723 0 
5 -2 0.846986 0 1.29346863203086 0 
5.2 -2 0.851026 0 1.29941469971685 0 
5.4 -2 0.854978 0 1.30476339463079 0 
5.6 -2 0.858828 0 1.30956515997964 0 
5.8 -2 0.862334 0 1.31411060866687 0 
6 -2 0.865746 0 1.31822273116105 0 
6.2 -2 0.869032 0 1.32198713388706 0 
6.4 -2 0.872166 0 1.32545796500982 0 
6.6 -2 0.875186 0 1.32863298469287 0 
6.8 -2 0.878088 0 1.33157977063908 0 
7 -2 0.88078 0 1.33437063267611 0 
7.2 -2 0.883394 0 1.33693108365461 0 
7.4 -2 0.886004 0 1.33924596816502 0 
7.6 -2 0.8885 0 1.34139297538563 0 
7.8 -2 0.89073 0 1.34353003058866 0 
8 -2 0.89296 0 1.34545813356439 0 
8.2 -2 0.895152 0 1.34722582830897 0 
8.4 -2 0.897186 0 1.34893304344387 0 
8.6 -2 0.899208 0 1.35049311542057 0 
8.8 -2 0.90112 0 1.35198435350917 0 
9 -2 0.90297 0 1.35338063698975 0 
9.2 -2 0.904778 0 1.35467545834444 0 
9.4 -2 0.906524 0 1.35589490319571 0 
9.6 -2 0.908184 0 1.35706631488659 0 
9.8 -2 0.9098 0 1.35815748756917 0 
10 -2 0.911348 0 1.35920600808289 0 
10.2 -2 0.912844 0 1.36019534734687 0 
10.4 -2 0.914282 0 1.3611417848559 0 
10.6 -2 0.915694 0 1.36202219243215 0 
10.8 -2 0.917044 0 1.36287380601679 0 
11 -2 0.918384 0 1.36365658027732 0 
11.2 -2 0.91963 0 1.36444146638153 0 
11.4 -2 0.920916 0 1.36512644002042 0 
11.6 -2 0.922128 0 1.3658081963395 0 
11.8 -2 0.923292 0 1.36646701580579 0 
12 -2 0.924432 0 1.36708484547975 0 
12.4 -2 0.926614 0 1.36824003097376 0 
12.8 -2 0.928682 0 1.36928996046148 0 
13.2 -2 0.93063 0 1.37025896002529 0 
13.6 -2 0.932468 0 1.37115186218359 0 
14 -2 0.934228 0 1.37196090436676 0 
14.4 -2 0.93588 0 1.37272630712068 0 
14.8 -2 0.937454 0 1.37342799487487 0 
15.2 -2 0.93898 0 1.37405683216518 0 
15.6 -2 0.940428 0 1.37464543670949 0 
16 -2 0.94178 0 1.3752171128342 0 
16.8 -2 0.944356 0 1.37620462590828 0 
17.6 -2 0.94669 0 1.37708804113585 0 
18.4 -2 0.948856 0 1.37784594380334 0 
19.2 -2 0.95086 0 1.37850817150552 0 
20 -2 0.952702 0 1.37910560148426 0 
20.8 -2 0.954416 0 1.37963547339752 0 
21.6 -2 0.956004 0 1.38011251121254 0 
22.4 -2 0.957488 0 1.38054055844592 0 
23.2 -2 0.958884 0 1.38091814110211 0 
24 -2 0.960184 0 1.3812659710711 0 
24.8 -2 0.961416 0 1.38157140831468 0 
25.6 -2 0.962566 0 1.38185730538214 0 
26.4 -2 0.963652 0 1.3821142487673 0 
27.2 -2 0.964672 0 1.38235546074116 0 
28 -2 0.965642 0 1.38257199767028 0 
28.8 -2 0.966552 0 1.3827770816804 0 
29.6 -2 0.96742 0 1.38296394270782 0 
30.4 -2 0.968244 0 1.38313448616929 0 
31.2 -2 0.969038 0 1.38328345560348 0 
32 -2 0.96978 0 1.38343359022251 0 
32.8 -2 0.97049 0 1.38357051077555 0 
33.6 -2 0.971172 0 1.38369581805867 0 
34.4 -2 0.97182 0 1.38381311760193 0 
35.2 -2 0.97244 0 1.38392231782607 0 
36 -2 0.973034 0 1.38402535588172 0 
36.8 -2 0.973602 0 1.38412239276554 0 
37.6 -2 0.974144 0 1.38421562217498 0 
38.4 -2 0.97467 0 1.38429688834365 0 
39.2 -2 0.975172 0 1.38437565402923 0 
40 -2 0.975656 0 1.38445 0 
0.3 -1.5 0.765656 0.0003113 0.320904 0.001449 
0.4 -1.5 0.767802 0.0003584 0.413445 0.0005953 
0.5 -1.5 0.770729 0.0002537 0.497458 0.0002518 
0.6 -1.5 0.773596 0.0001712 0.567117 0.0002385 
0.7 -1.5 0.776797 8.117e-05 0.631668 0.0002618 
0.8 -1.5 0.779647 0.0002248 0.689135 0.0002897 
0.9 -1.5 0.783185 8.91e-05 0.737941 0.0001868 
1 -1.5 0.786229 6.042e-05 0.783906 0.0001721 
1.2 -1.5 0.792254 8.861e-05 0.86281 0.0002474 
1.4 -1.5 0.79826 6.903e-05 0.92792 8.38e-05 
1.6 -1.5 0.804387 5.159e-05 0.982956 0.0001659 
1.8 -1.5 0.810356 7.364e-05 1.02961 6.866e-05 
2 -1.5 0.816228 6.12e-05 1.06918 6.799e-05 
2.2 -1.5 0.822044 1.626e-05 1.10325 6.344e-05 
2.4 -1.5 0.827828 2.265e-05 1.13242 1.557e-05 
2.6 -1.5 0.833322 1.456e-05 1.15781 3.346e-05 
2.8 -1.5 0.838746 2.555e-05 1.1798 1.065e-05 
3 -1.5 0.843922 1.661e-05 1.19902 2.653e-05 
3.2 -1.5 0.84896 1.494e-05 1.21579 2.328e-05 
3.4 -1.5 0.853747 1.729e-05 1.23057 1.074e-05 
3.6 -1.5 0.858348 1.116e-05 1.24359 4.045e-06 
3.8 -1.5 0.862704 1.168e-05 1.25515 1.678e-05 
4 -1.5 0.866871 7.639e-06 1.26541 9.863e-06 
4.2 -1.5 0.870792 0 1.2747029113004 0 
4.4 -1.5 0.874606 0 1.28281911769566 0 
4.6 -1.5 0.87823 0 1.29022105533877 0 
4.8 -1.5 0.881678 0 1.29680988724284 0 
5 -1.5 0.88503 0 1.30273714226417 0 
5.2 -1.5 0.88805 0 1.30826569348434 0 
5.4 -1.5 0.89107 0 1.31316627466333 0 
5.6 -1.5 0.8939 0 1.31764054921931 0 
5.8 -1.5 0.89658 0 1.32177255184401 0 
6 -1.5 0.899098 0 1.32560163016322 0 
6.2 -1.5 0.90159 0 1.3290163621161 0 
6.4 -1.5 0.90391 0 1.33224012477525 0 
6.6 -1.5 0.906192 0 1.33511115116187 0 
6.8 -1.5 0.908414 0 1.33772516605754 0 
7 -1.5 0.910446 0 1.34026685116294 0 
7.2 -1.5 0.912442 0 1.34256407340985 0 
7.4 -1.5 0.914364 0 1.34468828840599 0 
7.6 -1.5 0.916244 0 1.34661160232343 0 
7.8 -1.5 0.917976 0 1.34849144821893 0 
8 -1.5 0.91961 0 1.35027703721401 0 
8.2 -1.5 0.921258 0 1.35185914224752 0 
8.4 -1.5 0.92278 0 1.35341172336178 0 
8.6 -1.5 0.924318 0 1.35478442195901 0 
8.8 -1.5 0.925742 0 1.35613712518392 0 
9 -1.5 0.92713 0 1.35739133524535 0 
9.2 -1.5 0.928492 0 1.35854072215199 0 
9.4 -1.5 0.929804 0 1.35962377462921 0 
9.6 -1.5 0.931066 0 1.36065549693126 0 
9.8 -1.5 0.932274 0 1.36163821214544 0 
10 -1.5 0.933444 0 1.36256016268174 0 
10.2 -1.5 0.934578 0 1.36343118123271 0 
10.4 -1.5 0.935656 0 1.36427984866541 0 
10.6 -1.5 0.936718 0 1.36505939603635 0 
10.8 -1.5 0.937748 0 1.3657982025864 0 
11 -1.5 0.93874 0 1.36650647933252 0 
11.2 -1.5 0.939686 0 1.36719577725463 0 
11.4 -1.5 0.940638 0 1.36781420047368 0 
11.6 -1.5 0.941552 0 1.36841065028566 0 
11.8 -1.5 0.942426 0 1.3689962200964 0 
12 -1.5 0.943286 0 1.36953791351638 0 
12.4 -1.5 0.944916 0 1.37056726800646 0 
12.8 -1.5 0.946472 0 1.37148909144489 0 
13.2 -1.5 0.947932 0 1.37234500511718 0 
13.6 -1.5 0.949312 0 1.37313267553951 0 
14 -1.5 0.950648 0 1.37382779666673 0 
14.4 -1.5 0.951884 0 1.3745048836886 0 
14.8 -1.5 0.953068 0 1.37512108661396 0 
15.2 -1.5 0.95422 0 1.3756621853451 0 
15.6 -1.5 0.955304 0 1.37617896764553 0 
16 -1.5 0.956316 0 1.37668646310523 0 
16.8 -1.5 0.95825 0 1.37754913419635 0 
17.6 -1.5 0.960008 0 1.37831677261031 0 
18.4 -1.5 0.961632 0 1.3789795484008 0 
19.2 -1.5 0.963132 0 1.37956208313588 0 
20 -1.5 0.96452 0 1.38007552178581 0 
20.8 -1.5 0.9658 0 1.38054303270018 0 
21.6 -1.5 0.966992 0 1.38096195035427 0 
22.4 -1.5 0.968108 0 1.38133153655157 0 
23.2 -1.5 0.969156 0 1.38165630672957 0 
24 -1.5 0.970136 0 1.38195455564268 0 
24.8 -1.5 0.971054 0 1.38222576847619 0 
25.6 -1.5 0.971924 0 1.38246328843652 0 
26.4 -1.5 0.972738 0 1.38268780616111 0 
27.2 -1.5 0.973502 0 1.38289864272256 0 
28 -1.5 0.974226 0 1.38309003294339 0 
28.8 -1.5 0.974914 0 1.38326229786416 0 
29.6 -1.5 0.975566 0 1.38342196539375 0 
30.4 -1.5 0.976184 0 1.38357100756657 0 
31.2 -1.5 0.976778 0 1.38370072265843 0 
32 -1.5 0.977332 0 1.38383348291994 0 
32.8 -1.5 0.977866 0 1.38395080370111 0 
33.6 -1.5 0.978378 0 1.3840574353721 0 
34.4 -1.5 0.978864 0 1.38415911653888 0 
35.2 -1.5 0.97933 0 1.38425426441194 0 
36 -1.5 0.979774 0 1.38434331310746 0 
36.8 -1.5 0.9802 0 1.3844269153778 0 
37.6 -1.5 0.980606 0 1.38450748300273 0 
38.4 -1.5 0.981 0 1.38457893301364 0 
39.2 -1.5 0.98138 0 1.38464527557344 0 
40 -1.5 0.981742 0 1.38471 0 
0.3 -1 0.847555 0.0004626 0.331751 0.001757 
0.4 -1 0.84883 0.0004541 0.424799 0.000743 
0.5 -1 0.85047 0.0002363 0.509257 0.0006583 
0.6 -1 0.852158 0.0002228 0.580167 0.0004056 
0.7 -1 0.854037 0.0001597 0.643778 0.0003924 
0.8 -1 0.855723 0.0001601 0.700339 0.0004717 
0.9 -1 0.857618 8.496e-05 0.751035 0.0001101 
1 -1 0.859191 0.0001038 0.796227 0.000218 
1.2 -1 0.862839 4.105e-05 0.874958 0.0001943 
1.4 -1 0.866396 7.882e-05 0.939972 0.0002599 
1.6 -1 0.870198 3.526e-05 0.995034 0.0001478 
1.8 -1 0.873888 3.329e-05 1.0418 0.0001304 
2 -1 0.876256 0.000697 1.0793 0.0008223 
2.2 -1 0.881526 1.307e-05 1.11493 4.392e-05 
2.4 -1 0.88521 1.679e-05 1.14416 5.66e-05 
2.6 -1 0.888854 2.405e-05 1.16919 2.11e-05 
2.8 -1 0.89239 1.239e-05 1.19085 1.987e-05 
3 -1 0.895857 1.716e-05 1.20962 3.082e-05 
3.2 -1 0.899191 1.722e-05 1.22596 3.174e-05 
3.4 -1 0.902348 1.203e-05 1.24032 9.88e-06 
3.6 -1 0.905421 7.347e-06 1.2529 8.355e-06 
3.8 -1 0.908333 9.82e-06 1.26404 1.368e-05 
4 -1 0.911118 3.496e-06 1.27389 7.869e-06 
4.2 -1 0.913788 0 1.28267544032148 0 
4.4 -1 0.916302 0 1.29051001407804 0 
4.6 -1 0.918686 0 1.29755090523383 0 
4.8 -1 0.920976 0 1.30382768121022 0 
5 -1 0.923226 0 1.30939033023523 0 
5.2 -1 0.925228 0 1.31465398452405 0 
5.4 -1 0.927238 0 1.31926600295539 0 
5.6 -1 0.929144 0 1.32345941002299 0 
5.8 -1 0.930982 0 1.32724449971339 0 
6 -1 0.932632 0 1.3308847123548 0 
6.2 -1 0.93433 0 1.33401417273584 0 
6.4 -1 0.935874 0 1.33703734701685 0 
6.6 -1 0.937368 0 1.33977030087903 0 
6.8 -1 0.938852 0 1.34217776304322 0 
7 -1 0.940234 0 1.34449299744057 0 
7.2 -1 0.941566 0 1.34661691238864 0 
7.4 -1 0.942844 0 1.34858152830284 0 
7.6 -1 0.944094 0 1.35036995417458 0 
7.8 -1 0.94527 0 1.35206667284527 0 
8 -1 0.94637 0 1.35370488683817 0 
8.2 -1 0.947458 0 1.35517310950387 0 
8.4 -1 0.94848 0 1.35659221424536 0 
8.6 -1 0.949498 0 1.35786639061791 0 
8.8 -1 0.950458 0 1.3590926514639 0 
9 -1 0.951376 0 1.36026101518914 0 
9.2 -1 0.9523 0 1.36127819894806 0 
9.4 -1 0.953162 0 1.36229350685605 0 
9.6 -1 0.954008 0 1.36322301483604 0 
9.8 -1 0.954818 0 1.3641197476036 0 
10 -1 0.955598 0 1.36496260452317 0 
10.2 -1 0.956356 0 1.36575253129917 0 
10.4 -1 0.957076 0 1.36652653617671 0 
10.6 -1 0.957784 0 1.36723741479079 0 
10.8 -1 0.958466 0 1.36791949070405 0 
11 -1 0.959128 0 1.36856446290967 0 
11.2 -1 0.959768 0 1.36917601096947 0 
11.4 -1 0.960396 0 1.36974947725203 0 
11.6 -1 0.96102 0 1.37026322931787 0 
11.8 -1 0.961598 0 1.37080324245445 0 
12 -1 0.962168 0 1.37130157350051 0 
12.4 -1 0.963262 0 1.37222050820028 0 
12.8 -1 0.964292 0 1.37306930957697 0 
13.2 -1 0.965272 0 1.37383275436652 0 
13.6 -1 0.966192 0 1.37454743425051 0 
14 -1 0.96708 0 1.37517443462736 0 
14.4 -1 0.96792 0 1.37575841686699 0 
14.8 -1 0.968708 0 1.37631817787435 0 
15.2 -1 0.969464 0 1.37682380780843 0 
15.6 -1 0.970192 0 1.37728019707793 0 
16 -1 0.970872 0 1.37772958814567 0 
16.8 -1 0.972156 0 1.37851462172908 0 
17.6 -1 0.973332 0 1.37920032663454 0 
18.4 -1 0.974416 0 1.37979042368358 0 
19.2 -1 0.975416 0 1.38031390686084 0 
20 -1 0.97634 0 1.38077437889405 0 
20.8 -1 0.977196 0 1.38119011839989 0 
21.6 -1 0.977992 0 1.38156129448135 0 
22.4 -1 0.978734 0 1.38189451298425 0 
23.2 -1 0.979434 0 1.38218594636481 0 
24 -1 0.980086 0 1.38245393810495 0 
24.8 -1 0.9807 0 1.38269125442592 0 
25.6 -1 0.981278 0 1.38290706618421 0 
26.4 -1 0.98182 0 1.38310946675308 0 
27.2 -1 0.98233 0 1.38329448047843 0 
28 -1 0.982816 0 1.38346137621016 0 
28.8 -1 0.983272 0 1.38361871054766 0 
29.6 -1 0.983706 0 1.38376111670705 0 
30.4 -1 0.984122 0 1.38388752419052 0 
31.2 -1 0.984514 0 1.38400818031801 0 
32 -1 0.984886 0 1.38412489540669 0 
32.8 -1 0.985242 0 1.3842284809112 0 
33.6 -1 0.985582 0 1.38432294330872 0 
34.4 -1 0.985908 0 1.38441088853864 0 
35.2 -1 0.986218 0 1.38449612217371 0 
36 -1 0.986514 0 1.38457444007303 0 
36.8 -1 0.986798 0 1.3846499376146 0 
37.6 -1 0.98707 0 1.38472026290298 0 
38.4 -1 0.987332 0 1.38478452843216 0 
39.2 -1 0.987584 0 1.38484267481994 0 
40 -1 0.987826 0 1.3849 0 
0.3 -0.5 0.925314 0.0004698 0.336803 0.001887 
0.4 -0.5 0.926022 0.0003498 0.428551 0.0007274 
0.5 -0.5 0.926669 0.0002242 0.512949 0.001364 
0.6 -0.5 0.927349 0.0001762 0.585748 0.0008095 
0.7 -0.5 0.928101 8.527e-05 0.650415 0.0006952 
0.8 -0.5 0.928828 8.255e-05 0.70684 0.0005202 
0.9 -0.5 0.92955 2.456e-05 0.757745 0.0006719 
1 -0.5 0.930198 3.387e-05 0.801773 0.0003744 
1.2 -0.5 0.931801 2.244e-05 0.881028 0.0003388 
1.4 -0.5 0.933535 2.84e-05 0.946861 0.0002092 
1.6 -0.5 0.935255 2.697e-05 1.00202 0.0001594 
1.8 -0.5 0.937095 1.15e-05 1.0487 0.0001703 
2 -0.5 0.938163 0.0003538 1.08613 0.0009273 
2.2 -0.5 0.940767 9.638e-06 1.12205 5.703e-05 
2.4 -0.5 0.942582 2.252e-05 1.1511 4.062e-05 
2.6 -0.5 0.944418 3.865e-06 1.1759 2.387e-05 
2.8 -0.5 0.946187 1.042e-05 1.19735 3.057e-05 
3 -0.5 0.947901 3.301e-06 1.21589 1.007e-05 
3.2 -0.5 0.949554 4.725e-06 1.23205 1.053e-05 
3.4 -0.5 0.951138 4.208e-06 1.24617 1.657e-05 
3.6 -0.5 0.952661 6.9e-06 1.25851 2.29e-05 
3.8 -0.5 0.954122 7.025e-06 1.26939 1.173e-05 
4 -0.5 0.95551 3.664e-06 1.27899 1.355e-05 
4.2 -0.5 0.956834 0 1.28759937993425 0 
4.4 -0.5 0.958118 0 1.29513152656636 0 
4.6 -0.5 0.95931 0 1.30193193326398 0 
4.8 -0.5 0.960468 0 1.30797637594994 0 
5 -0.5 0.961558 0 1.31346362644216 0 
5.2 -0.5 0.962584 0 1.31846391338839 0 
5.4 -0.5 0.96358 0 1.32293546209596 0 
5.6 -0.5 0.964544 0 1.32693415660683 0 
5.8 -0.5 0.965458 0 1.33056937110412 0 
6 -0.5 0.966294 0 1.33405872169592 0 
6.2 -0.5 0.967142 0 1.33703977521228 0 
6.4 -0.5 0.967914 0 1.33993620857774 0 
6.6 -0.5 0.968656 0 1.34256229237008 0 
6.8 -0.5 0.96941 0 1.3448126980087 0 
7 -0.5 0.970096 0 1.34704378150773 0 
7.2 -0.5 0.970768 0 1.34904312476867 0 
7.4 -0.5 0.971404 0 1.35092844798859 0 
7.6 -0.5 0.972024 0 1.35263228212421 0 
7.8 -0.5 0.97262 0 1.35421860492754 0 
8 -0.5 0.973168 0 1.35578906842015 0 
8.2 -0.5 0.973712 0 1.357182225502 0 
8.4 -0.5 0.974228 0 1.35850783170604 0 
8.6 -0.5 0.974738 0 1.3597091811548 0 
8.8 -0.5 0.975216 0 1.3608792325972 0 
9 -0.5 0.975676 0 1.36198107664052 0 
9.2 -0.5 0.976142 0 1.36292803776638 0 
9.4 -0.5 0.97657 0 1.36389560187452 0 
9.6 -0.5 0.976994 0 1.36477184470705 0 
9.8 -0.5 0.977404 0 1.36559218299544 0 
10 -0.5 0.977792 0 1.36639928110403 0 
10.2 -0.5 0.978172 0 1.36713455261136 0 
10.4 -0.5 0.978528 0 1.36788040124806 0 
10.6 -0.5 0.978886 0 1.36853556387705 0 
10.8 -0.5 0.979228 0 1.36917698438711 0 
11 -0.5 0.97956 0 1.36977608373323 0 
11.2 -0.5 0.97988 0 1.37035447773083 0 
11.4 -0.5 0.98019 0 1.37090697000317 0 
11.6 -0.5 0.9805 0 1.37139663449479 0 
11.8 -0.5 0.980796 0 1.3718783556041 0 
12 -0.5 0.981078 0 1.37235710634806 0 
12.4 -0.5 0.981624 0 1.37322120000267 0 
12.8 -0.5 0.98214 0 1.37401793345562 0 
13.2 -0.5 0.98263 0 1.37472698928696 0 
13.6 -0.5 0.983092 0 1.37539502387018 0 
14 -0.5 0.98354 0 1.3759623098807 0 
14.4 -0.5 0.983954 0 1.37653579843139 0 
14.8 -0.5 0.984344 0 1.37706863991367 0 
15.2 -0.5 0.98473 0 1.37751113274407 0 
15.6 -0.5 0.985094 0 1.37793648128079 0 
16 -0.5 0.985434 0 1.37835637707826 0 
16.8 -0.5 0.986076 0 1.37909390107307 0 
17.6 -0.5 0.986664 0 1.379731108725 0 
18.4 -0.5 0.987206 0 1.38028203254336 0 
19.2 -0.5 0.987706 0 1.38076582878369 0 
20 -0.5 0.98817 0 1.38118976505003 0 
20.8 -0.5 0.988596 0 1.38158182498001 0 
21.6 -0.5 0.988994 0 1.38192483728169 0 
22.4 -0.5 0.989366 0 1.38223187102897 0 
23.2 -0.5 0.989716 0 1.38250238116498 0 
24 -0.5 0.990044 0 1.3827454552255 0 
24.8 -0.5 0.99035 0 1.38296535191861 0 
25.6 -0.5 0.990638 0 1.3831680673084 0 
26.4 -0.5 0.990912 0 1.38334858150845 0 
27.2 -0.5 0.991166 0 1.38352273619459 0 
28 -0.5 0.991408 0 1.38368220384869 0 
28.8 -0.5 0.991636 0 1.3838283402437 0 
29.6 -0.5 0.991852 0 1.38395999228881 0 
30.4 -0.5 0.99206 0 1.38407946601275 0 
31.2 -0.5 0.992258 0 1.38418320559121 0 
32 -0.5 0.992444 0 1.38429298991754 0 
32.8 -0.5 0.992622 0 1.38438919849282 0 
33.6 -0.5 0.992792 0 1.38447597978561 0 
34.4 -0.5 0.992954 0 1.38456001306103 0 
35.2 -0.5 0.99311 0 1.38463616582801 0 
36 -0.5 0.993258 0 1.38470858459495 0 
36.8 -0.5 0.9934 0 1.38477877971821 0 
37.6 -0.5 0.993536 0 1.38484480375905 0 
38.4 -0.5 0.993666 0 1.38490304274391 0 
39.2 -0.5 0.993792 0 1.38495724568753 0 
40 -0.5 0.993914 0 1.38501 0 
0.15 0 1 0 0.145254 0.005391 
0.2 0 1 0 0.223637 0.005798 
0.25 0 1 0 0.286409 0.003732 
0.3 0 1 0 0.336681 0.002644 
0.4 0 1 0 0.431943 0.00191 
0.5 0 1 0 0.515104 0.001007 
0.6 0 1 0 0.588477 0.001293 
0.7 0 1 0 0.651169 0.0004899 
0.8 0 1 0 0.708358 0.0006502 
0.9 0 1 0 0.758374 0.0006859 
1 0 1 0 0.80404 0.0003226 
1.2 0 1 0 0.882502 0.0003905 
1.4 0 1 0 0.948547 0.0001281 
1.6 0 1 0 1.00397 0.0001585 
1.8 0 1 0 1.05094 0.0001027 
2 0 1 0 1.09048 4.784e-05 
2.2 0 1 0 1.1243 2.175e-05 
2.4 0 1 0 1.15333 4.589e-05 
2.6 0 1 0 1.17809 3.481e-05 
2.8 0 1 0 1.19948 4.113e-05 
3 0 1 0 1.21801 2.351e-05 
3.2 0 1 0 1.23407 2.238e-05 
3.4 0 1 0 1.24809 1.314e-05 
3.6 0 1 0 1.26033 1.019e-05 
3.8 0 1 0 1.27116 1.512e-05 
4 0 1 0 1.28066 7.361e-06 
4.2 0 1 0 1.28922841293844 0 
4.4 0 1 0 1.29667254314179 0 
4.6 0 1 0 1.30344014396911 0 
4.8 0 1 0 1.3094068298477 0 
5 0 1 0 1.31479149433747 0 
5.2 0 1 0 1.31973204785419 0 
5.4 0 1 0 1.32414758967197 0 
5.6 0 1 0 1.32806845721572 0 
5.8 0 1 0 1.33167058041588 0 
6 0 1 0 1.33510514594199 0 
6.2 0 1 0 1.33807708374762 0 
6.4 0 1 0 1.34087319110637 0 
6.6 0 1 0 1.34343400810371 0 
6.8 0 1 0 1.34570880351591 0 
7 0 1 0 1.34789040520499 0 
7.2 0 1 0 1.34984771744195 0 
7.4 0 1 0 1.35169659995848 0 
7.6 0 1 0 1.35336283180498 0 
7.8 0 1 0 1.35493382901618 0 
8 0 1 0 1.35647061977479 0 
8.2 0 1 0 1.35781834240503 0 
8.4 0 1 0 1.35913937003319 0 
8.6 0 1 0 1.36031589477021 0 
8.8 0 1 0 1.36145433559149 0 
9 0 1 0 1.36251775102077 0 
9.2 0 1 0 1.36347119589547 0 
9.4 0 1 0 1.36441187722134 0 
9.6 0 1 0 1.36527211943908 0 
9.8 0 1 0 1.36608328212268 0 
10 0 1 0 1.36686553088121 0 
10.2 0 1 0 1.36759545566041 0 
10.4 0 1 0 1.36831314805556 0 
10.6 0 1 0 1.3689672630177 0 
10.8 0 1 0 1.36959644016583 0 
11 0 1 0 1.37018985126512 0 
11.2 0 1 0 1.37074842489396 0 
11.4 0 1 0 1.37128932393139 0 
11.6 0 1 0 1.37176064012342 0 
11.8 0 1 0 1.37223244645099 0 
12 0 1 0 1.37269733131268 0 
12.4 0 1 0 1.37354068533408 0 
12.8 0 1 0 1.37432202060642 0 
13.2 0 1 0 1.37501838307383 0 
13.6 0 1 0 1.37565663927835 0 
14 0 1 0 1.37622798350047 0 
14.4 0 1 0 1.3767843582051 0 
14.8 0 1 0 1.37729507498157 0 
15.2 0 1 0 1.37773590101541 0 
15.6 0 1 0 1.37815124896205 0 
16 0 1 0 1.37856722047405 0 
16.8 0 1 0 1.3792812640294 0 
17.6 0 1 0 1.37989486263052 0 
18.4 0 1 0 1.38043739605865 0 
19.2 0 1 0 1.3809042747519 0 
20 0 1 0 1.38132331229333 0 
20.8 0 1 0 1.38170139977181 0 
21.6 0 1 0 1.38203766592743 0 
22.4 0 1 0 1.38233606230547 0 
23.2 0 1 0 1.38259714160274 0 
24 0 1 0 1.38284208020765 0 
24.8 0 1 0 1.38305406632049 0 
25.6 0 1 0 1.38324646335221 0 
26.4 0 1 0 1.38343170866686 0 
27.2 0 1 0 1.38359455651894 0 
28 0 1 0 1.38375021953705 0 
28.8 0 1 0 1.38388727080495 0 
29.6 0 1 0 1.38401399101735 0 
30.4 0 1 0 1.38413399809053 0 
31.2 0 1 0 1.38424010791795 0 
32 0 1 0 1.38434454384472 0 
32.8 0 1 0 1.38443751150312 0 
33.6 0 1 0 1.38452161193289 0 
34.4 0 1 0 1.38460326273597 0 
35.2 0 1 0 1.38467797864942 0 
36 0 1 0 1.38474798157648 0 
36.8 0 1 0 1.38481611617002 0 
37.6 0 1 0 1.38488052723886 0 
38.4 0 1 0 1.38493589769065 0 
39.2 0 1 0 1.38498878614911 0 
40 0 1 0 1.38504 0 


==> aux/tables/entropy_U6.dat <==
3.4 -24 0.00535092 0 0.0356060813312543 0 
3.6 -24 0.0073225 0 0.0466824150747003 0 
3.8 -24 0.00973608 0 0.059570033827809 0 
4 -24 0.0124905 0 0.0735800730991523 0 
4.2 -24 0.01569436 0 0.0891329860720426 0 
4.4 -24 0.01931212 0 0.105944360598872 0 
4.6 -24 0.0233356 0 0.123868128408533 0 
4.8 -24 0.0279298 0 0.143521842634062 0 
5 -24 0.0328206 0 0.163646709669611 0 
5.2 -24 0.0379586 0 0.184031619792285 0 
5.4 -24 0.0435242 0 0.205333996360694 0 
5.6 -24 0.0493696 0 0.22694543199404 0 
5.8 -24 0.055421 0 0.248599197127043 0 
6 -24 0.0620034 0 0.271386802632436 0 
6.2 -24 0.0685706 0 0.293450221462842 0 
6.4 -24 0.0754044 0 0.315727933453959 0 
6.6 -24 0.0825836 0 0.338445787081131 0 
6.8 -24 0.0897568 0 0.3605329792043 0 
7 -24 0.0970114 0 0.382274066396885 0 
7.2 -24 0.1045356 0 0.404225123349897 0 
7.4 -24 0.1122752 0 0.426226170594782 0 
7.6 -24 0.1199702 0 0.447562874844776 0 
7.8 -24 0.1276288 0 0.468302508249696 0 
8 -24 0.1352744 0 0.488524651499898 0 
8.2 -24 0.1431894 0 0.508967887545764 0 
8.4 -24 0.1509426 0 0.528557220854679 0 
8.6 -24 0.1588322 0 0.54804790823087 0 
8.8 -24 0.1665616 0 0.566753766438664 0 
9 -24 0.174415 0 0.585353627750394 0 
9.2 -24 0.1822148 0 0.603457367411186 0 
9.4 -24 0.1900468 0 0.621272419547871 0 
9.6 -24 0.1977064 0 0.638364419214715 0 
9.8 -24 0.20525 0 0.654888056115438 0 
10 -24 0.21267 0 0.670845770534013 0 
10.2 -24 0.22011 0 0.686549966841173 0 
10.4 -24 0.227706 0 0.70227756777582 0 
10.6 -24 0.235136 0 0.717403167931055 0 
10.8 -24 0.242482 0 0.732105352978882 0 
11 -24 0.24982 0 0.746539482705373 0 
11.2 -24 0.256834 0 0.760127562029704 0 
11.4 -24 0.264004 0 0.773776059912964 0 
11.6 -24 0.270974 0 0.786841189219073 0 
11.8 -24 0.27782 0 0.799477291790648 0 
12 -24 0.284744 0 0.812047231374007 0 
12.4 -24 0.298072 0 0.835726434746049 0 
12.8 -24 0.311084 0 0.858172669263286 0 
13.2 -24 0.323824 0 0.879525864880572 0 
13.6 -24 0.336222 0 0.899739088688207 0 
14 -24 0.348244 0 0.918824076950423 0 
14.4 -24 0.360008 0 0.937011933302755 0 
14.8 -24 0.37134 0 0.954103336799448 0 
15.2 -24 0.382446 0 0.970436168832616 0 
15.6 -24 0.393178 0 0.985850100510522 0 
16 -24 0.403752 0 1.00066985421274 0 
16.8 -24 0.423768 0 1.02780996946699 0 
17.6 -24 0.442648 0 1.05231843587056 0 
18.4 -24 0.460638 0 1.07469816557918 0 
19.2 -24 0.477588 0 1.09496252249747 0 
20 -24 0.49352 0 1.11330188596265 0 
20.8 -24 0.508676 0 1.1301055109798 0 
21.6 -24 0.523012 0 1.14544729464251 0 
22.4 -24 0.536526 0 1.15942923611613 0 
23.2 -24 0.5494 0 1.17230815461566 0 
24 -24 0.561734 0 1.18424377274051 0 
24.8 -24 0.573436 0 1.19522303553128 0 
25.6 -24 0.5845 0 1.20530393029867 0 
26.4 -24 0.595088 0 1.21466603862321 0 
27.2 -24 0.60513 0 1.22330279978045 0 
28 -24 0.61476 0 1.23135292900342 0 
28.8 -24 0.623898 0 1.23879630887476 0 
29.6 -24 0.632664 0 1.24574804540981 0 
30.4 -24 0.64114 0 1.25228869997175 0 
31.2 -24 0.649124 0 1.25831423381652 0 
32 -24 0.656782 0 1.26395409226218 0 
32.8 -24 0.664206 0 1.26928312867446 0 
33.6 -24 0.671298 0 1.27426108060241 0 
34.4 -24 0.678144 0 1.27895406202763 0 
35.2 -24 0.684638 0 1.28331867971924 0 
36 -24 0.69092 0 1.28744565132014 0 
36.8 -24 0.696908 0 1.2913041584483 0 
37.6 -24 0.702724 0 1.29496849337308 0 
38.4 -24 0.708318 0 1.29842341059455 0 
39.2 -24 0.713728 0 1.30169625863357 0 
40 -24 0.71892 0 1.30478 0 
3.2 -22 0.0070118 0 0.0445969779349185 0 
3.4 -22 0.00957016 0 0.0582600205089327 0 
3.6 -22 0.01264592 0 0.0738237752833205 0 
3.8 -22 0.01631446 0 0.0914481581346105 0 
4 -22 0.020317 0 0.109823420693808 0 
4.2 -22 0.0249988 0 0.130324363551747 0 
4.4 -22 0.030099 0 0.151720304063553 0 
4.6 -22 0.0357276 0 0.17437254795118 0 
4.8 -22 0.0416316 0 0.19721105766353 0 
5 -22 0.0480844 0 0.221224023653199 0 
5.2 -22 0.0546234 0 0.244705738502138 0 
5.4 -22 0.0617174 0 0.26928110723694 0 
5.6 -22 0.0691708 0 0.294222800744853 0 
5.8 -22 0.0767246 0 0.31870562806627 0 
6 -22 0.084373 0 0.342742234582871 0 
6.2 -22 0.0926796 0 0.368014104756238 0 
6.4 -22 0.1008726 0 0.392250203466779 0 
6.6 -22 0.1091546 0 0.416060143296937 0 
6.8 -22 0.1173646 0 0.439033371404587 0 
7 -22 0.1258058 0 0.462014226585609 0 
7.2 -22 0.1344932 0 0.485043101316429 0 
7.4 -22 0.142972 0 0.506977185518532 0 
7.6 -22 0.1516616 0 0.528896617665433 0 
7.8 -22 0.160295 0 0.550161527384423 0 
8 -22 0.168891 0 0.570845264936282 0 
8.2 -22 0.177123 0 0.590241015717419 0 
8.4 -22 0.1856136 0 0.609781985270508 0 
8.6 -22 0.1942398 0 0.629194998502739 0 
8.8 -22 0.202406 0 0.647224643057358 0 
9 -22 0.210818 0 0.665394081789778 0 
9.2 -22 0.219356 0 0.68344852278321 0 
9.4 -22 0.22746 0 0.700287451310107 0 
9.6 -22 0.235468 0 0.71660902254803 0 
9.8 -22 0.243542 0 0.73274604783354 0 
10 -22 0.25151 0 0.748378539087229 0 
10.2 -22 0.259298 0 0.763395505037573 0 
10.4 -22 0.267 0 0.77798373039145 0 
10.6 -22 0.274646 0 0.792215436873434 0 
10.8 -22 0.282168 0 0.805982043299166 0 
11 -22 0.289536 0 0.819250158680537 0 
11.2 -22 0.29688 0 0.832250942849686 0 
11.4 -22 0.303978 0 0.844632009435338 0 
11.6 -22 0.311124 0 0.856884829584897 0 
11.8 -22 0.318116 0 0.868694094941101 0 
12 -22 0.324996 0 0.88014034422294 0 
12.4 -22 0.338454 0 0.902032728593572 0 
12.8 -22 0.351566 0 0.922746540860107 0 
13.2 -22 0.364416 0 0.942465934407817 0 
13.6 -22 0.376688 0 0.96081038936 0 
14 -22 0.388448 0 0.977945337091756 0 
14.4 -22 0.400056 0 0.994402932598673 0 
14.8 -22 0.411246 0 1.00988088726686 0 
15.2 -22 0.422116 0 1.02454919669842 0 
15.6 -22 0.432684 0 1.03847039513319 0 
16 -22 0.442944 0 1.05167148013345 0 
16.8 -22 0.462346 0 1.07582997988288 0 
17.6 -22 0.480632 0 1.09762658540105 0 
18.4 -22 0.49782 0 1.11728431157158 0 
19.2 -22 0.51406 0 1.13512572846721 0 
20 -22 0.529384 0 1.15132722374542 0 
20.8 -22 0.543848 0 1.16606593711024 0 
21.6 -22 0.557576 0 1.17955855796961 0 
22.4 -22 0.57043 0 1.19178350585593 0 
23.2 -22 0.582592 0 1.20297556709774 0 
24 -22 0.594126 0 1.21325465373025 0 
24.8 -22 0.605108 0 1.22273809400769 0 
25.6 -22 0.61571 0 1.23159815608736 0 
26.4 -22 0.625656 0 1.23968825636732 0 
27.2 -22 0.635066 0 1.24713634717109 0 
28 -22 0.64408 0 1.25407009388473 0 
28.8 -22 0.652704 0 1.26052460554845 0 
29.6 -22 0.66086 0 1.26648169082452 0 
30.4 -22 0.668764 0 1.27209402370562 0 
31.2 -22 0.676302 0 1.27731749946653 0 
32 -22 0.683448 0 1.28216047990379 0 
32.8 -22 0.690336 0 1.28671342750024 0 
33.6 -22 0.696938 0 1.29097767019138 0 
34.4 -22 0.70338 0 1.29503026912575 0 
35.2 -22 0.709418 0 1.29876577864758 0 
36 -22 0.715258 0 1.30229615210408 0 
36.8 -22 0.720866 0 1.30561617601345 0 
37.6 -22 0.726254 0 1.30874188802473 0 
38.4 -22 0.731416 0 1.31167994404674 0 
39.2 -22 0.73647 0 1.31448844573392 0 
40 -22 0.741284 0 1.31712 0 
2.8 -20 0.00666798 0 0.042225363666512 0 
3 -20 0.00950874 0 0.0573414241218725 0 
3.2 -20 0.01293228 0 0.0745160200299028 0 
3.4 -20 0.01708104 0 0.0942099146585278 0 
3.6 -20 0.021771 0 0.11535253606804 0 
3.8 -20 0.0270572 0 0.137996633060379 0 
4 -20 0.0329388 0 0.162088374019468 0 
4.2 -20 0.039468 0 0.187612068955357 0 
4.4 -20 0.0464626 0 0.213842332146419 0 
4.6 -20 0.0538794 0 0.240533836511846 0 
4.8 -20 0.0617802 0 0.267864683679015 0 
5 -20 0.0698076 0 0.294640768027612 0 
5.2 -20 0.0785706 0 0.322798611538412 0 
5.4 -20 0.087351 0 0.350082226223546 0 
5.6 -20 0.0961622 0 0.376580782270376 0 
5.8 -20 0.105118 0 0.402674301219542 0 
6 -20 0.1145812 0 0.429360381805022 0 
6.2 -20 0.1240552 0 0.455299295413934 0 
6.4 -20 0.1335436 0 0.48055748001871 0 
6.6 -20 0.1430426 0 0.50513594207499 0 
6.8 -20 0.1524048 0 0.528729007305608 0 
7 -20 0.161811 0 0.551804912677817 0 
7.2 -20 0.1712992 0 0.574492807176632 0 
7.4 -20 0.1809086 0 0.596893961728213 0 
7.6 -20 0.1903538 0 0.618401529520214 0 
7.8 -20 0.1997556 0 0.639312185602222 0 
8 -20 0.20902 0 0.659449362361484 0 
8.2 -20 0.218344 0 0.679263899874799 0 
8.4 -20 0.227216 0 0.697751589594353 0 
8.6 -20 0.236154 0 0.715961417949486 0 
8.8 -20 0.244984 0 0.733588722974828 0 
9 -20 0.25359 0 0.750438555653515 0 
9.2 -20 0.262342 0 0.767204769004416 0 
9.4 -20 0.270666 0 0.782882319470155 0 
9.6 -20 0.278994 0 0.798265077112546 0 
9.8 -20 0.287218 0 0.81317154336723 0 
10 -20 0.295466 0 0.827837617937431 0 
10.2 -20 0.303414 0 0.841741517836651 0 
10.4 -20 0.311306 0 0.855298487508082 0 
10.6 -20 0.319116 0 0.868484524298924 0 
10.8 -20 0.326722 0 0.881121864220451 0 
11 -20 0.334186 0 0.893323769888666 0 
11.2 -20 0.341584 0 0.905216315082694 0 
11.4 -20 0.34882 0 0.91667283365278 0 
11.6 -20 0.355996 0 0.927848482318705 0 
11.8 -20 0.362808 0 0.938326730664201 0 
12 -20 0.369728 0 0.948782923039427 0 
12.4 -20 0.38304 0 0.968481710985607 0 
12.8 -20 0.39593 0 0.98701358515566 0 
13.2 -20 0.408344 0 1.00437433053248 0 
13.6 -20 0.420414 0 1.02079431427569 0 
14 -20 0.432108 0 1.03628568900483 0 
14.4 -20 0.443358 0 1.05081639657694 0 
14.8 -20 0.454094 0 1.06436181944399 0 
15.2 -20 0.464494 0 1.07716620512188 0 
15.6 -20 0.474646 0 1.0893586310678 0 
16 -20 0.484444 0 1.10085846067263 0 
16.8 -20 0.50312 0 1.12205451941135 0 
17.6 -20 0.520584 0 1.14104113004587 0 
18.4 -20 0.536842 0 1.15801917072641 0 
19.2 -20 0.552316 0 1.17352031962289 0 
20 -20 0.566854 0 1.18754006305348 0 
20.8 -20 0.58031 0 1.20008308328824 0 
21.6 -20 0.593302 0 1.21172712630505 0 
22.4 -20 0.605428 0 1.22224901380576 0 
23.2 -20 0.616852 0 1.2318452271136 0 
24 -20 0.6277 0 1.24066552998828 0 
24.8 -20 0.637882 0 1.24870666073382 0 
25.6 -20 0.647662 0 1.25618316217134 0 
26.4 -20 0.656994 0 1.26310493950138 0 
27.2 -20 0.665798 0 1.2694625761924 0 
28 -20 0.67414 0 1.27532871192165 0 
28.8 -20 0.682082 0 1.28076674791509 0 
29.6 -20 0.689714 0 1.28584912093516 0 
30.4 -20 0.696972 0 1.290564800675 0 
31.2 -20 0.703942 0 1.29497706199055 0 
32 -20 0.710606 0 1.29909475051749 0 
32.8 -20 0.716964 0 1.30293463718829 0 
33.6 -20 0.723032 0 1.30651938916325 0 
34.4 -20 0.728946 0 1.30992007566148 0 
35.2 -20 0.73458 0 1.31309475587987 0 
36 -20 0.739958 0 1.31606549903779 0 
36.8 -20 0.745134 0 1.31886341401234 0 
37.6 -20 0.75011 0 1.32149856947689 0 
38.4 -20 0.754862 0 1.32397002931209 0 
39.2 -20 0.75948 0 1.32631830850387 0 
40 -20 0.763908 0 1.32853 0 
2.4 -18 0.00636096 0 0.0400396574634196 0 
2.6 -18 0.00944366 0 0.0563187649089056 0 
2.8 -18 0.01346282 0 0.0762182795186326 0 
3 -18 0.01810402 0 0.0978493086745592 0 
3.2 -18 0.0238312 0 0.123020291239146 0 
3.4 -18 0.0301484 0 0.149325312628659 0 
3.6 -18 0.0371188 0 0.176949057692158 0 
3.8 -18 0.0448406 0 0.206080096380408 0 
4 -18 0.0532802 0 0.236485733909992 0 
4.2 -18 0.0619574 0 0.266445723274051 0 
4.4 -18 0.0714144 0 0.297746295925384 0 
4.6 -18 0.080758 0 0.327510395073485 0 
4.8 -18 0.090782 0 0.358223795295643 0 
5 -18 0.1011898 0 0.388933323731878 0 
5.2 -18 0.1113708 0 0.418007755441566 0 
5.4 -18 0.1218742 0 0.446965116010226 0 
5.6 -18 0.1323014 0 0.474830950086235 0 
5.8 -18 0.1430886 0 0.502729531485107 0 
6 -18 0.153723 0 0.529433240986598 0 
6.2 -18 0.164569 0 0.555866034985706 0 
6.4 -18 0.1753864 0 0.581486059578535 0 
6.6 -18 0.1861832 0 0.606377069437981 0 
6.8 -18 0.1965122 0 0.629609809481338 0 
7 -18 0.20679 0 0.652138604157168 0 
7.2 -18 0.216834 0 0.673623574122331 0 
7.4 -18 0.226976 0 0.69477503413867 0 
7.6 -18 0.23704 0 0.715276995733028 0 
7.8 -18 0.246998 0 0.735090940862906 0 
8 -18 0.256618 0 0.753835182522513 0 
8.2 -18 0.266208 0 0.77210648119181 0 
8.4 -18 0.27541 0 0.789301240926832 0 
8.6 -18 0.284656 0 0.806200655925325 0 
8.8 -18 0.293726 0 0.822451532557137 0 
9 -18 0.302668 0 0.838153047281977 0 
9.2 -18 0.311362 0 0.853137826327288 0 
9.4 -18 0.320018 0 0.867767336427662 0 
9.6 -18 0.328188 0 0.881364512365279 0 
9.8 -18 0.336696 0 0.895202363464869 0 
10 -18 0.344716 0 0.908062073600065 0 
10.2 -18 0.352722 0 0.920655792095188 0 
10.4 -18 0.360558 0 0.932776110823923 0 
10.6 -18 0.368244 0 0.944468525334361 0 
10.8 -18 0.375648 0 0.955569099038384 0 
11 -18 0.383076 0 0.966502631522548 0 
11.2 -18 0.390338 0 0.977027204588316 0 
11.4 -18 0.397458 0 0.987186017083971 0 
11.6 -18 0.404528 0 0.997107214666621 0 
11.8 -18 0.411304 0 1.00649719378809 0 
12 -18 0.417936 0 1.01555318515 0 
12.4 -18 0.430874 0 1.03283247445734 0 
12.8 -18 0.443374 0 1.04905377368396 0 
13.2 -18 0.455362 0 1.06419459935618 0 
13.6 -18 0.466996 0 1.07848622808733 0 
14 -18 0.478198 0 1.09189267427498 0 
14.4 -18 0.489024 0 1.10452117158973 0 
14.8 -18 0.4994 0 1.11633763701983 0 
15.2 -18 0.509464 0 1.12751531298841 0 
15.6 -18 0.51903 0 1.13791587198347 0 
16 -18 0.52848 0 1.14792167244058 0 
16.8 -18 0.545992 0 1.16592117054142 0 
17.6 -18 0.562262 0 1.18195466743808 0 
18.4 -18 0.577718 0 1.1965317129056 0 
19.2 -18 0.59217 0 1.20963694708557 0 
20 -18 0.605554 0 1.22135004376189 0 
20.8 -18 0.618214 0 1.23201739224124 0 
21.6 -18 0.630162 0 1.24172952676024 0 
22.4 -18 0.64149 0 1.25061577947168 0 
23.2 -18 0.652066 0 1.25866239519202 0 
24 -18 0.662072 0 1.26603318637326 0 
24.8 -18 0.671516 0 1.27278248007014 0 
25.6 -18 0.680502 0 1.27900784467466 0 
26.4 -18 0.688984 0 1.28472283447648 0 
27.2 -18 0.69717 0 1.2900610670995 0 
28 -18 0.704844 0 1.29494785888692 0 
28.8 -18 0.712134 0 1.29946977795249 0 
29.6 -18 0.71906 0 1.30365928689296 0 
30.4 -18 0.725754 0 1.30759132018264 0 
31.2 -18 0.732118 0 1.31124217504403 0 
32 -18 0.738182 0 1.31464121758257 0 
32.8 -18 0.744044 0 1.31783909631672 0 
33.6 -18 0.749556 0 1.32079502267469 0 
34.4 -18 0.75494 0 1.32359938753409 0 
35.2 -18 0.76004 0 1.32620881296524 0 
36 -18 0.764986 0 1.3286763888725 0 
36.8 -18 0.769734 0 1.33099582304003 0 
37.6 -18 0.774276 0 1.33317284256053 0 
38.4 -18 0.778552 0 1.33519744377869 0 
39.2 -18 0.78277 0 1.33713756417353 0 
40 -18 0.786796 0 1.33896 0 
2 -16 0.00602028 0 0.0372985704349289 0 
2.2 -16 0.00966 0 0.0560737759148972 0 
2.4 -16 0.0142912 0 0.0784896778029437 0 
2.6 -16 0.01993282 0 0.103975552511296 0 
2.8 -16 0.0267648 0 0.133004434758891 0 
3 -16 0.0344606 0 0.163848867854364 0 
3.2 -16 0.0431942 0 0.196951059861174 0 
3.4 -16 0.0526574 0 0.23105204353447 0 
3.6 -16 0.0627282 0 0.26559470008055 0 
3.8 -16 0.073444 0 0.30069703073452 0 
4 -16 0.0843658 0 0.33495187105152 0 
4.2 -16 0.0960502 0 0.370002138220188 0 
4.4 -16 0.1077006 0 0.403677790431585 0 
4.6 -16 0.119739 0 0.437102314469874 0 
4.8 -16 0.1317404 0 0.469246271179014 0 
5 -16 0.1442878 0 0.501618561223721 0 
5.2 -16 0.1564356 0 0.531972215839868 0 
5.4 -16 0.1686246 0 0.561441259917877 0 
5.6 -16 0.1805432 0 0.589396231230399 0 
5.8 -16 0.1924114 0 0.616404721463285 0 
6 -16 0.204032 0 0.642103012791876 0 
6.2 -16 0.215736 0 0.66724014986971 0 
6.4 -16 0.227364 0 0.691534761676729 0 
6.6 -16 0.238584 0 0.71439945794353 0 
6.8 -16 0.249726 0 0.736501696215876 0 
7 -16 0.260456 0 0.757308950161453 0 
7.2 -16 0.271378 0 0.777922707650766 0 
7.4 -16 0.281792 0 0.797177446363762 0 
7.6 -16 0.292106 0 0.815791722832252 0 
7.8 -16 0.302296 0 0.833765720425771 0 
8 -16 0.312232 0 0.850927092786247 0 
8.2 -16 0.32199 0 0.867420078937016 0 
8.4 -16 0.33149 0 0.883162286502061 0 
8.6 -16 0.34077 0 0.89823804093741 0 
8.8 -16 0.349738 0 0.912546395282684 0 
9 -16 0.358652 0 0.9264678800803 0 
9.2 -16 0.367284 0 0.939717248644292 0 
9.4 -16 0.375884 0 0.952645187819791 0 
9.6 -16 0.384002 0 0.964685000999969 0 
9.8 -16 0.39228 0 0.976683273554454 0 
10 -16 0.400338 0 0.988170488546136 0 
10.2 -16 0.408094 0 0.999062226696638 0 
10.4 -16 0.415576 0 1.00941346073671 0 
10.6 -16 0.422982 0 1.01947528234721 0 
10.8 -16 0.430224 0 1.02915831834703 0 
11 -16 0.437308 0 1.03848241486768 0 
11.2 -16 0.444278 0 1.04750919607509 0 
11.4 -16 0.45107 0 1.0561739745384 0 
11.6 -16 0.457644 0 1.06445080929805 0 
11.8 -16 0.464198 0 1.07255883584589 0 
12 -16 0.470658 0 1.08042574376461 0 
12.4 -16 0.482974 0 1.09513916065137 0 
12.8 -16 0.494918 0 1.10899146731573 0 
13.2 -16 0.506346 0 1.12189463956294 0 
13.6 -16 0.517248 0 1.13389365032987 0 
14 -16 0.527726 0 1.14513130702286 0 
14.4 -16 0.537738 0 1.15561453574993 0 
14.8 -16 0.54739 0 1.16547145397263 0 
15.2 -16 0.556788 0 1.17482075494355 0 
15.6 -16 0.565798 0 1.18358322185597 0 
16 -16 0.57441 0 1.19178322967735 0 
16.8 -16 0.590746 0 1.20682189675028 0 
17.6 -16 0.606056 0 1.22030530599611 0 
18.4 -16 0.620166 0 1.2322629647231 0 
19.2 -16 0.633318 0 1.24298364757532 0 
20 -16 0.645882 0 1.25279417396501 0 
20.8 -16 0.657286 0 1.26145136285154 0 
21.6 -16 0.66822 0 1.26942127173601 0 
22.4 -16 0.678512 0 1.27667007126234 0 
23.2 -16 0.68815 0 1.28324943116197 0 
24 -16 0.697308 0 1.2892916205191 0 
24.8 -16 0.705934 0 1.29481498470018 0 
25.6 -16 0.714042 0 1.29986382190273 0 
26.4 -16 0.721766 0 1.30452742104126 0 
27.2 -16 0.729084 0 1.30882438229578 0 
28 -16 0.736148 0 1.31283683748581 0 
28.8 -16 0.742722 0 1.31650024906105 0 
29.6 -16 0.748976 0 1.31989683167399 0 
30.4 -16 0.75498 0 1.32306715314286 0 
31.2 -16 0.760718 0 1.32602063111967 0 
32 -16 0.766196 0 1.32877337330194 0 
32.8 -16 0.771458 0 1.33135072666962 0 
33.6 -16 0.77648 0 1.33375692762005 0 
34.4 -16 0.781248 0 1.33599867827567 0 
35.2 -16 0.785848 0 1.3381081966223 0 
36 -16 0.79033 0 1.34010586510351 0 
36.8 -16 0.79455 0 1.34196341253698 0 
37.6 -16 0.798668 0 1.34372600747364 0 
38.4 -16 0.802572 0 1.34537438426045 0 
39.2 -16 0.806294 0 1.34692222270829 0 
40 -16 0.809908 0 1.34839 0 
1.6 -14 0.0060488 0 0.0353525321526236 0 
1.8 -14 0.01032836 0 0.0568093200346912 0 
2 -14 0.01610616 0 0.0835257479815033 0 
2.2 -14 0.0233474 0 0.114733363790191 0 
2.4 -14 0.0318608 0 0.149097196685619 0 
2.6 -14 0.0416314 0 0.186232766163982 0 
2.8 -14 0.0527162 0 0.225847178612407 0 
3 -14 0.0646444 0 0.266211109734574 0 
3.2 -14 0.0771048 0 0.306342837449672 0 
3.4 -14 0.090362 0 0.346878639765247 0 
3.6 -14 0.1037928 0 0.386157671300144 0 
3.8 -14 0.1180084 0 0.425847443626611 0 
4 -14 0.1320676 0 0.463553245703646 0 
4.2 -14 0.1461822 0 0.499910845648254 0 
4.4 -14 0.160059 0 0.534367290106883 0 
4.6 -14 0.1739892 0 0.567678684719404 0 
4.8 -14 0.1879226 0 0.59983268575093 0 
5 -14 0.201774 0 0.630718483982305 0 
5.2 -14 0.21513 0 0.659608696380342 0 
5.4 -14 0.22844 0 0.687492005320283 0 
5.6 -14 0.241254 0 0.713581498530409 0 
5.8 -14 0.254258 0 0.739223146924696 0 
6 -14 0.266554 0 0.762891311798777 0 
6.2 -14 0.27888 0 0.7859156040012 0 
6.4 -14 0.290968 0 0.807910467234432 0 
6.6 -14 0.302512 0 0.828440640968181 0 
6.8 -14 0.314102 0 0.84849926489699 0 
7 -14 0.325248 0 0.86735426629807 0 
7.2 -14 0.336012 0 0.885177135107983 0 
7.4 -14 0.346318 0 0.901900647075154 0 
7.6 -14 0.356496 0 0.918022455911538 0 
7.8 -14 0.366614 0 0.933670868273433 0 
8 -14 0.376172 0 0.948213569184865 0 
8.2 -14 0.385652 0 0.962315075862437 0 
8.4 -14 0.394928 0 0.975826669516465 0 
8.6 -14 0.403966 0 0.988739877161121 0 
8.8 -14 0.41276 0 1.00107784591494 0 
9 -14 0.421298 0 1.01283434076245 0 
9.2 -14 0.429548 0 1.0240063554076 0 
9.4 -14 0.437854 0 1.03499696833144 0 
9.6 -14 0.445488 0 1.0450232629581 0 
9.8 -14 0.453384 0 1.05510981255025 0 
10 -14 0.460922 0 1.0646186184593 0 
10.2 -14 0.468318 0 1.07378410219906 0 
10.4 -14 0.47542 0 1.08246599448358 0 
10.6 -14 0.482552 0 1.09099941827779 0 
10.8 -14 0.489336 0 1.09902817547309 0 
11 -14 0.49611 0 1.10688876305426 0 
11.2 -14 0.502696 0 1.11441729112557 0 
11.4 -14 0.509046 0 1.12158512432638 0 
11.6 -14 0.51519 0 1.12843308829764 0 
11.8 -14 0.52129 0 1.13511622545603 0 
12 -14 0.527264 0 1.14155815866375 0 
12.4 -14 0.53862 0 1.15359474563003 0 
12.8 -14 0.549666 0 1.16493976238702 0 
13.2 -14 0.560204 0 1.17548130218262 0 
13.6 -14 0.57031 0 1.1853259141849 0 
14 -14 0.579856 0 1.19442081217674 0 
14.4 -14 0.589144 0 1.20302073328189 0 
14.8 -14 0.598056 0 1.21107433323339 0 
15.2 -14 0.60657 0 1.21859707263788 0 
15.6 -14 0.61478 0 1.22567695145183 0 
16 -14 0.6226 0 1.23228626672182 0 
16.8 -14 0.63744 0 1.24440428141143 0 
17.6 -14 0.651226 0 1.25518748288322 0 
18.4 -14 0.664122 0 1.26485196407186 0 
19.2 -14 0.67594 0 1.27341357639074 0 
20 -14 0.687108 0 1.28117322617137 0 
20.8 -14 0.697678 0 1.28822540539062 0 
21.6 -14 0.707286 0 1.29448275251991 0 
22.4 -14 0.716508 0 1.30024256974744 0 
23.2 -14 0.72519 0 1.30548705581263 0 
24 -14 0.733296 0 1.31024725796694 0 
24.8 -14 0.740998 0 1.31462051908568 0 
25.6 -14 0.748248 0 1.31862252230671 0 
26.4 -14 0.75516 0 1.3223166603138 0 
27.2 -14 0.76164 0 1.32569944918082 0 
28 -14 0.767838 0 1.32883626332921 0 
28.8 -14 0.773762 0 1.33174716033139 0 
29.6 -14 0.779328 0 1.33442725974892 0 
30.4 -14 0.784662 0 1.33692360792435 0 
31.2 -14 0.789682 0 1.33923088072059 0 
32 -14 0.794584 0 1.34140447802812 0 
32.8 -14 0.799234 0 1.34342563028143 0 
33.6 -14 0.803658 0 1.34530981800593 0 
34.4 -14 0.80792 0 1.3470778409082 0 
35.2 -14 0.81196 0 1.34872733898203 0 
36 -14 0.81593 0 1.3502915060615 0 
36.8 -14 0.819668 0 1.35174931211727 0 
37.6 -14 0.823268 0 1.35312216083896 0 
38.4 -14 0.826742 0 1.35441710350843 0 
39.2 -14 0.830016 0 1.35562895066151 0 
40 -14 0.83322 0 1.35678 0 
1.2 -12 0.00650484 0 0.034234276863376 0 
1.4 -12 0.01222568 0 0.0607025819644612 0 
1.6 -12 0.0199586 0 0.0939288386570732 0 
1.8 -12 0.0296906 0 0.132695229508566 0 
2 -12 0.0413944 0 0.176228815620701 0 
2.2 -12 0.0542456 0 0.221240565772669 0 
2.4 -12 0.068699 0 0.268815335214689 0 
2.6 -12 0.084343 0 0.317501147090945 0 
2.8 -12 0.1002926 0 0.364677537368614 0 
3 -12 0.1167528 0 0.410978995479456 0 
3.2 -12 0.1336456 0 0.456135821981097 0 
3.4 -12 0.1502484 0 0.498655747611131 0 
3.6 -12 0.1667622 0 0.539139393339559 0 
3.8 -12 0.1832536 0 0.577920782974125 0 
4 -12 0.199808 0 0.615244040180182 0 
4.2 -12 0.215942 0 0.65035900392461 0 
4.4 -12 0.231646 0 0.683319644226009 0 
4.6 -12 0.246884 0 0.71423237769285 0 
4.8 -12 0.261752 0 0.743436444553649 0 
5 -12 0.276134 0 0.770815674635586 0 
5.2 -12 0.290238 0 0.796864817289434 0 
5.4 -12 0.303938 0 0.821429393008375 0 
5.6 -12 0.317186 0 0.844536957815117 0 
5.8 -12 0.329932 0 0.86619377652357 0 
6 -12 0.34245 0 0.886864298558477 0 
6.2 -12 0.354644 0 0.906491171797008 0 
6.4 -12 0.366356 0 0.924919513402963 0 
6.6 -12 0.37771 0 0.942354612281209 0 
6.8 -12 0.388814 0 0.958998415575107 0 
7 -12 0.39952 0 0.974694993029102 0 
7.2 -12 0.409768 0 0.989427516720393 0 
7.4 -12 0.419974 0 1.0037182190321 0 
7.6 -12 0.429574 0 1.01695548365677 0 
7.8 -12 0.439246 0 1.0299190178486 0 
8 -12 0.44844 0 1.04205110903571 0 
8.2 -12 0.457334 0 1.05357016356297 0 
8.4 -12 0.465952 0 1.06452462147441 0 
8.6 -12 0.474296 0 1.07493416070077 0 
8.8 -12 0.482604 0 1.08505696066124 0 
9 -12 0.490566 0 1.09461559450193 0 
9.2 -12 0.498378 0 1.10380687668846 0 
9.4 -12 0.505972 0 1.11259065619419 0 
9.6 -12 0.513068 0 1.12073732772864 0 
9.8 -12 0.520142 0 1.12867229348505 0 
10 -12 0.526976 0 1.13623299517283 0 
10.2 -12 0.53379 0 1.14359992906432 0 
10.4 -12 0.540498 0 1.150719065459 0 
10.6 -12 0.546838 0 1.15739191491555 0 
10.8 -12 0.553104 0 1.16386088838753 0 
11 -12 0.559178 0 1.17004627301371 0 
11.2 -12 0.565216 0 1.17607050814121 0 
11.4 -12 0.57107 0 1.18183249933742 0 
11.6 -12 0.576564 0 1.18721962649342 0 
11.8 -12 0.582024 0 1.19246642098831 0 
12 -12 0.587464 0 1.197588289513 0 
12.4 -12 0.597756 0 1.20713511246578 0 
12.8 -12 0.607716 0 1.21608329301091 0 
13.2 -12 0.617064 0 1.22430372660859 0 
13.6 -12 0.626036 0 1.23198259570332 0 
14 -12 0.634636 0 1.23914959059609 0 
14.4 -12 0.642876 0 1.24584470968731 0 
14.8 -12 0.650932 0 1.25218910682959 0 
15.2 -12 0.658508 0 1.25805465469019 0 
15.6 -12 0.665788 0 1.26355699026085 0 
16 -12 0.672812 0 1.26873681145101 0 
16.8 -12 0.685862 0 1.27809927960242 0 
17.6 -12 0.69808 0 1.28646113746749 0 
18.4 -12 0.709344 0 1.2938796933004 0 
19.2 -12 0.7199 0 1.30054218916385 0 
20 -12 0.729644 0 1.30649036288338 0 
20.8 -12 0.738804 0 1.31186418968395 0 
21.6 -12 0.747432 0 1.3167370328253 0 
22.4 -12 0.755382 0 1.32111487952714 0 
23.2 -12 0.762944 0 1.32511853647822 0 
24 -12 0.77005 0 1.32876575064733 0 
24.8 -12 0.77676 0 1.33210203357904 0 
25.6 -12 0.783074 0 1.33515475068275 0 
26.4 -12 0.78904 0 1.33795751063281 0 
27.2 -12 0.794712 0 1.34054232976185 0 
28 -12 0.800088 0 1.34292641001625 0 
28.8 -12 0.805232 0 1.34513571129956 0 
29.6 -12 0.81009 0 1.34717741459212 0 
30.4 -12 0.814694 0 1.34906926025254 0 
31.2 -12 0.819064 0 1.3508259176529 0 
32 -12 0.823284 0 1.35246777767736 0 
32.8 -12 0.827318 0 1.3539992754034 0 
33.6 -12 0.83114 0 1.35542615182453 0 
34.4 -12 0.834828 0 1.35676409604337 0 
35.2 -12 0.838348 0 1.3580162202787 0 
36 -12 0.841766 0 1.35919407895138 0 
36.8 -12 0.844976 0 1.36029549702085 0 
37.6 -12 0.848104 0 1.36133435436247 0 
38.4 -12 0.851106 0 1.36231181160912 0 
39.2 -12 0.853956 0 1.36323158654752 0 
40 -12 0.856712 0 1.3641 0 
0.9 -11 0.0050545 0 0.0245717300892091 0 
1 -11 0.0075986 0 0.0359070016247894 0 
1.2 -11 0.01447918 0 0.0655094744531967 0 
1.4 -11 0.023859 0 0.103199420895432 0 
1.6 -11 0.0355502 0 0.147017732485036 0 
1.8 -11 0.049482 0 0.196255975828824 0 
2 -11 0.0648716 0 0.247340223054576 0 
2.2 -11 0.0815722 0 0.299623949118352 0 
2.4 -11 0.0991616 0 0.351736275301205 0 
2.6 -11 0.1170564 0 0.402211202612863 0 
2.8 -11 0.1359194 0 0.45238303751597 0 
3 -11 0.1539668 0 0.498519948383197 0 
3.2 -11 0.172373 0 0.54320099752682 0 
3.4 -11 0.1903112 0 0.58502749924223 0 
3.6 -11 0.208326 0 0.625096461053905 0 
3.8 -11 0.225926 0 0.662766931860031 0 
4 -11 0.24299 0 0.697923252940302 0 
4.2 -11 0.2593 0 0.730530109853999 0 
4.4 -11 0.27536 0 0.761388510912718 0 
4.6 -11 0.290576 0 0.789776384515452 0 
4.8 -11 0.305572 0 0.816831446396958 0 
5 -11 0.320172 0 0.842367073710092 0 
5.2 -11 0.334132 0 0.866136081133496 0 
5.4 -11 0.347538 0 0.888335395151144 0 
5.6 -11 0.360802 0 0.909622395784753 0 
5.8 -11 0.373448 0 0.929419865906059 0 
6 -11 0.385462 0 0.947846308718406 0 
6.2 -11 0.397316 0 0.965500611865289 0 
6.4 -11 0.408548 0 0.981891830057034 0 
6.6 -11 0.419574 0 0.997578606425403 0 
6.8 -11 0.430384 0 1.01255852500685 0 
7 -11 0.44057 0 1.02645399088622 0 
7.2 -11 0.450592 0 1.03977656221283 0 
7.4 -11 0.460294 0 1.05240979101116 0 
7.6 -11 0.469494 0 1.06420270339739 0 
7.8 -11 0.478308 0 1.07530930204792 0 
8 -11 0.487244 0 1.08622254333788 0 
8.2 -11 0.495882 0 1.09657583494478 0 
8.4 -11 0.504014 0 1.10621731849493 0 
8.6 -11 0.51216 0 1.11561728973828 0 
8.8 -11 0.519994 0 1.12450876789544 0 
9 -11 0.527614 0 1.13299940398977 0 
9.2 -11 0.534824 0 1.14095943442557 0 
9.4 -11 0.541874 0 1.1485891049425 0 
9.6 -11 0.548682 0 1.15584705733967 0 
9.8 -11 0.555442 0 1.16289093586015 0 
10 -11 0.56206 0 1.16965658020639 0 
10.2 -11 0.568516 0 1.17614669336967 0 
10.4 -11 0.574728 0 1.18231488726775 0 
10.6 -11 0.580702 0 1.1881726263673 0 
10.8 -11 0.586428 0 1.19373559215534 0 
11 -11 0.59218 0 1.19917915780465 0 
11.2 -11 0.597788 0 1.2044069389537 0 
11.4 -11 0.603264 0 1.2094359906633 0 
11.6 -11 0.608572 0 1.21424306841592 0 
11.8 -11 0.613788 0 1.2188874208902 0 
12 -11 0.61883 0 1.22332813052439 0 
12.4 -11 0.628544 0 1.23170688161709 0 
12.8 -11 0.637726 0 1.23943394372854 0 
13.2 -11 0.646598 0 1.24666753022693 0 
13.6 -11 0.654994 0 1.25335838564853 0 
14 -11 0.662998 0 1.25958374938844 0 
14.4 -11 0.670594 0 1.26536559681437 0 
14.8 -11 0.678092 0 1.27086350264337 0 
15.2 -11 0.685236 0 1.2759890066401 0 
15.6 -11 0.691944 0 1.28073472823678 0 
16 -11 0.698448 0 1.28521142325723 0 
16.8 -11 0.710682 0 1.29336035799363 0 
17.6 -11 0.722 0 1.30058212652554 0 
18.4 -11 0.732512 0 1.30701207510919 0 
19.2 -11 0.742256 0 1.31274996330513 0 
20 -11 0.751326 0 1.31789516834947 0 
20.8 -11 0.759698 0 1.32250144575602 0 
21.6 -11 0.767698 0 1.32669968049883 0 
22.4 -11 0.775116 0 1.33048537100054 0 
23.2 -11 0.782072 0 1.33392379448771 0 
24 -11 0.788668 0 1.3370657907549 0 
24.8 -11 0.794836 0 1.33992834269601 0 
25.6 -11 0.800688 0 1.34255459538602 0 
26.4 -11 0.806192 0 1.34496247800464 0 
27.2 -11 0.811458 0 1.34718488214114 0 
28 -11 0.816386 0 1.34922690944233 0 
28.8 -11 0.82112 0 1.35111971090623 0 
29.6 -11 0.825594 0 1.35287050557491 0 
30.4 -11 0.829848 0 1.35449353529045 0 
31.2 -11 0.833868 0 1.35600037343712 0 
32 -11 0.83776 0 1.35740665124614 0 
32.8 -11 0.841442 0 1.35871573025308 0 
33.6 -11 0.844986 0 1.35993976552332 0 
34.4 -11 0.848412 0 1.3610858185261 0 
35.2 -11 0.851616 0 1.3621563255585 0 
36 -11 0.854754 0 1.36316266015057 0 
36.8 -11 0.85772 0 1.36410632460928 0 
37.6 -11 0.86059 0 1.36499399332097 0 
38.4 -11 0.863342 0 1.36582939268233 0 
39.2 -11 0.865978 0 1.36661684333879 0 
40 -11 0.86851 0 1.36736 0 
0.7 -10 0.0067316 0 0.0277663388254865 0 
0.8 -10 0.01024246 0 0.0420524031251996 0 
0.9 -10 0.01420776 0 0.0570465329844379 0 
1 -10 0.01892448 0 0.0749260401312367 0 
1.2 -10 0.030621 0 0.118117661822677 0 
1.4 -10 0.045085 0 0.168589347730894 0 
1.6 -10 0.061654 0 0.223221697895149 0 
1.8 -10 0.0795518 0 0.279415854579764 0 
2 -10 0.0992274 0 0.337524066175523 0 
2.2 -10 0.1190956 0 0.393426434858756 0 
2.4 -10 0.139663 0 0.448123260889391 0 
2.6 -10 0.1600042 0 0.499589598134677 0 
2.8 -10 0.180638 0 0.549201844705263 0 
3 -10 0.200692 0 0.595243408081767 0 
3.2 -10 0.220086 0 0.638022507750757 0 
3.4 -10 0.238842 0 0.677676708634409 0 
3.6 -10 0.257126 0 0.714810815102898 0 
3.8 -10 0.274602 0 0.749137120644246 0 
4 -10 0.292064 0 0.781853830396968 0 
4.2 -10 0.308162 0 0.811330701034745 0 
4.4 -10 0.32417 0 0.83951075896451 0 
4.6 -10 0.339418 0 0.865574516803651 0 
4.8 -10 0.353908 0 0.889623423083346 0 
5 -10 0.367932 0 0.912234562879839 0 
5.2 -10 0.381442 0 0.933417042843777 0 
5.4 -10 0.394662 0 0.953520108176373 0 
5.6 -10 0.407264 0 0.97222042385308 0 
5.8 -10 0.419398 0 0.989776330724265 0 
6 -10 0.43077 0 1.00593021699106 0 
6.2 -10 0.442216 0 1.02165995432711 0 
6.4 -10 0.453024 0 1.03624359217007 0 
6.6 -10 0.463596 0 1.0501377963711 0 
6.8 -10 0.473626 0 1.06309959497749 0 
7 -10 0.48361 0 1.07561658754703 0 
7.2 -10 0.492988 0 1.08722169321442 0 
7.4 -10 0.502058 0 1.09821717575144 0 
7.6 -10 0.510978 0 1.10875380036536 0 
7.8 -10 0.519692 0 1.1188073164374 0 
8 -10 0.528012 0 1.12827785283459 0 
8.2 -10 0.536042 0 1.13723704893178 0 
8.4 -10 0.543884 0 1.14581083263003 0 
8.6 -10 0.551356 0 1.15387298827676 0 
8.8 -10 0.558518 0 1.16149294699474 0 
9 -10 0.565708 0 1.16892319240048 0 
9.2 -10 0.572606 0 1.17594892588813 0 
9.4 -10 0.579196 0 1.1825817407834 0 
9.6 -10 0.585722 0 1.18900067271759 0 
9.8 -10 0.592042 0 1.19511379661548 0 
10 -10 0.598044 0 1.20087674019484 0 
10.2 -10 0.604004 0 1.20646397237051 0 
10.4 -10 0.609746 0 1.21178087738532 0 
10.6 -10 0.61545 0 1.21693775719808 0 
10.8 -10 0.620952 0 1.2218452646485 0 
11 -10 0.626156 0 1.22647827544675 0 
11.2 -10 0.631504 0 1.23106074183848 0 
11.4 -10 0.63639 0 1.23530081719967 0 
11.6 -10 0.641322 0 1.23945114796311 0 
11.8 -10 0.646138 0 1.24344461279196 0 
12 -10 0.650888 0 1.24730759453973 0 
12.4 -10 0.659858 0 1.25451374876931 0 
12.8 -10 0.668472 0 1.26121929650012 0 
13.2 -10 0.676612 0 1.26740796977545 0 
13.6 -10 0.684438 0 1.27318454833569 0 
14 -10 0.691846 0 1.27853573491476 0 
14.4 -10 0.698936 0 1.28352843155222 0 
14.8 -10 0.705698 0 1.28818255856299 0 
15.2 -10 0.712336 0 1.29258561973551 0 
15.6 -10 0.718568 0 1.29666792739867 0 
16 -10 0.724528 0 1.30048863800455 0 
16.8 -10 0.735808 0 1.30746002205331 0 
17.6 -10 0.746194 0 1.31362078526013 0 
18.4 -10 0.755862 0 1.31910724512013 0 
19.2 -10 0.764836 0 1.32400341048413 0 
20 -10 0.773178 0 1.32838902021305 0 
20.8 -10 0.780966 0 1.33233187920793 0 
21.6 -10 0.788186 0 1.33588098026763 0 
22.4 -10 0.795052 0 1.33910851831099 0 
23.2 -10 0.801378 0 1.34202469519583 0 
24 -10 0.807414 0 1.34469054413767 0 
24.8 -10 0.81306 0 1.34712100815919 0 
25.6 -10 0.818408 0 1.34934802094125 0 
26.4 -10 0.82348 0 1.35139295182147 0 
27.2 -10 0.82825 0 1.35327212149211 0 
28 -10 0.832762 0 1.35500427200373 0 
28.8 -10 0.837066 0 1.35660592743563 0 
29.6 -10 0.841192 0 1.35808923960171 0 
30.4 -10 0.84506 0 1.35946278785013 0 
31.2 -10 0.84878 0 1.36074013255996 0 
32 -10 0.852276 0 1.36192855061803 0 
32.8 -10 0.855664 0 1.36303675520928 0 
33.6 -10 0.858902 0 1.36407108249343 0 
34.4 -10 0.861992 0 1.36503871548917 0 
35.2 -10 0.864932 0 1.36594473250896 0 
36 -10 0.867802 0 1.36679336382615 0 
36.8 -10 0.870504 0 1.36759125317769 0 
37.6 -10 0.873134 0 1.36834015309247 0 
38.4 -10 0.87566 0 1.36904465287494 0 
39.2 -10 0.878072 0 1.36970962495869 0 
40 -10 0.880338 0 1.37034 0 
0.3 -9 0.00597832 0 0.0152933143181558 0 
0.4 -9 0.0092023 0 0.0251868024166661 0 
0.5 -9 0.01326592 0 0.0389835775752557 0 
0.6 -9 0.01787056 0 0.0544353941618259 0 
0.7 -9 0.023216 0 0.071482356662573 0 
0.8 -9 0.0295302 0 0.0922614375640489 0 
0.9 -9 0.036499 0 0.115621106094902 0 
1 -9 0.0445046 0 0.141965865980173 0 
1.2 -9 0.0617958 0 0.198599652170578 0 
1.4 -9 0.08116 0 0.25864933699128 0 
1.6 -9 0.1020028 0 0.32063619683374 0 
1.8 -9 0.1245524 0 0.383738447046886 0 
2 -9 0.147263 0 0.444138251766465 0 
2.2 -9 0.1702402 0 0.501965792120143 0 
2.4 -9 0.192661 0 0.55581417178754 0 
2.6 -9 0.214642 0 0.606068663645315 0 
2.8 -9 0.235868 0 0.652446024368869 0 
3 -9 0.256136 0 0.694829862686879 0 
3.2 -9 0.275788 0 0.734197844120814 0 
3.4 -9 0.294394 0 0.770079617934501 0 
3.6 -9 0.312932 0 0.804220567345144 0 
3.8 -9 0.330446 0 0.835464825374461 0 
4 -9 0.347334 0 0.864493034684858 0 
4.2 -9 0.363244 0 0.891036836054834 0 
4.4 -9 0.378552 0 0.915786415230649 0 
4.6 -9 0.39346 0 0.939092563688187 0 
4.8 -9 0.407204 0 0.960209623398951 0 
5 -9 0.420636 0 0.980149698565431 0 
5.2 -9 0.433396 0 0.998648383671343 0 
5.4 -9 0.445618 0 1.01591269711037 0 
5.6 -9 0.457586 0 1.03228672012361 0 
5.8 -9 0.46894 0 1.04754470706388 0 
6 -9 0.47995 0 1.06192825433237 0 
6.2 -9 0.49044 0 1.07535876933802 0 
6.4 -9 0.500626 0 1.08807888561201 0 
6.6 -9 0.51055 0 1.10015940827466 0 
6.8 -9 0.520104 0 1.11154097014445 0 
7 -9 0.5287 0 1.12181763197107 0 
7.2 -9 0.537694 0 1.13204089978848 0 
7.4 -9 0.546472 0 1.14177262656409 0 
7.6 -9 0.554616 0 1.15075691919414 0 
7.8 -9 0.562608 0 1.15934996355108 0 
8 -9 0.57032 0 1.16750580188329 0 
8.2 -9 0.577712 0 1.17519199997306 0 
8.4 -9 0.584848 0 1.1824763526072 0 
8.6 -9 0.59179 0 1.18942340268834 0 
8.8 -9 0.59867 0 1.19612351399629 0 
9 -9 0.60536 0 1.20251376057868 0 
9.2 -9 0.611618 0 1.2084771216315 0 
9.4 -9 0.617824 0 1.21423523614564 0 
9.6 -9 0.623684 0 1.21964806776095 0 
9.8 -9 0.629442 0 1.22485060269607 0 
10 -9 0.635106 0 1.22985238907144 0 
10.2 -9 0.64053 0 1.23459666300667 0 
10.4 -9 0.64595 0 1.23920084659509 0 
10.6 -9 0.651166 0 1.24357899809907 0 
10.8 -9 0.656196 0 1.24775609175759 0 
11 -9 0.661086 0 1.25175759859627 0 
11.2 -9 0.665802 0 1.25557557583507 0 
11.4 -9 0.670424 0 1.25924823815028 0 
11.6 -9 0.675064 0 1.26282554577185 0 
11.8 -9 0.679376 0 1.266181969445 0 
12 -9 0.683584 0 1.26941068415978 0 
12.4 -9 0.691956 0 1.27558854952351 0 
12.8 -9 0.699886 0 1.28128988590693 0 
13.2 -9 0.707384 0 1.28655990206488 0 
13.6 -9 0.714408 0 1.2914133971348 0 
14 -9 0.721236 0 1.29596212171275 0 
14.4 -9 0.727682 0 1.30017986567939 0 
14.8 -9 0.733884 0 1.30412477022733 0 
15.2 -9 0.739776 0 1.30780125499438 0 
15.6 -9 0.745506 0 1.31125859244031 0 
16 -9 0.750994 0 1.31449598073656 0 
16.8 -9 0.761258 0 1.32037031784589 0 
17.6 -9 0.770742 0 1.32556404613937 0 
18.4 -9 0.77951 0 1.33017347264588 0 
19.2 -9 0.787642 0 1.33428494504922 0 
20 -9 0.795294 0 1.33797423354362 0 
20.8 -9 0.802246 0 1.34127250006228 0 
21.6 -9 0.808842 0 1.3442545526434 0 
22.4 -9 0.815092 0 1.34695721461723 0 
23.2 -9 0.820832 0 1.34940343096066 0 
24 -9 0.826272 0 1.35163262788037 0 
24.8 -9 0.831398 0 1.35366740068183 0 
25.6 -9 0.836258 0 1.35552962089032 0 
26.4 -9 0.840852 0 1.35723760208103 0 
27.2 -9 0.845134 0 1.35880876377967 0 
28 -9 0.849252 0 1.36025596678136 0 
28.8 -9 0.853162 0 1.36159197082302 0 
29.6 -9 0.856864 0 1.36282903468991 0 
30.4 -9 0.860362 0 1.36397656952716 0 
31.2 -9 0.863712 0 1.3650416944974 0 
32 -9 0.866886 0 1.3660340261182 0 
32.8 -9 0.869956 0 1.36695654224955 0 
33.6 -9 0.872856 0 1.36782007812466 0 
34.4 -9 0.875658 0 1.36862470358837 0 
35.2 -9 0.87832 0 1.3693799093582 0 
36 -9 0.880894 0 1.37008634367037 0 
36.8 -9 0.883346 0 1.37075065620743 0 
37.6 -9 0.885708 0 1.37137369104789 0 
38.4 -9 0.887976 0 1.37196055489878 0 
39.2 -9 0.890132 0 1.37251624475319 0 
40 -9 0.892214 0 1.37304 0 
0.3 -8 0.0385276 0 0.0529069376322369 0 
0.4 -8 0.0426516 0 0.069889326722301 0 
0.5 -8 0.048276 0 0.0918439433607532 0 
0.6 -8 0.0547272 0 0.116406285113462 0 
0.7 -8 0.0624138 0 0.142298346491585 0 
0.8 -8 0.0712328 0 0.173032722832725 0 
0.9 -8 0.080635 0 0.202637953514604 0 
1 -8 0.0904452 0 0.234733078975332 0 
1.2 -8 0.1130512 0 0.303042004468053 0 
1.4 -8 0.1368164 0 0.37166678285868 0 
1.6 -8 0.1614916 0 0.43923899483932 0 
1.8 -8 0.1861544 0 0.502666328960333 0 
2 -8 0.210688 0 0.562363591853896 0 
2.2 -8 0.23479 0 0.617560573200327 0 
2.4 -8 0.257932 0 0.66812723331269 0 
2.6 -8 0.27991 0 0.713904457644111 0 
2.8 -8 0.301254 0 0.756411308128337 0 
3 -8 0.321756 0 0.795224628034993 0 
3.2 -8 0.341394 0 0.830827303625878 0 
3.4 -8 0.358852 0 0.86208111560781 0 
3.6 -8 0.376066 0 0.891448994974826 0 
3.8 -8 0.392658 0 0.918646646209793 0 
4 -8 0.40801 0 0.943210287475542 0 
4.2 -8 0.423092 0 0.966435382044018 0 
4.4 -8 0.437666 0 0.988070632380943 0 
4.6 -8 0.451366 0 1.00799809139686 0 
4.8 -8 0.464202 0 1.02625284688096 0 
5 -8 0.47681 0 1.04355386180579 0 
5.2 -8 0.488618 0 1.0594525274472 0 
5.4 -8 0.499896 0 1.07429315706178 0 
5.6 -8 0.510782 0 1.08822960239261 0 
5.8 -8 0.52168 0 1.10162136277258 0 
6 -8 0.531422 0 1.11365743102463 0 
6.2 -8 0.541194 0 1.12524922393354 0 
6.4 -8 0.55055 0 1.13612759822629 0 
6.6 -8 0.55955 0 1.14636237526685 0 
6.8 -8 0.568154 0 1.15596171524271 0 
7 -8 0.576598 0 1.16511404905974 0 
7.2 -8 0.58449 0 1.17360528685415 0 
7.4 -8 0.592206 0 1.18169668636656 0 
7.6 -8 0.599684 0 1.18936436763412 0 
7.8 -8 0.606944 0 1.19664012753602 0 
8 -8 0.613806 0 1.20347244200847 0 
8.2 -8 0.62088 0 1.21014473178607 0 
8.4 -8 0.627426 0 1.21634652600729 0 
8.6 -8 0.633916 0 1.22230854239906 0 
8.8 -8 0.640014 0 1.22790069686182 0 
9 -8 0.645966 0 1.23323525856352 0 
9.2 -8 0.65163 0 1.23826710958617 0 
9.4 -8 0.657292 0 1.24313443707445 0 
9.6 -8 0.662746 0 1.24775852376107 0 
9.8 -8 0.668084 0 1.25218004132956 0 
10 -8 0.673154 0 1.25637206278522 0 
10.2 -8 0.678176 0 1.26040486792115 0 
10.4 -8 0.68295 0 1.26422817260051 0 
10.6 -8 0.687618 0 1.26789072151106 0 
10.8 -8 0.6923 0 1.27144028287474 0 
11 -8 0.69664 0 1.27477395445799 0 
11.2 -8 0.701018 0 1.27800964566796 0 
11.4 -8 0.70519 0 1.28109117750269 0 
11.6 -8 0.709228 0 1.28404008667282 0 
11.8 -8 0.713208 0 1.28687892508817 0 
12 -8 0.717158 0 1.28962325864855 0 
12.4 -8 0.72457 0 1.29475030853085 0 
12.8 -8 0.731718 0 1.29950848630459 0 
13.2 -8 0.738414 0 1.30389498657205 0 
13.6 -8 0.744852 0 1.30797454354574 0 
14 -8 0.75103 0 1.31176770795127 0 
14.4 -8 0.756888 0 1.31529202575879 0 
14.8 -8 0.762402 0 1.31856579241349 0 
15.2 -8 0.76776 0 1.32163437446862 0 
15.6 -8 0.772854 0 1.3244990811744 0 
16 -8 0.777746 0 1.32718099674672 0 
16.8 -8 0.787052 0 1.33206281981835 0 
17.6 -8 0.795566 0 1.33636557340522 0 
18.4 -8 0.803392 0 1.34017942439697 0 
19.2 -8 0.810672 0 1.34357972556033 0 
20 -8 0.817542 0 1.34662188331366 0 
20.8 -8 0.823804 0 1.34935213578863 0 
21.6 -8 0.829678 0 1.35181365483824 0 
22.4 -8 0.83527 0 1.35403662753427 0 
23.2 -8 0.840412 0 1.35605569474116 0 
24 -8 0.845284 0 1.35789214214353 0 
24.8 -8 0.849868 0 1.35956655475521 0 
25.6 -8 0.854198 0 1.36109835035271 0 
26.4 -8 0.85827 0 1.36250430768353 0 
27.2 -8 0.862116 0 1.36379731437081 0 
28 -8 0.865806 0 1.3649847165487 0 
28.8 -8 0.86926 0 1.36608443733737 0 
29.6 -8 0.872594 0 1.36709648710847 0 
30.4 -8 0.875714 0 1.36804027651939 0 
31.2 -8 0.87871 0 1.36891409201529 0 
32 -8 0.88154 0 1.36972964202627 0 
32.8 -8 0.88426 0 1.37048770534349 0 
33.6 -8 0.88688 0 1.37119135395085 0 
34.4 -8 0.889344 0 1.37185550233287 0 
35.2 -8 0.891742 0 1.37247167898018 0 
36 -8 0.894028 0 1.37305052364299 0 
36.8 -8 0.896202 0 1.37359653470511 0 
37.6 -8 0.898312 0 1.37410596300771 0 
38.4 -8 0.900356 0 1.37458229645223 0 
39.2 -8 0.902282 0 1.37503710643644 0 
40 -8 0.904116 0 1.37547 0 
0.3 -7 0.1024916 0 0.0897996286132791 0 
0.4 -7 0.1078786 0 0.123860884362574 0 
0.5 -7 0.113757 0 0.158951431909092 0 
0.6 -7 0.12155 0 0.194409273869291 0 
0.7 -7 0.1303368 0 0.231009547555798 0 
0.8 -7 0.1403588 0 0.269674877970272 0 
0.9 -7 0.1523296 0 0.310516367358177 0 
1 -7 0.1635252 0 0.349544422053269 0 
1.2 -7 0.1891974 0 0.426634306903523 0 
1.4 -7 0.215114 0 0.499234936722974 0 
1.6 -7 0.241236 0 0.567218425545337 0 
1.8 -7 0.266328 0 0.628364303494546 0 
2 -7 0.290676 0 0.683771287709269 0 
2.2 -7 0.313842 0 0.733784349704578 0 
2.4 -7 0.335824 0 0.778532560165055 0 
2.6 -7 0.35685 0 0.819464800059512 0 
2.8 -7 0.377094 0 0.856632912830966 0 
3 -7 0.395774 0 0.889761910587769 0 
3.2 -7 0.413358 0 0.919927216172015 0 
3.4 -7 0.429774 0 0.94728832133636 0 
3.6 -7 0.445522 0 0.972479178296199 0 
3.8 -7 0.460918 0 0.995888880110856 0 
4 -7 0.474902 0 1.01690405134148 0 
4.2 -7 0.488204 0 1.03634176070894 0 
4.4 -7 0.500792 0 1.05428806691383 0 
4.6 -7 0.51316 0 1.07114764310635 0 
4.8 -7 0.524806 0 1.08672012145126 0 
5 -7 0.536014 0 1.101264835313 0 
5.2 -7 0.54683 0 1.1148699520762 0 
5.4 -7 0.55729 0 1.12761780500384 0 
5.6 -7 0.566996 0 1.13936069949791 0 
5.8 -7 0.57637 0 1.15039684976013 0 
6 -7 0.58556 0 1.16083466323192 0 
6.2 -7 0.594176 0 1.17052353155014 0 
6.4 -7 0.602296 0 1.17955635399758 0 
6.6 -7 0.610448 0 1.18820149175088 0 
6.8 -7 0.61857 0 1.19647394570674 0 
7 -7 0.625938 0 1.20406718425996 0 
7.2 -7 0.633006 0 1.2112201701612 0 
7.4 -7 0.639818 0 1.2179855798633 0 
7.6 -7 0.646562 0 1.22442580170698 0 
7.8 -7 0.653136 0 1.23055253595257 0 
8 -7 0.659238 0 1.23626955033352 0 
8.2 -7 0.665132 0 1.24168301071159 0 
8.4 -7 0.67108 0 1.24688919047827 0 
8.6 -7 0.676856 0 1.25184527809388 0 
8.8 -7 0.682484 0 1.25654976126629 0 
9 -7 0.687792 0 1.26099862276171 0 
9.2 -7 0.69289 0 1.26520745163208 0 
9.4 -7 0.697952 0 1.2692516075991 0 
9.6 -7 0.702794 0 1.27308694935378 0 
9.8 -7 0.707434 0 1.2767270371669 0 
10 -7 0.712042 0 1.28022840886083 0 
10.2 -7 0.71642 0 1.28354586388007 0 
10.4 -7 0.720778 0 1.28673221649864 0 
10.6 -7 0.72504 0 1.28978617557173 0 
10.8 -7 0.729064 0 1.29268659653315 0 
11 -7 0.732962 0 1.29545783031052 0 
11.2 -7 0.736838 0 1.29812503766511 0 
11.4 -7 0.740516 0 1.30066492703492 0 
11.6 -7 0.744144 0 1.30310498859041 0 
11.8 -7 0.747708 0 1.30545205434082 0 
12 -7 0.75112 0 1.30769580468372 0 
12.4 -7 0.757818 0 1.31193061065361 0 
12.8 -7 0.764076 0 1.3158290336381 0 
13.2 -7 0.7701 0 1.31944101122039 0 
13.6 -7 0.77575 0 1.32278514041371 0 
14 -7 0.781196 0 1.32588912609963 0 
14.4 -7 0.786426 0 1.32877664120505 0 
14.8 -7 0.79132 0 1.3314636588012 0 
15.2 -7 0.796056 0 1.33396940747769 0 
15.6 -7 0.800552 0 1.33631291602644 0 
16 -7 0.804914 0 1.33850290656899 0 
16.8 -7 0.813072 0 1.34247637861235 0 
17.6 -7 0.820554 0 1.34598166270362 0 
18.4 -7 0.827482 0 1.34908595232452 0 
19.2 -7 0.833956 0 1.35184509280044 0 
20 -7 0.839952 0 1.35431278295157 0 
20.8 -7 0.845536 0 1.35652502778347 0 
21.6 -7 0.850646 0 1.35852960574615 0 
22.4 -7 0.855552 0 1.36032634959474 0 
23.2 -7 0.860112 0 1.36195985087381 0 
24 -7 0.864376 0 1.36344779027904 0 
24.8 -7 0.86843 0 1.36479905914594 0 
25.6 -7 0.872228 0 1.36603725861907 0 
26.4 -7 0.875804 0 1.36717473319499 0 
27.2 -7 0.879196 0 1.36821824371306 0 
28 -7 0.882434 0 1.36917454272642 0 
28.8 -7 0.885466 0 1.37006389746699 0 
29.6 -7 0.888398 0 1.37087600320197 0 
30.4 -7 0.891138 0 1.37163844851264 0 
31.2 -7 0.893748 0 1.37234550136748 0 
32 -7 0.896242 0 1.37300224541119 0 
32.8 -7 0.898622 0 1.37361449883573 0 
33.6 -7 0.900908 0 1.37418259870141 0 
34.4 -7 0.903096 0 1.37471309384536 0 
35.2 -7 0.905186 0 1.37521047214536 0 
36 -7 0.90718 0 1.37567869416427 0 
36.8 -7 0.909108 0 1.37611376668472 0 
37.6 -7 0.910954 0 1.37652345995129 0 
38.4 -7 0.91273 0 1.37690831632418 0 
39.2 -7 0.91442 0 1.37727544278155 0 
40 -7 0.91605 0 1.37762 0 
0.3 -6 0.194628 0 0.133920308947275 0 
0.4 -6 0.20091 0 0.18703135253831 0 
0.5 -6 0.208924 0 0.236377021511098 0 
0.6 -6 0.218978 0 0.288867259135903 0 
0.7 -6 0.229978 0 0.338534536690046 0 
0.8 -6 0.240466 0 0.385008762310406 0 
0.9 -6 0.251508 0 0.429768646717422 0 
1 -6 0.264598 0 0.473562782293778 0 
1.2 -6 0.290156 0 0.554879945737438 0 
1.4 -6 0.31508 0 0.627944248483452 0 
1.6 -6 0.339526 0 0.692184847718819 0 
1.8 -6 0.36298 0 0.748615868451667 0 
2 -6 0.385328 0 0.798455601929894 0 
2.2 -6 0.405512 0 0.841755014532868 0 
2.4 -6 0.424994 0 0.880663891120176 0 
2.6 -6 0.442928 0 0.914985403731582 0 
2.8 -6 0.459956 0 0.946118163152979 0 
3 -6 0.476228 0 0.9741499673812 0 
3.2 -6 0.491528 0 0.999594925361498 0 
3.4 -6 0.505358 0 1.02242070243238 0 
3.6 -6 0.519666 0 1.04407345337812 0 
3.8 -6 0.532342 0 1.06338421091746 0 
4 -6 0.544392 0 1.08108368087705 0 
4.2 -6 0.556564 0 1.09783646735755 0 
4.4 -6 0.56765 0 1.11308517077488 0 
4.6 -6 0.578242 0 1.12720269544736 0 
4.8 -6 0.58852 0 1.14037047036303 0 
5 -6 0.598314 0 1.15259584170148 0 
5.2 -6 0.60752 0 1.16392184275322 0 
5.4 -6 0.616486 0 1.17452989450034 0 
5.6 -6 0.624912 0 1.1843757071395 0 
5.8 -6 0.633054 0 1.19363792094324 0 
6 -6 0.641108 0 1.20235832243629 0 
6.2 -6 0.64891 0 1.2105572473842 0 
6.4 -6 0.656282 0 1.2181914761246 0 
6.6 -6 0.663196 0 1.22534807177621 0 
6.8 -6 0.670054 0 1.23210245416046 0 
7 -6 0.676552 0 1.23844550717149 0 
7.2 -6 0.682768 0 1.2444234801261 0 
7.4 -6 0.689088 0 1.25010728789068 0 
7.6 -6 0.694836 0 1.25541277579344 0 
7.8 -6 0.70028 0 1.26041716119776 0 
8 -6 0.705762 0 1.26517903592914 0 
8.2 -6 0.711088 0 1.26969595690522 0 
8.4 -6 0.716134 0 1.27396016335992 0 
8.6 -6 0.721102 0 1.27800863261014 0 
8.8 -6 0.725842 0 1.28184673278064 0 
9 -6 0.73043 0 1.28549493135031 0 
9.2 -6 0.735074 0 1.28896935701469 0 
9.4 -6 0.739448 0 1.29226496798766 0 
9.6 -6 0.743736 0 1.2954108947901 0 
9.8 -6 0.747802 0 1.29839916568226 0 
10 -6 0.75165 0 1.30124338369991 0 
10.2 -6 0.755574 0 1.30395737344265 0 
10.4 -6 0.759346 0 1.30655007632899 0 
10.6 -6 0.763042 0 1.30902405595095 0 
10.8 -6 0.766616 0 1.31138879775418 0 
11 -6 0.77004 0 1.31364500789765 0 
11.2 -6 0.77326 0 1.31581227378936 0 
11.4 -6 0.776494 0 1.31787834547144 0 
11.6 -6 0.779708 0 1.31985839542392 0 
11.8 -6 0.78267 0 1.32176117684348 0 
12 -6 0.785752 0 1.32357550530596 0 
12.4 -6 0.791434 0 1.32699958285137 0 
12.8 -6 0.796946 0 1.3301506414274 0 
13.2 -6 0.80216 0 1.33306240987137 0 
13.6 -6 0.807066 0 1.3357630584025 0 
14 -6 0.811828 0 1.33825700133735 0 
14.4 -6 0.816294 0 1.34057954947076 0 
14.8 -6 0.820572 0 1.34273872579763 0 
15.2 -6 0.824598 0 1.34475977905425 0 
15.6 -6 0.828574 0 1.34662845568524 0 
16 -6 0.83225 0 1.34839665152204 0 
16.8 -6 0.839336 0 1.35156984272479 0 
17.6 -6 0.845816 0 1.35437197663145 0 
18.4 -6 0.8518 0 1.35684882949624 0 
19.2 -6 0.85735 0 1.35905160930224 0 
20 -6 0.862498 0 1.36102045458438 0 
20.8 -6 0.867312 0 1.36278019035471 0 
21.6 -6 0.871778 0 1.36436858677763 0 
22.4 -6 0.875984 0 1.36579610805421 0 
23.2 -6 0.879924 0 1.36709010075721 0 
24 -6 0.883576 0 1.36827767236379 0 
24.8 -6 0.887058 0 1.36934801437869 0 
25.6 -6 0.890326 0 1.37033095427716 0 
26.4 -6 0.89341 0 1.37123133318713 0 
27.2 -6 0.896324 0 1.37205833505764 0 
28 -6 0.899104 0 1.37281476497517 0 
28.8 -6 0.901732 0 1.37351382541569 0 
29.6 -6 0.904214 0 1.37416420868151 0 
30.4 -6 0.906596 0 1.37476044412084 0 
31.2 -6 0.908842 0 1.37531976137714 0 
32 -6 0.910984 0 1.37584010571243 0 
32.8 -6 0.913026 0 1.37632537736037 0 
33.6 -6 0.914996 0 1.37677100140526 0 
34.4 -6 0.916866 0 1.37719284446365 0 
35.2 -6 0.91867 0 1.37758148232993 0 
36 -6 0.9204 0 1.37794559883262 0 
36.8 -6 0.92203 0 1.37829599760415 0 
37.6 -6 0.923624 0 1.37861574115758 0 
38.4 -6 0.925138 0 1.37892222620557 0 
39.2 -6 0.926614 0 1.37920357641986 0 
40 -6 0.928 0 1.37948 0 
0.3 -5 0.317185 0.0005949 0.202254 0.002045 
0.4 -5 0.325607 0.000197 0.267934 0.0007439 
0.5 -5 0.33464 0.0006218 0.330721 0.001338 
0.6 -5 0.344961 0.000168 0.389618 0.0006231 
0.7 -5 0.355522 0.0003563 0.446003 0.0007165 
0.8 -5 0.366712 0.0001175 0.498812 0.0004091 
0.9 -5 0.377426 0.0002206 0.547206 0.0001604 
1 -5 0.388998 9.873e-05 0.593016 0.0007819 
1.2 -5 0.410937 0.0001124 0.673903 0.000381 
1.4 -5 0.432172 0.0002118 0.742741 0.0002108 
1.6 -5 0.452583 0.0002033 0.801368 8.11e-05 
1.8 -5 0.471176 0.0001324 0.851151 8.353e-05 
2 -5 0.488915 0.0001169 0.894608 0.000175 
2.2 -5 0.505205 0.0003791 0.932052 0.0001544 
2.4 -5 0.520752 0.0002564 0.965358 0.0001388 
2.6 -5 0.535355 8.701e-05 0.994917 4.071e-05 
2.8 -5 0.548865 7.711e-05 1.02116 5.443e-05 
3 -5 0.561775 0.0001503 1.04494 9.297e-05 
3.2 -5 0.574263 2.213e-05 1.06666 6.868e-05 
3.4 -5 0.586099 8.747e-05 1.08645 3.992e-05 
3.6 -5 0.597229 8.451e-05 1.10442 5.092e-05 
3.8 -5 0.607741 2.691e-05 1.12092 1.837e-05 
4 -5 0.617898 3.275e-06 1.13611 2.485e-05 
4.2 -5 0.62769 0 1.15014247433199 0 
4.4 -5 0.636874 0 1.163032984845 0 
4.6 -5 0.645666 0 1.17497797383858 0 
4.8 -5 0.654342 0 1.18612612460795 0 
5 -5 0.662404 0 1.19639636716724 0 
5.2 -5 0.67011 0 1.20596551543813 0 
5.4 -5 0.677538 0 1.2148438523398 0 
5.6 -5 0.685106 0 1.22317942569646 0 
5.8 -5 0.692058 0 1.23093828514405 0 
6 -5 0.69869 0 1.23817801593464 0 
6.2 -5 0.705068 0 1.24495739723308 0 
6.4 -5 0.711266 0 1.25131691566019 0 
6.6 -5 0.717294 0 1.25725178407969 0 
6.8 -5 0.722968 0 1.26281840655837 0 
7 -5 0.728646 0 1.2680693830491 0 
7.2 -5 0.73387 0 1.27299765273541 0 
7.4 -5 0.738998 0 1.27764046382939 0 
7.6 -5 0.743944 0 1.28201752333529 0 
7.8 -5 0.748746 0 1.28614357360289 0 
8 -5 0.75343 0 1.29002388222493 0 
8.2 -5 0.757804 0 1.29371705761209 0 
8.4 -5 0.762014 0 1.29719847917086 0 
8.6 -5 0.76629 0 1.30048968992547 0 
8.8 -5 0.770294 0 1.30361704612439 0 
9 -5 0.774078 0 1.30658962073142 0 
9.2 -5 0.777928 0 1.30939184349054 0 
9.4 -5 0.781628 0 1.31205586020774 0 
9.6 -5 0.785296 0 1.31457384800835 0 
9.8 -5 0.788742 0 1.3169788817246 0 
10 -5 0.792118 0 1.31927673770847 0 
10.2 -5 0.79532 0 1.32146809649559 0 
10.4 -5 0.798388 0 1.3235660265392 0 
10.6 -5 0.80159 0 1.32552799066664 0 
10.8 -5 0.804526 0 1.32743122369256 0 
11 -5 0.807568 0 1.32921439302905 0 
11.2 -5 0.810394 0 1.33093876404397 0 
11.4 -5 0.812966 0 1.33262694974359 0 
11.6 -5 0.815626 0 1.33420542434652 0 
11.8 -5 0.81825 0 1.33571383717879 0 
12 -5 0.820734 0 1.33717168665242 0 
12.4 -5 0.82558 0 1.33989586536162 0 
12.8 -5 0.830172 0 1.34240401273546 0 
13.2 -5 0.834518 0 1.34472296511987 0 
13.6 -5 0.838718 0 1.34684849626664 0 
14 -5 0.84266 0 1.34883066419269 0 
14.4 -5 0.846414 0 1.35067078601705 0 
14.8 -5 0.850048 0 1.35236650865855 0 
15.2 -5 0.85346 0 1.35396313672891 0 
15.6 -5 0.856728 0 1.35544815539438 0 
16 -5 0.859844 0 1.35684063493235 0 
16.8 -5 0.865776 0 1.35933381302196 0 
17.6 -5 0.871224 0 1.36152886055531 0 
18.4 -5 0.876252 0 1.36346651339554 0 
19.2 -5 0.88089 0 1.36519400858299 0 
20 -5 0.88521 0 1.36673075294593 0 
20.8 -5 0.889254 0 1.36809857564716 0 
21.6 -5 0.892988 0 1.36934061012861 0 
22.4 -5 0.896502 0 1.37045364213093 0 
23.2 -5 0.899802 0 1.37145742955655 0 
24 -5 0.902862 0 1.37238429817535 0 
24.8 -5 0.905764 0 1.37321912723861 0 
25.6 -5 0.908492 0 1.37398490599688 0 
26.4 -5 0.91108 0 1.37468034562126 0 
27.2 -5 0.913516 0 1.37532322930661 0 
28 -5 0.915842 0 1.37590660359771 0 
28.8 -5 0.918024 0 1.376453822983 0 
29.6 -5 0.920114 0 1.37695248440389 0 
30.4 -5 0.922094 0 1.37741717869131 0 
31.2 -5 0.923978 0 1.37784772245287 0 
32 -5 0.925764 0 1.37825268085918 0 
32.8 -5 0.927472 0 1.37862689746466 0 
33.6 -5 0.929118 0 1.3789702876311 0 
34.4 -5 0.930692 0 1.37929089070997 0 
35.2 -5 0.932176 0 1.37959975493452 0 
36 -5 0.933612 0 1.37988381187594 0 
36.8 -5 0.935 0 1.38014338280438 0 
37.6 -5 0.936318 0 1.38039446778717 0 
38.4 -5 0.937584 0 1.38063047653829 0 
39.2 -5 0.938814 0 1.38084615431398 0 
40 -5 0.939974 0 1.38106 0 
0.3 -4 0.468535 0.0002179 0.276007 0.001173 
0.4 -4 0.475066 0.0002953 0.350631 0.0006382 
0.5 -4 0.483279 0.0001887 0.421679 0.0005696 
0.6 -4 0.491572 9.221e-05 0.485389 0.0005598 
0.7 -4 0.500681 0.0001185 0.544436 0.0001702 
0.8 -4 0.509102 0.0001533 0.597989 0.0003581 
0.9 -4 0.518125 9.594e-05 0.64723 0.0002999 
1 -4 0.526454 8.727e-05 0.692134 0.0002095 
1.2 -4 0.542968 7.937e-05 0.768352 0.0001343 
1.4 -4 0.558012 6.958e-05 0.831621 8.151e-05 
1.6 -4 0.572091 3.669e-05 0.884295 9.419e-05 
1.8 -4 0.585521 0.0001068 0.928918 0.0001309 
2 -4 0.597836 8.273e-05 0.967197 0.0001245 
2.2 -4 0.609406 0.0001304 1.00046 6.758e-05 
2.4 -4 0.620172 4.861e-05 1.02959 4.875e-05 
2.6 -4 0.630637 5.416e-05 1.0557 3.237e-05 
2.8 -4 0.640718 9.057e-05 1.0791 3.764e-05 
3 -4 0.650269 3.265e-05 1.10015 4.263e-05 
3.2 -4 0.659628 2.514e-05 1.11938 2.073e-05 
3.4 -4 0.668447 6.218e-05 1.13672 1.898e-05 
3.6 -4 0.67695 6.108e-05 1.15254 2.224e-05 
3.8 -4 0.685228 2.924e-05 1.16703 1.573e-05 
4 -4 0.693072 2.708e-05 1.18031 1.131e-05 
4.2 -4 0.700632 0 1.19249336362151 0 
4.4 -4 0.70799 0 1.20373948416675 0 
4.6 -4 0.715124 0 1.2140172649778 0 
4.8 -4 0.722004 0 1.22356440785463 0 
5 -4 0.728346 0 1.23241837185928 0 
5.2 -4 0.734468 0 1.24058826604417 0 
5.4 -4 0.74056 0 1.24814873313266 0 
5.6 -4 0.746362 0 1.25517655492358 0 
5.8 -4 0.752012 0 1.26169083739599 0 
6 -4 0.757498 0 1.26776213073122 0 
6.2 -4 0.762628 0 1.27344008208651 0 
6.4 -4 0.767682 0 1.27873513004988 0 
6.6 -4 0.772526 0 1.28365884167034 0 
6.8 -4 0.777056 0 1.28829984308719 0 
7 -4 0.781618 0 1.29260623162543 0 
7.2 -4 0.785912 0 1.29666171113232 0 
7.4 -4 0.790088 0 1.30046825067358 0 
7.6 -4 0.794138 0 1.30403827562972 0 
7.8 -4 0.797888 0 1.30745415604623 0 
8 -4 0.801674 0 1.31061624904407 0 
8.2 -4 0.805294 0 1.31359412878703 0 
8.4 -4 0.808766 0 1.3164293021677 0 
8.6 -4 0.812092 0 1.31911248483243 0 
8.8 -4 0.815382 0 1.32163052680694 0 
9 -4 0.818528 0 1.32402500963915 0 
9.2 -4 0.821582 0 1.32629609010961 0 
9.4 -4 0.824564 0 1.32842714002265 0 
9.6 -4 0.827408 0 1.33047605784126 0 
9.8 -4 0.830284 0 1.33236643412657 0 
10 -4 0.833094 0 1.3341594244339 0 
10.2 -4 0.83562 0 1.33594819578776 0 
10.4 -4 0.838154 0 1.33761057814725 0 
10.6 -4 0.84062 0 1.33919443558691 0 
10.8 -4 0.843014 0 1.34070681609539 0 
11 -4 0.845408 0 1.34211768139314 0 
11.2 -4 0.847772 0 1.34344960934436 0 
11.4 -4 0.849988 0 1.34475229824183 0 
11.6 -4 0.851994 0 1.34606276607638 0 
11.8 -4 0.854054 0 1.34727544519952 0 
12 -4 0.856168 0 1.34837984096428 0 
12.4 -4 0.86005 0 1.35053560801296 0 
12.8 -4 0.86372 0 1.35252069550892 0 
13.2 -4 0.867252 0 1.35433037687767 0 
13.6 -4 0.87061 0 1.3559990083648 0 
14 -4 0.87381 0 1.35754027580262 0 
14.4 -4 0.876888 0 1.35895459477468 0 
14.8 -4 0.879752 0 1.36029824055419 0 
15.2 -4 0.882514 0 1.36153738073345 0 
15.6 -4 0.885146 0 1.36269380946032 0 
16 -4 0.88768 0 1.36376690481833 0 
16.8 -4 0.892396 0 1.36572290297106 0 
17.6 -4 0.89679 0 1.36741216144356 0 
18.4 -4 0.900848 0 1.36889807308485 0 
19.2 -4 0.904582 0 1.37022625255155 0 
20 -4 0.90805 0 1.37140968243269 0 
20.8 -4 0.911306 0 1.37244942376591 0 
21.6 -4 0.91428 0 1.37341963344488 0 
22.4 -4 0.917096 0 1.37427445509546 0 
23.2 -4 0.919754 0 1.37503497187836 0 
24 -4 0.922206 0 1.37575080327758 0 
24.8 -4 0.924534 0 1.37638856545246 0 
25.6 -4 0.926724 0 1.37697361469836 0 
26.4 -4 0.928798 0 1.37750527212739 0 
27.2 -4 0.930768 0 1.37798657661241 0 
28 -4 0.932616 0 1.37843863732758 0 
28.8 -4 0.93438 0 1.37884824194885 0 
29.6 -4 0.936034 0 1.37923915687619 0 
30.4 -4 0.937636 0 1.37958297730931 0 
31.2 -4 0.939142 0 1.37991358036456 0 
32 -4 0.940572 0 1.38022353367612 0 
32.8 -4 0.94195 0 1.38050299236246 0 
33.6 -4 0.943254 0 1.38077192107753 0 
34.4 -4 0.94451 0 1.38101593237194 0 
35.2 -4 0.94572 0 1.3812408273673 0 
36 -4 0.946874 0 1.38145224078933 0 
36.8 -4 0.947968 0 1.38165900738233 0 
37.6 -4 0.949026 0 1.38184842331074 0 
38.4 -4 0.95005 0 1.38202085075611 0 
39.2 -4 0.951026 0 1.38218817629391 0 
40 -4 0.951958 0 1.38235 0 
0.3 -3 0.626953 0.0002361 0.328119 0.001622 
0.4 -3 0.631054 9.473e-05 0.417563 0.001086 
0.5 -3 0.637061 0.0001672 0.491849 0.001454 
0.6 -3 0.643039 7.724e-05 0.559599 0.000158 
0.7 -3 0.648822 0.0002003 0.618443 0.0002398 
0.8 -3 0.655225 7.369e-05 0.671211 0.0002876 
0.9 -3 0.660623 0.0001001 0.717578 0.000264 
1 -3 0.665552 0.0002049 0.759324 0.000161 
1.2 -3 0.675211 0.0001179 0.8306 0.0002689 
1.4 -3 0.683722 8.83e-05 0.88844 8.207e-05 
1.6 -3 0.691264 7.46e-05 0.936833 0.000127 
1.8 -3 0.698618 8.639e-05 0.978091 0.0001443 
2 -3 0.705699 0.0001221 1.01374 6.666e-05 
2.2 -3 0.712536 7.574e-05 1.04514 5.747e-05 
2.4 -3 0.71933 6.987e-05 1.07291 4.086e-05 
2.6 -3 0.725949 5.287e-05 1.09774 3.652e-05 
2.8 -3 0.73258 5.79e-05 1.1198 5.277e-05 
3 -3 0.739017 3.364e-05 1.13973 2.606e-05 
3.2 -3 0.745416 4.806e-05 1.1576 3.416e-05 
3.4 -3 0.751691 3.151e-05 1.17374 8.729e-06 
3.6 -3 0.757708 3.997e-05 1.18843 1.404e-05 
3.8 -3 0.76369 3.479e-05 1.20172 4.545e-06 
4 -3 0.769411 1.205e-05 1.21383 8.594e-06 
4.2 -3 0.774812 0 1.22493440341823 0 
4.4 -3 0.780244 0 1.2349841215798 0 
4.6 -3 0.785524 0 1.24416181853853 0 
4.8 -3 0.790664 0 1.25258216113981 0 
5 -3 0.795446 0 1.26030542084378 0 
5.2 -3 0.800096 0 1.26748414453505 0 
5.4 -3 0.804584 0 1.27408960744572 0 
5.6 -3 0.80911 0 1.28006801153822 0 
5.8 -3 0.81306 0 1.28580319631723 0 
6 -3 0.817314 0 1.29090090471545 0 
6.2 -3 0.821156 0 1.29577052119927 0 
6.4 -3 0.824914 0 1.30025089742458 0 
6.6 -3 0.82854 0 1.30441577981805 0 
6.8 -3 0.832116 0 1.30825958759832 0 
7 -3 0.835472 0 1.31187456530792 0 
7.2 -3 0.83878 0 1.31523253381308 0 
7.4 -3 0.841856 0 1.31843410392347 0 
7.6 -3 0.84494 0 1.32136547762694 0 
7.8 -3 0.84781 0 1.32418277886969 0 
8 -3 0.850678 0 1.32677886689296 0 
8.2 -3 0.853388 0 1.32924565888594 0 
8.4 -3 0.856034 0 1.33153589018645 0 
8.6 -3 0.85861 0 1.33370681387777 0 
8.8 -3 0.861034 0 1.33578460653633 0 
9 -3 0.863468 0 1.33768940580211 0 
9.2 -3 0.865724 0 1.3395690419082 0 
9.4 -3 0.867996 0 1.34128437684203 0 
9.6 -3 0.87007 0 1.34299433474185 0 
9.8 -3 0.872296 0 1.34445500505491 0 
10 -3 0.87435 0 1.34592091350463 0 
10.2 -3 0.876364 0 1.34729283953097 0 
10.4 -3 0.878256 0 1.34864783356883 0 
10.6 -3 0.880136 0 1.34989929998574 0 
10.8 -3 0.881884 0 1.35115055137625 0 
11 -3 0.883734 0 1.35222874677237 0 
11.2 -3 0.885478 0 1.35329328008493 0 
11.4 -3 0.88719 0 1.35429472216472 0 
11.6 -3 0.888774 0 1.35531074778071 0 
11.8 -3 0.890294 0 1.35629914792403 0 
12 -3 0.891818 0 1.3572090853164 0 
12.4 -3 0.894802 0 1.35886857830298 0 
12.8 -3 0.897582 0 1.36043029682244 0 
13.2 -3 0.90023 0 1.36185471694918 0 
13.6 -3 0.902784 0 1.36313988705788 0 
14 -3 0.905184 0 1.36435098639005 0 
14.4 -3 0.907474 0 1.36546796170089 0 
14.8 -3 0.90965 0 1.36650638285916 0 
15.2 -3 0.911754 0 1.36745177225286 0 
15.6 -3 0.913698 0 1.36838429224592 0 
16 -3 0.915624 0 1.36919876615915 0 
16.8 -3 0.919156 0 1.37073297308603 0 
17.6 -3 0.9225 0 1.37200087630553 0 
18.4 -3 0.925538 0 1.37315106582893 0 
19.2 -3 0.928354 0 1.3741650487892 0 
20 -3 0.930948 0 1.37508293146424 0 
20.8 -3 0.9334 0 1.37587009129211 0 
21.6 -3 0.935642 0 1.37661338715155 0 
22.4 -3 0.93776 0 1.37726345888059 0 
23.2 -3 0.93976 0 1.3778363247567 0 
24 -3 0.941606 0 1.3783838348867 0 
24.8 -3 0.943362 0 1.37886338610918 0 
25.6 -3 0.945 0 1.37931517014285 0 
26.4 -3 0.946556 0 1.37971950978896 0 
27.2 -3 0.948046 0 1.38007177480085 0 
28 -3 0.949428 0 1.38042006009788 0 
28.8 -3 0.950752 0 1.38073106661744 0 
29.6 -3 0.95201 0 1.38101546800393 0 
30.4 -3 0.953202 0 1.38128188382351 0 
31.2 -3 0.954334 0 1.38153072901166 0 
32 -3 0.955414 0 1.38175922225472 0 
32.8 -3 0.956436 0 1.38198219656999 0 
33.6 -3 0.95742 0 1.38217991700251 0 
34.4 -3 0.958376 0 1.38235274852623 0 
35.2 -3 0.95927 0 1.38253241162945 0 
36 -3 0.960132 0 1.38269432857282 0 
36.8 -3 0.960968 0 1.38283752116588 0 
37.6 -3 0.961758 0 1.38298365584476 0 
38.4 -3 0.962522 0 1.38311545019975 0 
39.2 -3 0.96326 0 1.38323524827089 0 
40 -3 0.963958 0 1.38336 0 
0.3 -2 0.773402 0.0006488 0.368857 0.003626 
0.4 -2 0.776916 0.0003907 0.463329 0.001926 
0.5 -2 0.781377 0.0002504 0.542889 0.001074 
0.6 -2 0.784548 0.0001822 0.607796 0.0008071 
0.7 -2 0.787544 0.0003551 0.663758 0.0007787 
0.8 -2 0.790576 5.645e-05 0.713161 0.0009215 
0.9 -2 0.792775 0.0001632 0.754875 0.0004196 
1 -2 0.794568 0.0001013 0.793083 0.0003729 
1.2 -2 0.797586 0.0001699 0.858713 0.0004147 
1.4 -2 0.800473 9.397e-05 0.914132 0.0001355 
1.6 -2 0.803128 5.53e-05 0.960914 9.733e-05 
1.8 -2 0.805881 4.538e-05 1.00232 0.0001068 
2 -2 0.809075 9.309e-05 1.03833 0.0001457 
2.2 -2 0.812387 4.988e-05 1.07009 3.388e-05 
2.4 -2 0.815723 4.162e-05 1.09833 4.467e-05 
2.6 -2 0.819476 2.058e-05 1.1233 3.79e-05 
2.8 -2 0.823251 1.317e-05 1.14544 2.113e-05 
3 -2 0.827143 3.56e-05 1.1652 3.164e-05 
3.2 -2 0.831013 2.996e-05 1.18287 1.74e-05 
3.4 -2 0.834858 3.718e-05 1.19863 3.64e-05 
3.6 -2 0.838723 1.544e-05 1.21281 2.165e-05 
3.8 -2 0.842488 3.325e-05 1.22555 2.616e-05 
4 -2 0.846202 1.837e-05 1.23701 1.936e-05 
4.2 -2 0.849678 0 1.24759512686509 0 
4.4 -2 0.853252 0 1.25689374137011 0 
4.6 -2 0.856636 0 1.26546804054804 0 
4.8 -2 0.859976 0 1.27324138282329 0 
5 -2 0.863286 0 1.2801731199205 0 
5.2 -2 0.866328 0 1.28667771759554 0 
5.4 -2 0.86937 0 1.29253735580684 0 
5.6 -2 0.87224 0 1.29802676025414 0 
5.8 -2 0.87504 0 1.30299934022082 0 
6 -2 0.877806 0 1.30750072010139 0 
6.2 -2 0.88043 0 1.31173467288595 0 
6.4 -2 0.882898 0 1.31570694276906 0 
6.6 -2 0.88531 0 1.31934169087408 0 
6.8 -2 0.887724 0 1.32260730633021 0 
7 -2 0.889982 0 1.32574288803353 0 
7.2 -2 0.892166 0 1.32862364177465 0 
7.4 -2 0.894274 0 1.33133066030469 0 
7.6 -2 0.896362 0 1.33377667182482 0 
7.8 -2 0.898236 0 1.33625083681138 0 
8 -2 0.900124 0 1.33846260043748 0 
8.2 -2 0.902034 0 1.34043331778072 0 
8.4 -2 0.903768 0 1.34241485938511 0 
8.6 -2 0.905512 0 1.34418811761696 0 
8.8 -2 0.907132 0 1.34595647131026 0 
9 -2 0.908706 0 1.34760170904457 0 
9.2 -2 0.910288 0 1.3490850654223 0 
9.4 -2 0.911782 0 1.35053049744188 0 
9.6 -2 0.9132 0 1.35194381277097 0 
9.8 -2 0.91464 0 1.35318839292074 0 
10 -2 0.91604 0 1.35435247289353 0 
10.2 -2 0.91739 0 1.35546755881596 0 
10.4 -2 0.91867 0 1.35657555477587 0 
10.6 -2 0.919888 0 1.35764701572559 0 
10.8 -2 0.921124 0 1.35860180986496 0 
11 -2 0.9223 0 1.35954165273378 0 
11.2 -2 0.92349 0 1.36036888230973 0 
11.4 -2 0.924636 0 1.36116908017972 0 
11.6 -2 0.925726 0 1.36196266538971 0 
11.8 -2 0.926708 0 1.362824737654 0 
12 -2 0.927744 0 1.36354206545566 0 
12.4 -2 0.929748 0 1.364863167362 0 
12.8 -2 0.931614 0 1.36611422477217 0 
13.2 -2 0.933374 0 1.3672758548476 0 
13.6 -2 0.93506 0 1.36832832103135 0 
14 -2 0.936678 0 1.36927925715231 0 
14.4 -2 0.938222 0 1.37015058235527 0 
14.8 -2 0.939694 0 1.37095720813731 0 
15.2 -2 0.941088 0 1.37171978664719 0 
15.6 -2 0.9424 0 1.37245593191832 0 
16 -2 0.94368 0 1.37310457414831 0 
16.8 -2 0.94607 0 1.37428639383394 0 
17.6 -2 0.948282 0 1.37529936712972 0 
18.4 -2 0.950316 0 1.3761956257613 0 
19.2 -2 0.952194 0 1.37699117133233 0 
20 -2 0.953932 0 1.3777062706066 0 
20.8 -2 0.955576 0 1.37830438647476 0 
21.6 -2 0.957068 0 1.37889521130277 0 
22.4 -2 0.95848 0 1.3794023580982 0 
23.2 -2 0.959816 0 1.37984064868284 0 
24 -2 0.961048 0 1.38026882528078 0 
24.8 -2 0.962216 0 1.38064377690661 0 
25.6 -2 0.963314 0 1.38098848840099 0 
26.4 -2 0.964358 0 1.38129420483302 0 
27.2 -2 0.965348 0 1.38156832967074 0 
28 -2 0.966274 0 1.38183262354154 0 
28.8 -2 0.967152 0 1.38207820316489 0 
29.6 -2 0.967988 0 1.38230232677721 0 
30.4 -2 0.96879 0 1.38249533821924 0 
31.2 -2 0.969542 0 1.38269197265457 0 
32 -2 0.970262 0 1.38286983025894 0 
32.8 -2 0.97095 0 1.38303255457914 0 
33.6 -2 0.971604 0 1.38318997183782 0 
34.4 -2 0.972236 0 1.38332503689604 0 
35.2 -2 0.97284 0 1.38345297356787 0 
36 -2 0.973412 0 1.38358129357742 0 
36.8 -2 0.973968 0 1.3836926167426 0 
37.6 -2 0.974496 0 1.38380229839166 0 
38.4 -2 0.975008 0 1.38389840720707 0 
39.2 -2 0.9755 0 1.38398944136235 0 
40 -2 0.97597 0 1.38408 0 
0.3 -1.5 0.840833 0.0007956 0.383582 0.00322 
0.4 -1.5 0.843431 0.0006414 0.480999 0.00158 
0.5 -1.5 0.845996 0.0003898 0.558238 0.002825 
0.6 -1.5 0.847927 0.0002842 0.619903 0.001181 
0.7 -1.5 0.849551 0.0002544 0.674567 0.0005872 
0.8 -1.5 0.850775 0.0001808 0.721523 0.000864 
0.9 -1.5 0.851635 0.0001296 0.761827 0.0006382 
1 -1.5 0.852537 0.0001923 0.798465 0.0003176 
1.2 -1.5 0.853113 6.706e-05 0.863197 0.0002416 
1.4 -1.5 0.854035 7.255e-05 0.918007 0.0002059 
1.6 -1.5 0.855242 7.532e-05 0.965874 0.0001536 
1.8 -1.5 0.85671 5.749e-05 1.0078 9.851e-05 
2 -1.5 0.858459 7.201e-05 1.04439 0.0001664 
2.2 -1.5 0.860486 4.127e-05 1.07715 3.888e-05 
2.4 -1.5 0.862714 5.854e-05 1.10582 0.0001343 
2.6 -1.5 0.8653 1.579e-05 1.13112 4.337e-05 
2.8 -1.5 0.867901 1.998e-05 1.15363 4.627e-05 
3 -1.5 0.870734 3.465e-05 1.17341 3.647e-05 
3.2 -1.5 0.873514 2.221e-05 1.19118 5.429e-05 
3.4 -1.5 0.876299 1.912e-05 1.20696 2.472e-05 
3.6 -1.5 0.87925 0.0001986 1.22123 0.0001826 
3.8 -1.5 0.881884 1.914e-05 1.23371 2.46e-05 
4 -1.5 0.884659 1.966e-05 1.24499 2.765e-05 
4.2 -1.5 0.887224 0 1.25539929262574 0 
4.4 -1.5 0.889956 0 1.26440147183716 0 
4.6 -1.5 0.892502 0 1.27269861389956 0 
4.8 -1.5 0.894948 0 1.28030099388198 0 
5 -1.5 0.897316 0 1.28717647799246 0 
5.2 -1.5 0.899642 0 1.29341904185613 0 
5.4 -1.5 0.901948 0 1.2990183093504 0 
5.6 -1.5 0.90412 0 1.30422048197789 0 
5.8 -1.5 0.906204 0 1.30899304127434 0 
6 -1.5 0.908206 0 1.31342888932231 0 
6.2 -1.5 0.910174 0 1.31744170743066 0 
6.4 -1.5 0.912072 0 1.32114820886412 0 
6.6 -1.5 0.913926 0 1.32452985999157 0 
6.8 -1.5 0.915706 0 1.32765218114618 0 
7 -1.5 0.917412 0 1.33058586458715 0 
7.2 -1.5 0.919052 0 1.33329646616996 0 
7.4 -1.5 0.920632 0 1.33584374862532 0 
7.6 -1.5 0.922196 0 1.33814388478413 0 
7.8 -1.5 0.923624 0 1.34043985788991 0 
8 -1.5 0.925038 0 1.34251781686017 0 
8.2 -1.5 0.926456 0 1.34438519558238 0 
8.4 -1.5 0.927756 0 1.34624287573819 0 
8.6 -1.5 0.92907 0 1.34787600982786 0 
8.8 -1.5 0.930284 0 1.34953895655211 0 
9 -1.5 0.931458 0 1.35109441520149 0 
9.2 -1.5 0.932672 0 1.35241128133845 0 
9.4 -1.5 0.933772 0 1.3538003670782 0 
9.6 -1.5 0.934854 0 1.35508557239302 0 
9.8 -1.5 0.935896 0 1.35630345054672 0 
10 -1.5 0.936984 0 1.3573095453324 0 
10.2 -1.5 0.938 0 1.35833254902242 0 
10.4 -1.5 0.938952 0 1.35937297002892 0 
10.6 -1.5 0.939876 0 1.36035109481007 0 
10.8 -1.5 0.940804 0 1.36123112040493 0 
11 -1.5 0.94168 0 1.36210729175089 0 
11.2 -1.5 0.942566 0 1.36287803330115 0 
11.4 -1.5 0.943436 0 1.36358946778214 0 
11.6 -1.5 0.944254 0 1.36431826874112 0 
11.8 -1.5 0.945016 0 1.36507563759269 0 
12 -1.5 0.945794 0 1.36573052694158 0 
12.4 -1.5 0.94727 0 1.36698883627548 0 
12.8 -1.5 0.948676 0 1.36812186784726 0 
13.2 -1.5 0.950004 0 1.36917610478743 0 
13.6 -1.5 0.95128 0 1.3701187120257 0 
14 -1.5 0.952492 0 1.37098529437718 0 
14.4 -1.5 0.953648 0 1.37178295270345 0 
14.8 -1.5 0.954752 0 1.37251806713294 0 
15.2 -1.5 0.9558 0 1.37320744127779 0 
15.6 -1.5 0.956784 0 1.37388176486694 0 
16 -1.5 0.957748 0 1.37446141604836 0 
16.8 -1.5 0.959534 0 1.37555120513301 0 
17.6 -1.5 0.961196 0 1.37645968271756 0 
18.4 -1.5 0.96272 0 1.37727392774081 0 
19.2 -1.5 0.964126 0 1.37800100544205 0 
20 -1.5 0.96544 0 1.37862726577568 0 
20.8 -1.5 0.966668 0 1.37917233556363 0 
21.6 -1.5 0.967802 0 1.37967951833492 0 
22.4 -1.5 0.968854 0 1.38015147938532 0 
23.2 -1.5 0.969858 0 1.38054125617816 0 
24 -1.5 0.970786 0 1.38092061450499 0 
24.8 -1.5 0.97166 0 1.38126101382245 0 
25.6 -1.5 0.972482 0 1.38157480999311 0 
26.4 -1.5 0.973264 0 1.38184956241827 0 
27.2 -1.5 0.97401 0 1.38208588591917 0 
28 -1.5 0.974702 0 1.38233148280841 0 
28.8 -1.5 0.975364 0 1.3825448419735 0 
29.6 -1.5 0.975988 0 1.38274937530312 0 
30.4 -1.5 0.976592 0 1.38291851864961 0 
31.2 -1.5 0.977154 0 1.38309804172017 0 
32 -1.5 0.977694 0 1.38325532859381 0 
32.8 -1.5 0.978206 0 1.38340866971037 0 
33.6 -1.5 0.978704 0 1.38353786270229 0 
34.4 -1.5 0.979178 0 1.38365883886632 0 
35.2 -1.5 0.97963 0 1.38377200476463 0 
36 -1.5 0.98006 0 1.38388692532649 0 
36.8 -1.5 0.980476 0 1.38398396219556 0 
37.6 -1.5 0.980874 0 1.38408157348074 0 
38.4 -1.5 0.981258 0 1.38416536604607 0 
39.2 -1.5 0.981624 0 1.38424946696071 0 
40 -1.5 0.981978 0 1.38433 0 
0.3 -1 0.902211 0.0007788 0.389893 0.005751 
0.4 -1 0.902953 0.0005389 0.484662 0.0009818 
0.5 -1 0.904396 0.0004877 0.562795 0.001118 
0.6 -1 0.904723 0.0003764 0.627857 0.001964 
0.7 -1 0.905163 0.0002535 0.677792 0.001211 
0.8 -1 0.905295 0.0002601 0.723277 0.0008641 
0.9 -1 0.905289 0.0001591 0.762999 0.0007017 
1 -1 0.905079 0.0002026 0.798808 0.0007673 
1.2 -1 0.904845 7.862e-05 0.863229 0.0003332 
1.4 -1 0.904752 5.743e-05 0.9189 0.0002041 
1.6 -1 0.90506 7.159e-05 0.967679 0.000213 
1.8 -1 0.905638 3.095e-05 1.01042 0.0001181 
2 -1 0.906508 3.347e-05 1.04805 0.0001125 
2.2 -1 0.907615 2.551e-05 1.08134 3.198e-05 
2.4 -1 0.908968 1.319e-05 1.11054 3.143e-05 
2.6 -1 0.910583 1.325e-05 1.13627 1.665e-05 
2.8 -1 0.912208 5.459e-06 1.15907 3.926e-05 
3 -1 0.913994 2.642e-05 1.17911 5.558e-05 
3.2 -1 0.915822 1.166e-05 1.19683 5.312e-05 
3.4 -1 0.917629 1.466e-05 1.21276 2.398e-05 
3.6 -1 0.91954 0.0001363 1.22708 0.0001977 
3.8 -1 0.921282 5.998e-06 1.23939 1.443e-05 
4 -1 0.923106 1.099e-05 1.25059 1.274e-05 
4.2 -1 0.924766 0 1.26095394285976 0 
4.4 -1 0.926566 0 1.26990625211432 0 
4.6 -1 0.928284 0 1.27795646423141 0 
4.8 -1 0.929926 0 1.28536694256986 0 
5 -1 0.931488 0 1.29215710841633 0 
5.2 -1 0.933066 0 1.29816446541903 0 
5.4 -1 0.934588 0 1.30359499569468 0 
5.6 -1 0.936018 0 1.30869010179225 0 
5.8 -1 0.93742 0 1.31330180232013 0 
6 -1 0.938774 0 1.31751305245262 0 
6.2 -1 0.94008 0 1.32141110605869 0 
6.4 -1 0.941342 0 1.32499426369196 0 
6.6 -1 0.942574 0 1.32824128871853 0 
6.8 -1 0.943762 0 1.33124509352557 0 
7 -1 0.944894 0 1.33407079831688 0 
7.2 -1 0.945972 0 1.33671378972725 0 
7.4 -1 0.947036 0 1.33911339165313 0 
7.6 -1 0.948102 0 1.3412457844857 0 
7.8 -1 0.949028 0 1.34351552230025 0 
8 -1 0.949974 0 1.34548220946112 0 
8.2 -1 0.950932 0 1.34721414916461 0 
8.4 -1 0.951802 0 1.34897760785792 0 
8.6 -1 0.952688 0 1.35049579543557 0 
8.8 -1 0.953498 0 1.35207609481195 0 
9 -1 0.954286 0 1.35353772926109 0 
9.2 -1 0.955072 0 1.35484986990696 0 
9.4 -1 0.955824 0 1.35611486482042 0 
9.6 -1 0.956552 0 1.3573081719833 0 
9.8 -1 0.957258 0 1.35842779921444 0 
10 -1 0.95796 0 1.35943470208955 0 
10.2 -1 0.958638 0 1.36039433735564 0 
10.4 -1 0.959288 0 1.3613326192157 0 
10.6 -1 0.959896 0 1.36228160024394 0 
10.8 -1 0.960516 0 1.36309919410139 0 
11 -1 0.961102 0 1.36392123547598 0 
11.2 -1 0.961698 0 1.36462431752678 0 
11.4 -1 0.962266 0 1.36532203482447 0 
11.6 -1 0.962818 0 1.36598744287144 0 
11.8 -1 0.963338 0 1.36666677562572 0 
12 -1 0.963846 0 1.36731452194025 0 
12.4 -1 0.964834 0 1.36847462569197 0 
12.8 -1 0.965774 0 1.36953344462549 0 
13.2 -1 0.966662 0 1.37050705977081 0 
13.6 -1 0.967508 0 1.37139727501444 0 
14 -1 0.96832 0 1.37219588155301 0 
14.4 -1 0.969092 0 1.37293424014833 0 
14.8 -1 0.969818 0 1.37364633940737 0 
15.2 -1 0.970522 0 1.37426957627162 0 
15.6 -1 0.97118 0 1.3748958451855 0 
16 -1 0.97182 0 1.37543992482351 0 
16.8 -1 0.973018 0 1.3764279252705 0 
17.6 -1 0.974122 0 1.37728435845399 0 
18.4 -1 0.975144 0 1.37801825680691 0 
19.2 -1 0.976078 0 1.37870027442244 0 
20 -1 0.976954 0 1.37927892602563 0 
20.8 -1 0.977776 0 1.37977055752466 0 
21.6 -1 0.978524 0 1.38025967205468 0 
22.4 -1 0.979232 0 1.38068044559628 0 
23.2 -1 0.9799 0 1.3810364469501 0 
24 -1 0.980522 0 1.38137885254769 0 
24.8 -1 0.981102 0 1.38170363567812 0 
25.6 -1 0.98165 0 1.38198810395937 0 
26.4 -1 0.982174 0 1.3822375082047 0 
27.2 -1 0.98267 0 1.3824563303827 0 
28 -1 0.983132 0 1.38267808500238 0 
28.8 -1 0.983574 0 1.38287401341892 0 
29.6 -1 0.983992 0 1.38305676454768 0 
30.4 -1 0.984392 0 1.38321824075811 0 
31.2 -1 0.98477 0 1.38337513267296 0 
32 -1 0.98513 0 1.38351919097983 0 
32.8 -1 0.98547 0 1.38366240811423 0 
33.6 -1 0.9858 0 1.38378277536788 0 
34.4 -1 0.986118 0 1.38388619188929 0 
35.2 -1 0.986418 0 1.38399746114394 0 
36 -1 0.986704 0 1.3841022970042 0 
36.8 -1 0.986984 0 1.38418713557318 0 
37.6 -1 0.987246 0 1.38428380595542 0 
38.4 -1 0.987502 0 1.38435938768533 0 
39.2 -1 0.987748 0 1.38443444188237 0 
40 -1 0.987982 0 1.38451 0 
0.3 -0.5 0.954496 0.0007254 0.395986 0.004599 
0.4 -0.5 0.955015 0.0005064 0.493041 0.003169 
0.5 -0.5 0.954842 0.000336 0.565859 0.003008 
0.6 -0.5 0.954711 0.0002636 0.625089 0.001419 
0.7 -0.5 0.954599 0.0001892 0.677127 0.001201 
0.8 -0.5 0.954352 0.0001509 0.72273 0.001335 
0.9 -0.5 0.953998 8.501e-05 0.758995 0.000933 
1 -0.5 0.953749 4.86e-05 0.797481 0.0004955 
1.2 -0.5 0.953332 4.302e-05 0.862003 0.0003564 
1.4 -0.5 0.953073 3.643e-05 0.918457 0.0004043 
1.6 -0.5 0.952987 2.432e-05 0.968252 0.0002328 
1.8 -0.5 0.953187 1.648e-05 1.01134 0.0001827 
2 -0.5 0.953559 1.821e-05 1.04977 7.847e-05 
2.2 -0.5 0.954035 1.21e-05 1.08356 5.437e-05 
2.4 -0.5 0.954654 1.562e-05 1.11325 0.0001013 
2.6 -0.5 0.955393 9.064e-06 1.13929 7.308e-05 
2.8 -0.5 0.956184 1.509e-05 1.16227 4.349e-05 
3 -0.5 0.957053 1.164e-05 1.18242 6.659e-05 
3.2 -0.5 0.957946 5.497e-06 1.20032 3.898e-05 
3.4 -0.5 0.95884 5.24e-06 1.21623 3.973e-05 
3.6 -0.5 0.959736 6.53e-06 1.23032 3.877e-05 
3.8 -0.5 0.960654 3.323e-06 1.2428 4.991e-06 
4 -0.5 0.961555 4.586e-06 1.25397 2.367e-05 
4.2 -0.5 0.962376 0 1.26430550422137 0 
4.4 -0.5 0.96327 0 1.27316202823376 0 
4.6 -0.5 0.964138 0 1.28105959256015 0 
4.8 -0.5 0.964964 0 1.28836890632425 0 
5 -0.5 0.965736 0 1.29512698576553 0 
5.2 -0.5 0.966516 0 1.30106147041474 0 
5.4 -0.5 0.967282 0 1.30638681816771 0 
5.6 -0.5 0.968002 0 1.31134881849179 0 
5.8 -0.5 0.968714 0 1.3158110298283 0 
6 -0.5 0.969374 0 1.32002329685461 0 
6.2 -0.5 0.970038 0 1.32376527077589 0 
6.4 -0.5 0.970668 0 1.32727556503124 0 
6.6 -0.5 0.971276 0 1.3304924337293 0 
6.8 -0.5 0.971862 0 1.33346384798015 0 
7 -0.5 0.972446 0 1.33610867046441 0 
7.2 -0.5 0.972984 0 1.33869179868951 0 
7.4 -0.5 0.973512 0 1.3410481101716 0 
7.6 -0.5 0.974032 0 1.34317996958031 0 
7.8 -0.5 0.974514 0 1.34527917827734 0 
8 -0.5 0.974984 0 1.34720598984346 0 
8.2 -0.5 0.975458 0 1.3489116318716 0 
8.4 -0.5 0.975896 0 1.35060773787008 0 
8.6 -0.5 0.976334 0 1.352097335858 0 
8.8 -0.5 0.976748 0 1.35357567669009 0 
9 -0.5 0.977134 0 1.35504439005877 0 
9.2 -0.5 0.97753 0 1.35628465965341 0 
9.4 -0.5 0.977906 0 1.35750320113916 0 
9.6 -0.5 0.97827 0 1.35865840160883 0 
9.8 -0.5 0.97861 0 1.35981287541358 0 
10 -0.5 0.978964 0 1.36077038265036 0 
10.2 -0.5 0.97931 0 1.36164753995672 0 
10.4 -0.5 0.979638 0 1.36253572313911 0 
10.6 -0.5 0.979942 0 1.36344660776231 0 
10.8 -0.5 0.980256 0 1.36421177017283 0 
11 -0.5 0.980542 0 1.36504124293509 0 
11.2 -0.5 0.980844 0 1.36569432362118 0 
11.4 -0.5 0.981128 0 1.36636460656302 0 
11.6 -0.5 0.981404 0 1.36700201389367 0 
11.8 -0.5 0.981666 0 1.36764655946626 0 
12 -0.5 0.981918 0 1.36827766672434 0 
12.4 -0.5 0.982416 0 1.36936587872336 0 
12.8 -0.5 0.98288 0 1.37041612544815 0 
13.2 -0.5 0.983326 0 1.37134119825005 0 
13.6 -0.5 0.983748 0 1.37219835129061 0 
14 -0.5 0.984156 0 1.37294796885108 0 
14.4 -0.5 0.984542 0 1.37365526901773 0 
14.8 -0.5 0.984908 0 1.37431620066003 0 
15.2 -0.5 0.985258 0 1.37492030302715 0 
15.6 -0.5 0.985586 0 1.3755213756925 0 
16 -0.5 0.98591 0 1.3760288710741 0 
16.8 -0.5 0.986506 0 1.3769804007059 0 
17.6 -0.5 0.98706 0 1.37778281238412 0 
18.4 -0.5 0.98757 0 1.37849298449261 0 
19.2 -0.5 0.988038 0 1.3791393583342 0 
20 -0.5 0.988478 0 1.3796735138819 0 
20.8 -0.5 0.988886 0 1.38015220247465 0 
21.6 -0.5 0.989262 0 1.38060923766596 0 
22.4 -0.5 0.989616 0 1.38100887246227 0 
23.2 -0.5 0.98995 0 1.38134210827728 0 
24 -0.5 0.990258 0 1.38167968286382 0 
24.8 -0.5 0.99055 0 1.38197438129775 0 
25.6 -0.5 0.990826 0 1.38224591195395 0 
26.4 -0.5 0.991086 0 1.38248339215463 0 
27.2 -0.5 0.991334 0 1.38268609370881 0 
28 -0.5 0.991566 0 1.38289842735774 0 
28.8 -0.5 0.991786 0 1.3830851297931 0 
29.6 -0.5 0.991994 0 1.38325938722288 0 
30.4 -0.5 0.992196 0 1.38340429576975 0 
31.2 -0.5 0.992384 0 1.38356021358997 0 
32 -0.5 0.992564 0 1.38369623348042 0 
32.8 -0.5 0.992734 0 1.38383028347121 0 
33.6 -0.5 0.9929 0 1.38394007791399 0 
34.4 -0.5 0.993058 0 1.38404493566895 0 
35.2 -0.5 0.99321 0 1.38414057204293 0 
36 -0.5 0.993352 0 1.38424082905106 0 
36.8 -0.5 0.993492 0 1.38432099709529 0 
37.6 -0.5 0.993624 0 1.38440729072711 0 
38.4 -0.5 0.993752 0 1.38447855650217 0 
39.2 -0.5 0.993874 0 1.38454977035147 0 
40 -0.5 0.993992 0 1.38462 0 
0.3 0 1 0 0.40393 0.005459 
0.4 0 1 0 0.490365 0.004483 
0.5 0 1 0 0.564774 0.002796 
0.6 0 1 0 0.62838 0.001766 
0.7 0 1 0 0.677778 0.001634 
0.8 0 1 0 0.717275 0.001581 
0.9 0 1 0 0.759705 0.001334 
1 0 1 0 0.796484 0.0009338 
1.2 0 1 0 0.861295 0.0005716 
1.4 0 1 0 0.918091 0.0003261 
1.6 0 1 0 0.968192 0.000263 
1.8 0 1 0 1.01178 0.0001127 
2 0 1 0 1.05037 8.527e-05 
2.2 0 1 0 1.08406 7.185e-05 
2.4 0 1 0 1.11395 8.631e-05 
2.6 0 1 0 1.14025 3.355e-05 
2.8 0 1 0 1.16319 3.819e-05 
3 0 1 0 1.18353 3.893e-05 
3.2 0 1 0 1.20143 4.261e-05 
3.4 0 1 0 1.21735 2.989e-05 
3.6 0 1 0 1.23145 1.862e-05 
3.8 0 1 0 1.24387 2.89e-05 
4 0 1 0 1.2551 2.303e-05 
4.2 0 1 0 1.26530616931923 0 
4.4 0 1 0 1.27422312225775 0 
4.6 0 1 0 1.28213642203221 0 
4.8 0 1 0 1.28946858990898 0 
5 0 1 0 1.29622462791307 0 
5.2 0 1 0 1.301971245068 0 
5.4 0 1 0 1.30733037016588 0 
5.6 0 1 0 1.31226109410437 0 
5.8 0 1 0 1.31668259932686 0 
6 0 1 0 1.32084028469609 0 
6.2 0 1 0 1.32457701210498 0 
6.4 0 1 0 1.32803888947314 0 
6.6 0 1 0 1.33120036907793 0 
6.8 0 1 0 1.33416536484494 0 
7 0 1 0 1.33681598475023 0 
7.2 0 1 0 1.3394077050157 0 
7.4 0 1 0 1.34171141039987 0 
7.6 0 1 0 1.34383473590793 0 
7.8 0 1 0 1.34589822825633 0 
8 0 1 0 1.34783909115538 0 
8.2 0 1 0 1.34949942219489 0 
8.4 0 1 0 1.35114914036623 0 
8.6 0 1 0 1.35263626761445 0 
8.8 0 1 0 1.35410391828656 0 
9 0 1 0 1.35552914664867 0 
9.2 0 1 0 1.35679645026957 0 
9.4 0 1 0 1.35795649485181 0 
9.6 0 1 0 1.35909001028624 0 
9.8 0 1 0 1.36020716315951 0 
10 0 1 0 1.36114052814093 0 
10.2 0 1 0 1.36207521205996 0 
10.4 0 1 0 1.36293193792622 0 
10.6 0 1 0 1.3638481560278 0 
10.8 0 1 0 1.36457827067435 0 
11 0 1 0 1.36541572529792 0 
11.2 0 1 0 1.36602799405655 0 
11.4 0 1 0 1.36669739200748 0 
11.6 0 1 0 1.36731897284118 0 
11.8 0 1 0 1.36797163825904 0 
12 0 1 0 1.36859955215487 0 
12.4 0 1 0 1.36967735331444 0 
12.8 0 1 0 1.37069839117527 0 
13.2 0 1 0 1.37161200147949 0 
13.6 0 1 0 1.37246490042405 0 
14 0 1 0 1.37318205190065 0 
14.4 0 1 0 1.37388209802787 0 
14.8 0 1 0 1.3745467969943 0 
15.2 0 1 0 1.37512549782551 0 
15.6 0 1 0 1.37571072541642 0 
16 0 1 0 1.37622619588202 0 
16.8 0 1 0 1.3771505248245 0 
17.6 0 1 0 1.37794857510689 0 
18.4 0 1 0 1.3786391327558 0 
19.2 0 1 0 1.37927539858815 0 
20 0 1 0 1.37981057459979 0 
20.8 0 1 0 1.38026494627844 0 
21.6 0 1 0 1.38071801867272 0 
22.4 0 1 0 1.38111660784516 0 
23.2 0 1 0 1.38143857052721 0 
24 0 1 0 1.38177216164068 0 
24.8 0 1 0 1.38206317118387 0 
25.6 0 1 0 1.38232557405814 0 
26.4 0 1 0 1.38255313037142 0 
27.2 0 1 0 1.38275851866758 0 
28 0 1 0 1.38297056241927 0 
28.8 0 1 0 1.38314888399942 0 
29.6 0 1 0 1.38332245643739 0 
30.4 0 1 0 1.38346606489156 0 
31.2 0 1 0 1.38361256658404 0 
32 0 1 0 1.38374738386589 0 
32.4 0 1 0 1.38381372011739 0 
33.6 0 1 0 1.38398864835716 0 
34.4 0 1 0 1.38409088833482 0 
35.2 0 1 0 1.38418135205861 0 
36 0 1 0 1.38428315406764 0 
36.8 0 1 0 1.38436392652455 0 
37.6 0 1 0 1.3844474781086 0 
38.4 0 1 0 1.38451821754234 0 
39.2 0 1 0 1.38459120979952 0 
40 0 1 0 1.38466 0 


==> aux/tables/entropy_U8.dat <==
3.2 -24 0.00514036 0 0.0345295151315038 0 
3.4 -24 0.00713702 0 0.045778364207014 0 
3.6 -24 0.0095882 0 0.0588564026147048 0 
3.8 -24 0.0125796 0 0.0740254038493043 0 
4 -24 0.01594238 0 0.0902982005216217 0 
4.2 -24 0.01976672 0 0.107965108276064 0 
4.4 -24 0.024065 0 0.126956503694258 0 
4.6 -24 0.0288528 0 0.147246420962079 0 
4.8 -24 0.0339212 0 0.167898830595139 0 
5 -24 0.0395164 0 0.189824812977292 0 
5.2 -24 0.0453714 0 0.211932900790349 0 
5.4 -24 0.0516478 0 0.234812521125071 0 
5.6 -24 0.0581596 0 0.257754685217725 0 
5.8 -24 0.065024 0 0.281140171867701 0 
6 -24 0.0721884 0 0.304804335902822 0 
6.2 -24 0.079387 0 0.327861876585358 0 
6.4 -24 0.0867472 0 0.350751227264861 0 
6.6 -24 0.0943148 0 0.373622139149651 0 
6.8 -24 0.1021492 0 0.396632444601167 0 
7 -24 0.1099692 0 0.419008387847977 0 
7.2 -24 0.1178472 0 0.440970966713759 0 
7.4 -24 0.1257538 0 0.462457735247579 0 
7.6 -24 0.1336726 0 0.483455352762927 0 
7.8 -24 0.1416936 0 0.504221351302886 0 
8 -24 0.1497866 0 0.52468755823223 0 
8.2 -24 0.1578118 0 0.544527677241629 0 
8.4 -24 0.1660828 0 0.564511439279591 0 
8.6 -24 0.1742228 0 0.583764798074641 0 
8.8 -24 0.1822206 0 0.602302625906917 0 
9 -24 0.1902826 0 0.620603530831488 0 
9.2 -24 0.1981318 0 0.638077025360449 0 
9.4 -24 0.205702 0 0.654627641693902 0 
9.6 -24 0.213676 0 0.671687429651308 0 
9.8 -24 0.221002 0 0.687123192980057 0 
10 -24 0.22876 0 0.703122322952853 0 
10.2 -24 0.236116 0 0.718058414966768 0 
10.4 -24 0.243722 0 0.733199706228124 0 
10.6 -24 0.251162 0 0.747764184665937 0 
10.8 -24 0.258466 0 0.761831510118343 0 
11 -24 0.26569 0 0.775515306877232 0 
11.2 -24 0.272674 0 0.788548297317991 0 
11.4 -24 0.279746 0 0.801523156385443 0 
11.6 -24 0.286638 0 0.813980541685105 0 
11.8 -24 0.293252 0 0.825772589524523 0 
12 -24 0.300022 0 0.837639541139016 0 
12.4 -24 0.313318 0 0.86043218315552 0 
12.8 -24 0.326026 0 0.881629630292476 0 
13.2 -24 0.338524 0 0.901892253744603 0 
13.6 -24 0.350664 0 0.921052264744462 0 
14 -24 0.362442 0 0.939167301350646 0 
14.4 -24 0.373772 0 0.956173637346442 0 
14.8 -24 0.384896 0 0.972450463877632 0 
15.2 -24 0.395712 0 0.987900392938489 0 
15.6 -24 0.406244 0 1.0025938685375 0 
16 -24 0.416376 0 1.0164244301806 0 
16.8 -24 0.435762 0 1.04203211964705 0 
17.6 -24 0.454106 0 1.06525226079213 0 
18.4 -24 0.471438 0 1.08631895216092 0 
19.2 -24 0.487942 0 1.10559541533299 0 
20 -24 0.503536 0 1.1231420360862 0 
20.8 -24 0.51809 0 1.13897192847674 0 
21.6 -24 0.53213 0 1.15368376945606 0 
22.4 -24 0.545266 0 1.16702156721822 0 
23.2 -24 0.557526 0 1.17910733416993 0 
24 -24 0.569402 0 1.19041790938793 0 
24.8 -24 0.580794 0 1.20092737598834 0 
25.6 -24 0.591542 0 1.21057024983525 0 
26.4 -24 0.60173 0 1.21946187488213 0 
27.2 -24 0.611504 0 1.22774905783538 0 
28 -24 0.620806 0 1.23542988583438 0 
28.8 -24 0.629736 0 1.24260500852355 0 
29.6 -24 0.638298 0 1.24930638692603 0 
30.4 -24 0.646478 0 1.2555519573298 0 
31.2 -24 0.65429 0 1.26137670065889 0 
32 -24 0.661756 0 1.26681585217659 0 
32.8 -24 0.668876 0 1.27189092506482 0 
33.6 -24 0.675838 0 1.27672043606987 0 
34.4 -24 0.68238 0 1.28118275979103 0 
35.2 -24 0.688732 0 1.2854120266896 0 
36 -24 0.694942 0 1.28944230882346 0 
36.8 -24 0.70086 0 1.29321377947655 0 
37.6 -24 0.706478 0 1.29673542072645 0 
38.4 -24 0.711942 0 1.30008428139562 0 
39.2 -24 0.717178 0 1.30323686743904 0 
40 -24 0.722276 0 1.30624 0 
3 -22 0.00689026 0 0.0439914150752629 0 
3.2 -22 0.00955952 0 0.0582100243415509 0 
3.4 -22 0.01282658 0 0.0746891652594685 0 
3.6 -22 0.0165914 0 0.0926866108407384 0 
3.8 -22 0.0210188 0 0.112824378636305 0 
4 -22 0.0258468 0 0.133783463848544 0 
4.2 -22 0.031352 0 0.156601353946608 0 
4.4 -22 0.0371574 0 0.179674350304107 0 
4.6 -22 0.0436898 0 0.204524573770599 0 
4.8 -22 0.050503 0 0.229482892714424 0 
5 -22 0.0577682 0 0.25511436913069 0 
5.2 -22 0.065352 0 0.280912733796724 0 
5.4 -22 0.0730074 0 0.306089909838639 0 
5.6 -22 0.081283 0 0.332374478607261 0 
5.8 -22 0.0894814 0 0.357597276612447 0 
6 -22 0.0979784 0 0.38292166747001 0 
6.2 -22 0.1066048 0 0.407887838179336 0 
6.4 -22 0.1152814 0 0.432279092811157 0 
6.6 -22 0.123987 0 0.456075923948621 0 
6.8 -22 0.1328234 0 0.479577250988694 0 
7 -22 0.1415912 0 0.502304001455437 0 
7.2 -22 0.1506592 0 0.525177457485852 0 
7.4 -22 0.1597906 0 0.547646369672125 0 
7.6 -22 0.16868 0 0.569010248928186 0 
7.8 -22 0.1773388 0 0.589362665822493 0 
8 -22 0.185869 0 0.608962497416317 0 
8.2 -22 0.1948282 0 0.629054530485849 0 
8.4 -22 0.20342 0 0.647943444414943 0 
8.6 -22 0.211868 0 0.666124471426912 0 
8.8 -22 0.22054 0 0.684392540279562 0 
9 -22 0.22872 0 0.701313072549569 0 
9.2 -22 0.237068 0 0.718221181709038 0 
9.4 -22 0.245094 0 0.734196808164638 0 
9.6 -22 0.25318 0 0.74997600148743 0 
9.8 -22 0.26103 0 0.765030390498306 0 
10 -22 0.268944 0 0.779918412000685 0 
10.2 -22 0.276564 0 0.794027665135539 0 
10.4 -22 0.284158 0 0.807845147837405 0 
10.6 -22 0.291692 0 0.821315345591783 0 
10.8 -22 0.299212 0 0.834529083591958 0 
11 -22 0.306518 0 0.847173427352065 0 
11.2 -22 0.31363 0 0.8593016690062 0 
11.4 -22 0.320522 0 0.870887907771706 0 
11.6 -22 0.327456 0 0.882348822751937 0 
11.8 -22 0.33422 0 0.893371340752717 0 
12 -22 0.341122 0 0.904420359847376 0 
12.4 -22 0.354488 0 0.925373460757114 0 
12.8 -22 0.36714 0 0.9446993285572 0 
13.2 -22 0.379618 0 0.963217632910021 0 
13.6 -22 0.391524 0 0.980449778423716 0 
14 -22 0.40305 0 0.996710424377753 0 
14.4 -22 0.414288 0 1.01216395350772 0 
14.8 -22 0.425064 0 1.0266432703827 0 
15.2 -22 0.435526 0 1.04036941732826 0 
15.6 -22 0.445844 0 1.05356964017146 0 
16 -22 0.455596 0 1.06580735727355 0 
16.8 -22 0.474332 0 1.08854364818931 0 
17.6 -22 0.49199 0 1.10908532980331 0 
18.4 -22 0.508544 0 1.12759397793778 0 
19.2 -22 0.524222 0 1.144446373248 0 
20 -22 0.538976 0 1.15973431311994 0 
20.8 -22 0.552928 0 1.17368068964025 0 
21.6 -22 0.566196 0 1.18647954891886 0 
22.4 -22 0.578658 0 1.19812319637508 0 
23.2 -22 0.590458 0 1.20879973103041 0 
24 -22 0.601616 0 1.21859185576769 0 
24.8 -22 0.612196 0 1.22760217168533 0 
25.6 -22 0.622368 0 1.23599462305641 0 
26.4 -22 0.632122 0 1.24380170099549 0 
27.2 -22 0.641112 0 1.25085371760497 0 
28 -22 0.64987 0 1.25750737223548 0 
28.8 -22 0.658162 0 1.26365608902328 0 
29.6 -22 0.666232 0 1.26946083599343 0 
30.4 -22 0.673834 0 1.27481408684819 0 
31.2 -22 0.681138 0 1.2798285248759 0 
32 -22 0.688088 0 1.28449598960291 0 
32.8 -22 0.694802 0 1.28889176871412 0 
33.6 -22 0.701164 0 1.29297823171337 0 
34.4 -22 0.707412 0 1.29687676471089 0 
35.2 -22 0.713292 0 1.30048887798857 0 
36 -22 0.718994 0 1.30390890971798 0 
36.8 -22 0.724492 0 1.30713618263631 0 
37.6 -22 0.729802 0 1.31018673045579 0 
38.4 -22 0.73483 0 1.31303441471486 0 
39.2 -22 0.739692 0 1.31573193308535 0 
40 -22 0.744398 0 1.31829 0 
2.6 -20 0.00647698 0 0.0411917989946977 0 
2.8 -20 0.00943392 0 0.0568721397401439 0 
3 -20 0.0131232 0 0.0752919097314944 0 
3.2 -20 0.01748708 0 0.0958190943877167 0 
3.4 -20 0.0225816 0 0.118511361386692 0 
3.6 -20 0.0283344 0 0.142831281674981 0 
3.8 -20 0.0347744 0 0.168800847836975 0 
4 -20 0.0418078 0 0.195852416953263 0 
4.2 -20 0.0493598 0 0.223666712478624 0 
4.4 -20 0.0575428 0 0.252527170774862 0 
4.6 -20 0.0657698 0 0.280436920182546 0 
4.8 -20 0.0746874 0 0.309491857329969 0 
5 -20 0.0837708 0 0.338051332148185 0 
5.2 -20 0.0930668 0 0.366271497451928 0 
5.4 -20 0.1025362 0 0.394045510007409 0 
5.6 -20 0.1122336 0 0.421569124491352 0 
5.8 -20 0.1219744 0 0.44835727614472 0 
6 -20 0.1318784 0 0.474770313693582 0 
6.2 -20 0.1422268 0 0.501529038467649 0 
6.4 -20 0.1520816 0 0.526343503318949 0 
6.6 -20 0.1619324 0 0.550483192342162 0 
6.8 -20 0.1715954 0 0.573562219445079 0 
7 -20 0.1813508 0 0.5962540689777 0 
7.2 -20 0.1909212 0 0.617974547438365 0 
7.4 -20 0.200374 0 0.63893415981568 0 
7.6 -20 0.21001 0 0.659765420893426 0 
7.8 -20 0.21925 0 0.679323923074395 0 
8 -20 0.228826 0 0.699085889938627 0 
8.2 -20 0.237944 0 0.717547667400853 0 
8.4 -20 0.247102 0 0.735684496784293 0 
8.6 -20 0.25605 0 0.753056921820018 0 
8.8 -20 0.26476 0 0.769649146800836 0 
9 -20 0.273288 0 0.785588873783287 0 
9.2 -20 0.281934 0 0.801404191733066 0 
9.4 -20 0.290182 0 0.816252075829671 0 
9.6 -20 0.298394 0 0.830754969410309 0 
9.8 -20 0.306588 0 0.844958730368985 0 
10 -20 0.314386 0 0.858275304515487 0 
10.2 -20 0.32218 0 0.871342781054717 0 
10.4 -20 0.329878 0 0.884026620390616 0 
10.6 -20 0.337458 0 0.896311951864351 0 
10.8 -20 0.344788 0 0.908021193746596 0 
11 -20 0.352082 0 0.919475071096162 0 
11.2 -20 0.35923 0 0.930530396170421 0 
11.4 -20 0.366068 0 0.940978213373356 0 
11.6 -20 0.372944 0 0.951302094490824 0 
11.8 -20 0.379616 0 0.961189282294215 0 
12 -20 0.386218 0 0.970822137648146 0 
12.4 -20 0.39918 0 0.989319585214023 0 
12.8 -20 0.411668 0 1.00666231191737 0 
13.2 -20 0.423808 0 1.02305939051013 0 
13.6 -20 0.435418 0 1.03835927318591 0 
14 -20 0.446538 0 1.052663463364 0 
14.4 -20 0.457336 0 1.06620621829542 0 
14.8 -20 0.46783 0 1.07904472023589 0 
15.2 -20 0.477806 0 1.09099761546206 0 
15.6 -20 0.487526 0 1.10236970957987 0 
16 -20 0.496934 0 1.11313187953697 0 
16.8 -20 0.514868 0 1.13299038035092 0 
17.6 -20 0.531522 0 1.15070992534237 0 
18.4 -20 0.547322 0 1.16682933577185 0 
19.2 -20 0.5622 0 1.18143090209744 0 
20 -20 0.576082 0 1.19458283115603 0 
20.8 -20 0.589172 0 1.20655005208602 0 
21.6 -20 0.601532 0 1.21746606530059 0 
22.4 -20 0.613156 0 1.22740807070464 0 
23.2 -20 0.624254 0 1.23657953866272 0 
24 -20 0.634772 0 1.24500339677845 0 
24.8 -20 0.644602 0 1.25267096945497 0 
25.6 -20 0.653934 0 1.25974061131387 0 
26.4 -20 0.662898 0 1.26632159251377 0 
27.2 -20 0.671572 0 1.27248563272541 0 
28 -20 0.679592 0 1.27808153213247 0 
28.8 -20 0.687308 0 1.28331187832531 0 
29.6 -20 0.694654 0 1.28816957974843 0 
30.4 -20 0.701746 0 1.29272825017434 0 
31.2 -20 0.70845 0 1.29694978647346 0 
32 -20 0.714934 0 1.30092253054199 0 
32.8 -20 0.72112 0 1.3046306203859 0 
33.6 -20 0.727058 0 1.30810837922488 0 
34.4 -20 0.732714 0 1.31135676457314 0 
35.2 -20 0.738178 0 1.31442046288663 0 
36 -20 0.74339 0 1.31728946018436 0 
36.8 -20 0.748436 0 1.32000264646838 0 
37.6 -20 0.753382 0 1.32258930543493 0 
38.4 -20 0.758002 0 1.32498655199829 0 
39.2 -20 0.762498 0 1.32726467406125 0 
40 -20 0.766834 0 1.32942 0 
2.2 -18 0.0062221 0 0.0385740136972513 0 
2.4 -18 0.00946268 0 0.0556076188768417 0 
2.6 -18 0.01383432 0 0.077041419935269 0 
2.8 -18 0.01890076 0 0.100290703558303 0 
3 -18 0.0250978 0 0.127124457064888 0 
3.2 -18 0.0320406 0 0.155581682896639 0 
3.4 -18 0.0398134 0 0.185726425144265 0 
3.6 -18 0.0481462 0 0.216542696160854 0 
3.8 -18 0.0573532 0 0.248975025219388 0 
4 -18 0.0669908 0 0.281443473897925 0 
4.2 -18 0.0769982 0 0.313704407399968 0 
4.4 -18 0.087492 0 0.346213244486298 0 
4.6 -18 0.0981792 0 0.378063642658622 0 
4.8 -18 0.1090874 0 0.409335254870077 0 
5 -18 0.1202758 0 0.440294409892098 0 
5.2 -18 0.1315814 0 0.4705309905836 0 
5.4 -18 0.1426942 0 0.499303687814653 0 
5.6 -18 0.1536024 0 0.526717472160438 0 
5.8 -18 0.1645818 0 0.553426036826969 0 
6 -18 0.1755444 0 0.579334890625414 0 
6.2 -18 0.1865896 0 0.604690014385835 0 
6.4 -18 0.1978962 0 0.629890225988563 0 
6.6 -18 0.208518 0 0.653017342913691 0 
6.8 -18 0.219118 0 0.675502714070036 0 
7 -18 0.229334 0 0.696676254491792 0 
7.2 -18 0.239704 0 0.71761313190544 0 
7.4 -18 0.249646 0 0.737257812786486 0 
7.6 -18 0.259474 0 0.756235684106932 0 
7.8 -18 0.269454 0 0.7750435467286 0 
8 -18 0.279122 0 0.792896905386833 0 
8.2 -18 0.288536 0 0.809937178578563 0 
8.4 -18 0.29791 0 0.826536295049531 0 
8.6 -18 0.306956 0 0.842272974073846 0 
8.8 -18 0.31573 0 0.857255335093761 0 
9 -18 0.324562 0 0.872016675438534 0 
9.2 -18 0.33303 0 0.885944181172948 0 
9.4 -18 0.341368 0 0.899411711023407 0 
9.6 -18 0.349536 0 0.912369958107949 0 
9.8 -18 0.35745 0 0.924728383618801 0 
10 -18 0.365298 0 0.936761887886276 0 
10.2 -18 0.37293 0 0.948286450664748 0 
10.4 -18 0.3806 0 0.95964144826727 0 
10.6 -18 0.388008 0 0.970457624102985 0 
10.8 -18 0.395112 0 0.980697853887467 0 
11 -18 0.40221 0 0.990746198241403 0 
11.2 -18 0.409106 0 1.00037420291424 0 
11.4 -18 0.415862 0 1.00967094831026 0 
11.6 -18 0.422502 0 1.01867030562116 0 
11.8 -18 0.42888 0 1.02722090704386 0 
12 -18 0.435336 0 1.03571176241674 0 
12.4 -18 0.447794 0 1.05177421814494 0 
12.8 -18 0.45977 0 1.06680713186647 0 
13.2 -18 0.471168 0 1.08076863373955 0 
13.6 -18 0.482146 0 1.09387551779288 0 
14 -18 0.492728 0 1.1061981779654 0 
14.4 -18 0.50317 0 1.11801467792785 0 
14.8 -18 0.512836 0 1.12878069409748 0 
15.2 -18 0.522462 0 1.13919248468164 0 
15.6 -18 0.531626 0 1.14890731681277 0 
16 -18 0.54045 0 1.15806464157596 0 
16.8 -18 0.557204 0 1.17490586117552 0 
17.6 -18 0.57288 0 1.19002051796536 0 
18.4 -18 0.587744 0 1.20375082401525 0 
19.2 -18 0.601406 0 1.21595734808609 0 
20 -18 0.614338 0 1.2270731781358 0 
20.8 -18 0.62662 0 1.23723350082084 0 
21.6 -18 0.638022 0 1.24638534241205 0 
22.4 -18 0.648764 0 1.25472953537079 0 
23.2 -18 0.658894 0 1.26235523069138 0 
24 -18 0.668634 0 1.26942556935044 0 
24.8 -18 0.677762 0 1.27587680354005 0 
25.6 -18 0.686426 0 1.2818209540332 0 
26.4 -18 0.694584 0 1.28727692338349 0 
27.2 -18 0.702378 0 1.29233804586367 0 
28 -18 0.709922 0 1.29707707366743 0 
28.8 -18 0.716908 0 1.30139721881529 0 
29.6 -18 0.723674 0 1.30545240427298 0 
30.4 -18 0.73011 0 1.30921942777398 0 
31.2 -18 0.736298 0 1.31274508078122 0 
32 -18 0.742144 0 1.31601462272328 0 
32.8 -18 0.747828 0 1.31909996486744 0 
33.6 -18 0.753236 0 1.32197781515031 0 
34.4 -18 0.75839 0 1.3246679394382 0 
35.2 -18 0.763406 0 1.32721310915906 0 
36 -18 0.768132 0 1.32958197304132 0 
36.8 -18 0.772736 0 1.33182766797124 0 
37.6 -18 0.777168 0 1.33394452387734 0 
38.4 -18 0.781454 0 1.3359464926752 0 
39.2 -18 0.785524 0 1.33782387888433 0 
40 -18 0.789452 0 1.3396 0 
1.8 -16 0.00594664 0 0.0359303766422676 0 
2 -16 0.00990986 0 0.0561788081250056 0 
2.2 -16 0.0149231 0 0.0799134589741001 0 
2.4 -16 0.0214066 0 0.108649674948434 0 
2.6 -16 0.0288548 0 0.139595142151041 0 
2.8 -16 0.0375762 0 0.173637376490092 0 
3 -16 0.0471924 0 0.20918898598594 0 
3.2 -16 0.0577352 0 0.246091722339507 0 
3.4 -16 0.0688072 0 0.28297016247601 0 
3.6 -16 0.0806192 0 0.320458535042797 0 
3.8 -16 0.0930024 0 0.357942256506968 0 
4 -16 0.1052786 0 0.39367849856996 0 
4.2 -16 0.1181468 0 0.429495844842283 0 
4.4 -16 0.130885 0 0.463695312563261 0 
4.6 -16 0.1439806 0 0.497450291127393 0 
4.8 -16 0.1563346 0 0.528309926549572 0 
5 -16 0.1692522 0 0.559374484169546 0 
5.2 -16 0.181674 0 0.588351688006904 0 
5.4 -16 0.1942666 0 0.616763436910962 0 
5.6 -16 0.206782 0 0.644148854626734 0 
5.8 -16 0.219126 0 0.670384388434816 0 
6 -16 0.231012 0 0.694992236432911 0 
6.2 -16 0.242658 0 0.718440960044762 0 
6.4 -16 0.253908 0 0.740550118551619 0 
6.6 -16 0.26498 0 0.76174969889525 0 
6.8 -16 0.276232 0 0.782730003153989 0 
7 -16 0.287184 0 0.802648035454723 0 
7.2 -16 0.29742 0 0.820953978430613 0 
7.4 -16 0.30747 0 0.838524995429415 0 
7.6 -16 0.317724 0 0.855985070195139 0 
7.8 -16 0.327558 0 0.872411967855339 0 
8 -16 0.33706 0 0.887984951613041 0 
8.2 -16 0.346324 0 0.902872967362641 0 
8.4 -16 0.35539 0 0.917161466057628 0 
8.6 -16 0.364148 0 0.930723927169019 0 
8.8 -16 0.372964 0 0.94407784868952 0 
9 -16 0.381462 0 0.956737752323219 0 
9.2 -16 0.389838 0 0.968983612372541 0 
9.4 -16 0.39792 0 0.980618207093255 0 
9.6 -16 0.40593 0 0.991927012227374 0 
9.8 -16 0.413628 0 1.00265074467218 0 
10 -16 0.421218 0 1.01303085143481 0 
10.2 -16 0.428386 0 1.02273947370749 0 
10.4 -16 0.435728 0 1.03244871864744 0 
10.6 -16 0.44274 0 1.04161706067856 0 
10.8 -16 0.449656 0 1.05050857195555 0 
11 -16 0.456306 0 1.0589584237699 0 
11.2 -16 0.462906 0 1.06719716924718 0 
11.4 -16 0.469304 0 1.07508810096415 0 
11.6 -16 0.475844 0 1.0829704214321 0 
11.8 -16 0.482054 0 1.09039545699228 0 
12 -16 0.487942 0 1.09738577285255 0 
12.4 -16 0.499812 0 1.11107532752917 0 
12.8 -16 0.510776 0 1.12349398999303 0 
13.2 -16 0.521458 0 1.13524534829484 0 
13.6 -16 0.531784 0 1.14630909558246 0 
14 -16 0.541796 0 1.15675307351521 0 
14.4 -16 0.551422 0 1.16655591921855 0 
14.8 -16 0.560612 0 1.17571745147407 0 
15.2 -16 0.569502 0 1.1843686310711 0 
15.6 -16 0.57782 0 1.19234500183904 0 
16 -16 0.586062 0 1.2000200702249 0 
16.8 -16 0.601494 0 1.21398547563183 0 
17.6 -16 0.615996 0 1.22655099841557 0 
18.4 -16 0.629368 0 1.23773395178866 0 
19.2 -16 0.642076 0 1.24791123344132 0 
20 -16 0.653956 0 1.25709128450582 0 
20.8 -16 0.665064 0 1.26538607396384 0 
21.6 -16 0.675486 0 1.27291394922738 0 
22.4 -16 0.685262 0 1.27975524927428 0 
23.2 -16 0.694534 0 1.28602677054418 0 
24 -16 0.70328 0 1.29176494771349 0 
24.8 -16 0.71167 0 1.29707444025194 0 
25.6 -16 0.719516 0 1.30192246691689 0 
26.4 -16 0.726872 0 1.30636327922913 0 
27.2 -16 0.733888 0 1.31047567452242 0 
28 -16 0.740662 0 1.31431290003714 0 
28.8 -16 0.747134 0 1.31787736139183 0 
29.6 -16 0.753128 0 1.32114016850058 0 
30.4 -16 0.75893 0 1.32419928336723 0 
31.2 -16 0.764518 0 1.32706165231437 0 
32 -16 0.76982 0 1.32972318708336 0 
32.8 -16 0.774908 0 1.33221516573387 0 
33.6 -16 0.779732 0 1.33453744695261 0 
34.4 -16 0.784454 0 1.33673401904498 0 
35.2 -16 0.788864 0 1.33877226987807 0 
36 -16 0.793192 0 1.34070549743858 0 
36.8 -16 0.797296 0 1.34251513084918 0 
37.6 -16 0.801292 0 1.34422799268059 0 
38.4 -16 0.805104 0 1.34583773645617 0 
39.2 -16 0.808788 0 1.34735974924168 0 
40 -16 0.81228 0 1.34879 0 
1.4 -14 0.00601156 0 0.0340842654870378 0 
1.6 -14 0.01096794 0 0.0579833037309133 0 
1.8 -14 0.017466 0 0.0873734601633245 0 
2 -14 0.0256784 0 0.12158843684911 0 
2.2 -14 0.0356332 0 0.16025615102369 0 
2.4 -14 0.0467096 0 0.200805535251192 0 
2.6 -14 0.0593688 0 0.244460822959512 0 
2.8 -14 0.0728434 0 0.288255666158658 0 
3 -14 0.0869574 0 0.331936705688415 0 
3.2 -14 0.101753 0 0.375357961921801 0 
3.4 -14 0.116286 0 0.416292189653761 0 
3.6 -14 0.1312952 0 0.45652713875969 0 
3.8 -14 0.1464976 0 0.495551127679427 0 
4 -14 0.161134 0 0.531771886656366 0 
4.2 -14 0.1762554 0 0.567608066339367 0 
4.4 -14 0.1910846 0 0.601451377183358 0 
4.6 -14 0.205106 0 0.632493731841494 0 
4.8 -14 0.219678 0 0.663491175512471 0 
5 -14 0.233234 0 0.691580626523413 0 
5.2 -14 0.247202 0 0.719471103049145 0 
5.4 -14 0.260464 0 0.745304282032644 0 
5.6 -14 0.273166 0 0.769374571024321 0 
5.8 -14 0.285624 0 0.792309275142369 0 
6 -14 0.297944 0 0.814395525888578 0 
6.2 -14 0.309624 0 0.834864048242746 0 
6.4 -14 0.321116 0 0.854479727606751 0 
6.6 -14 0.332518 0 0.873446147241418 0 
6.8 -14 0.343106 0 0.89076826953013 0 
7 -14 0.353522 0 0.907406709994601 0 
7.2 -14 0.36387 0 0.923550876284629 0 
7.4 -14 0.374 0 0.93899628092912 0 
7.6 -14 0.383562 0 0.953356545407035 0 
7.8 -14 0.39313 0 0.967381022338312 0 
8 -14 0.402056 0 0.980318219799851 0 
8.2 -14 0.411122 0 0.993099461885332 0 
8.4 -14 0.419874 0 1.00523730233649 0 
8.6 -14 0.428392 0 1.01683941891716 0 
8.8 -14 0.436652 0 1.02790123033195 0 
9 -14 0.444566 0 1.03835507711378 0 
9.2 -14 0.452462 0 1.04855837145208 0 
9.4 -14 0.460126 0 1.05830796881414 0 
9.6 -14 0.467644 0 1.06770099373585 0 
9.8 -14 0.474798 0 1.07654985165336 0 
10 -14 0.482058 0 1.08530594751986 0 
10.2 -14 0.48885 0 1.0934533425513 0 
10.4 -14 0.49556 0 1.10135945512291 0 
10.6 -14 0.502194 0 1.1090312300113 0 
10.8 -14 0.50867 0 1.11640938882575 0 
11 -14 0.514748 0 1.12330723380349 0 
11.2 -14 0.520866 0 1.13009458867111 0 
11.4 -14 0.526804 0 1.1366042099995 0 
11.6 -14 0.532608 0 1.14287991606847 0 
11.8 -14 0.53834 0 1.14897380810909 0 
12 -14 0.543906 0 1.15482157607029 0 
12.4 -14 0.554886 0 1.16606163264886 0 
12.8 -14 0.565114 0 1.17634849703843 0 
13.2 -14 0.574766 0 1.1858541089437 0 
13.6 -14 0.584202 0 1.19486439032531 0 
14 -14 0.59335 0 1.20335878249137 0 
14.4 -14 0.602162 0 1.21134015564103 0 
14.8 -14 0.61025 0 1.21861041891584 0 
15.2 -14 0.618222 0 1.22555704416988 0 
15.6 -14 0.626054 0 1.23218001416766 0 
16 -14 0.633516 0 1.23837578835193 0 
16.8 -14 0.64748 0 1.24965510005174 0 
17.6 -14 0.660542 0 1.25975436418829 0 
18.4 -14 0.67267 0 1.26878251833917 0 
19.2 -14 0.683874 0 1.27685224785922 0 
20 -14 0.694598 0 1.28422184343058 0 
20.8 -14 0.704538 0 1.29084857592205 0 
21.6 -14 0.713888 0 1.29686627192456 0 
22.4 -14 0.722674 0 1.30233996667575 0 
23.2 -14 0.73093 0 1.30732661923665 0 
24 -14 0.738762 0 1.3119002780725 0 
24.8 -14 0.746082 0 1.31607245557683 0 
25.6 -14 0.75315 0 1.31994119361175 0 
26.4 -14 0.75975 0 1.32348147330421 0 
27.2 -14 0.765954 0 1.32673708852863 0 
28 -14 0.771942 0 1.32976643136617 0 
28.8 -14 0.77767 0 1.3325788711372 0 
29.6 -14 0.783096 0 1.33518369185817 0 
30.4 -14 0.788176 0 1.33759103474585 0 
31.2 -14 0.793114 0 1.33984674618898 0 
32 -14 0.79781 0 1.34194825102735 0 
32.8 -14 0.802284 0 1.34390933849042 0 
33.6 -14 0.806588 0 1.34574653597994 0 
34.4 -14 0.810724 0 1.34746920383989 0 
35.2 -14 0.814658 0 1.34908203362419 0 
36 -14 0.818446 0 1.35059850206006 0 
36.8 -14 0.822096 0 1.35202581237603 0 
37.6 -14 0.825588 0 1.35336855240423 0 
38.4 -14 0.828942 0 1.35463407292867 0 
39.2 -14 0.832254 0 1.35583349695576 0 
40 -14 0.835328 0 1.35696 0 
1 -12 0.00762338 0 0.0367889659691063 0 
1.2 -12 0.01427142 0 0.0652058394281528 0 
1.4 -12 0.0236346 0 0.102736764000556 0 
1.6 -12 0.0355392 0 0.147491931236509 0 
1.8 -12 0.0490742 0 0.195362949694829 0 
2 -12 0.06422 0 0.24593261627334 0 
2.2 -12 0.080881 0 0.297930411814505 0 
2.4 -12 0.0985572 0 0.350308992694613 0 
2.6 -12 0.116067 0 0.39987559551108 0 
2.8 -12 0.134715 0 0.449511481612145 0 
3 -12 0.1524238 0 0.494744447975042 0 
3.2 -12 0.1710194 0 0.539709982841191 0 
3.4 -12 0.1890494 0 0.581563765604332 0 
3.6 -12 0.206204 0 0.619925634384063 0 
3.8 -12 0.223034 0 0.656129910390308 0 
4 -12 0.239668 0 0.690436301620004 0 
4.2 -12 0.255524 0 0.722085602812196 0 
4.4 -12 0.271032 0 0.751938799411428 0 
4.6 -12 0.285802 0 0.779538098765754 0 
4.8 -12 0.299576 0 0.804694831688137 0 
5 -12 0.31362 0 0.829340212962286 0 
5.2 -12 0.327154 0 0.852459490055409 0 
5.4 -12 0.340274 0 0.874292722882368 0 
5.6 -12 0.353228 0 0.895182952511697 0 
5.8 -12 0.365008 0 0.913922278996626 0 
6 -12 0.377136 0 0.932514568173185 0 
6.2 -12 0.387986 0 0.949051000701938 0 
6.4 -12 0.399026 0 0.965325066183583 0 
6.6 -12 0.409566 0 0.980588055266557 0 
6.8 -12 0.419884 0 0.995161973546853 0 
7 -12 0.429474 0 1.00857056475722 0 
7.2 -12 0.439352 0 1.02189939000622 0 
7.4 -12 0.448452 0 1.03411034581385 0 
7.6 -12 0.45733 0 1.04577807744105 0 
7.8 -12 0.466272 0 1.05719887555895 0 
8 -12 0.47446 0 1.06762258184303 0 
8.2 -12 0.482746 0 1.07787916235771 0 
8.4 -12 0.490872 0 1.08772745590407 0 
8.6 -12 0.498642 0 1.09702432732741 0 
8.8 -12 0.506168 0 1.10589910911159 0 
9 -12 0.51314 0 1.114097476726 0 
9.2 -12 0.520318 0 1.12226708042484 0 
9.4 -12 0.527352 0 1.13011568410314 0 
9.6 -12 0.534228 0 1.13766105763451 0 
9.8 -12 0.540874 0 1.14485215786001 0 
10 -12 0.547306 0 1.15172156330643 0 
10.2 -12 0.553516 0 1.15827817368838 0 
10.4 -12 0.55942 0 1.16447304803342 0 
10.6 -12 0.565574 0 1.17068660740831 0 
10.8 -12 0.571184 0 1.17640468051212 0 
11 -12 0.576882 0 1.18205137112226 0 
11.2 -12 0.582232 0 1.18734427114773 0 
11.4 -12 0.587748 0 1.1926205151469 0 
11.6 -12 0.592898 0 1.1975626919541 0 
11.8 -12 0.598034 0 1.20238421113268 0 
12 -12 0.603112 0 1.20706264064492 0 
12.4 -12 0.61276 0 1.21583847646979 0 
12.8 -12 0.621808 0 1.22392347338759 0 
13.2 -12 0.63048 0 1.23146911526148 0 
13.6 -12 0.638904 0 1.23857235949967 0 
14 -12 0.647016 0 1.24523340590342 0 
14.4 -12 0.654754 0 1.2514518455667 0 
14.8 -12 0.66213 0 1.25725960638534 0 
15.2 -12 0.669134 0 1.26268099457517 0 
15.6 -12 0.676042 0 1.26784102516985 0 
16 -12 0.682484 0 1.27262406565992 0 
16.8 -12 0.694938 0 1.28147216339311 0 
17.6 -12 0.70646 0 1.28934032749872 0 
18.4 -12 0.717074 0 1.29634148119897 0 
19.2 -12 0.72696 0 1.30262413243305 0 
20 -12 0.736172 0 1.30827695895828 0 
20.8 -12 0.744974 0 1.31342271725431 0 
21.6 -12 0.753206 0 1.31807893086337 0 
22.4 -12 0.760762 0 1.32227848514536 0 
23.2 -12 0.768028 0 1.32613063528382 0 
24 -12 0.7748 0 1.32963995485681 0 
24.8 -12 0.781256 0 1.33286155535211 0 
25.6 -12 0.787328 0 1.33581529586106 0 
26.4 -12 0.793158 0 1.33854212671818 0 
27.2 -12 0.798544 0 1.34104231267468 0 
28 -12 0.803706 0 1.34335769244672 0 
28.8 -12 0.808604 0 1.3455007921513 0 
29.6 -12 0.813362 0 1.3474940677406 0 
30.4 -12 0.817788 0 1.34934057736622 0 
31.2 -12 0.822032 0 1.35106093401085 0 
32 -12 0.826096 0 1.3526654502564 0 
32.8 -12 0.830002 0 1.35416367467593 0 
33.6 -12 0.83371 0 1.35556422451182 0 
34.4 -12 0.837262 0 1.3568761675218 0 
35.2 -12 0.840726 0 1.35810599191599 0 
36 -12 0.843936 0 1.35926154627151 0 
36.8 -12 0.847112 0 1.36034708457371 0 
37.6 -12 0.850118 0 1.36136991978588 0 
38.4 -12 0.853026 0 1.36233332387584 0 
39.2 -12 0.855858 0 1.36324077878454 0 
40 -12 0.858532 0 1.3641 0 
0.7 -11 0.00670598 0 0.0286650871033843 0 
0.8 -11 0.01006176 0 0.0416875178833032 0 
0.9 -11 0.014307 0 0.0580752324203615 0 
1 -11 0.01886404 0 0.0751133729640916 0 
1.2 -11 0.0303504 0 0.117572864895106 0 
1.4 -11 0.0446574 0 0.167322663551908 0 
1.6 -11 0.0611208 0 0.221839909568402 0 
1.8 -11 0.0792064 0 0.278849948894526 0 
2 -11 0.0982312 0 0.335376699673567 0 
2.2 -11 0.1181144 0 0.391128954790338 0 
2.4 -11 0.138527 0 0.445257770629634 0 
2.6 -11 0.1588216 0 0.496687688395952 0 
2.8 -11 0.1782126 0 0.543824729085759 0 
3 -11 0.1982314 0 0.589692844341128 0 
3.2 -11 0.217068 0 0.63120744087852 0 
3.4 -11 0.235856 0 0.670767067307509 0 
3.6 -11 0.253224 0 0.706171788942714 0 
3.8 -11 0.27061 0 0.740062312672605 0 
4 -11 0.286984 0 0.770960675250572 0 
4.2 -11 0.302758 0 0.799774780304302 0 
4.4 -11 0.318012 0 0.826730245387744 0 
4.6 -11 0.332788 0 0.852016897524564 0 
4.8 -11 0.346974 0 0.875664892224587 0 
5 -11 0.360224 0 0.897211884294105 0 
5.2 -11 0.373378 0 0.917922460631229 0 
5.4 -11 0.38575 0 0.937009103470879 0 
5.6 -11 0.39753 0 0.954842705463573 0 
5.8 -11 0.409182 0 0.971932178506713 0 
6 -11 0.420638 0 0.988262285010947 0 
6.2 -11 0.4315 0 1.00351158586121 0 
6.4 -11 0.441784 0 1.01771512828335 0 
6.6 -11 0.45189 0 1.03130247749801 0 
6.8 -11 0.461676 0 1.04419280809847 0 
7 -11 0.471046 0 1.0563297740573 0 
7.2 -11 0.480096 0 1.06785109952698 0 
7.4 -11 0.488598 0 1.0785704551983 0 
7.6 -11 0.49704 0 1.08893196542886 0 
7.8 -11 0.505446 0 1.09897331457439 0 
8 -11 0.51347 0 1.10844677263847 0 
8.2 -11 0.52107 0 1.11733698744719 0 
8.4 -11 0.528604 0 1.12593613140156 0 
8.6 -11 0.536168 0 1.13431388277387 0 
8.8 -11 0.543166 0 1.14207951226726 0 
9 -11 0.549884 0 1.14944431671306 0 
9.2 -11 0.55647 0 1.15652851408725 0 
9.4 -11 0.562914 0 1.16333716370971 0 
9.6 -11 0.569064 0 1.16978064391506 0 
9.8 -11 0.57537 0 1.17614581797289 0 
10 -11 0.581222 0 1.18208048455919 0 
10.2 -11 0.587192 0 1.18793905232792 0 
10.4 -11 0.592848 0 1.19346757563741 0 
10.6 -11 0.598504 0 1.19885581482141 0 
10.8 -11 0.60383 0 1.20392579428822 0 
11 -11 0.609144 0 1.20886820825757 0 
11.2 -11 0.614314 0 1.21361601245253 0 
11.4 -11 0.619288 0 1.21814328114743 0 
11.6 -11 0.62414 0 1.22250259108804 0 
11.8 -11 0.628936 0 1.22672464267652 0 
12 -11 0.633572 0 1.2307730405509 0 
12.4 -11 0.642598 0 1.23846746800866 0 
12.8 -11 0.651086 0 1.24557104915229 0 
13.2 -11 0.659176 0 1.25218372509557 0 
13.6 -11 0.667122 0 1.25843030869122 0 
14 -11 0.67457 0 1.26420723521077 0 
14.4 -11 0.681854 0 1.26966139897063 0 
14.8 -11 0.68874 0 1.27473747017291 0 
15.2 -11 0.695222 0 1.27946108366771 0 
15.6 -11 0.701546 0 1.28392601023727 0 
16 -11 0.707736 0 1.28815370459836 0 
16.8 -11 0.719168 0 1.29581644522548 0 
17.6 -11 0.729792 0 1.30263907191606 0 
18.4 -11 0.739714 0 1.30874196656322 0 
19.2 -11 0.748856 0 1.31419417326691 0 
20 -11 0.757458 0 1.31911210178582 0 
20.8 -11 0.765512 0 1.32355139694291 0 
21.6 -11 0.773046 0 1.32756970461861 0 
22.4 -11 0.780108 0 1.33121874364954 0 
23.2 -11 0.78682 0 1.33454680489351 0 
24 -11 0.79306 0 1.33757963812741 0 
24.8 -11 0.798976 0 1.34035873993631 0 
25.6 -11 0.804596 0 1.34291038315591 0 
26.4 -11 0.809942 0 1.34525803022637 0 
27.2 -11 0.814954 0 1.34742042988365 0 
28 -11 0.81971 0 1.34941796129463 0 
28.8 -11 0.824234 0 1.35126667531726 0 
29.6 -11 0.82859 0 1.35298089233838 0 
30.4 -11 0.832716 0 1.35457292020131 0 
31.2 -11 0.836602 0 1.35605579594778 0 
32 -11 0.840372 0 1.35743631287459 0 
32.8 -11 0.843948 0 1.35872576124301 0 
33.6 -11 0.847346 0 1.35993262699728 0 
34.4 -11 0.850638 0 1.36106044385507 0 
35.2 -11 0.853776 0 1.36211870896025 0 
36 -11 0.85679 0 1.3631120654701 0 
36.8 -11 0.85969 0 1.3640453998353 0 
37.6 -11 0.862446 0 1.3649259714925 0 
38.4 -11 0.865136 0 1.36575215998114 0 
39.2 -11 0.867718 0 1.36653265162243 0 
40 -11 0.870192 0 1.36727 0 
0.3 -10 0.00599372 0 0.0164341039079916 0 
0.35 -10 0.00746516 0 0.0207368796875907 0 
0.4 -10 0.00939002 0 0.0263717960080208 0 
0.5 -10 0.0133365 0 0.0390822212874646 0 
0.6 -10 0.01789788 0 0.0546675700535264 0 
0.7 -10 0.0228624 0 0.070542494963942 0 
0.8 -10 0.0294184 0 0.092737007750161 0 
0.9 -10 0.0363934 0 0.116183364594867 0 
1 -10 0.043914 0 0.14130973592378 0 
1.2 -10 0.0610928 0 0.197179595343101 0 
1.4 -10 0.0805766 0 0.257595233396062 0 
1.6 -10 0.101601 0 0.319500639047482 0 
1.8 -10 0.1234944 0 0.381852140453572 0 
2 -10 0.1453096 0 0.440334595091852 0 
2.2 -10 0.1679902 0 0.497900413639364 0 
2.4 -10 0.1902346 0 0.550889643078498 0 
2.6 -10 0.211866 0 0.600296162573403 0 
2.8 -10 0.232642 0 0.645726127064161 0 
3 -10 0.252386 0 0.686996420528979 0 
3.2 -10 0.27153 0 0.725223360988579 0 
3.4 -10 0.289632 0 0.760094158659514 0 
3.6 -10 0.307574 0 0.793162701959196 0 
3.8 -10 0.32425 0 0.822968231307218 0 
4 -10 0.34051 0 0.850935182390127 0 
4.2 -10 0.355706 0 0.876405307437681 0 
4.4 -10 0.37053 0 0.900402378844985 0 
4.6 -10 0.38417 0 0.922126666937307 0 
4.8 -10 0.397422 0 0.942534342994285 0 
5 -10 0.410402 0 0.961948467573713 0 
5.2 -10 0.422464 0 0.97970125316013 0 
5.4 -10 0.43417 0 0.996491925473842 0 
5.6 -10 0.445544 0 1.01237076663748 0 
5.8 -10 0.456232 0 1.02709227747678 0 
6 -10 0.466872 0 1.04130028249433 0 
6.2 -10 0.476808 0 1.05439732499318 0 
6.4 -10 0.48689 0 1.06721065542395 0 
6.6 -10 0.496292 0 1.07905540562905 0 
6.8 -10 0.505276 0 1.09020154702371 0 
7 -10 0.514042 0 1.10084559686935 0 
7.2 -10 0.522526 0 1.11095686853979 0 
7.4 -10 0.530536 0 1.12039172742703 0 
7.6 -10 0.53813 0 1.12927186454416 0 
7.8 -10 0.54605 0 1.13809052676724 0 
8 -10 0.553378 0 1.14627531853641 0 
8.2 -10 0.56072 0 1.15421246269751 0 
8.4 -10 0.567734 0 1.16171634401627 0 
8.6 -10 0.57459 0 1.16890345222225 0 
8.8 -10 0.580888 0 1.17557280355057 0 
9 -10 0.587244 0 1.18207820104007 0 
9.2 -10 0.593524 0 1.18835353068597 0 
9.4 -10 0.599686 0 1.19437931142276 0 
9.6 -10 0.605374 0 1.19999880329669 0 
9.8 -10 0.610968 0 1.20541598500588 0 
10 -10 0.6165 0 1.21064711250922 0 
10.2 -10 0.622044 0 1.21573567491603 0 
10.4 -10 0.627048 0 1.22044894930759 0 
10.6 -10 0.632154 0 1.22506752712393 0 
10.8 -10 0.637164 0 1.22951460994709 0 
11 -10 0.642158 0 1.23383796067314 0 
11.2 -10 0.646842 0 1.2379134223517 0 
11.4 -10 0.651564 0 1.24189080058215 0 
11.6 -10 0.656202 0 1.24573489753344 0 
11.8 -10 0.660528 0 1.24935987475138 0 
12 -10 0.664766 0 1.25286079755128 0 
12.4 -10 0.673116 0 1.25952664103734 0 
12.8 -10 0.680952 0 1.26568684133981 0 
13.2 -10 0.688628 0 1.27147529838531 0 
13.6 -10 0.69578 0 1.2768204717432 0 
14 -10 0.70273 0 1.28183966403157 0 
14.4 -10 0.709242 0 1.28649574683284 0 
14.8 -10 0.715736 0 1.29091163973631 0 
15.2 -10 0.721692 0 1.29498948161375 0 
15.6 -10 0.72752 0 1.29884164644567 0 
16 -10 0.733108 0 1.30245753596489 0 
16.8 -10 0.743596 0 1.30905518721544 0 
17.6 -10 0.753472 0 1.31493927250685 0 
18.4 -10 0.762512 0 1.32017235721707 0 
19.2 -10 0.771032 0 1.32486944989512 0 
20 -10 0.778828 0 1.32907860647596 0 
20.8 -10 0.786182 0 1.33288144745785 0 
21.6 -10 0.793094 0 1.33632317722558 0 
22.4 -10 0.79959 0 1.33944824938061 0 
23.2 -10 0.805714 0 1.34229152400334 0 
24 -10 0.811468 0 1.34488601013951 0 
24.8 -10 0.816894 0 1.34726081340181 0 
25.6 -10 0.822024 0 1.34943798069662 0 
26.4 -10 0.826896 0 1.35143952351066 0 
27.2 -10 0.831472 0 1.35328503394077 0 
28 -10 0.83583 0 1.35498921145733 0 
28.8 -10 0.83994 0 1.3565669216241 0 
29.6 -10 0.843934 0 1.35802413624969 0 
30.4 -10 0.847716 0 1.35937861668552 0 
31.2 -10 0.851244 0 1.36064518155397 0 
32 -10 0.854688 0 1.36181853550329 0 
32.8 -10 0.857948 0 1.36291624572233 0 
33.6 -10 0.86106 0 1.36394352446183 0 
34.4 -10 0.864046 0 1.36490439242972 0 
35.2 -10 0.866908 0 1.36580500690375 0 
36 -10 0.86967 0 1.36664740199525 0 
36.8 -10 0.872306 0 1.36744171976692 0 
37.6 -10 0.87483 0 1.36819035084717 0 
38.4 -10 0.877264 0 1.36889416638746 0 
39.2 -10 0.879624 0 1.36955573628299 0 
40 -10 0.881892 0 1.37018 0 
0.3 -9 0.0380688 0 0.0562121678593245 0 
0.35 -9 0.0397208 0 0.0637519780753516 0 
0.4 -9 0.0423982 0 0.072406409407164 0 
0.5 -9 0.0473266 0 0.0905256414879594 0 
0.6 -9 0.0541502 0 0.115208314953762 0 
0.7 -9 0.0617122 0 0.141865271276673 0 
0.8 -9 0.0698244 0 0.169339346880529 0 
0.9 -9 0.0788768 0 0.200161746683758 0 
1 -9 0.0892652 0 0.233871626756323 0 
1.2 -9 0.1115698 0 0.302105253514739 0 
1.4 -9 0.1347224 0 0.368788197162821 0 
1.6 -9 0.1588224 0 0.434642394967431 0 
1.8 -9 0.1834582 0 0.4981386318833 0 
2 -9 0.207888 0 0.557358084845307 0 
2.2 -9 0.231796 0 0.612090905623496 0 
2.4 -9 0.25408 0 0.660949532710732 0 
2.6 -9 0.275488 0 0.705784654450835 0 
2.8 -9 0.296396 0 0.747141349306829 0 
3 -9 0.315444 0 0.783550267912451 0 
3.2 -9 0.334102 0 0.817478814385596 0 
3.4 -9 0.351522 0 0.8481480837361 0 
3.6 -9 0.368236 0 0.876501172648512 0 
3.8 -9 0.384284 0 0.902767029406716 0 
4 -9 0.398822 0 0.926227659698302 0 
4.2 -9 0.413232 0 0.948469046992947 0 
4.4 -9 0.427016 0 0.969099837168694 0 
4.6 -9 0.439812 0 0.988026242506414 0 
4.8 -9 0.451786 0 1.00545968255473 0 
5 -9 0.46366 0 1.02209219649273 0 
5.2 -9 0.475136 0 1.03773326046645 0 
5.4 -9 0.48596 0 1.05228661068569 0 
5.6 -9 0.496094 0 1.06573514769503 0 
5.8 -9 0.505912 0 1.07848347363517 0 
6 -9 0.515458 0 1.09055812182816 0 
6.2 -9 0.524582 0 1.10188241535141 0 
6.4 -9 0.53344 0 1.11265538395083 0 
6.6 -9 0.542278 0 1.12304931198874 0 
6.8 -9 0.550492 0 1.13269482851237 0 
7 -9 0.55848 0 1.14184792179019 0 
7.2 -9 0.566268 0 1.15058108542427 0 
7.4 -9 0.573924 0 1.15894386627972 0 
7.6 -9 0.581114 0 1.16677858143357 0 
7.8 -9 0.588 0 1.17419286859381 0 
8 -9 0.59502 0 1.18141801415997 0 
8.2 -9 0.60138 0 1.18809292134865 0 
8.4 -9 0.607762 0 1.19456663233144 0 
8.6 -9 0.613926 0 1.20071759860937 0 
8.8 -9 0.619932 0 1.20660677763836 0 
9 -9 0.625756 0 1.21222899188662 0 
9.2 -9 0.631662 0 1.21769554171635 0 
9.4 -9 0.63713 0 1.22282059956143 0 
9.6 -9 0.642414 0 1.22771341195683 0 
9.8 -9 0.64744 0 1.23235873126349 0 
10 -9 0.652492 0 1.23686781400177 0 
10.2 -9 0.657436 0 1.24119437130572 0 
10.4 -9 0.662272 0 1.24535426907987 0 
10.6 -9 0.66703 0 1.24936044742251 0 
10.8 -9 0.671466 0 1.25314706241344 0 
11 -9 0.675786 0 1.25678477922029 0 
11.2 -9 0.68015 0 1.26031460451033 0 
11.4 -9 0.684494 0 1.26373239290684 0 
11.6 -9 0.688536 0 1.26697682256581 0 
11.8 -9 0.692724 0 1.27014852378406 0 
12 -9 0.696684 0 1.27317649427033 0 
12.4 -9 0.704152 0 1.27885700355187 0 
12.8 -9 0.711422 0 1.28416205263628 0 
13.2 -9 0.718224 0 1.28907274809386 0 
13.6 -9 0.724824 0 1.29366562675545 0 
14 -9 0.731216 0 1.2979540432168 0 
14.4 -9 0.737268 0 1.30195599823317 0 
14.8 -9 0.742948 0 1.30568280691744 0 
15.2 -9 0.748504 0 1.30918674809872 0 
15.6 -9 0.753802 0 1.31246706258054 0 
16 -9 0.758886 0 1.31554925269152 0 
16.8 -9 0.768534 0 1.32117158844481 0 
17.6 -9 0.77741 0 1.32616132633615 0 
18.4 -9 0.785656 0 1.33060683685455 0 
19.2 -9 0.793282 0 1.33458477837061 0 
20 -9 0.800404 0 1.33815864259255 0 
20.8 -9 0.807044 0 1.34138082085516 0 
21.6 -9 0.813324 0 1.34429267636384 0 
22.4 -9 0.819264 0 1.3469295128478 0 
23.2 -9 0.824776 0 1.34933256682026 0 
24 -9 0.829988 0 1.35152243789846 0 
24.8 -9 0.834868 0 1.35352851956821 0 
25.6 -9 0.839504 0 1.35536565827264 0 
26.4 -9 0.843906 0 1.35705202234446 0 
27.2 -9 0.848104 0 1.35860161525183 0 
28 -9 0.852034 0 1.36003802037317 0 
28.8 -9 0.855726 0 1.3613730384135 0 
29.6 -9 0.859332 0 1.36259619728284 0 
30.4 -9 0.862754 0 1.36373246476935 0 
31.2 -9 0.865946 0 1.36480083666035 0 
32 -9 0.86903 0 1.36579063648691 0 
32.8 -9 0.872 0 1.36670975737189 0 
33.6 -9 0.874804 0 1.36757437762571 0 
34.4 -9 0.877518 0 1.36837882660061 0 
35.2 -9 0.88009 0 1.36913759573653 0 
36 -9 0.882592 0 1.3698424007583 0 
36.8 -9 0.884964 0 1.37051099917443 0 
37.6 -9 0.887246 0 1.3711390342005 0 
38.4 -9 0.889448 0 1.37172942449093 0 
39.2 -9 0.89155 0 1.37228856806996 0 
40 -9 0.893606 0 1.37281 0 
0.3 -8 0.099831 0 0.0845005014846118 0 
0.35 -8 0.1024812 0 0.107008915567875 0 
0.4 -8 0.1048064 0 0.125288801580959 0 
0.5 -8 0.1113224 0 0.157278554079517 0 
0.6 -8 0.1192108 0 0.195138663183848 0 
0.7 -8 0.127922 0 0.229959423409758 0 
0.8 -8 0.137451 0 0.266862140615037 0 
0.9 -8 0.14909 0 0.307271130883875 0 
1 -8 0.1605954 0 0.346142409165084 0 
1.2 -8 0.1855916 0 0.422535826217621 0 
1.4 -8 0.21142 0 0.495231412610494 0 
1.6 -8 0.236928 0 0.561487006059487 0 
1.8 -8 0.261714 0 0.621848449145843 0 
2 -8 0.286182 0 0.676768667789404 0 
2.2 -8 0.30884 0 0.725683756700634 0 
2.4 -8 0.330116 0 0.769358246904893 0 
2.6 -8 0.350256 0 0.808307028792793 0 
2.8 -8 0.369368 0 0.843500905410184 0 
3 -8 0.386922 0 0.875007190955301 0 
3.2 -8 0.403586 0 0.903423502736728 0 
3.4 -8 0.419826 0 0.929935863189806 0 
3.6 -8 0.434568 0 0.953596017896234 0 
3.8 -8 0.448354 0 0.975129479090089 0 
4 -8 0.461688 0 0.995261482372444 0 
4.2 -8 0.474454 0 1.01396948603 0 
4.4 -8 0.486272 0 1.03113704716573 0 
4.6 -8 0.498158 0 1.04757041983115 0 
4.8 -8 0.508794 0 1.06239197633564 0 
5 -8 0.519476 0 1.07659884734624 0 
5.2 -8 0.529492 0 1.08978563596642 0 
5.4 -8 0.538994 0 1.10207267947754 0 
5.6 -8 0.548068 0 1.11366763037185 0 
5.8 -8 0.557162 0 1.12473066055798 0 
6 -8 0.565912 0 1.13522007216691 0 
6.2 -8 0.574448 0 1.14514069892506 0 
6.4 -8 0.582368 0 1.15436636929253 0 
6.6 -8 0.589844 0 1.16303239237069 0 
6.8 -8 0.5974 0 1.17140175679092 0 
7 -8 0.604656 0 1.17929006004221 0 
7.2 -8 0.611318 0 1.1866524062516 0 
7.4 -8 0.618198 0 1.19380408667372 0 
7.6 -8 0.624686 0 1.20055568695572 0 
7.8 -8 0.630984 0 1.20697152835223 0 
8 -8 0.637248 0 1.21312497109254 0 
8.2 -8 0.643256 0 1.21896576181089 0 
8.4 -8 0.648924 0 1.22448149871532 0 
8.6 -8 0.654578 0 1.22979129675819 0 
8.8 -8 0.660012 0 1.2348435653534 0 
9 -8 0.66519 0 1.23962385651901 0 
9.2 -8 0.670326 0 1.24422738258792 0 
9.4 -8 0.675298 0 1.24863322990716 0 
9.6 -8 0.680066 0 1.25282685857296 0 
9.8 -8 0.684914 0 1.2568813115748 0 
10 -8 0.689508 0 1.2607360286141 0 
10.2 -8 0.693818 0 1.26440363368402 0 
10.4 -8 0.698046 0 1.26792607452795 0 
10.6 -8 0.702222 0 1.27130789112862 0 
10.8 -8 0.706446 0 1.27457864062481 0 
11 -8 0.710392 0 1.27769982917091 0 
11.2 -8 0.714082 0 1.28067144115423 0 
11.4 -8 0.717954 0 1.28356178214709 0 
11.6 -8 0.721778 0 1.28633959134288 0 
11.8 -8 0.72537 0 1.28900085277566 0 
12 -8 0.728808 0 1.29155721551666 0 
12.4 -8 0.73587 0 1.29640978172972 0 
12.8 -8 0.742306 0 1.30089111079956 0 
13.2 -8 0.748498 0 1.30505851680749 0 
13.6 -8 0.754412 0 1.30893850667791 0 
14 -8 0.76002 0 1.31255180337703 0 
14.4 -8 0.765554 0 1.31592413926688 0 
14.8 -8 0.770614 0 1.31907693941721 0 
15.2 -8 0.775576 0 1.32202724776661 0 
15.6 -8 0.780348 0 1.32478948115128 0 
16 -8 0.784944 0 1.3273817716585 0 
16.8 -8 0.793522 0 1.33210807590887 0 
17.6 -8 0.801526 0 1.33629325001089 0 
18.4 -8 0.808908 0 1.34002164236607 0 
19.2 -8 0.815796 0 1.34335129446537 0 
20 -8 0.822154 0 1.34634620067073 0 
20.8 -8 0.828132 0 1.34903831092565 0 
21.6 -8 0.833754 0 1.35146709017493 0 
22.4 -8 0.839004 0 1.35367151531512 0 
23.2 -8 0.843952 0 1.3556727736275 0 
24 -8 0.84862 0 1.35749498233474 0 
24.8 -8 0.85295 0 1.35917398548297 0 
25.6 -8 0.857116 0 1.36069744701363 0 
26.4 -8 0.861054 0 1.3620978654162 0 
27.2 -8 0.864804 0 1.3633812444967 0 
28 -8 0.868306 0 1.36457712550537 0 
28.8 -8 0.87161 0 1.36568846675951 0 
29.6 -8 0.874792 0 1.36670825672187 0 
30.4 -8 0.877856 0 1.36764644578421 0 
31.2 -8 0.880704 0 1.36853675569847 0 
32 -8 0.883456 0 1.36935705278469 0 
32.8 -8 0.886094 0 1.37012067192727 0 
33.6 -8 0.888614 0 1.3708333571051 0 
34.4 -8 0.891022 0 1.3715017409664 0 
35.2 -8 0.893312 0 1.3721330332124 0 
36 -8 0.895556 0 1.37271114749895 0 
36.8 -8 0.897656 0 1.37326919200457 0 
37.6 -8 0.899686 0 1.37379104013341 0 
38.4 -8 0.90165 0 1.37427853187813 0 
39.2 -8 0.903532 0 1.37473968228709 0 
40 -8 0.90536 0 1.37517 0 
0.3 -7 0.1878922 0 0.132978507002459 0 
0.35 -7 0.191361 0 0.160560251163625 0 
0.4 -7 0.1949818 0 0.183363069333863 0 
0.5 -7 0.20305 0 0.236516905496279 0 
0.6 -7 0.212324 0 0.282399819478648 0 
0.7 -7 0.222632 0 0.334286865773637 0 
0.8 -7 0.23486 0 0.38098542454348 0 
0.9 -7 0.246226 0 0.42648969775604 0 
1 -7 0.258284 0 0.469925607957178 0 
1.2 -7 0.283572 0 0.549607349702114 0 
1.4 -7 0.30818 0 0.621167143169495 0 
1.6 -7 0.333032 0 0.684992460001244 0 
1.8 -7 0.35564 0 0.740025396667829 0 
2 -7 0.377188 0 0.788076109113155 0 
2.2 -7 0.396666 0 0.829617049264721 0 
2.4 -7 0.415668 0 0.866653441318877 0 
2.6 -7 0.4331 0 0.899664654922178 0 
2.8 -7 0.449254 0 0.928883205621868 0 
3 -7 0.46406 0 0.954983899539331 0 
3.2 -7 0.478552 0 0.978978031633331 0 
3.4 -7 0.49131 0 1.00029304319443 0 
3.6 -7 0.50411 0 1.02025733467054 0 
3.8 -7 0.516006 0 1.03851983692844 0 
4 -7 0.527486 0 1.05559332349362 0 
4.2 -7 0.537946 0 1.07118422102251 0 
4.4 -7 0.548692 0 1.08601526770429 0 
4.6 -7 0.558582 0 1.09970249928716 0 
4.8 -7 0.568372 0 1.1126950136728 0 
5 -7 0.57697 0 1.12449779570547 0 
5.2 -7 0.585934 0 1.13588027454494 0 
5.4 -7 0.594462 0 1.14652591562594 0 
5.6 -7 0.602374 0 1.15645450099298 0 
5.8 -7 0.610244 0 1.16586683543389 0 
6 -7 0.61782 0 1.17479568398006 0 
6.2 -7 0.624926 0 1.18316307776847 0 
6.4 -7 0.63207 0 1.19115641473918 0 
6.6 -7 0.638716 0 1.19864742444582 0 
6.8 -7 0.64533 0 1.20579297018432 0 
7 -7 0.651778 0 1.21256538657085 0 
7.2 -7 0.657926 0 1.21896896511618 0 
7.4 -7 0.663838 0 1.22503115269876 0 
7.6 -7 0.669562 0 1.2307915475444 0 
7.8 -7 0.675254 0 1.23629829884033 0 
8 -7 0.680756 0 1.24154349051246 0 
8.2 -7 0.685756 0 1.24646961745338 0 
8.4 -7 0.690848 0 1.25119476186363 0 
8.6 -7 0.695952 0 1.25571619410143 0 
8.8 -7 0.70078 0 1.26000773952018 0 
9 -7 0.705452 0 1.26410179954159 0 
9.2 -7 0.709922 0 1.26800916570299 0 
9.4 -7 0.714432 0 1.27174122359768 0 
9.6 -7 0.718586 0 1.27530577638235 0 
9.8 -7 0.72278 0 1.27872548523395 0 
10 -7 0.726776 0 1.28198418198957 0 
10.2 -7 0.730712 0 1.28510032348259 0 
10.4 -7 0.734598 0 1.28809129130538 0 
10.6 -7 0.738304 0 1.29095518747431 0 
10.8 -7 0.741888 0 1.29370405260716 0 
11 -7 0.745362 0 1.29633440168465 0 
11.2 -7 0.748736 0 1.2988625782385 0 
11.4 -7 0.752212 0 1.30128671236242 0 
11.6 -7 0.755444 0 1.30361685809306 0 
11.8 -7 0.758616 0 1.30585964778975 0 
12 -7 0.761694 0 1.30801112704343 0 
12.4 -7 0.76777 0 1.31206690051056 0 
12.8 -7 0.77355 0 1.31582054936805 0 
13.2 -7 0.779072 0 1.3193062092357 0 
13.6 -7 0.784256 0 1.32255540595591 0 
14 -7 0.789276 0 1.32556750110519 0 
14.4 -7 0.794128 0 1.32837191208344 0 
14.8 -7 0.798728 0 1.3309920761463 0 
15.2 -7 0.80301 0 1.33346382277447 0 
15.6 -7 0.807232 0 1.33575784799201 0 
16 -7 0.811314 0 1.33790239304243 0 
16.8 -7 0.818832 0 1.34183646683948 0 
17.6 -7 0.825888 0 1.34530034796104 0 
18.4 -7 0.832356 0 1.34839530257996 0 
19.2 -7 0.838424 0 1.35114465423382 0 
20 -7 0.844066 0 1.3536118340158 0 
20.8 -7 0.849318 0 1.35583486446299 0 
21.6 -7 0.854222 0 1.35784604691394 0 
22.4 -7 0.858852 0 1.35965851970864 0 
23.2 -7 0.863218 0 1.36129877601512 0 
24 -7 0.867296 0 1.36280222533491 0 
24.8 -7 0.87114 0 1.36417497149588 0 
25.6 -7 0.874798 0 1.36542404486347 0 
26.4 -7 0.878246 0 1.3665733664973 0 
27.2 -7 0.881524 0 1.36762725089293 0 
28 -7 0.884624 0 1.36860108734179 0 
28.8 -7 0.887538 0 1.36951009124729 0 
29.6 -7 0.890312 0 1.37035158236238 0 
30.4 -7 0.893008 0 1.37111336094987 0 
31.2 -7 0.895528 0 1.37183729785518 0 
32 -7 0.897948 0 1.37250644761074 0 
32.8 -7 0.900236 0 1.37313919589084 0 
33.6 -7 0.902458 0 1.37371651305851 0 
34.4 -7 0.90457 0 1.3742624206677 0 
35.2 -7 0.90658 0 1.37477905267953 0 
36 -7 0.908534 0 1.37525261199309 0 
36.8 -7 0.910374 0 1.37571109204103 0 
37.6 -7 0.91218 0 1.37612782858256 0 
38.4 -7 0.91388 0 1.37653342255665 0 
39.2 -7 0.915536 0 1.37690776575841 0 
40 -7 0.917132 0 1.37726 0 
0.3 -6 0.305344 0 0.201558105885647 0 
0.35 -6 0.309746 0 0.238517009326124 0 
0.4 -6 0.314782 0 0.26806469055695 0 
0.5 -6 0.324262 0 0.332088448030077 0 
0.6 -6 0.333652 0 0.389716385016711 0 
0.7 -6 0.344514 0 0.444254761843294 0 
0.8 -6 0.354608 0 0.49425418185127 0 
0.9 -6 0.366104 0 0.543807814408471 0 
1 -6 0.377904 0 0.588379498197394 0 
1.2 -6 0.39943 0 0.668028366273195 0 
1.4 -6 0.420722 0 0.735077685671651 0 
1.6 -6 0.441156 0 0.792367963281636 0 
1.8 -6 0.459032 0 0.839940515260249 0 
2 -6 0.475866 0 0.880727669217746 0 
2.2 -6 0.491522 0 0.915841840772746 0 
2.4 -6 0.505922 0 0.946527270268458 0 
2.6 -6 0.519852 0 0.973970711480229 0 
2.8 -6 0.532348 0 0.998438198771128 0 
3 -6 0.545182 0 1.02062078642955 0 
3.2 -6 0.555852 0 1.04047928930263 0 
3.4 -6 0.566414 0 1.05884248729143 0 
3.6 -6 0.57671 0 1.07588438280911 0 
3.8 -6 0.586292 0 1.09158615284607 0 
4 -6 0.595148 0 1.10597925664093 0 
4.2 -6 0.604172 0 1.11957122078662 0 
4.4 -6 0.612804 0 1.13223275973926 0 
4.6 -6 0.620918 0 1.14403496963011 0 
4.8 -6 0.628634 0 1.15515903161621 0 
5 -6 0.636272 0 1.16556080259834 0 
5.2 -6 0.643728 0 1.17534550786734 0 
5.4 -6 0.650816 0 1.18451429429405 0 
5.6 -6 0.657918 0 1.19320042988339 0 
5.8 -6 0.664482 0 1.20137375287479 0 
6 -6 0.67093 0 1.20904797270093 0 
6.2 -6 0.676948 0 1.2163007537586 0 
6.4 -6 0.68295 0 1.22316812433728 0 
6.6 -6 0.688994 0 1.2296629138325 0 
6.8 -6 0.694552 0 1.23577626345595 0 
7 -6 0.699698 0 1.24159185916931 0 
7.2 -6 0.705124 0 1.24706123504244 0 
7.4 -6 0.710214 0 1.25228139730338 0 
7.6 -6 0.71531 0 1.25721000948048 0 
7.8 -6 0.720174 0 1.26189681853472 0 
8 -6 0.724814 0 1.26634961341802 0 
8.2 -6 0.72947 0 1.27056706234487 0 
8.4 -6 0.733724 0 1.27460079977536 0 
8.6 -6 0.738074 0 1.2784196113337 0 
8.8 -6 0.74218 0 1.28205379444329 0 
9 -6 0.746182 0 1.28552809802264 0 
9.2 -6 0.750034 0 1.28883680270123 0 
9.4 -6 0.754104 0 1.29195606276486 0 
9.6 -6 0.75786 0 1.29495827897131 0 
9.8 -6 0.76126 0 1.29785858796069 0 
10 -6 0.764746 0 1.30060575215079 0 
10.2 -6 0.768228 0 1.30322009505309 0 
10.4 -6 0.771432 0 1.30575104840755 0 
10.6 -6 0.77482 0 1.30812102486804 0 
10.8 -6 0.777874 0 1.31043212023324 0 
11 -6 0.780926 0 1.3126395216527 0 
11.2 -6 0.78385 0 1.31476102052631 0 
11.4 -6 0.786736 0 1.31678939209594 0 
11.6 -6 0.78963 0 1.31872057123918 0 
11.8 -6 0.792364 0 1.32059446305477 0 
12 -6 0.79507 0 1.32238677418136 0 
12.4 -6 0.800076 0 1.32580937610433 0 
12.8 -6 0.805236 0 1.32887788799672 0 
13.2 -6 0.810018 0 1.3317556536964 0 
13.6 -6 0.81445 0 1.33446510879596 0 
14 -6 0.818786 0 1.33695165985986 0 
14.4 -6 0.822922 0 1.33927378538618 0 
14.8 -6 0.827022 0 1.34139200020831 0 
15.2 -6 0.830728 0 1.34343665482772 0 
15.6 -6 0.834302 0 1.34534169710708 0 
16 -6 0.837788 0 1.34710989291523 0 
16.8 -6 0.844342 0 1.3503261412368 0 
17.6 -6 0.850388 0 1.35317014299139 0 
18.4 -6 0.856026 0 1.35568366842207 0 
19.2 -6 0.861242 0 1.35793124210558 0 
20 -6 0.866114 0 1.35993580653463 0 
20.8 -6 0.870614 0 1.36175702068775 0 
21.6 -6 0.874828 0 1.3633991026546 0 
22.4 -6 0.878792 0 1.3648792660335 0 
23.2 -6 0.882602 0 1.36618589155892 0 
24 -6 0.886088 0 1.3674153315348 0 
24.8 -6 0.88941 0 1.36852231613572 0 
25.6 -6 0.89255 0 1.36953382982689 0 
26.4 -6 0.89551 0 1.37046467264729 0 
27.2 -6 0.898326 0 1.37131488516881 0 
28 -6 0.90098 0 1.37210581023016 0 
28.8 -6 0.903496 0 1.37283825313755 0 
29.6 -6 0.905892 0 1.37351336395779 0 
30.4 -6 0.908192 0 1.37413140067141 0 
31.2 -6 0.910372 0 1.37470974495563 0 
32 -6 0.912434 0 1.37525686285836 0 
32.8 -6 0.914414 0 1.37576195031493 0 
33.6 -6 0.916322 0 1.37622570775563 0 
34.4 -6 0.918134 0 1.37666572811259 0 
35.2 -6 0.919868 0 1.3770791946487 0 
36 -6 0.921546 0 1.377457974681 0 
36.8 -6 0.923128 0 1.37782875888033 0 
37.6 -6 0.924682 0 1.37815844904633 0 
38.4 -6 0.926138 0 1.37848867180625 0 
39.2 -6 0.927552 0 1.37879342490513 0 
40 -6 0.928932 0 1.37907 0 
0.3 -5 0.44773 0 0.285101372575032 0 
0.35 -5 0.452018 0 0.320481573639031 0 
0.4 -5 0.455986 0 0.356043392785449 0 
0.5 -5 0.464192 0 0.423766421207599 0 
0.6 -5 0.473322 0 0.486276729450391 0 
0.7 -5 0.481496 0 0.54420940328962 0 
0.8 -5 0.49167 0 0.598329544875776 0 
0.9 -5 0.500974 0 0.646818386337522 0 
1 -5 0.50991 0 0.688241877903688 0 
1.2 -5 0.526448 0 0.763411013251209 0 
1.4 -5 0.541482 0 0.823802519769039 0 
1.6 -5 0.55575 0 0.873086230785848 0 
1.8 -5 0.567186 0 0.913850908324955 0 
2 -5 0.578794 0 0.949388991406082 0 
2.2 -5 0.589594 0 0.979039976907467 0 
2.4 -5 0.59936 0 1.00550621995114 0 
2.6 -5 0.608352 0 1.02902916589327 0 
2.8 -5 0.61721 0 1.0504648933825 0 
3 -5 0.625586 0 1.06969458414733 0 
3.2 -5 0.634288 0 1.08752076735432 0 
3.4 -5 0.641796 0 1.1037913233886 0 
3.6 -5 0.649298 0 1.11898665817503 0 
3.8 -5 0.65656 0 1.13298779701376 0 
4 -5 0.663664 0 1.14601393382428 0 
4.2 -5 0.670826 0 1.15831500723924 0 
4.4 -5 0.677114 0 1.16961211367189 0 
4.6 -5 0.68404 0 1.18016576206559 0 
4.8 -5 0.69046 0 1.19010896465988 0 
5 -5 0.696692 0 1.19939523353813 0 
5.2 -5 0.702574 0 1.20809864703736 0 
5.4 -5 0.7081 0 1.21626951105048 0 
5.6 -5 0.71379 0 1.22390675996341 0 
5.8 -5 0.719418 0 1.23108377706592 0 
6 -5 0.724752 0 1.23783554231406 0 
6.2 -5 0.729928 0 1.24419080022101 0 
6.4 -5 0.734884 0 1.25018914532312 0 
6.6 -5 0.739586 0 1.25585285376651 0 
6.8 -5 0.744142 0 1.2612367162961 0 
7 -5 0.748786 0 1.2662339937695 0 
7.2 -5 0.753394 0 1.27092399409373 0 
7.4 -5 0.757418 0 1.27547655288741 0 
7.6 -5 0.761782 0 1.27967189488865 0 
7.8 -5 0.765698 0 1.28372396690649 0 
8 -5 0.769776 0 1.28749150995442 0 
8.2 -5 0.773486 0 1.29112255867543 0 
8.4 -5 0.777222 0 1.29454151933257 0 
8.6 -5 0.780742 0 1.29781037607034 0 
8.8 -5 0.784324 0 1.30086407381341 0 
9 -5 0.787658 0 1.30381093943653 0 
9.2 -5 0.790872 0 1.30662885510071 0 
9.4 -5 0.794236 0 1.30923024571801 0 
9.6 -5 0.797258 0 1.31178970870543 0 
9.8 -5 0.800268 0 1.3142085573175 0 
10 -5 0.803188 0 1.31652863625479 0 
10.2 -5 0.80615 0 1.31868454831706 0 
10.4 -5 0.808908 0 1.3207997604361 0 
10.6 -5 0.811572 0 1.32282572647865 0 
10.8 -5 0.814204 0 1.32474727777691 0 
11 -5 0.816824 0 1.32655613589072 0 
11.2 -5 0.819318 0 1.32832212963754 0 
11.4 -5 0.821714 0 1.33002235103518 0 
11.6 -5 0.824088 0 1.33163717436669 0 
11.8 -5 0.826412 0 1.33318593004888 0 
12 -5 0.828704 0 1.3346575613478 0 
12.4 -5 0.832956 0 1.33750339021139 0 
12.8 -5 0.83719 0 1.34004566736113 0 
13.2 -5 0.841208 0 1.34240139181156 0 
13.6 -5 0.844974 0 1.34461872075985 0 
14 -5 0.848622 0 1.34664842819407 0 
14.4 -5 0.852098 0 1.34854404659918 0 
14.8 -5 0.855466 0 1.35028525149611 0 
15.2 -5 0.858666 0 1.35192028180498 0 
15.6 -5 0.86158 0 1.3535241382854 0 
16 -5 0.864568 0 1.3549287703415 0 
16.8 -5 0.870008 0 1.35756709895525 0 
17.6 -5 0.87509 0 1.35986600224909 0 
18.4 -5 0.879794 0 1.3619054494802 0 
19.2 -5 0.884208 0 1.36369391119539 0 
20 -5 0.88826 0 1.36532209672285 0 
20.8 -5 0.89202 0 1.36679699188219 0 
21.6 -5 0.895558 0 1.36811460129565 0 
22.4 -5 0.898872 0 1.36930609642562 0 
23.2 -5 0.902024 0 1.37036269623249 0 
24 -5 0.904974 0 1.37133219600489 0 
24.8 -5 0.907742 0 1.37222162008104 0 
25.6 -5 0.91037 0 1.37302597347124 0 
26.4 -5 0.912844 0 1.37376964763803 0 
27.2 -5 0.915192 0 1.37444895190992 0 
28 -5 0.917414 0 1.37507761920179 0 
28.8 -5 0.919518 0 1.37566033386946 0 
29.6 -5 0.92152 0 1.37619851829029 0 
30.4 -5 0.923432 0 1.37669228094901 0 
31.2 -5 0.92525 0 1.37715457972642 0 
32 -5 0.926984 0 1.37758352674125 0 
32.8 -5 0.928628 0 1.37799095489732 0 
33.6 -5 0.93022 0 1.37835784016463 0 
34.4 -5 0.93173 0 1.37870932701036 0 
35.2 -5 0.933176 0 1.37904020368875 0 
36 -5 0.934592 0 1.37932796864269 0 
36.8 -5 0.935904 0 1.37962940937986 0 
37.6 -5 0.937194 0 1.37989323678183 0 
38.4 -5 0.938414 0 1.38015535175334 0 
39.2 -5 0.939608 0 1.38038716411495 0 
40 -5 0.940752 0 1.38061 0 
0.3 -4 0.59573 0.0005923 0.341737 0.002672 
0.35 -4 0.599254 0.0004607 0.390856 0.001487 
0.4 -4 0.601741 0.0005296 0.427237 0.0006801 
0.5 -4 0.609025 0.0003074 0.503548 0.001193 
0.6 -4 0.616887 0.0002785 0.567823 0.000713 
0.7 -4 0.623599 0.0002892 0.625339 0.0006527 
0.8 -4 0.630415 0.0001425 0.67716 0.0006373 
0.9 -4 0.636201 0.0001624 0.721831 0.000541 
1 -4 0.642222 0.0002226 0.760206 0.0002343 
1.2 -4 0.652312 9.854e-05 0.826143 0.0003734 
1.4 -4 0.660898 0.0001866 0.87926 0.0003329 
1.6 -4 0.667808 0.0001189 0.922711 0.0001798 
1.8 -4 0.674033 0.0002141 0.959206 0.0001255 
2 -4 0.680138 3.812e-05 0.990428 0.0001294 
2.2 -4 0.685523 9.712e-05 1.01803 7.223e-05 
2.4 -4 0.690883 0.0001317 1.04254 5.291e-05 
2.6 -4 0.696296 7.904e-05 1.0647 5.55e-05 
2.8 -4 0.701514 0.0001295 1.08485 6.213e-05 
3 -4 0.706717 0.0001032 1.10345 5.498e-05 
3.2 -4 0.711949 3.95e-05 1.12046 4.955e-05 
3.4 -4 0.717399 9.347e-05 1.13593 8.323e-05 
3.6 -4 0.722729 9.221e-05 1.15044 4.694e-05 
3.8 -4 0.727809 5.284e-05 1.16382 3.084e-05 
4 -4 0.732873 4.048e-05 1.17624 8.029e-06 
4.2 -4 0.737958 0 1.18777232474429 0 
4.4 -4 0.742736 0 1.19849258234266 0 
4.6 -4 0.74721 0 1.20854954398396 0 
4.8 -4 0.752306 0 1.2176585521681 0 
5 -4 0.757014 0 1.22624350697321 0 
5.2 -4 0.761896 0 1.23414240136097 0 
5.4 -4 0.766428 0 1.24163649799295 0 
5.6 -4 0.770872 0 1.24853071206343 0 
5.8 -4 0.775126 0 1.25504990708175 0 
6 -4 0.779258 0 1.26114560932539 0 
6.2 -4 0.783382 0 1.26680677211009 0 
6.4 -4 0.787358 0 1.27212944128021 0 
6.6 -4 0.791072 0 1.27721082673377 0 
6.8 -4 0.795038 0 1.28181582535337 0 
7 -4 0.798338 0 1.2863937110436 0 
7.2 -4 0.80191 0 1.29054891535371 0 
7.4 -4 0.805422 0 1.29442148633298 0 
7.6 -4 0.808678 0 1.298157707722 0 
7.8 -4 0.81195 0 1.30161400592344 0 
8 -4 0.81513 0 1.30488962390583 0 
8.2 -4 0.818244 0 1.30796286645882 0 
8.4 -4 0.821108 0 1.31097409649554 0 
8.6 -4 0.824056 0 1.31371822309989 0 
8.8 -4 0.82686 0 1.31635006314435 0 
9 -4 0.829654 0 1.3188085935752 0 
9.2 -4 0.832264 0 1.32120209651806 0 
9.4 -4 0.83481 0 1.32346971079916 0 
9.6 -4 0.837374 0 1.32558010454148 0 
9.8 -4 0.839764 0 1.32764615712349 0 
10 -4 0.842124 0 1.32958763730205 0 
10.2 -4 0.844444 0 1.3314276974364 0 
10.4 -4 0.846668 0 1.33320212212816 0 
10.6 -4 0.84888 0 1.33487150594212 0 
10.8 -4 0.850978 0 1.33649136619558 0 
11 -4 0.85302 0 1.33804627221303 0 
11.2 -4 0.855054 0 1.33949063562139 0 
11.4 -4 0.857042 0 1.34088253037167 0 
11.6 -4 0.858906 0 1.3422554345481 0 
11.8 -4 0.860758 0 1.34355119260367 0 
12 -4 0.862582 0 1.3447797929596 0 
12.4 -4 0.866076 0 1.34710655884137 0 
12.8 -4 0.8694 0 1.34924864356917 0 
13.2 -4 0.872646 0 1.35116848740556 0 
13.6 -4 0.87575 0 1.35293787258119 0 
14 -4 0.87861 0 1.35465335505835 0 
14.4 -4 0.88135 0 1.35623937547443 0 
14.8 -4 0.88411 0 1.35760987220642 0 
15.2 -4 0.88672 0 1.35890941592664 0 
15.6 -4 0.889074 0 1.36022819140645 0 
16 -4 0.891406 0 1.36140749493662 0 
16.8 -4 0.895834 0 1.36351132706827 0 
17.6 -4 0.899902 0 1.36537794291751 0 
18.4 -4 0.903682 0 1.36701999122348 0 
19.2 -4 0.907214 0 1.36845808076975 0 
20 -4 0.910496 0 1.36974438197184 0 
20.8 -4 0.913496 0 1.37094708527544 0 
21.6 -4 0.916332 0 1.37200570159647 0 
22.4 -4 0.919008 0 1.3729461689834 0 
23.2 -4 0.921548 0 1.37377256966305 0 
24 -4 0.923908 0 1.37454755922119 0 
24.8 -4 0.926134 0 1.37525040915147 0 
25.6 -4 0.928242 0 1.37588617690566 0 
26.4 -4 0.930222 0 1.37647791596505 0 
27.2 -4 0.932096 0 1.37702288186444 0 
28 -4 0.93388 0 1.37751769917079 0 
28.8 -4 0.935562 0 1.37798237783326 0 
29.6 -4 0.937162 0 1.37841281576041 0 
30.4 -4 0.9387 0 1.37879670521638 0 
31.2 -4 0.940168 0 1.37915036149963 0 
32 -4 0.941542 0 1.37950329177522 0 
32.8 -4 0.942876 0 1.37981182599955 0 
33.6 -4 0.94416 0 1.38009075518679 0 
34.4 -4 0.945356 0 1.38038194511716 0 
35.2 -4 0.946508 0 1.38064643954744 0 
36 -4 0.947638 0 1.38087420196315 0 
36.8 -4 0.948698 0 1.38110673881594 0 
37.6 -4 0.949736 0 1.38130739172915 0 
38.4 -4 0.950714 0 1.38151297828686 0 
39.2 -4 0.951658 0 1.38170494386641 0 
40 -4 0.952584 0 1.38187 0 
0.3 -3 0.733314 0.0005023 0.391856 0.002791 
0.35 -3 0.736439 0.0005145 0.442535 0.003474 
0.4 -3 0.740682 0.0007557 0.493497 0.001836 
0.5 -3 0.746225 0.00046 0.566389 0.0008091 
0.6 -3 0.75147 9.987e-05 0.630493 0.0009435 
0.7 -3 0.755844 0.0005132 0.680396 0.0006631 
0.8 -3 0.759394 0.000129 0.724649 0.001008 
0.9 -3 0.762183 0.0002548 0.763823 0.001177 
1 -3 0.764416 0.0001429 0.798675 0.0003646 
1.2 -3 0.767671 0.0002027 0.854551 0.0001944 
1.4 -3 0.769325 8.974e-05 0.90225 0.0002118 
1.6 -3 0.770932 0.0001923 0.941583 0.0001267 
1.8 -3 0.771756 8.454e-05 0.976494 0.0001038 
2 -3 0.773365 0.0001646 1.00769 0.0001073 
2.2 -3 0.774797 8.537e-05 1.03536 0.0001771 
2.4 -3 0.776737 0.0001116 1.06064 0.000112 
2.6 -3 0.779153 7.361e-05 1.08347 9.43e-05 
2.8 -3 0.781686 5.305e-05 1.10445 3.209e-05 
3 -3 0.784491 7.694e-05 1.12369 8.9e-05 
3.2 -3 0.787747 0.0001804 1.14086 0.0001303 
3.4 -3 0.790871 6.814e-05 1.157 7.836e-05 
3.6 -3 0.794254 6.459e-05 1.17161 5.4e-05 
3.8 -3 0.797583 0.0001167 1.18512 7.706e-05 
4 -3 0.801036 5.834e-05 1.19747 3.85e-05 
4.2 -3 0.804158 0 1.20907689551386 0 
4.4 -3 0.807736 0 1.21954292044562 0 
4.6 -3 0.811 0 1.22934062097641 0 
4.8 -3 0.814548 0 1.23817854940693 0 
5 -3 0.818148 0 1.24615198212666 0 
5.2 -3 0.821342 0 1.25389422858651 0 
5.4 -3 0.824696 0 1.26086094154997 0 
5.6 -3 0.828032 0 1.26731467043046 0 
5.8 -3 0.831106 0 1.27340897950221 0 
6 -3 0.834214 0 1.27903582307354 0 
6.2 -3 0.837198 0 1.28431288568493 0 
6.4 -3 0.840194 0 1.28910820881503 0 
6.6 -3 0.84315 0 1.29358425405988 0 
6.8 -3 0.845754 0 1.29798398357 0 
7 -3 0.84845 0 1.30199701800678 0 
7.2 -3 0.851118 0 1.30569416375679 0 
7.4 -3 0.853668 0 1.3092064381332 0 
7.6 -3 0.856172 0 1.31247756521283 0 
7.8 -3 0.85859 0 1.3155756613823 0 
8 -3 0.86099 0 1.3184223956318 0 
8.2 -3 0.863294 0 1.32115092925207 0 
8.4 -3 0.865522 0 1.32373033111093 0 
8.6 -3 0.867662 0 1.326192562305 0 
8.8 -3 0.869754 0 1.32849151407974 0 
9 -3 0.871856 0 1.33060823233146 0 
9.2 -3 0.873894 0 1.33260985133029 0 
9.4 -3 0.875806 0 1.33457637870286 0 
9.6 -3 0.87767 0 1.33644465820604 0 
9.8 -3 0.879498 0 1.33819688520717 0 
10 -3 0.881312 0 1.33982340515137 0 
10.2 -3 0.883014 0 1.34143870543961 0 
10.4 -3 0.884706 0 1.34293817001197 0 
10.6 -3 0.886314 0 1.34440830968375 0 
10.8 -3 0.887994 0 1.34568423467034 0 
11 -3 0.889526 0 1.347011611349 0 
11.2 -3 0.891054 0 1.34823650934232 0 
11.4 -3 0.892554 0 1.34939299970057 0 
11.6 -3 0.893966 0 1.35055789861845 0 
11.8 -3 0.895374 0 1.3516355316898 0 
12 -3 0.896726 0 1.35269101871307 0 
12.4 -3 0.899338 0 1.35466463810194 0 
12.8 -3 0.901882 0 1.35641399134422 0 
13.2 -3 0.90431 0 1.35801442528449 0 
13.6 -3 0.906652 0 1.35946065206415 0 
14 -3 0.908786 0 1.36091365233126 0 
14.4 -3 0.910906 0 1.36217063684941 0 
14.8 -3 0.912946 0 1.36331865385932 0 
15.2 -3 0.914918 0 1.36436191567955 0 
15.6 -3 0.916714 0 1.36543678130086 0 
16 -3 0.918442 0 1.36643658153398 0 
16.8 -3 0.921756 0 1.36816973012941 0 
17.6 -3 0.92484 0 1.36966488343635 0 
18.4 -3 0.927674 0 1.37100677103028 0 
19.2 -3 0.930336 0 1.37215768942221 0 
20 -3 0.93279 0 1.37320814141642 0 
20.8 -3 0.935064 0 1.3741673820291 0 
21.6 -3 0.937208 0 1.37500823655896 0 
22.4 -3 0.939218 0 1.37576041038198 0 
23.2 -3 0.941118 0 1.37642591728461 0 
24 -3 0.94289 0 1.37704868880957 0 
24.8 -3 0.944554 0 1.37761726435696 0 
25.6 -3 0.946144 0 1.37811436962013 0 
26.4 -3 0.947632 0 1.37858656073994 0 
27.2 -3 0.949034 0 1.37902786218395 0 
28 -3 0.950388 0 1.3794039030221 0 
28.8 -3 0.95165 0 1.37977639245707 0 
29.6 -3 0.95285 0 1.38012079757596 0 
30.4 -3 0.954008 0 1.38041941528559 0 
31.2 -3 0.955112 0 1.38069501520839 0 
32 -3 0.956148 0 1.38097148568236 0 
32.8 -3 0.957138 0 1.38122798020574 0 
33.6 -3 0.958092 0 1.38145624427271 0 
34.4 -3 0.959 0 1.38167778391466 0 
35.2 -3 0.959868 0 1.38188514937729 0 
36 -3 0.960712 0 1.382065718782 0 
36.8 -3 0.961512 0 1.38224495677354 0 
37.6 -3 0.962286 0 1.38240781251944 0 
38.4 -3 0.963024 0 1.38256660786465 0 
39.2 -3 0.963736 0 1.38271403577412 0 
40 -3 0.964424 0 1.38285 0 
0.3 -2 0.859012 0.001144 0.443592 0.01093 
0.35 -2 0.860367 0.0005486 0.497044 0.003528 
0.4 -2 0.861594 0.0008955 0.537103 0.004973 
0.5 -2 0.864907 0.0007743 0.609751 0.003301 
0.6 -2 0.866105 0.0004452 0.657445 0.00156 
0.7 -2 0.867591 0.0003835 0.702735 0.0007753 
0.8 -2 0.866851 0.0002101 0.742532 0.0005614 
0.9 -2 0.866822 0.0002554 0.773554 0.0007265 
1 -2 0.866247 0.000276 0.802358 0.000752 
1.2 -2 0.863752 0.0001734 0.854154 0.0002848 
1.4 -2 0.861397 0.000119 0.898481 0.000322 
1.6 -2 0.859196 2.931e-05 0.938496 0.0001225 
1.8 -2 0.85775 6.809e-05 0.974818 0.0001531 
2 -2 0.856798 5.518e-05 1.00807 0.0001885 
2.2 -2 0.856278 9.953e-05 1.03812 0.0001317 
2.4 -2 0.856325 3.545e-05 1.06573 0.0001111 
2.6 -2 0.856751 5.145e-05 1.09086 0.0001583 
2.8 -2 0.857723 2.362e-05 1.11342 7.717e-05 
3 -2 0.858945 6.833e-05 1.13406 0.0001014 
3.2 -2 0.860414 6.024e-05 1.15259 0.0001169 
3.4 -2 0.862195 4.583e-05 1.16933 8.146e-05 
3.6 -2 0.864013 2.649e-05 1.1847 4.686e-05 
3.8 -2 0.865964 4.497e-05 1.19869 5.903e-05 
4 -2 0.868071 5.912e-05 1.21131 9.766e-05 
4.2 -2 0.870086 0 1.22306830928056 0 
4.4 -2 0.872188 0 1.2337384165942 0 
4.6 -2 0.874396 0 1.24332550392758 0 
4.8 -2 0.876538 0 1.25221424789557 0 
5 -2 0.878718 0 1.26032353566493 0 
5.2 -2 0.881084 0 1.26736616261803 0 
5.4 -2 0.883076 0 1.27440141161743 0 
5.6 -2 0.885298 0 1.28049080911255 0 
5.8 -2 0.887316 0 1.28638334280649 0 
6 -2 0.889324 0 1.29175538206589 0 
6.2 -2 0.89137 0 1.29660368474191 0 
6.4 -2 0.893318 0 1.30116787715558 0 
6.6 -2 0.895226 0 1.30539528722901 0 
6.8 -2 0.897038 0 1.30941588396097 0 
7 -2 0.898812 0 1.31312918713453 0 
7.2 -2 0.900608 0 1.31650124084742 0 
7.4 -2 0.902324 0 1.31967513778841 0 
7.6 -2 0.90394 0 1.32276172050126 0 
7.8 -2 0.905604 0 1.32547667816342 0 
8 -2 0.907084 0 1.32827834663294 0 
8.2 -2 0.90871 0 1.33055204226351 0 
8.4 -2 0.91024 0 1.33280371735892 0 
8.6 -2 0.91166 0 1.33502876108116 0 
8.8 -2 0.913038 0 1.33712632462291 0 
9 -2 0.914372 0 1.33912595924557 0 
9.2 -2 0.915752 0 1.34086053448436 0 
9.4 -2 0.91707 0 1.34254016903982 0 
9.6 -2 0.91833 0 1.34415791293683 0 
9.8 -2 0.919554 0 1.34569858601696 0 
10 -2 0.920734 0 1.34717904035481 0 
10.2 -2 0.921942 0 1.34847769660485 0 
10.4 -2 0.922992 0 1.34993638316788 0 
10.6 -2 0.924096 0 1.35117832543927 0 
10.8 -2 0.925196 0 1.35230882560726 0 
11 -2 0.926256 0 1.35341160880743 0 
11.2 -2 0.927256 0 1.35451362057246 0 
11.4 -2 0.92827 0 1.35548532732712 0 
11.6 -2 0.929206 0 1.35651839681732 0 
11.8 -2 0.93014 0 1.35746577028973 0 
12 -2 0.93103 0 1.35840461589613 0 
12.4 -2 0.932826 0 1.36002180980116 0 
12.8 -2 0.934484 0 1.36159622761351 0 
13.2 -2 0.936106 0 1.36296341229275 0 
13.6 -2 0.937672 0 1.36418021897236 0 
14 -2 0.939132 0 1.36537131677524 0 
14.4 -2 0.940536 0 1.36645364179287 0 
14.8 -2 0.941884 0 1.36744658055178 0 
15.2 -2 0.943194 0 1.36832716601379 0 
15.6 -2 0.944438 0 1.36916253760629 0 
16 -2 0.945578 0 1.37004030596266 0 
16.8 -2 0.947808 0 1.37146571031109 0 
17.6 -2 0.949846 0 1.37275315150499 0 
18.4 -2 0.95175 0 1.37385044307527 0 
19.2 -2 0.953524 0 1.37480718305564 0 
20 -2 0.955162 0 1.37568138594322 0 
20.8 -2 0.956684 0 1.37647384034913 0 
21.6 -2 0.958112 0 1.37717297984001 0 
22.4 -2 0.959454 0 1.37779268442626 0 
23.2 -2 0.960724 0 1.37833379251941 0 
24 -2 0.961904 0 1.37884604491515 0 
24.8 -2 0.963022 0 1.37930379079954 0 
25.6 -2 0.964072 0 1.37972827085975 0 
26.4 -2 0.965066 0 1.38011091640436 0 
27.2 -2 0.966004 0 1.3804713909075 0 
28 -2 0.96691 0 1.38076604919756 0 
28.8 -2 0.967754 0 1.38106902695917 0 
29.6 -2 0.968552 0 1.38135644218063 0 
30.4 -2 0.969332 0 1.38158272224251 0 
31.2 -2 0.970064 0 1.38180987785786 0 
32 -2 0.970752 0 1.38204470051475 0 
32.8 -2 0.971416 0 1.38224680953838 0 
33.6 -2 0.972056 0 1.38242440848449 0 
34.4 -2 0.972658 0 1.38261277010781 0 
35.2 -2 0.973242 0 1.38277139777635 0 
36 -2 0.9738 0 1.38292455028245 0 
36.8 -2 0.974334 0 1.38307224852969 0 
37.6 -2 0.97485 0 1.38319913513537 0 
38.4 -2 0.975344 0 1.3833260871881 0 
39.2 -2 0.975816 0 1.38344939052125 0 
40 -2 0.97628 0 1.38355 0 
0.3 -1.5 0.911921 0.001562 0.460928 0.005364 
0.35 -1.5 0.911539 0.001511 0.504892 0.002443 
0.4 -1.5 0.912541 0.0009336 0.539394 0.003261 
0.5 -1.5 0.912477 0.0009252 0.611989 0.001707 
0.6 -1.5 0.913151 0.0005188 0.664095 0.002802 
0.7 -1.5 0.911923 0.0004321 0.699557 0.001515 
0.8 -1.5 0.910645 0.000332 0.736742 0.001503 
0.9 -1.5 0.90872 0.000208 0.769281 0.0006988 
1 -1.5 0.907056 0.0002869 0.794412 0.0006831 
1.2 -1.5 0.903994 0.0001279 0.845651 0.0006963 
1.4 -1.5 0.900797 0.0001027 0.891234 0.0004184 
1.6 -1.5 0.898317 5.329e-05 0.932588 0.0003687 
1.8 -1.5 0.896321 0.0001001 0.970795 0.0002551 
2 -1.5 0.894914 8.506e-05 1.00553 0.0001603 
2.2 -1.5 0.894136 4.713e-05 1.03694 9.138e-05 
2.4 -1.5 0.893758 4.494e-05 1.06567 5.847e-05 
2.6 -1.5 0.893781 4.978e-05 1.09197 0.0001253 
2.8 -1.5 0.894161 5.302e-05 1.11562 0.0001195 
3 -1.5 0.894968 2.777e-05 1.1366 8.729e-05 
3.2 -1.5 0.895928 3.416e-05 1.15582 5.848e-05 
3.4 -1.5 0.897033 3.042e-05 1.17317 5.86e-05 
3.6 -1.5 0.898383 3.925e-05 1.18887 5.55e-05 
3.8 -1.5 0.899811 2.573e-05 1.20296 5.879e-05 
4 -1.5 0.901242 1.41e-05 1.2159 4.743e-05 
4.2 -1.5 0.902772 0 1.22768600819467 0 
4.4 -1.5 0.904258 0 1.23850214133036 0 
4.6 -1.5 0.905788 0 1.24829552886713 0 
4.8 -1.5 0.907456 0 1.25706731867482 0 
5 -1.5 0.909124 0 1.2649861307342 0 
5.2 -1.5 0.910792 0 1.27217489380632 0 
5.4 -1.5 0.91236 0 1.27893192090596 0 
5.6 -1.5 0.913904 0 1.28523152318958 0 
5.8 -1.5 0.915484 0 1.29084718622069 0 
6 -1.5 0.917024 0 1.2960141209597 0 
6.2 -1.5 0.918566 0 1.30072355861769 0 
6.4 -1.5 0.920012 0 1.30519964828791 0 
6.6 -1.5 0.921332 0 1.30961168821175 0 
6.8 -1.5 0.922796 0 1.31324956988256 0 
7 -1.5 0.92407 0 1.31701606510908 0 
7.2 -1.5 0.925448 0 1.32019641594166 0 
7.4 -1.5 0.926692 0 1.32338264236015 0 
7.6 -1.5 0.927914 0 1.32635521826499 0 
7.8 -1.5 0.929106 0 1.32908576116962 0 
8 -1.5 0.930302 0 1.33159956612415 0 
8.2 -1.5 0.931514 0 1.33379251687292 0 
8.4 -1.5 0.932616 0 1.33606840997065 0 
8.6 -1.5 0.93369 0 1.33819168426022 0 
8.8 -1.5 0.934742 0 1.34016441468984 0 
9 -1.5 0.935754 0 1.34203887547972 0 
9.2 -1.5 0.936774 0 1.34373630634127 0 
9.4 -1.5 0.937778 0 1.34529744168441 0 
9.6 -1.5 0.938684 0 1.34694792361073 0 
9.8 -1.5 0.939626 0 1.34836044780292 0 
10 -1.5 0.940522 0 1.34974635345351 0 
10.2 -1.5 0.941412 0 1.35101599883803 0 
10.4 -1.5 0.942218 0 1.35237031317523 0 
10.6 -1.5 0.943024 0 1.3536032075396 0 
10.8 -1.5 0.943856 0 1.35465445305106 0 
11 -1.5 0.944672 0 1.35564383856299 0 
11.2 -1.5 0.94541 0 1.35672557949787 0 
11.4 -1.5 0.946156 0 1.357680914133 0 
11.6 -1.5 0.946898 0 1.35856241457682 0 
11.8 -1.5 0.947582 0 1.3595010698788 0 
12 -1.5 0.948262 0 1.36036361115986 0 
12.4 -1.5 0.9496 0 1.36190760172346 0 
12.8 -1.5 0.950848 0 1.36338486846532 0 
13.2 -1.5 0.952046 0 1.36471828119993 0 
13.6 -1.5 0.95324 0 1.36581052634982 0 
14 -1.5 0.954334 0 1.36693386574733 0 
14.4 -1.5 0.955386 0 1.36795604590863 0 
14.8 -1.5 0.956396 0 1.36888589849914 0 
15.2 -1.5 0.957376 0 1.36971328078079 0 
15.6 -1.5 0.958316 0 1.3704781289034 0 
16 -1.5 0.95917 0 1.37130735034059 0 
16.8 -1.5 0.960834 0 1.37266054508991 0 
17.6 -1.5 0.962382 0 1.37381319441394 0 
18.4 -1.5 0.963814 0 1.37482247138771 0 
19.2 -1.5 0.965132 0 1.37574393999506 0 
20 -1.5 0.966362 0 1.37655185809241 0 
20.8 -1.5 0.967504 0 1.37728651090665 0 
21.6 -1.5 0.968582 0 1.3779188971366 0 
22.4 -1.5 0.969586 0 1.37849905186058 0 
23.2 -1.5 0.970536 0 1.37900300697613 0 
24 -1.5 0.97142 0 1.37948449367626 0 
24.8 -1.5 0.97226 0 1.37989944880953 0 
25.6 -1.5 0.973046 0 1.38029722024836 0 
26.4 -1.5 0.9738 0 1.38063259280747 0 
27.2 -1.5 0.974498 0 1.3809758645177 0 
28 -1.5 0.975178 0 1.38124921694793 0 
28.8 -1.5 0.975812 0 1.38152229834854 0 
29.6 -1.5 0.97641 0 1.38179002054113 0 
30.4 -1.5 0.976998 0 1.38198996569465 0 
31.2 -1.5 0.977546 0 1.38220380886001 0 
32 -1.5 0.97806 0 1.38242037103608 0 
32.8 -1.5 0.978558 0 1.38260664591116 0 
33.6 -1.5 0.979036 0 1.38277849155691 0 
34.4 -1.5 0.97949 0 1.38294194025743 0 
35.2 -1.5 0.979926 0 1.38309361358849 0 
36 -1.5 0.980348 0 1.3832276922509 0 
36.8 -1.5 0.980748 0 1.38336077451844 0 
37.6 -1.5 0.981136 0 1.38347653165668 0 
38.4 -1.5 0.981506 0 1.38359482548913 0 
39.2 -1.5 0.981862 0 1.38370436544286 0 
40 -1.5 0.982208 0 1.3838 0 
0.3 -1 0.956189 0.001816 0.450162 0.01797 
0.35 -1 0.954296 0.001363 0.491456 0.00446 
0.4 -1 0.953916 0.001047 0.535397 0.006572 
0.5 -1 0.951062 0.0005328 0.605795 0.005299 
0.6 -1 0.94966 0.000427 0.653671 0.001578 
0.7 -1 0.947968 0.0004539 0.694966 0.00104 
0.8 -1 0.945838 0.0002526 0.727745 0.00168 
0.9 -1 0.944172 0.0001969 0.760176 0.0006851 
1 -1 0.942726 0.0002104 0.784776 0.0006896 
1.2 -1 0.939322 8.394e-05 0.83634 0.0006296 
1.4 -1 0.936369 0.0001164 0.883779 0.0004984 
1.6 -1 0.934091 5.033e-05 0.926778 0.0003098 
1.8 -1 0.932367 6.511e-05 0.96659 8.257e-05 
2 -1 0.931141 4.106e-05 1.00257 0.0002 
2.2 -1 0.930319 3.87e-05 1.03554 0.0001469 
2.4 -1 0.929858 2.199e-05 1.06521 5.626e-05 
2.6 -1 0.929774 3.77e-05 1.09219 0.0001635 
2.8 -1 0.929936 3.097e-05 1.11645 0.0001064 
3 -1 0.930258 2.142e-05 1.13854 7.208e-05 
3.2 -1 0.930903 9.894e-06 1.1579 3.196e-05 
3.4 -1 0.931567 2.181e-05 1.17565 8.235e-05 
3.6 -1 0.932402 2.925e-05 1.19159 7.19e-05 
3.8 -1 0.933288 2.549e-05 1.20606 7.565e-05 
4 -1 0.93429 1.56e-05 1.21896 6.379e-05 
4.2 -1 0.93521 0 1.23105181854857 0 
4.4 -1 0.93627 0 1.24172211092351 0 
4.6 -1 0.937288 0 1.25144593102062 0 
4.8 -1 0.938396 0 1.26019618529836 0 
5 -1 0.939396 0 1.26846427001392 0 
5.2 -1 0.940504 0 1.2756259705321 0 
5.4 -1 0.941544 0 1.28236790127552 0 
5.6 -1 0.942614 0 1.28840456530841 0 
5.8 -1 0.943642 0 1.29407040875557 0 
6 -1 0.944674 0 1.2991278413394 0 
6.2 -1 0.945662 0 1.30390925252683 0 
6.4 -1 0.946642 0 1.30824104425455 0 
6.6 -1 0.947542 0 1.31251768878417 0 
6.8 -1 0.94848 0 1.31621796305717 0 
7 -1 0.949376 0 1.31975328260442 0 
7.2 -1 0.950256 0 1.32298110129272 0 
7.4 -1 0.951116 0 1.32596704115155 0 
7.6 -1 0.951912 0 1.3289394836582 0 
7.8 -1 0.952758 0 1.33142819473848 0 
8 -1 0.9535 0 1.33406301876619 0 
8.2 -1 0.954292 0 1.33626214262604 0 
8.4 -1 0.955052 0 1.33837790745852 0 
8.6 -1 0.955768 0 1.3404325903147 0 
8.8 -1 0.956486 0 1.34228485563927 0 
9 -1 0.957146 0 1.34416223787139 0 
9.2 -1 0.957838 0 1.34575438974493 0 
9.4 -1 0.958494 0 1.3473114388848 0 
9.6 -1 0.959114 0 1.34885128512504 0 
9.8 -1 0.959726 0 1.35027401584363 0 
10 -1 0.960334 0 1.3515746660515 0 
10.2 -1 0.960916 0 1.35283866766974 0 
10.4 -1 0.961462 0 1.35411734854722 0 
10.6 -1 0.962006 0 1.35527852644332 0 
10.8 -1 0.962546 0 1.35634622101764 0 
11 -1 0.963098 0 1.35726257694549 0 
11.2 -1 0.963596 0 1.35827900078652 0 
11.4 -1 0.9641 0 1.35917070543135 0 
11.6 -1 0.96458 0 1.36006742363936 0 
11.8 -1 0.965038 0 1.36096607795783 0 
12 -1 0.965494 0 1.36178828214612 0 
12.4 -1 0.966394 0 1.36323398515256 0 
12.8 -1 0.967228 0 1.36464251590605 0 
13.2 -1 0.968028 0 1.36591153889493 0 
13.6 -1 0.968814 0 1.3669917681814 0 
14 -1 0.969538 0 1.36808111965186 0 
14.4 -1 0.97025 0 1.36901554749708 0 
14.8 -1 0.970922 0 1.36990409610217 0 
15.2 -1 0.971576 0 1.37069147598461 0 
15.6 -1 0.972202 0 1.37141917913589 0 
16 -1 0.972772 0 1.37220947442008 0 
16.8 -1 0.97389 0 1.37345959978937 0 
17.6 -1 0.974914 0 1.37458305766787 0 
18.4 -1 0.975864 0 1.37555666198949 0 
19.2 -1 0.97675 0 1.37639987401368 0 
20 -1 0.977572 0 1.37716273475488 0 
20.8 -1 0.97833 0 1.37787194306264 0 
21.6 -1 0.979048 0 1.37846720218649 0 
22.4 -1 0.979724 0 1.3789901687405 0 
23.2 -1 0.980358 0 1.37946591916372 0 
24 -1 0.980946 0 1.37992257293879 0 
24.8 -1 0.981504 0 1.38031744427177 0 
25.6 -1 0.98203 0 1.38068612593636 0 
26.4 -1 0.98253 0 1.38101153614444 0 
27.2 -1 0.982998 0 1.38132305174226 0 
28 -1 0.98345 0 1.38158437432384 0 
28.8 -1 0.983874 0 1.38183861643206 0 
29.6 -1 0.984272 0 1.38209020746205 0 
30.4 -1 0.984662 0 1.38228055203164 0 
31.2 -1 0.985028 0 1.38247673185294 0 
32 -1 0.985376 0 1.38266585584279 0 
32.8 -1 0.985704 0 1.38285413698139 0 
33.6 -1 0.986022 0 1.38301444591436 0 
34.4 -1 0.986326 0 1.38316504107164 0 
35.2 -1 0.986616 0 1.38330993248651 0 
36 -1 0.9869 0 1.38342701604425 0 
36.8 -1 0.987166 0 1.38355235074021 0 
37.6 -1 0.987424 0 1.3836650970033 0 
38.4 -1 0.987668 0 1.38378194340793 0 
39.2 -1 0.987908 0 1.38387792617503 0 
40 -1 0.988138 0 1.38397 0 
0.3 -0.5 0.987409 0.001464 0.402768 0.01635 
0.35 -0.5 0.98444 0.001079 0.471221 0.009773
0.4 -0.5 0.981512 0.0006616 0.527657 0.007841 
0.5 -0.5 0.979822 0.0004572 0.591661 0.003709 
0.6 -0.5 0.977959 0.0002834 0.64383 0.002359 
0.7 -0.5 0.976344 0.0002153 0.683307 0.00266 
0.8 -0.5 0.975035 0.0001329 0.718801 0.002286 
0.9 -0.5 0.973726 0.0001176 0.753157 0.001507 
1 -0.5 0.972506 7.092e-05 0.78276 0.001103 
1.2 -0.5 0.970708 6.852e-05 0.829787 0.0007298 
1.4 -0.5 0.968958 5.4e-05 0.878559 0.0006723 
1.6 -0.5 0.967695 4.226e-05 0.922417 0.0003585 
1.8 -0.5 0.966596 2.303e-05 0.96369 0.0002489 
2 -0.5 0.965932 2.158e-05 1.00035 0.0002431 
2.2 -0.5 0.965452 1.928e-05 1.03417 0.0001608 
2.4 -0.5 0.965142 1.537e-05 1.06494 0.000227 
2.6 -0.5 0.965066 1.393e-05 1.0923 0.0001036 
2.8 -0.5 0.965122 1.578e-05 1.11672 9.002e-05 
3 -0.5 0.965268 8.07e-06 1.13916 5.795e-05 
3.2 -0.5 0.965539 1.382e-05 1.15912 4.822e-05 
3.4 -0.5 0.965892 2.378e-05 1.17687 0.0001618 
3.6 -0.5 0.966273 1.014e-05 1.19312 5.602e-05 
3.8 -0.5 0.966694 9.497e-06 1.20777 4.637e-05 
4 -0.5 0.967174 2.466e-06 1.2208 2.875e-05 
4.2 -0.5 0.9676 0 1.23328684680706 0 
4.4 -0.5 0.968176 0 1.24344216209822 0 
4.6 -0.5 0.968644 0 1.25351181642826 0 
4.8 -0.5 0.969168 0 1.26248295470851 0 
5 -0.5 0.969708 0 1.27043303578012 0 
5.2 -0.5 0.970244 0 1.27771945788313 0 
5.4 -0.5 0.970784 0 1.28427230935513 0 
5.6 -0.5 0.97131 0 1.29029315325873 0 
5.8 -0.5 0.971826 0 1.29591372872763 0 
6 -0.5 0.972342 0 1.30095387136604 0 
6.2 -0.5 0.972824 0 1.30577217096743 0 
6.4 -0.5 0.973306 0 1.3101142809028 0 
6.6 -0.5 0.973766 0 1.31426999271263 0 
6.8 -0.5 0.974244 0 1.31785040724893 0 
7 -0.5 0.974682 0 1.32141804781598 0 
7.2 -0.5 0.975124 0 1.3245817776869 0 
7.4 -0.5 0.975558 0 1.32751305652734 0 
7.6 -0.5 0.975962 0 1.33039829380857 0 
7.8 -0.5 0.976372 0 1.33294402102664 0 
8 -0.5 0.976752 0 1.33546390216017 0 
8.2 -0.5 0.977146 0 1.33763895067939 0 
8.4 -0.5 0.977512 0 1.33982206812749 0 
8.6 -0.5 0.97788 0 1.3417633339521 0 
8.8 -0.5 0.978238 0 1.34357893096277 0 
9 -0.5 0.978566 0 1.34544507673703 0 
9.2 -0.5 0.978906 0 1.34705591065342 0 
9.4 -0.5 0.979242 0 1.3485144613496 0 
9.6 -0.5 0.979554 0 1.35001304288518 0 
9.8 -0.5 0.979858 0 1.3514168038384 0 
10 -0.5 0.98016 0 1.35269917057666 0 
10.2 -0.5 0.980456 0 1.35388891232527 0 
10.4 -0.5 0.980732 0 1.35512215486553 0 
10.6 -0.5 0.980998 0 1.35630552389287 0 
10.8 -0.5 0.98127 0 1.35732798349133 0 
11 -0.5 0.981544 0 1.3582396603754 0 
11.2 -0.5 0.981794 0 1.35922428154202 0 
11.4 -0.5 0.982042 0 1.36012200403132 0 
11.6 -0.5 0.982292 0 1.36092489377745 0 
11.8 -0.5 0.982514 0 1.3618578224243 0 
12 -0.5 0.982742 0 1.36265095028867 0 
12.4 -0.5 0.983188 0 1.36409099698194 0 
12.8 -0.5 0.98361 0 1.36543229980837 0 
13.2 -0.5 0.984008 0 1.36668093652046 0 
13.6 -0.5 0.984404 0 1.36770086277564 0 
14 -0.5 0.984772 0 1.36872499224766 0 
14.4 -0.5 0.985126 0 1.36964005257769 0 
14.8 -0.5 0.985458 0 1.37053914975376 0 
15.2 -0.5 0.985786 0 1.37128826067219 0 
15.6 -0.5 0.986098 0 1.37199505353003 0 
16 -0.5 0.986384 0 1.37275224575629 0 
16.8 -0.5 0.98694 0 1.3739845625464 0 
17.6 -0.5 0.987454 0 1.37505527821976 0 
18.4 -0.5 0.987934 0 1.37596120461936 0 
19.2 -0.5 0.988374 0 1.37680686372198 0 
20 -0.5 0.988786 0 1.37752931060679 0 
20.8 -0.5 0.989164 0 1.37821278025114 0 
21.6 -0.5 0.989524 0 1.37878322504896 0 
22.4 -0.5 0.989858 0 1.37932032947093 0 
23.2 -0.5 0.990176 0 1.37976664700484 0 
24 -0.5 0.990472 0 1.38020109522427 0 
24.8 -0.5 0.990752 0 1.38057522695989 0 
25.6 -0.5 0.991014 0 1.38093934471831 0 
26.4 -0.5 0.991264 0 1.38125033068455 0 
27.2 -0.5 0.991498 0 1.38155098724314 0 
28 -0.5 0.991724 0 1.38178959082179 0 
28.8 -0.5 0.991936 0 1.38204277650293 0 
29.6 -0.5 0.992136 0 1.3822807365264 0 
30.4 -0.5 0.99233 0 1.38246798089688 0 
31.2 -0.5 0.992514 0 1.38264786108691 0 
32 -0.5 0.992686 0 1.38284666912556 0 
32.8 -0.5 0.992852 0 1.38301244911001 0 
33.6 -0.5 0.99301 0 1.38316977596071 0 
34.4 -0.5 0.993162 0 1.38331590031418 0 
35.2 -0.5 0.993308 0 1.38344834864397 0 
36 -0.5 0.993448 0 1.38356975821857 0 
36.8 -0.5 0.993582 0 1.3836870980802 0 
37.6 -0.5 0.993712 0 1.38379089237893 0 
38.4 -0.5 0.993834 0 1.38389681732167 0 
39.2 -0.5 0.993954 0 1.38399280008322 0 
40 -0.5 0.994068 0 1.38408 0 
0.3 0 1 0 0.370984 0.0194 
0.35 0 1 0 0.449406 0.008107 
0.4 0 1 0 0.504512 0.006191 
0.5 0 1 0 0.590765 0.007062 
0.6 0 1 0 0.637465 0.003868 
0.7 0 1 0 0.682416 0.00205 
0.8 0 1 0 0.717505 0.001795 
0.9 0 1 0 0.749315 0.001724 
1 0 1 0 0.779061 0.001255 
1.2 0 1 0 0.827517 0.001111 
1.4 0 1 0 0.875714 0.0005068 
1.6 0 1 0 0.921251 0.0004684 
1.8 0 1 0 0.962372 0.0002763 
2 0 1 0 0.999514 0.0002731 
2.2 0 1 0 1.03376 0.0002332 
2.4 0 1 0 1.06458 9.997e-05 
2.6 0 1 0 1.09205 9.369e-05 
2.8 0 1 0 1.11703 8.594e-05 
3 0 1 0 1.13944 9.222e-05 
3.2 0 1 0 1.15957 0.0001085 
3.4 0 1 0 1.1774 8.756e-05 
3.6 0 1 0 1.1936 5.342e-05 
3.8 0 1 0 1.20845 6.874e-05 
4 0 1 0 1.22144 5.734e-05 
4.2 0 1 0 1.23391382737064 0 
4.4 0 1 0 1.2442654565407 0 
4.6 0 1 0 1.2540955154086 0 
4.8 0 1 0 1.26299983469632 0 
5 0 1 0 1.27105564438775 0 
5.2 0 1 0 1.27828088189165 0 
5.4 0 1 0 1.28495110552979 0 
5.6 0 1 0 1.29091103341806 0 
5.8 0 1 0 1.29659161485586 0 
6 0 1 0 1.30163074028621 0 
6.2 0 1 0 1.30641280699327 0 
6.4 0 1 0 1.31079539639336 0 
6.6 0 1 0 1.31484309957496 0 
6.8 0 1 0 1.31847023389998 0 
7 0 1 0 1.3219493174579 0 
7.2 0 1 0 1.32509205994887 0 
7.4 0 1 0 1.32797662347039 0 
7.6 0 1 0 1.330870127846 0 
7.8 0 1 0 1.33344429816523 0 
8 0 1 0 1.33595835615268 0 
8.2 0 1 0 1.33810315617652 0 
8.4 0 1 0 1.34028109260978 0 
8.6 0 1 0 1.34217717984258 0 
8.8 0 1 0 1.34399886904119 0 
9 0 1 0 1.34587984686877 0 
9.2 0 1 0 1.34747199868611 0 
9.4 0 1 0 1.34896667978026 0 
9.6 0 1 0 1.35046357701903 0 
9.8 0 1 0 1.35178980943129 0 
10 0 1 0 1.35310056095248 0 
10.2 0 1 0 1.35425782637387 0 
10.4 0 1 0 1.35547339843875 0 
10.6 0 1 0 1.35664257654483 0 
10.8 0 1 0 1.35767101761078 0 
11 0 1 0 1.35857416213153 0 
11.2 0 1 0 1.35953310691513 0 
11.4 0 1 0 1.36040498801006 0 
11.6 0 1 0 1.36123700891368 0 
11.8 0 1 0 1.36214882592503 0 
12 0 1 0 1.36293640743058 0 
12.4 0 1 0 1.3643558784396 0 
12.8 0 1 0 1.36568646601813 0 
13.2 0 1 0 1.36689825361487 0 
13.6 0 1 0 1.36793892762987 0 
14 0 1 0 1.36897552169889 0 
14.4 0 1 0 1.36985980530783 0 
14.8 0 1 0 1.37073136648077 0 
15.2 0 1 0 1.37146367637272 0 
15.6 0 1 0 1.37216371557614 0 
16 0 1 0 1.37294046578329 0 
16.8 0 1 0 1.37412923718023 0 
17.6 0 1 0 1.37521826996365 0 
18.4 0 1 0 1.37609774744556 0 
19.2 0 1 0 1.37693234094762 0 
20 0 1 0 1.37764672540304 0 
20.8 0 1 0 1.37831328104246 0 
21.6 0 1 0 1.37889504787534 0 
22.4 0 1 0 1.37941055895537 0 
23.2 0 1 0 1.37985428845758 0 
24 0 1 0 1.38027788813995 0 
24.8 0 1 0 1.38065398722904 0 
25.6 0 1 0 1.38100671511084 0 
26.4 0 1 0 1.38131043124514 0 
27.2 0 1 0 1.38160015413166 0 
28 0 1 0 1.38184466389887 0 
28.8 0 1 0 1.3820976382789 0 
29.6 0 1 0 1.38232463869548 0 
30.4 0 1 0 1.3825178500704 0 
31.2 0 1 0 1.38269526257515 0 
32 0 1 0 1.38289160211481 0 
32.8 0 1 0 1.38305877104716 0 
33.6 0 1 0 1.38320841679297 0 
34.4 0 1 0 1.38335218808723 0 
35.2 0 1 0 1.38348046955823 0 
36 0 1 0 1.38360137348566 0 
36.8 0 1 0 1.38371588355584 0 
37.6 0 1 0 1.38382255430283 0 
38.4 0 1 0 1.38392676865 0 
39.2 0 1 0 1.38402141115228 0 
40 0 1 0 1.38411 0 

